Efficient Neural Network Analysis with Sum-of-Infeasibilities

Inspired by sum-of-infeasibilities methods in convex optimization, we propose a novel procedure for analyzing verification queries on neural networks with piecewise-linear activation functions. Given a convex relaxation which over-approximates the non-convex activation functions, we encode the violations of activation functions as a cost function and optimize it with respect to the convex relaxation. The cost function, referred to as the Sum-of-Infeasibilities (SoI), is designed so that its minimum is zero and achieved only if all the activation functions are satisfied. We propose a stochastic procedure, DeepSoI, to efficiently minimize the SoI. An extension to a canonical case-analysis-based complete search procedure can be achieved by replacing the convex procedure executed at each search state with DeepSoI. Extending the complete search with DeepSoI achieves multiple simultaneous goals: 1) it guides the search towards a counter-example; 2) it enables more informed branching decisions; and 3) it creates additional opportunities for bound derivation. An extensive evaluation across different benchmarks and solvers demonstrates the benefit of the proposed techniques. In particular, we demonstrate that SoI significantly improves the performance of an existing complete search procedure. Moreover, the SoI-based implementation outperforms other state-of-the-art complete verifiers. We also show that our technique can efficiently improve upon the perturbation bound derived by a recent adversarial attack algorithm.

==> plots/auto_attack_vs_soi.csv <==
benchmark,network,AutoAttack,SOI
mnist6x256_cw_ind17,mnist6x256,0.11015625,0.11015625
mnist2x256_cw_ind4,mnist2x256,0.03046875,0.03046875
mnist4x256_cw_ind0,mnist4x256,0.0861328125,0.0861328125
mnist4x256_cw_ind21,mnist4x256,0.024609375,0.024609375
mnist2x256_cw_ind32,mnist2x256,0.14765625,0.1063125
mnist2x256_cw_ind33,mnist2x256,0.0169921875,0.0169921875
mnist6x256_cw_ind33,mnist6x256,0.0796875,0.0733125
mnist2x256_cw_ind8,mnist2x256,0.0333984375,0.0333984375
mnist4x256_cw_ind26,mnist4x256,0.0005859375,0.0005859375
mnist6x256_cw_ind28,mnist6x256,0.1365234375,0.1146796875
mnist6x256_cw_ind10,mnist6x256,0.13125,0.12075
mnist2x256_cw_ind19,mnist2x256,0.0796875,0.0796875
mnist2x256_cw_ind29,mnist2x256,0.14296875,0.07434375
mnist4x256_cw_ind19,mnist4x256,0.120703125,0.1086328125
mnist2x256_cw_ind1,mnist2x256,0.09140625,0.09140625
mnist2x256_cw_ind23,mnist2x256,0.139453125,0.1087734375
mnist6x256_cw_ind12,mnist6x256,0.1072265625,0.060046875
mnist6x256_cw_ind18,mnist6x256,0.0685546875,0.05484375
mnist2x256_cw_ind26,mnist2x256,0.0404296875,0.0404296875
mnist4x256_cw_ind33,mnist4x256,0.031640625,0.016453125
mnist4x256_cw_ind13,mnist4x256,0.1341796875,0.12076171875
mnist6x256_cw_ind0,mnist6x256,0.092578125,0.092578125
mnist6x256_cw_ind39,mnist6x256,0.1763671875,0.1199296875
mnist2x256_cw_ind21,mnist2x256,0.0685546875,0.0685546875
mnist6x256_cw_ind9,mnist6x256,0.076171875,0.0502734375
mnist4x256_cw_ind32,mnist4x256,0.1482421875,0.1245234375
mnist6x256_cw_ind36,mnist6x256,0.078515625,0.0581015625
mnist6x256_cw_ind27,mnist6x256,0.087890625,0.087890625
mnist4x256_cw_ind22,mnist4x256,0.140625,0.118125
mnist6x256_cw_ind20,mnist6x256,0.0357421875,0.0357421875
mnist4x256_cw_ind39,mnist4x256,0.13125,0.11025
mnist6x256_cw_ind37,mnist6x256,0.1693359375,0.09821484375
mnist2x256_cw_ind34,mnist2x256,0.104296875,0.0855234375
mnist2x256_cw_ind5,mnist2x256,0.181640625,0.0908203125
mnist2x256_cw_ind15,mnist2x256,0.0005859375,0.0005859375
mnist6x256_cw_ind4,mnist6x256,0.02109375,0.02109375
mnist6x256_cw_ind3,mnist6x256,0.08203125,0.08203125
mnist4x256_cw_ind17,mnist4x256,0.1212890625,0.1164375
mnist4x256_cw_ind31,mnist4x256,0.1283203125,0.10265625
mnist6x256_cw_ind16,mnist6x256,0.1458984375,0.0758671875
mnist4x256_cw_ind1,mnist4x256,0.0767578125,0.0767578125
mnist6x256_cw_ind38,mnist6x256,0.005859375,0.005859375
mnist2x256_cw_ind31,mnist2x256,0.167578125,0.0703828125
mnist6x256_cw_ind29,mnist6x256,0.11484375,0.11025
mnist6x256_cw_ind23,mnist6x256,0.087890625,0.087890625
mnist4x256_cw_ind10,mnist4x256,0.1236328125,0.11126953125
mnist4x256_cw_ind8,mnist4x256,0.0005859375,0.0005859375
mnist2x256_cw_ind25,mnist2x256,0.1294921875,0.1294921875
mnist2x256_cw_ind12,mnist2x256,0.09609375,0.090328125
mnist6x256_cw_ind11,mnist6x256,0.001171875,0.001171875
mnist2x256_cw_ind22,mnist2x256,0.1265625,0.1063125
mnist2x256_cw_ind39,mnist2x256,0.1400390625,0.09242578125
mnist4x256_cw_ind34,mnist4x256,0.1224609375,0.10531640625
mnist6x256_cw_ind1,mnist6x256,0.0486328125,0.0486328125
mnist6x256_cw_ind24,mnist6x256,0.0298828125,0.0298828125
mnist4x256_cw_ind25,mnist4x256,0.094921875,0.094921875
mnist4x256_cw_ind4,mnist4x256,0.0603515625,0.0603515625
mnist4x256_cw_ind35,mnist4x256,0.127734375,0.07153125
mnist6x256_cw_ind32,mnist6x256,0.1294921875,0.10100390625
mnist6x256_cw_ind5,mnist6x256,0.1939453125,0.11248828125
mnist4x256_cw_ind28,mnist4x256,0.116015625,0.116015625
mnist6x256_cw_ind26,mnist6x256,0.0005859375,0.0005859375
mnist2x256_cw_ind18,mnist2x256,0.0796875,0.044625
mnist4x256_cw_ind15,mnist4x256,0.0005859375,0.0005859375
mnist4x256_cw_ind2,mnist4x256,0.148828125,0.0744140625
mnist6x256_cw_ind21,mnist6x256,0.0509765625,0.0509765625
mnist2x256_cw_ind0,mnist2x256,0.103125,0.0825
mnist2x256_cw_ind6,mnist2x256,0.0498046875,0.0498046875
mnist2x256_cw_ind27,mnist2x256,0.0380859375,0.0380859375
mnist2x256_cw_ind36,mnist2x256,0.06328125,0.051890625
mnist4x256_cw_ind36,mnist4x256,0.1025390625,0.0779296875
mnist6x256_cw_ind6,mnist6x256,0.0392578125,0.0392578125
mnist4x256_cw_ind27,mnist4x256,0.069140625,0.069140625
mnist2x256_cw_ind17,mnist2x256,0.103125,0.078375
mnist6x256_cw_ind14,mnist6x256,0.2220703125,0.1154765625
mnist4x256_cw_ind5,mnist4x256,0.183984375,0.110390625
mnist2x256_cw_ind7,mnist2x256,0.036328125,0.0283359375
mnist4x256_cw_ind18,mnist4x256,0.0240234375,0.0240234375
mnist2x256_cw_ind28,mnist2x256,0.078515625,0.078515625
mnist4x256_cw_ind12,mnist4x256,0.1095703125,0.08984765625
mnist6x256_cw_ind8,mnist6x256,0.0005859375,0.0005859375
mnist6x256_cw_ind13,mnist6x256,0.15234375,0.12796875
mnist6x256_cw_ind19,mnist6x256,0.1283203125,0.10522265625
mnist6x256_cw_ind2,mnist6x256,0.113671875,0.0886640625
mnist2x256_cw_ind10,mnist2x256,0.0990234375,0.0990234375
mnist6x256_cw_ind35,mnist6x256,0.116015625,0.116015625
mnist2x256_cw_ind35,mnist2x256,0.113671875,0.1023046875
mnist4x256_cw_ind9,mnist4x256,0.0673828125,0.0673828125
mnist4x256_cw_ind24,mnist4x256,0.0462890625,0.0462890625
mnist2x256_cw_ind9,mnist2x256,0.0609375,0.0609375
mnist6x256_cw_ind31,mnist6x256,0.127734375,0.07153125
mnist2x256_cw_ind38,mnist2x256,0.0087890625,0.0087890625
mnist2x256_cw_ind11,mnist2x256,0.0544921875,0.0544921875
mnist4x256_cw_ind3,mnist4x256,0.094921875,0.094921875
mnist4x256_cw_ind16,mnist4x256,0.09609375,0.082640625
mnist6x256_cw_ind25,mnist6x256,0.0984375,0.0984375
mnist4x256_cw_ind30,mnist4x256,0.1962890625,0.109921875
mnist4x256_cw_ind7,mnist4x256,0.045703125,0.04021875
mnist6x256_cw_ind30,mnist6x256,0.2015625,0.14915625
mnist4x256_cw_ind20,mnist4x256,0.0287109375,0.0287109375
mnist4x256_cw_ind37,mnist4x256,0.1734375,0.111
mnist2x256_cw_ind3,mnist2x256,0.0861328125,0.0861328125
mnist6x256_cw_ind22,mnist6x256,0.0580078125,0.0580078125
mnist2x256_cw_ind24,mnist2x256,0.05390625,0.05175
mnist4x256_cw_ind14,mnist4x256,0.18515625,0.137015625
mnist2x256_cw_ind14,mnist2x256,0.19921875,0.107578125
mnist4x256_cw_ind6,mnist4x256,0.0111328125,0.0111328125
mnist2x256_cw_ind2,mnist2x256,0.1248046875,0.0848671875
mnist6x256_cw_ind34,mnist6x256,0.1318359375,0.12919921875
mnist2x256_cw_ind37,mnist2x256,0.2021484375,0.09298828125
mnist2x256_cw_ind20,mnist2x256,0.036328125,0.036328125
mnist2x256_cw_ind30,mnist2x256,0.22265625,0.129140625
mnist2x256_cw_ind16,mnist2x256,0.1470703125,0.10883203125
mnist4x256_cw_ind11,mnist4x256,0.0427734375,0.0427734375
mnist6x256_cw_ind15,mnist6x256,0.0005859375,0.0005859375
mnist6x256_cw_ind7,mnist6x256,0.055078125,0.0297421875
mnist4x256_cw_ind38,mnist4x256,0.0005859375,0.0005859375
mnist4x256_cw_ind23,mnist4x256,0.1412109375,0.13273828125
mnist2x256_cw_ind13,mnist2x256,0.1453125,0.1453125
mnist4x256_cw_ind29,mnist4x256,0.1359375,0.11146875


==> plots/base_results.csv <==
result,time,configuration
unsat,439.26,portfolio
unsat,524.7,portfolio
unsat,17.028,portfolio
unsat,25.895999999999997,portfolio
unsat,35.495999999999995,portfolio
unsat,14.336000000000002,portfolio
unsat,18.672,portfolio
unsat,1449.54,portfolio
unsat,23.456000000000003,portfolio
unsat,1311.48,portfolio
unsat,16.608,portfolio
unsat,14.880000000000003,portfolio
unsat,175.08,portfolio
unsat,22.864,portfolio
unsat,33.228,portfolio
unsat,12.708,portfolio
unsat,2118.26,portfolio
unsat,21.744,portfolio
unsat,38.424,portfolio
unsat,34.464,portfolio
unsat,21.464,portfolio
unknown,5000.0,portfolio
unsat,16.928,portfolio
unsat,16.288,portfolio
unsat,16.791999999999998,portfolio
unsat,16.224,portfolio
unsat,169.256,portfolio
unsat,1593.4,portfolio
unsat,17.872,portfolio
unsat,34.128,portfolio
unsat,17.072,portfolio
unsat,22.248,portfolio
unsat,934.09,portfolio
unsat,36.467999999999996,portfolio
unsat,1570.38,portfolio
unsat,31.595999999999997,portfolio
unsat,864.19,portfolio
unsat,23.912000000000003,portfolio
unsat,673.34,portfolio
unsat,17.32,portfolio
unsat,33.779999999999994,portfolio
unsat,194.64000000000001,portfolio
unsat,24.924,portfolio
unsat,1349.91,portfolio
unsat,1250.06,portfolio
unsat,523.4,portfolio
unsat,1640.18,portfolio
unsat,427.3,portfolio
unsat,16.024,portfolio
unsat,26.352,portfolio
unsat,25.032,portfolio
unsat,17.152,portfolio
unsat,13.176,portfolio
unsat,16.528000000000002,portfolio
unknown,5000.0,portfolio
unsat,32.736,portfolio
unsat,16.976,portfolio
unsat,17.056,portfolio
unsat,16.488,portfolio
unsat,23.488,portfolio
unsat,1645.72,portfolio
unsat,16.448,portfolio
unsat,3191.99,portfolio
unsat,16.184,portfolio
unsat,2481.25,portfolio
unsat,24.84,portfolio
unsat,17.240000000000002,portfolio
unsat,717.64,portfolio
unsat,169.08,portfolio
unknown,5000.0,portfolio
unsat,12.360000000000001,portfolio
unsat,23.616,portfolio
unsat,1168.9,portfolio
unknown,5000.0,portfolio
unsat,34.296,portfolio
unsat,24.732,portfolio
unsat,499.65,portfolio
unsat,25.432000000000002,portfolio
unsat,17.264,portfolio
unsat,34.404,portfolio
unsat,16.776,portfolio
unsat,20.400000000000002,portfolio
unsat,23.28,portfolio
unsat,182.99200000000002,portfolio
unsat,18.400000000000002,portfolio
unsat,16.392,portfolio
unsat,25.871999999999996,portfolio
unsat,35.736,portfolio
unsat,23.240000000000002,portfolio
unsat,2369.97,portfolio
unsat,25.092,portfolio
unsat,37.379999999999995,portfolio
unsat,17.608,portfolio
unsat,10.872,portfolio
unsat,40.08,portfolio
unsat,16.776,portfolio
unsat,212.256,portfolio
unsat,25.472,portfolio
unsat,1135.37,portfolio
unsat,25.951999999999998,portfolio


==> plots/benchmarks.csv <==
family,benchmark
acas,ACASXU_experimental_v2a_1_1%%property1
acas,ACASXU_experimental_v2a_1_1%%property2
acas,ACASXU_experimental_v2a_1_1%%property3
acas,ACASXU_experimental_v2a_1_1%%property4
acas,ACASXU_experimental_v2a_1_2%%property1
acas,ACASXU_experimental_v2a_1_2%%property2
acas,ACASXU_experimental_v2a_1_2%%property3
acas,ACASXU_experimental_v2a_1_2%%property4
acas,ACASXU_experimental_v2a_1_3%%property1
acas,ACASXU_experimental_v2a_1_3%%property2
acas,ACASXU_experimental_v2a_1_3%%property3
acas,ACASXU_experimental_v2a_1_3%%property4
acas,ACASXU_experimental_v2a_1_4%%property1
acas,ACASXU_experimental_v2a_1_4%%property2
acas,ACASXU_experimental_v2a_1_4%%property3
acas,ACASXU_experimental_v2a_1_4%%property4
acas,ACASXU_experimental_v2a_1_5%%property1
acas,ACASXU_experimental_v2a_1_5%%property2
acas,ACASXU_experimental_v2a_1_5%%property3
acas,ACASXU_experimental_v2a_1_5%%property4
acas,ACASXU_experimental_v2a_1_6%%property1
acas,ACASXU_experimental_v2a_1_6%%property2
acas,ACASXU_experimental_v2a_1_6%%property3
acas,ACASXU_experimental_v2a_1_6%%property4
acas,ACASXU_experimental_v2a_1_7%%property1
acas,ACASXU_experimental_v2a_1_7%%property2
acas,ACASXU_experimental_v2a_1_7%%property3
acas,ACASXU_experimental_v2a_1_7%%property4
acas,ACASXU_experimental_v2a_1_8%%property1
acas,ACASXU_experimental_v2a_1_8%%property2
acas,ACASXU_experimental_v2a_1_8%%property3
acas,ACASXU_experimental_v2a_1_8%%property4
acas,ACASXU_experimental_v2a_1_9%%property1
acas,ACASXU_experimental_v2a_1_9%%property2
acas,ACASXU_experimental_v2a_1_9%%property3
acas,ACASXU_experimental_v2a_1_9%%property4
acas,ACASXU_experimental_v2a_2_1%%property1
acas,ACASXU_experimental_v2a_2_1%%property2
acas,ACASXU_experimental_v2a_2_1%%property3
acas,ACASXU_experimental_v2a_2_1%%property4
acas,ACASXU_experimental_v2a_2_2%%property1
acas,ACASXU_experimental_v2a_2_2%%property2
acas,ACASXU_experimental_v2a_2_2%%property3
acas,ACASXU_experimental_v2a_2_2%%property4
acas,ACASXU_experimental_v2a_2_3%%property1
acas,ACASXU_experimental_v2a_2_3%%property2
acas,ACASXU_experimental_v2a_2_3%%property3
acas,ACASXU_experimental_v2a_2_3%%property4
acas,ACASXU_experimental_v2a_2_4%%property1
acas,ACASXU_experimental_v2a_2_4%%property2
acas,ACASXU_experimental_v2a_2_4%%property3
acas,ACASXU_experimental_v2a_2_4%%property4
acas,ACASXU_experimental_v2a_2_5%%property1
acas,ACASXU_experimental_v2a_2_5%%property2
acas,ACASXU_experimental_v2a_2_5%%property3
acas,ACASXU_experimental_v2a_2_5%%property4
acas,ACASXU_experimental_v2a_2_6%%property1
acas,ACASXU_experimental_v2a_2_6%%property2
acas,ACASXU_experimental_v2a_2_6%%property3
acas,ACASXU_experimental_v2a_2_6%%property4
acas,ACASXU_experimental_v2a_2_7%%property1
acas,ACASXU_experimental_v2a_2_7%%property2
acas,ACASXU_experimental_v2a_2_7%%property3
acas,ACASXU_experimental_v2a_2_7%%property4
acas,ACASXU_experimental_v2a_2_8%%property1
acas,ACASXU_experimental_v2a_2_8%%property2
acas,ACASXU_experimental_v2a_2_8%%property3
acas,ACASXU_experimental_v2a_2_8%%property4
acas,ACASXU_experimental_v2a_2_9%%property1
acas,ACASXU_experimental_v2a_2_9%%property2
acas,ACASXU_experimental_v2a_2_9%%property3
acas,ACASXU_experimental_v2a_2_9%%property4
acas,ACASXU_experimental_v2a_3_1%%property1
acas,ACASXU_experimental_v2a_3_1%%property2
acas,ACASXU_experimental_v2a_3_1%%property3
acas,ACASXU_experimental_v2a_3_1%%property4
acas,ACASXU_experimental_v2a_3_2%%property1
acas,ACASXU_experimental_v2a_3_2%%property2
acas,ACASXU_experimental_v2a_3_2%%property3
acas,ACASXU_experimental_v2a_3_2%%property4
acas,ACASXU_experimental_v2a_3_3%%property1
acas,ACASXU_experimental_v2a_3_3%%property2
acas,ACASXU_experimental_v2a_3_3%%property3
acas,ACASXU_experimental_v2a_3_3%%property4
acas,ACASXU_experimental_v2a_3_4%%property1
acas,ACASXU_experimental_v2a_3_4%%property2
acas,ACASXU_experimental_v2a_3_4%%property3
acas,ACASXU_experimental_v2a_3_4%%property4
acas,ACASXU_experimental_v2a_3_5%%property1
acas,ACASXU_experimental_v2a_3_5%%property2
acas,ACASXU_experimental_v2a_3_5%%property3
acas,ACASXU_experimental_v2a_3_5%%property4
acas,ACASXU_experimental_v2a_3_6%%property1
acas,ACASXU_experimental_v2a_3_6%%property2
acas,ACASXU_experimental_v2a_3_6%%property3
acas,ACASXU_experimental_v2a_3_6%%property4
acas,ACASXU_experimental_v2a_3_7%%property1
acas,ACASXU_experimental_v2a_3_7%%property2
acas,ACASXU_experimental_v2a_3_7%%property3
acas,ACASXU_experimental_v2a_3_7%%property4
acas,ACASXU_experimental_v2a_3_8%%property1
acas,ACASXU_experimental_v2a_3_8%%property2
acas,ACASXU_experimental_v2a_3_8%%property3
acas,ACASXU_experimental_v2a_3_8%%property4
acas,ACASXU_experimental_v2a_3_9%%property1
acas,ACASXU_experimental_v2a_3_9%%property2
acas,ACASXU_experimental_v2a_3_9%%property3
acas,ACASXU_experimental_v2a_3_9%%property4
acas,ACASXU_experimental_v2a_4_1%%property1
acas,ACASXU_experimental_v2a_4_1%%property2
acas,ACASXU_experimental_v2a_4_1%%property3
acas,ACASXU_experimental_v2a_4_1%%property4
acas,ACASXU_experimental_v2a_4_2%%property1
acas,ACASXU_experimental_v2a_4_2%%property2
acas,ACASXU_experimental_v2a_4_2%%property3
acas,ACASXU_experimental_v2a_4_2%%property4
acas,ACASXU_experimental_v2a_4_3%%property1
acas,ACASXU_experimental_v2a_4_3%%property2
acas,ACASXU_experimental_v2a_4_3%%property3
acas,ACASXU_experimental_v2a_4_3%%property4
acas,ACASXU_experimental_v2a_4_4%%property1
acas,ACASXU_experimental_v2a_4_4%%property2
acas,ACASXU_experimental_v2a_4_4%%property3
acas,ACASXU_experimental_v2a_4_4%%property4
acas,ACASXU_experimental_v2a_4_5%%property1
acas,ACASXU_experimental_v2a_4_5%%property2
acas,ACASXU_experimental_v2a_4_5%%property3
acas,ACASXU_experimental_v2a_4_5%%property4
acas,ACASXU_experimental_v2a_4_6%%property1
acas,ACASXU_experimental_v2a_4_6%%property2
acas,ACASXU_experimental_v2a_4_6%%property3
acas,ACASXU_experimental_v2a_4_6%%property4
acas,ACASXU_experimental_v2a_4_7%%property1
acas,ACASXU_experimental_v2a_4_7%%property2
acas,ACASXU_experimental_v2a_4_7%%property3
acas,ACASXU_experimental_v2a_4_7%%property4
acas,ACASXU_experimental_v2a_4_8%%property1
acas,ACASXU_experimental_v2a_4_8%%property2
acas,ACASXU_experimental_v2a_4_8%%property3
acas,ACASXU_experimental_v2a_4_8%%property4
acas,ACASXU_experimental_v2a_4_9%%property1
acas,ACASXU_experimental_v2a_4_9%%property2
acas,ACASXU_experimental_v2a_4_9%%property3
acas,ACASXU_experimental_v2a_4_9%%property4
acas,ACASXU_experimental_v2a_5_1%%property1
acas,ACASXU_experimental_v2a_5_1%%property2
acas,ACASXU_experimental_v2a_5_1%%property3
acas,ACASXU_experimental_v2a_5_1%%property4
acas,ACASXU_experimental_v2a_5_2%%property1
acas,ACASXU_experimental_v2a_5_2%%property2
acas,ACASXU_experimental_v2a_5_2%%property3
acas,ACASXU_experimental_v2a_5_2%%property4
acas,ACASXU_experimental_v2a_5_3%%property1
acas,ACASXU_experimental_v2a_5_3%%property2
acas,ACASXU_experimental_v2a_5_3%%property3
acas,ACASXU_experimental_v2a_5_3%%property4
acas,ACASXU_experimental_v2a_5_4%%property1
acas,ACASXU_experimental_v2a_5_4%%property2
acas,ACASXU_experimental_v2a_5_4%%property3
acas,ACASXU_experimental_v2a_5_4%%property4
acas,ACASXU_experimental_v2a_5_5%%property1
acas,ACASXU_experimental_v2a_5_5%%property2
acas,ACASXU_experimental_v2a_5_5%%property3
acas,ACASXU_experimental_v2a_5_5%%property4
acas,ACASXU_experimental_v2a_5_6%%property1
acas,ACASXU_experimental_v2a_5_6%%property2
acas,ACASXU_experimental_v2a_5_6%%property3
acas,ACASXU_experimental_v2a_5_6%%property4
acas,ACASXU_experimental_v2a_5_7%%property1
acas,ACASXU_experimental_v2a_5_7%%property2
acas,ACASXU_experimental_v2a_5_7%%property3
acas,ACASXU_experimental_v2a_5_7%%property4
acas,ACASXU_experimental_v2a_5_8%%property1
acas,ACASXU_experimental_v2a_5_8%%property2
acas,ACASXU_experimental_v2a_5_8%%property3
acas,ACASXU_experimental_v2a_5_8%%property4
acas,ACASXU_experimental_v2a_5_9%%property1
acas,ACASXU_experimental_v2a_5_9%%property2
acas,ACASXU_experimental_v2a_5_9%%property3
acas,ACASXU_experimental_v2a_5_9%%property4
cifar10,cifar10_base_kw_simp%%ind1087_tar7_eps0.01
cifar10,cifar10_base_kw_simp%%ind134_tar5_eps0.03
cifar10,cifar10_base_kw_simp%%ind1388_tar4_eps0.09
cifar10,cifar10_base_kw_simp%%ind1446_tar2_eps0.15
cifar10,cifar10_base_kw_simp%%ind1787_tar2_eps0.12
cifar10,cifar10_base_kw_simp%%ind1812_tar9_eps0.15
cifar10,cifar10_base_kw_simp%%ind1819_tar4_eps0.01
cifar10,cifar10_base_kw_simp%%ind1835_tar4_eps0.09
cifar10,cifar10_base_kw_simp%%ind1845_tar0_eps0.12
cifar10,cifar10_base_kw_simp%%ind1849_tar6_eps0.15
cifar10,cifar10_base_kw_simp%%ind1872_tar0_eps0.12
cifar10,cifar10_base_kw_simp%%ind2051_tar9_eps0.03
cifar10,cifar10_base_kw_simp%%ind2130_tar4_eps0.15
cifar10,cifar10_base_kw_simp%%ind2149_tar5_eps0.06
cifar10,cifar10_base_kw_simp%%ind2172_tar6_eps0.06
cifar10,cifar10_base_kw_simp%%ind2215_tar6_eps0.06
cifar10,cifar10_base_kw_simp%%ind2223_tar2_eps0.12
cifar10,cifar10_base_kw_simp%%ind228_tar2_eps0.12
cifar10,cifar10_base_kw_simp%%ind22_tar2_eps0.15
cifar10,cifar10_base_kw_simp%%ind2304_tar7_eps0.15
cifar10,cifar10_base_kw_simp%%ind2308_tar5_eps0.01
cifar10,cifar10_base_kw_simp%%ind2343_tar3_eps0.01
cifar10,cifar10_base_kw_simp%%ind2398_tar2_eps0.01
cifar10,cifar10_base_kw_simp%%ind2412_tar5_eps0.06
cifar10,cifar10_base_kw_simp%%ind2581_tar3_eps0.12
cifar10,cifar10_base_kw_simp%%ind2670_tar4_eps0.01
cifar10,cifar10_base_kw_simp%%ind2741_tar1_eps0.09
cifar10,cifar10_base_kw_simp%%ind2796_tar2_eps0.06
cifar10,cifar10_base_kw_simp%%ind3016_tar3_eps0.06
cifar10,cifar10_base_kw_simp%%ind3094_tar7_eps0.06
cifar10,cifar10_base_kw_simp%%ind30_tar3_eps0.03
cifar10,cifar10_base_kw_simp%%ind3497_tar3_eps0.01
cifar10,cifar10_base_kw_simp%%ind3551_tar4_eps0.09
cifar10,cifar10_base_kw_simp%%ind3566_tar2_eps0.03
cifar10,cifar10_base_kw_simp%%ind3587_tar5_eps0.15
cifar10,cifar10_base_kw_simp%%ind3724_tar4_eps0.01
cifar10,cifar10_base_kw_simp%%ind38_tar6_eps0.12
cifar10,cifar10_base_kw_simp%%ind4079_tar1_eps0.03
cifar10,cifar10_base_kw_simp%%ind4220_tar7_eps0.06
cifar10,cifar10_base_kw_simp%%ind4480_tar3_eps0.09
cifar10,cifar10_base_kw_simp%%ind4514_tar4_eps0.15
cifar10,cifar10_base_kw_simp%%ind4736_tar0_eps0.03
cifar10,cifar10_base_kw_simp%%ind5154_tar6_eps0.12
cifar10,cifar10_base_kw_simp%%ind5163_tar2_eps0.09
cifar10,cifar10_base_kw_simp%%ind5440_tar8_eps0.03
cifar10,cifar10_base_kw_simp%%ind5506_tar6_eps0.01
cifar10,cifar10_base_kw_simp%%ind5522_tar7_eps0.03
cifar10,cifar10_base_kw_simp%%ind5743_tar7_eps0.15
cifar10,cifar10_base_kw_simp%%ind5749_tar6_eps0.12
cifar10,cifar10_base_kw_simp%%ind5752_tar8_eps0.09
cifar10,cifar10_base_kw_simp%%ind5818_tar0_eps0.09
cifar10,cifar10_base_kw_simp%%ind5853_tar2_eps0.12
cifar10,cifar10_base_kw_simp%%ind5874_tar6_eps0.03
cifar10,cifar10_base_kw_simp%%ind5906_tar9_eps0.01
cifar10,cifar10_base_kw_simp%%ind5962_tar9_eps0.06
cifar10,cifar10_base_kw_simp%%ind6084_tar5_eps0.01
cifar10,cifar10_base_kw_simp%%ind6129_tar2_eps0.12
cifar10,cifar10_base_kw_simp%%ind6174_tar7_eps0.15
cifar10,cifar10_base_kw_simp%%ind6218_tar6_eps0.03
cifar10,cifar10_base_kw_simp%%ind6364_tar9_eps0.15
cifar10,cifar10_base_kw_simp%%ind637_tar0_eps0.15
cifar10,cifar10_base_kw_simp%%ind6451_tar3_eps0.01
cifar10,cifar10_base_kw_simp%%ind6484_tar0_eps0.06
cifar10,cifar10_base_kw_simp%%ind6496_tar8_eps0.12
cifar10,cifar10_base_kw_simp%%ind6499_tar5_eps0.03
cifar10,cifar10_base_kw_simp%%ind6579_tar3_eps0.06
cifar10,cifar10_base_kw_simp%%ind6765_tar7_eps0.15
cifar10,cifar10_base_kw_simp%%ind6799_tar1_eps0.12
cifar10,cifar10_base_kw_simp%%ind681_tar7_eps0.09
cifar10,cifar10_base_kw_simp%%ind7154_tar2_eps0.09
cifar10,cifar10_base_kw_simp%%ind7173_tar8_eps0.03
cifar10,cifar10_base_kw_simp%%ind727_tar1_eps0.09
cifar10,cifar10_base_kw_simp%%ind7341_tar0_eps0.06
cifar10,cifar10_base_kw_simp%%ind7371_tar4_eps0.09
cifar10,cifar10_base_kw_simp%%ind7656_tar9_eps0.09
cifar10,cifar10_base_kw_simp%%ind7672_tar0_eps0.06
cifar10,cifar10_base_kw_simp%%ind7986_tar5_eps0.03
cifar10,cifar10_base_kw_simp%%ind8209_tar1_eps0.06
cifar10,cifar10_base_kw_simp%%ind8225_tar3_eps0.01
cifar10,cifar10_base_kw_simp%%ind8477_tar0_eps0.06
cifar10,cifar10_base_kw_simp%%ind8778_tar6_eps0.03
cifar10,cifar10_base_kw_simp%%ind8783_tar5_eps0.15
cifar10,cifar10_base_kw_simp%%ind898_tar9_eps0.01
cifar10,cifar10_base_kw_simp%%ind9081_tar2_eps0.12
cifar10,cifar10_base_kw_simp%%ind9226_tar6_eps0.09
cifar10,cifar10_base_kw_simp%%ind9266_tar2_eps0.09
cifar10,cifar10_base_kw_simp%%ind9394_tar6_eps0.01
cifar10,cifar10_base_kw_simp%%ind9603_tar3_eps0.03
cifar10,cifar10_base_kw_simp%%ind9765_tar6_eps0.15
cifar10,cifar10_base_kw_simp%%ind9777_tar6_eps0.12
cifar10,cifar10_deep_kw_simp%%ind1034_tar7_eps0.01
cifar10,cifar10_deep_kw_simp%%ind1243_tar1_eps0.06
cifar10,cifar10_deep_kw_simp%%ind1342_tar4_eps0.03
cifar10,cifar10_deep_kw_simp%%ind1381_tar5_eps0.09
cifar10,cifar10_deep_kw_simp%%ind1399_tar0_eps0.09
cifar10,cifar10_deep_kw_simp%%ind1409_tar7_eps0.09
cifar10,cifar10_deep_kw_simp%%ind1464_tar4_eps0.12
cifar10,cifar10_deep_kw_simp%%ind1487_tar0_eps0.01
cifar10,cifar10_deep_kw_simp%%ind1617_tar7_eps0.15
cifar10,cifar10_deep_kw_simp%%ind1643_tar7_eps0.12
cifar10,cifar10_deep_kw_simp%%ind1860_tar6_eps0.01
cifar10,cifar10_deep_kw_simp%%ind2055_tar6_eps0.09
cifar10,cifar10_deep_kw_simp%%ind2423_tar7_eps0.09
cifar10,cifar10_deep_kw_simp%%ind2573_tar0_eps0.15
cifar10,cifar10_deep_kw_simp%%ind2713_tar9_eps0.12
cifar10,cifar10_deep_kw_simp%%ind2746_tar6_eps0.15
cifar10,cifar10_deep_kw_simp%%ind2911_tar3_eps0.12
cifar10,cifar10_deep_kw_simp%%ind2970_tar0_eps0.06
cifar10,cifar10_deep_kw_simp%%ind3039_tar7_eps0.09
cifar10,cifar10_deep_kw_simp%%ind3105_tar9_eps0.03
cifar10,cifar10_deep_kw_simp%%ind3154_tar8_eps0.01
cifar10,cifar10_deep_kw_simp%%ind3447_tar3_eps0.06
cifar10,cifar10_deep_kw_simp%%ind4004_tar7_eps0.03
cifar10,cifar10_deep_kw_simp%%ind4340_tar2_eps0.12
cifar10,cifar10_deep_kw_simp%%ind4351_tar3_eps0.15
cifar10,cifar10_deep_kw_simp%%ind4378_tar9_eps0.06
cifar10,cifar10_deep_kw_simp%%ind4532_tar2_eps0.06
cifar10,cifar10_deep_kw_simp%%ind4550_tar7_eps0.06
cifar10,cifar10_deep_kw_simp%%ind4757_tar3_eps0.12
cifar10,cifar10_deep_kw_simp%%ind4973_tar8_eps0.03
cifar10,cifar10_deep_kw_simp%%ind4985_tar2_eps0.03
cifar10,cifar10_deep_kw_simp%%ind5209_tar0_eps0.12
cifar10,cifar10_deep_kw_simp%%ind5242_tar4_eps0.09
cifar10,cifar10_deep_kw_simp%%ind5433_tar4_eps0.03
cifar10,cifar10_deep_kw_simp%%ind5455_tar6_eps0.15
cifar10,cifar10_deep_kw_simp%%ind5619_tar4_eps0.15
cifar10,cifar10_deep_kw_simp%%ind5886_tar0_eps0.01
cifar10,cifar10_deep_kw_simp%%ind5897_tar3_eps0.06
cifar10,cifar10_deep_kw_simp%%ind600_tar7_eps0.01
cifar10,cifar10_deep_kw_simp%%ind6072_tar1_eps0.15
cifar10,cifar10_deep_kw_simp%%ind6110_tar2_eps0.03
cifar10,cifar10_deep_kw_simp%%ind6177_tar1_eps0.09
cifar10,cifar10_deep_kw_simp%%ind618_tar3_eps0.03
cifar10,cifar10_deep_kw_simp%%ind6265_tar1_eps0.09
cifar10,cifar10_deep_kw_simp%%ind6310_tar7_eps0.03
cifar10,cifar10_deep_kw_simp%%ind6444_tar2_eps0.12
cifar10,cifar10_deep_kw_simp%%ind6545_tar0_eps0.01
cifar10,cifar10_deep_kw_simp%%ind6560_tar5_eps0.12
cifar10,cifar10_deep_kw_simp%%ind6598_tar3_eps0.09
cifar10,cifar10_deep_kw_simp%%ind6633_tar1_eps0.06
cifar10,cifar10_deep_kw_simp%%ind6637_tar4_eps0.15
cifar10,cifar10_deep_kw_simp%%ind6731_tar8_eps0.12
cifar10,cifar10_deep_kw_simp%%ind6734_tar9_eps0.03
cifar10,cifar10_deep_kw_simp%%ind6755_tar4_eps0.01
cifar10,cifar10_deep_kw_simp%%ind7047_tar9_eps0.01
cifar10,cifar10_deep_kw_simp%%ind7128_tar2_eps0.15
cifar10,cifar10_deep_kw_simp%%ind7305_tar9_eps0.01
cifar10,cifar10_deep_kw_simp%%ind7429_tar9_eps0.03
cifar10,cifar10_deep_kw_simp%%ind7460_tar9_eps0.12
cifar10,cifar10_deep_kw_simp%%ind7526_tar2_eps0.09
cifar10,cifar10_deep_kw_simp%%ind7534_tar2_eps0.06
cifar10,cifar10_deep_kw_simp%%ind7535_tar0_eps0.09
cifar10,cifar10_deep_kw_simp%%ind7865_tar8_eps0.06
cifar10,cifar10_deep_kw_simp%%ind7884_tar1_eps0.03
cifar10,cifar10_deep_kw_simp%%ind795_tar8_eps0.06
cifar10,cifar10_deep_kw_simp%%ind8024_tar2_eps0.01
cifar10,cifar10_deep_kw_simp%%ind8147_tar8_eps0.01
cifar10,cifar10_deep_kw_simp%%ind8163_tar8_eps0.15
cifar10,cifar10_deep_kw_simp%%ind8171_tar7_eps0.15
cifar10,cifar10_deep_kw_simp%%ind8207_tar6_eps0.15
cifar10,cifar10_deep_kw_simp%%ind8392_tar4_eps0.01
cifar10,cifar10_deep_kw_simp%%ind8439_tar4_eps0.15
cifar10,cifar10_deep_kw_simp%%ind8482_tar0_eps0.12
cifar10,cifar10_deep_kw_simp%%ind8654_tar8_eps0.12
cifar10,cifar10_deep_kw_simp%%ind8773_tar1_eps0.09
cifar10,cifar10_deep_kw_simp%%ind8812_tar2_eps0.06
cifar10,cifar10_deep_kw_simp%%ind9004_tar0_eps0.01
cifar10,cifar10_deep_kw_simp%%ind9028_tar2_eps0.15
cifar10,cifar10_deep_kw_simp%%ind9266_tar5_eps0.03
cifar10,cifar10_deep_kw_simp%%ind9273_tar2_eps0.09
cifar10,cifar10_deep_kw_simp%%ind9311_tar0_eps0.01
cifar10,cifar10_deep_kw_simp%%ind9405_tar2_eps0.12
cifar10,cifar10_deep_kw_simp%%ind9691_tar0_eps0.06
cifar10,cifar10_deep_kw_simp%%ind9734_tar1_eps0.09
cifar10,cifar10_deep_kw_simp%%ind9767_tar3_eps0.06
cifar10,cifar10_deep_kw_simp%%ind977_tar1_eps0.15
cifar10,cifar10_deep_kw_simp%%ind9827_tar8_eps0.06
cifar10,cifar10_deep_kw_simp%%ind9856_tar1_eps0.03
cifar10,cifar10_deep_kw_simp%%ind9918_tar1_eps0.03
cifar10,cifar10_deep_kw_simp%%ind9968_tar8_eps0.12
cifar10,cifar10_wide_kw_simp%%ind1129_tar1_eps0.15
cifar10,cifar10_wide_kw_simp%%ind1176_tar3_eps0.15
cifar10,cifar10_wide_kw_simp%%ind1190_tar4_eps0.03
cifar10,cifar10_wide_kw_simp%%ind1209_tar4_eps0.01
cifar10,cifar10_wide_kw_simp%%ind1486_tar0_eps0.01
cifar10,cifar10_wide_kw_simp%%ind1525_tar9_eps0.09
cifar10,cifar10_wide_kw_simp%%ind1546_tar9_eps0.12
cifar10,cifar10_wide_kw_simp%%ind1574_tar6_eps0.06
cifar10,cifar10_wide_kw_simp%%ind1665_tar2_eps0.03
cifar10,cifar10_wide_kw_simp%%ind1832_tar3_eps0.09
cifar10,cifar10_wide_kw_simp%%ind1925_tar3_eps0.06
cifar10,cifar10_wide_kw_simp%%ind2009_tar0_eps0.01
cifar10,cifar10_wide_kw_simp%%ind2144_tar7_eps0.03
cifar10,cifar10_wide_kw_simp%%ind2159_tar0_eps0.06
cifar10,cifar10_wide_kw_simp%%ind232_tar2_eps0.01
cifar10,cifar10_wide_kw_simp%%ind2447_tar1_eps0.01
cifar10,cifar10_wide_kw_simp%%ind2685_tar4_eps0.03
cifar10,cifar10_wide_kw_simp%%ind2702_tar5_eps0.15
cifar10,cifar10_wide_kw_simp%%ind2813_tar5_eps0.06
cifar10,cifar10_wide_kw_simp%%ind2942_tar7_eps0.03
cifar10,cifar10_wide_kw_simp%%ind2955_tar8_eps0.12
cifar10,cifar10_wide_kw_simp%%ind3197_tar4_eps0.01
cifar10,cifar10_wide_kw_simp%%ind3485_tar4_eps0.12
cifar10,cifar10_wide_kw_simp%%ind3551_tar6_eps0.12
cifar10,cifar10_wide_kw_simp%%ind3573_tar4_eps0.15
cifar10,cifar10_wide_kw_simp%%ind3581_tar1_eps0.03
cifar10,cifar10_wide_kw_simp%%ind3694_tar4_eps0.09
cifar10,cifar10_wide_kw_simp%%ind378_tar3_eps0.03
cifar10,cifar10_wide_kw_simp%%ind388_tar8_eps0.01
cifar10,cifar10_wide_kw_simp%%ind3914_tar8_eps0.03
cifar10,cifar10_wide_kw_simp%%ind4163_tar1_eps0.09
cifar10,cifar10_wide_kw_simp%%ind4381_tar8_eps0.06
cifar10,cifar10_wide_kw_simp%%ind4513_tar7_eps0.15
cifar10,cifar10_wide_kw_simp%%ind4579_tar1_eps0.03
cifar10,cifar10_wide_kw_simp%%ind4625_tar1_eps0.15
cifar10,cifar10_wide_kw_simp%%ind4762_tar4_eps0.12
cifar10,cifar10_wide_kw_simp%%ind5055_tar1_eps0.06
cifar10,cifar10_wide_kw_simp%%ind5064_tar3_eps0.09
cifar10,cifar10_wide_kw_simp%%ind5096_tar6_eps0.12
cifar10,cifar10_wide_kw_simp%%ind5203_tar0_eps0.01
cifar10,cifar10_wide_kw_simp%%ind5226_tar9_eps0.06
cifar10,cifar10_wide_kw_simp%%ind5430_tar2_eps0.06
cifar10,cifar10_wide_kw_simp%%ind5490_tar5_eps0.12
cifar10,cifar10_wide_kw_simp%%ind5559_tar0_eps0.09
cifar10,cifar10_wide_kw_simp%%ind5625_tar6_eps0.09
cifar10,cifar10_wide_kw_simp%%ind5699_tar2_eps0.15
cifar10,cifar10_wide_kw_simp%%ind5733_tar7_eps0.06
cifar10,cifar10_wide_kw_simp%%ind585_tar1_eps0.15
cifar10,cifar10_wide_kw_simp%%ind6009_tar1_eps0.06
cifar10,cifar10_wide_kw_simp%%ind6122_tar3_eps0.15
cifar10,cifar10_wide_kw_simp%%ind6434_tar6_eps0.15
cifar10,cifar10_wide_kw_simp%%ind6486_tar5_eps0.15
cifar10,cifar10_wide_kw_simp%%ind6504_tar4_eps0.12
cifar10,cifar10_wide_kw_simp%%ind654_tar1_eps0.12
cifar10,cifar10_wide_kw_simp%%ind6569_tar5_eps0.03
cifar10,cifar10_wide_kw_simp%%ind6620_tar0_eps0.01
cifar10,cifar10_wide_kw_simp%%ind675_tar4_eps0.15
cifar10,cifar10_wide_kw_simp%%ind7009_tar2_eps0.01
cifar10,cifar10_wide_kw_simp%%ind716_tar7_eps0.09
cifar10,cifar10_wide_kw_simp%%ind7335_tar2_eps0.09
cifar10,cifar10_wide_kw_simp%%ind7382_tar5_eps0.09
cifar10,cifar10_wide_kw_simp%%ind7522_tar3_eps0.03
cifar10,cifar10_wide_kw_simp%%ind7558_tar3_eps0.01
cifar10,cifar10_wide_kw_simp%%ind7656_tar2_eps0.12
cifar10,cifar10_wide_kw_simp%%ind7876_tar7_eps0.12
cifar10,cifar10_wide_kw_simp%%ind7964_tar7_eps0.01
cifar10,cifar10_wide_kw_simp%%ind8050_tar3_eps0.03
cifar10,cifar10_wide_kw_simp%%ind8164_tar2_eps0.09
cifar10,cifar10_wide_kw_simp%%ind8280_tar7_eps0.06
cifar10,cifar10_wide_kw_simp%%ind8575_tar4_eps0.15
cifar10,cifar10_wide_kw_simp%%ind8766_tar0_eps0.01
cifar10,cifar10_wide_kw_simp%%ind8771_tar4_eps0.01
cifar10,cifar10_wide_kw_simp%%ind8792_tar7_eps0.09
cifar10,cifar10_wide_kw_simp%%ind8857_tar1_eps0.12
cifar10,cifar10_wide_kw_simp%%ind8951_tar6_eps0.06
cifar10,cifar10_wide_kw_simp%%ind8951_tar7_eps0.12
cifar10,cifar10_wide_kw_simp%%ind9004_tar3_eps0.09
cifar10,cifar10_wide_kw_simp%%ind9032_tar0_eps0.06
cifar10,cifar10_wide_kw_simp%%ind9080_tar7_eps0.15
cifar10,cifar10_wide_kw_simp%%ind9163_tar1_eps0.01
cifar10,cifar10_wide_kw_simp%%ind9212_tar1_eps0.03
cifar10,cifar10_wide_kw_simp%%ind9321_tar7_eps0.06
cifar10,cifar10_wide_kw_simp%%ind9341_tar6_eps0.03
cifar10,cifar10_wide_kw_simp%%ind943_tar7_eps0.09
cifar10,cifar10_wide_kw_simp%%ind9465_tar7_eps0.03
cifar10,cifar10_wide_kw_simp%%ind9502_tar3_eps0.06
cifar10,cifar10_wide_kw_simp%%ind9513_tar1_eps0.09
cifar10,cifar10_wide_kw_simp%%ind954_tar3_eps0.15
cifar10,cifar10_wide_kw_simp%%ind9640_tar1_eps0.12
cifar10,cifar10_wide_kw_simp%%ind9696_tar4_eps0.12
gtsr,model2a%%traffic_sign_model-2a_ind0_eps0.680958984375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind102_eps0.267310546875_target4.0
gtsr,model2a%%traffic_sign_model-2a_ind103_eps0.466330078125_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind104_eps0.517060546875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind105_eps0.197068359375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind106_eps0.411697265625_target0.0
gtsr,model2a%%traffic_sign_model-2a_ind107_eps0.158044921875_target3.0
gtsr,model2a%%traffic_sign_model-2a_ind108_eps0.774615234375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind109_eps0.515109375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind10_eps0.11316796875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind110_eps0.80778515625_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind112_eps0.641935546875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind113_eps0.11316796875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind114_eps0.064388671875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind115_eps0.481939453125_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind116_eps0.161947265625_target5.0
gtsr,model2a%%traffic_sign_model-2a_ind117_eps0.392185546875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind11_eps0.21853125_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind121_eps0.466330078125_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind123_eps0.36291796875_target3.0
gtsr,model2a%%traffic_sign_model-2a_ind125_eps0.474134765625_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind126_eps0.817541015625_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind127_eps0.171703125_target3.0
gtsr,model2a%%traffic_sign_model-2a_ind129_eps0.5853515625_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind12_eps0.483890625_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind130_eps0.310236328125_target3.0
gtsr,model2a%%traffic_sign_model-2a_ind132_eps0.220482421875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind133_eps0.26926171875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind134_eps0.1951171875_target3.0
gtsr,model2a%%traffic_sign_model-2a_ind14_eps0.173654296875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind15_eps0.7414453125_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind17_eps0.15219140625_target0.0
gtsr,model2a%%traffic_sign_model-2a_ind18_eps0.265359375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind19_eps0.376576171875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind1_eps0.37852734375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind21_eps0.376576171875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind24_eps0.817541015625_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind26_eps0.04292578125_target4.0
gtsr,model2a%%traffic_sign_model-2a_ind27_eps0.796078125_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind28_eps0.068291015625_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind29_eps0.876076171875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind30_eps0.37852734375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind31_eps0.638033203125_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind32_eps0.54242578125_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind33_eps0.76876171875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind34_eps0.2575546875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind35_eps0.556083984375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind36_eps0.16780078125_target3.0
gtsr,model2a%%traffic_sign_model-2a_ind38_eps0.716080078125_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind39_eps0.056583984375_target5.0
gtsr,model2a%%traffic_sign_model-2a_ind3_eps0.6009609375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind45_eps0.290724609375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind47_eps0.59705859375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind48_eps0.265359375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind4_eps0.509255859375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind51_eps0.236091796875_target3.0
gtsr,model2a%%traffic_sign_model-2a_ind53_eps0.60486328125_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind54_eps0.115119140625_target3.0
gtsr,model2a%%traffic_sign_model-2a_ind57_eps0.390234375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind58_eps0.641935546875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind60_eps0.24975_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind61_eps0.4292578125_target0.0
gtsr,model2a%%traffic_sign_model-2a_ind62_eps0.6790078125_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind64_eps0.1795078125_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind66_eps0.680958984375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind67_eps0.40584375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind68_eps0.208775390625_target3.0
gtsr,model2a%%traffic_sign_model-2a_ind69_eps0.626326171875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind6_eps0.723884765625_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind71_eps0.040974609375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind72_eps0.489744140625_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind75_eps0.641935546875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind76_eps0.813638671875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind77_eps0.220482421875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind78_eps0.65949609375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind79_eps0.1326796875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind7_eps0.575595703125_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind80_eps0.774615234375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind81_eps0.200970703125_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind84_eps0.04292578125_target5.0
gtsr,model2a%%traffic_sign_model-2a_ind85_eps0.556083984375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind87_eps0.407794921875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind90_eps0.189263671875_target3.0
gtsr,model2a%%traffic_sign_model-2a_ind91_eps0.458525390625_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind92_eps0.0390234375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind93_eps0.314138671875_target3.0
gtsr,model2a%%traffic_sign_model-2a_ind95_eps0.5541328125_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind97_eps0.271212890625_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind98_eps0.704373046875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind9_eps0.481939453125_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind0_eps0.774615234375_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind100_eps0.489744140625_target6.0
gtsr,model-conv%%traffic_sign_model-conv_ind101_eps0.9911953125_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind102_eps0.26926171875_target4.0
gtsr,model-conv%%traffic_sign_model-conv_ind103_eps0.4370625_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind10_eps0.079998046875_target3.0
gtsr,model-conv%%traffic_sign_model-conv_ind11_eps0.359015625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind12_eps0.38633203125_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind13_eps0.454623046875_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind14_eps0.353162109375_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind15_eps0.75315234375_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind16_eps0.993146484375_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind18_eps0.37072265625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind19_eps0.645837890625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind1_eps0.442916015625_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind21_eps0.5229140625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind22_eps0.5541328125_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind23_eps0.247798828125_target4.0
gtsr,model-conv%%traffic_sign_model-conv_ind24_eps0.809736328125_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind25_eps0.99509765625_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind26_eps0.3356015625_target4.0
gtsr,model-conv%%traffic_sign_model-conv_ind27_eps0.876076171875_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind28_eps0.263408203125_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind29_eps0.868271484375_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind30_eps0.107314453125_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind31_eps0.801931640625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind32_eps0.661447265625_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind33_eps0.848759765625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind34_eps0.52681640625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind36_eps0.41755078125_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind37_eps0.380478515625_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind38_eps0.770712890625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind39_eps0.1326796875_target4.0
gtsr,model-conv%%traffic_sign_model-conv_ind3_eps0.314138671875_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind40_eps0.99509765625_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind41_eps0.751201171875_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind42_eps0.997048828125_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind44_eps0.09755859375_target4.0
gtsr,model-conv%%traffic_sign_model-conv_ind45_eps0.146337890625_target3.0
gtsr,model-conv%%traffic_sign_model-conv_ind47_eps0.458525390625_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind4_eps0.55803515625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind50_eps0.271212890625_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind51_eps0.40194140625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind52_eps0.856564453125_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind53_eps0.833150390625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind54_eps0.28487109375_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind55_eps0.99509765625_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind56_eps0.51901171875_target3.0
gtsr,model-conv%%traffic_sign_model-conv_ind57_eps0.384380859375_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind58_eps0.595107421875_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind59_eps0.997048828125_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind5_eps0.353162109375_target5.0
gtsr,model-conv%%traffic_sign_model-conv_ind61_eps0.037072265625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind62_eps0.517060546875_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind63_eps0.993146484375_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind65_eps0.290724609375_target2.0
gtsr,model-conv%%traffic_sign_model-conv_ind66_eps0.712177734375_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind67_eps0.55803515625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind68_eps0.411697265625_target3.0
gtsr,model-conv%%traffic_sign_model-conv_ind69_eps0.34340625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind6_eps0.606814453125_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind72_eps0.583400390625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind73_eps0.4916953125_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind74_eps0.993146484375_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind75_eps0.868271484375_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind76_eps0.84680859375_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind77_eps0.528767578125_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind78_eps0.60486328125_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind79_eps0.3043828125_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind7_eps0.548279296875_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind80_eps0.829248046875_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind81_eps0.314138671875_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind82_eps0.989244140625_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind85_eps0.6477890625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind86_eps0.69851953125_target3.0
gtsr,model-conv%%traffic_sign_model-conv_ind87_eps0.794126953125_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind88_eps0.4760859375_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind89_eps0.302431640625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind8_eps0.997048828125_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind90_eps0.48779296875_target3.0
gtsr,model-conv%%traffic_sign_model-conv_ind91_eps0.5619375_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind92_eps0.18341015625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind93_eps0.3668203125_target3.0
gtsr,model-conv%%traffic_sign_model-conv_ind94_eps0.997048828125_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind95_eps0.624375_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind96_eps0.10536328125_target4.0
gtsr,model-conv%%traffic_sign_model-conv_ind97_eps0.24584765625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind98_eps0.764859375_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind99_eps0.997048828125_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind9_eps0.474134765625_target0.0
mnist,mnist2x256%%ind1087_tar4_eps0.01
mnist,mnist2x256%%ind13_tar7_eps0.06
mnist,mnist2x256%%ind1819_tar3_eps0.01
mnist,mnist2x256%%ind1857_tar8_eps0.09
mnist,mnist2x256%%ind1973_tar0_eps0.03
mnist,mnist2x256%%ind2077_tar2_eps0.09
mnist,mnist2x256%%ind2115_tar2_eps0.12
mnist,mnist2x256%%ind2212_tar8_eps0.03
mnist,mnist2x256%%ind2255_tar5_eps0.15
mnist,mnist2x256%%ind228_tar8_eps0.12
mnist,mnist2x256%%ind22_tar9_eps0.06
mnist,mnist2x256%%ind2308_tar7_eps0.01
mnist,mnist2x256%%ind2310_tar8_eps0.03
mnist,mnist2x256%%ind2343_tar9_eps0.01
mnist,mnist2x256%%ind2398_tar9_eps0.01
mnist,mnist2x256%%ind2404_tar6_eps0.06
mnist,mnist2x256%%ind2448_tar1_eps0.03
mnist,mnist2x256%%ind2510_tar2_eps0.09
mnist,mnist2x256%%ind2645_tar6_eps0.15
mnist,mnist2x256%%ind2648_tar6_eps0.09
mnist,mnist2x256%%ind2670_tar6_eps0.01
mnist,mnist2x256%%ind2706_tar2_eps0.12
mnist,mnist2x256%%ind2737_tar9_eps0.06
mnist,mnist2x256%%ind2747_tar1_eps0.09
mnist,mnist2x256%%ind2761_tar5_eps0.06
mnist,mnist2x256%%ind3070_tar0_eps0.12
mnist,mnist2x256%%ind3497_tar3_eps0.01
mnist,mnist2x256%%ind3526_tar3_eps0.03
mnist,mnist2x256%%ind3611_tar9_eps0.15
mnist,mnist2x256%%ind3623_tar6_eps0.03
mnist,mnist2x256%%ind3724_tar5_eps0.01
mnist,mnist2x256%%ind381_tar0_eps0.09
mnist,mnist2x256%%ind3863_tar3_eps0.12
mnist,mnist2x256%%ind38_tar1_eps0.12
mnist,mnist2x256%%ind4018_tar7_eps0.15
mnist,mnist2x256%%ind4136_tar0_eps0.12
mnist,mnist2x256%%ind4175_tar0_eps0.06
mnist,mnist2x256%%ind4477_tar4_eps0.15
mnist,mnist2x256%%ind4540_tar1_eps0.09
mnist,mnist2x256%%ind4631_tar2_eps0.12
mnist,mnist2x256%%ind4655_tar8_eps0.15
mnist,mnist2x256%%ind4670_tar0_eps0.06
mnist,mnist2x256%%ind4687_tar2_eps0.09
mnist,mnist2x256%%ind4804_tar1_eps0.15
mnist,mnist2x256%%ind4904_tar5_eps0.03
mnist,mnist2x256%%ind5000_tar5_eps0.03
mnist,mnist2x256%%ind506_tar6_eps0.12
mnist,mnist2x256%%ind5169_tar9_eps0.03
mnist,mnist2x256%%ind5188_tar5_eps0.03
mnist,mnist2x256%%ind5269_tar2_eps0.12
mnist,mnist2x256%%ind5506_tar3_eps0.01
mnist,mnist2x256%%ind5777_tar5_eps0.09
mnist,mnist2x256%%ind5906_tar2_eps0.01
mnist,mnist2x256%%ind5934_tar1_eps0.03
mnist,mnist2x256%%ind5964_tar6_eps0.12
mnist,mnist2x256%%ind6084_tar4_eps0.01
mnist,mnist2x256%%ind62_tar6_eps0.03
mnist,mnist2x256%%ind631_tar6_eps0.03
mnist,mnist2x256%%ind6320_tar3_eps0.06
mnist,mnist2x256%%ind6340_tar6_eps0.12
mnist,mnist2x256%%ind6451_tar3_eps0.01
mnist,mnist2x256%%ind6655_tar0_eps0.12
mnist,mnist2x256%%ind6765_tar4_eps0.09
mnist,mnist2x256%%ind6852_tar0_eps0.12
mnist,mnist2x256%%ind6915_tar7_eps0.09
mnist,mnist2x256%%ind7015_tar5_eps0.15
mnist,mnist2x256%%ind7085_tar6_eps0.06
mnist,mnist2x256%%ind7163_tar7_eps0.03
mnist,mnist2x256%%ind7448_tar7_eps0.06
mnist,mnist2x256%%ind746_tar4_eps0.09
mnist,mnist2x256%%ind7472_tar9_eps0.15
mnist,mnist2x256%%ind7919_tar1_eps0.06
mnist,mnist2x256%%ind7945_tar3_eps0.06
mnist,mnist2x256%%ind8173_tar0_eps0.06
mnist,mnist2x256%%ind8225_tar3_eps0.01
mnist,mnist2x256%%ind8250_tar7_eps0.15
mnist,mnist2x256%%ind8428_tar4_eps0.15
mnist,mnist2x256%%ind868_tar4_eps0.09
mnist,mnist2x256%%ind898_tar3_eps0.01
mnist,mnist2x256%%ind8996_tar7_eps0.06
mnist,mnist2x256%%ind9005_tar9_eps0.15
mnist,mnist2x256%%ind9039_tar2_eps0.03
mnist,mnist2x256%%ind9229_tar5_eps0.15
mnist,mnist2x256%%ind9394_tar6_eps0.01
mnist,mnist2x256%%ind9567_tar6_eps0.12
mnist,mnist2x256%%ind959_tar1_eps0.15
mnist,mnist2x256%%ind9620_tar4_eps0.09
mnist,mnist2x256%%ind9667_tar6_eps0.15
mnist,mnist2x256%%ind9783_tar3_eps0.09
mnist,mnist2x256%%ind9919_tar2_eps0.06
mnist,mnist4x256%%ind1090_tar6_eps0.15
mnist,mnist4x256%%ind1190_tar4_eps0.03
mnist,mnist4x256%%ind1249_tar4_eps0.01
mnist,mnist4x256%%ind1307_tar2_eps0.06
mnist,mnist4x256%%ind1487_tar1_eps0.06
mnist,mnist4x256%%ind1546_tar9_eps0.12
mnist,mnist4x256%%ind1665_tar2_eps0.03
mnist,mnist4x256%%ind1668_tar7_eps0.06
mnist,mnist4x256%%ind1792_tar2_eps0.09
mnist,mnist4x256%%ind1801_tar3_eps0.09
mnist,mnist4x256%%ind1830_tar6_eps0.06
mnist,mnist4x256%%ind1843_tar7_eps0.15
mnist,mnist4x256%%ind2108_tar4_eps0.06
mnist,mnist4x256%%ind2144_tar3_eps0.03
mnist,mnist4x256%%ind2256_tar1_eps0.15
mnist,mnist4x256%%ind2300_tar4_eps0.09
mnist,mnist4x256%%ind239_tar7_eps0.09
mnist,mnist4x256%%ind2519_tar0_eps0.06
mnist,mnist4x256%%ind2566_tar1_eps0.15
mnist,mnist4x256%%ind2685_tar4_eps0.03
mnist,mnist4x256%%ind2942_tar7_eps0.03
mnist,mnist4x256%%ind2955_tar8_eps0.12
mnist,mnist4x256%%ind3274_tar0_eps0.01
mnist,mnist4x256%%ind3485_tar4_eps0.12
mnist,mnist4x256%%ind3551_tar6_eps0.12
mnist,mnist4x256%%ind3566_tar5_eps0.15
mnist,mnist4x256%%ind3581_tar3_eps0.03
mnist,mnist4x256%%ind3674_tar9_eps0.06
mnist,mnist4x256%%ind378_tar5_eps0.03
mnist,mnist4x256%%ind3914_tar7_eps0.03
mnist,mnist4x256%%ind3962_tar5_eps0.15
mnist,mnist4x256%%ind4572_tar3_eps0.15
mnist,mnist4x256%%ind4579_tar1_eps0.03
mnist,mnist4x256%%ind4762_tar6_eps0.12
mnist,mnist4x256%%ind4859_tar7_eps0.01
mnist,mnist4x256%%ind5096_tar1_eps0.12
mnist,mnist4x256%%ind5490_tar5_eps0.12
mnist,mnist4x256%%ind5551_tar5_eps0.06
mnist,mnist4x256%%ind5616_tar4_eps0.09
mnist,mnist4x256%%ind5654_tar2_eps0.09
mnist,mnist4x256%%ind5658_tar9_eps0.06
mnist,mnist4x256%%ind5936_tar7_eps0.09
mnist,mnist4x256%%ind615_tar5_eps0.15
mnist,mnist4x256%%ind6214_tar2_eps0.01
mnist,mnist4x256%%ind6294_tar4_eps0.06
mnist,mnist4x256%%ind6317_tar3_eps0.01
mnist,mnist4x256%%ind6343_tar2_eps0.09
mnist,mnist4x256%%ind6356_tar6_eps0.09
mnist,mnist4x256%%ind6504_tar4_eps0.12
mnist,mnist4x256%%ind6518_tar4_eps0.15
mnist,mnist4x256%%ind654_tar1_eps0.12
mnist,mnist4x256%%ind6569_tar4_eps0.03
mnist,mnist4x256%%ind667_tar0_eps0.09
mnist,mnist4x256%%ind675_tar2_eps0.15
mnist,mnist4x256%%ind6785_tar6_eps0.15
mnist,mnist4x256%%ind6957_tar4_eps0.01
mnist,mnist4x256%%ind7055_tar5_eps0.09
mnist,mnist4x256%%ind7250_tar5_eps0.15
mnist,mnist4x256%%ind7377_tar6_eps0.15
mnist,mnist4x256%%ind7424_tar2_eps0.01
mnist,mnist4x256%%ind7522_tar3_eps0.03
mnist,mnist4x256%%ind7612_tar0_eps0.09
mnist,mnist4x256%%ind7625_tar3_eps0.15
mnist,mnist4x256%%ind7656_tar1_eps0.12
mnist,mnist4x256%%ind7767_tar1_eps0.01
mnist,mnist4x256%%ind7876_tar7_eps0.12
mnist,mnist4x256%%ind8050_tar7_eps0.03
mnist,mnist4x256%%ind8066_tar0_eps0.01
mnist,mnist4x256%%ind8212_tar7_eps0.06
mnist,mnist4x256%%ind8291_tar9_eps0.09
mnist,mnist4x256%%ind8545_tar6_eps0.01
mnist,mnist4x256%%ind8660_tar5_eps0.06
mnist,mnist4x256%%ind8691_tar4_eps0.01
mnist,mnist4x256%%ind8857_tar2_eps0.12
mnist,mnist4x256%%ind8951_tar7_eps0.12
mnist,mnist4x256%%ind9084_tar0_eps0.01
mnist,mnist4x256%%ind9138_tar0_eps0.01
mnist,mnist4x256%%ind9212_tar8_eps0.03
mnist,mnist4x256%%ind922_tar0_eps0.01
mnist,mnist4x256%%ind9315_tar1_eps0.09
mnist,mnist4x256%%ind9341_tar6_eps0.03
mnist,mnist4x256%%ind934_tar9_eps0.06
mnist,mnist4x256%%ind945_tar8_eps0.01
mnist,mnist4x256%%ind9465_tar1_eps0.03
mnist,mnist4x256%%ind9492_tar7_eps0.06
mnist,mnist4x256%%ind950_tar6_eps0.06
mnist,mnist4x256%%ind9640_tar1_eps0.12
mnist,mnist4x256%%ind9696_tar4_eps0.12
mnist,mnist4x256%%ind9805_tar7_eps0.15
mnist,mnist4x256%%ind9989_tar2_eps0.09
mnist,mnist6x256%%ind1276_tar3_eps0.09
mnist,mnist6x256%%ind1346_tar9_eps0.03
mnist,mnist6x256%%ind1390_tar7_eps0.09
mnist,mnist6x256%%ind1549_tar2_eps0.12
mnist,mnist6x256%%ind1722_tar3_eps0.01
mnist,mnist6x256%%ind1898_tar1_eps0.06
mnist,mnist6x256%%ind1931_tar7_eps0.03
mnist,mnist6x256%%ind2143_tar8_eps0.12
mnist,mnist6x256%%ind2160_tar3_eps0.06
mnist,mnist6x256%%ind2162_tar6_eps0.15
mnist,mnist6x256%%ind2184_tar0_eps0.01
mnist,mnist6x256%%ind2184_tar4_eps0.09
mnist,mnist6x256%%ind2242_tar4_eps0.01
mnist,mnist6x256%%ind2301_tar4_eps0.03
mnist,mnist6x256%%ind2398_tar8_eps0.01
mnist,mnist6x256%%ind2532_tar5_eps0.12
mnist,mnist6x256%%ind260_tar5_eps0.03
mnist,mnist6x256%%ind2665_tar4_eps0.06
mnist,mnist6x256%%ind2812_tar1_eps0.12
mnist,mnist6x256%%ind2944_tar2_eps0.06
mnist,mnist6x256%%ind2992_tar4_eps0.03
mnist,mnist6x256%%ind3341_tar9_eps0.01
mnist,mnist6x256%%ind3533_tar5_eps0.12
mnist,mnist6x256%%ind3597_tar7_eps0.06
mnist,mnist6x256%%ind3796_tar0_eps0.01
mnist,mnist6x256%%ind3812_tar8_eps0.03
mnist,mnist6x256%%ind3892_tar0_eps0.09
mnist,mnist6x256%%ind4036_tar2_eps0.09
mnist,mnist6x256%%ind4224_tar1_eps0.06
mnist,mnist6x256%%ind4282_tar5_eps0.01
mnist,mnist6x256%%ind4483_tar1_eps0.09
mnist,mnist6x256%%ind4690_tar3_eps0.03
mnist,mnist6x256%%ind4993_tar3_eps0.12
mnist,mnist6x256%%ind5004_tar9_eps0.15
mnist,mnist6x256%%ind5057_tar7_eps0.01
mnist,mnist6x256%%ind5132_tar3_eps0.03
mnist,mnist6x256%%ind515_tar5_eps0.15
mnist,mnist6x256%%ind5370_tar0_eps0.15
mnist,mnist6x256%%ind5393_tar1_eps0.03
mnist,mnist6x256%%ind5537_tar6_eps0.15
mnist,mnist6x256%%ind5655_tar5_eps0.06
mnist,mnist6x256%%ind5780_tar6_eps0.09
mnist,mnist6x256%%ind5786_tar7_eps0.03
mnist,mnist6x256%%ind5788_tar1_eps0.09
mnist,mnist6x256%%ind5959_tar2_eps0.12
mnist,mnist6x256%%ind5989_tar5_eps0.09
mnist,mnist6x256%%ind604_tar4_eps0.15
mnist,mnist6x256%%ind6176_tar2_eps0.03
mnist,mnist6x256%%ind6265_tar3_eps0.03
mnist,mnist6x256%%ind6266_tar6_eps0.01
mnist,mnist6x256%%ind6342_tar2_eps0.06
mnist,mnist6x256%%ind6366_tar0_eps0.06
mnist,mnist6x256%%ind6412_tar6_eps0.15
mnist,mnist6x256%%ind6477_tar0_eps0.15
mnist,mnist6x256%%ind6501_tar1_eps0.12
mnist,mnist6x256%%ind674_tar8_eps0.06
mnist,mnist6x256%%ind6831_tar4_eps0.12
mnist,mnist6x256%%ind6953_tar5_eps0.01
mnist,mnist6x256%%ind6970_tar6_eps0.15
mnist,mnist6x256%%ind7294_tar9_eps0.09
mnist,mnist6x256%%ind729_tar0_eps0.12
mnist,mnist6x256%%ind7433_tar4_eps0.06
mnist,mnist6x256%%ind7447_tar3_eps0.09
mnist,mnist6x256%%ind7481_tar0_eps0.15
mnist,mnist6x256%%ind7566_tar3_eps0.15
mnist,mnist6x256%%ind7792_tar5_eps0.03
mnist,mnist6x256%%ind7840_tar7_eps0.15
mnist,mnist6x256%%ind8018_tar0_eps0.01
mnist,mnist6x256%%ind8044_tar1_eps0.09
mnist,mnist6x256%%ind8192_tar7_eps0.12
mnist,mnist6x256%%ind8285_tar4_eps0.15
mnist,mnist6x256%%ind8364_tar0_eps0.01
mnist,mnist6x256%%ind8398_tar1_eps0.06
mnist,mnist6x256%%ind8409_tar0_eps0.12
mnist,mnist6x256%%ind8480_tar8_eps0.09
mnist,mnist6x256%%ind8520_tar9_eps0.06
mnist,mnist6x256%%ind8587_tar1_eps0.09
mnist,mnist6x256%%ind8681_tar4_eps0.01
mnist,mnist6x256%%ind9045_tar2_eps0.12
mnist,mnist6x256%%ind9227_tar7_eps0.15
mnist,mnist6x256%%ind92_tar5_eps0.06
mnist,mnist6x256%%ind931_tar8_eps0.12
mnist,mnist6x256%%ind9491_tar9_eps0.03
mnist,mnist6x256%%ind9512_tar7_eps0.15
mnist,mnist6x256%%ind9513_tar2_eps0.06
mnist,mnist6x256%%ind9563_tar1_eps0.03
mnist,mnist6x256%%ind980_tar5_eps0.09
mnist,mnist6x256%%ind9900_tar9_eps0.01
mnist,mnist6x256%%ind9909_tar6_eps0.01
mnist,mnist6x256%%ind9998_tar0_eps0.12
taxi,32x16_688%%ind10115_eps0.06_delta2.0
taxi,32x16_688%%ind1047_eps0.03_delta2.0
taxi,32x16_688%%ind10672_eps0.03_delta6.0
taxi,32x16_688%%ind11023_eps0.03_delta2.0
taxi,32x16_688%%ind11525_eps0.01_delta2.0
taxi,32x16_688%%ind11568_eps0.06_delta6.0
taxi,32x16_688%%ind11783_eps0.06_delta6.0
taxi,32x16_688%%ind12346_eps0.06_delta2.0
taxi,32x16_688%%ind12443_eps0.06_delta6.0
taxi,32x16_688%%ind13085_eps0.03_delta2.0
taxi,32x16_688%%ind13371_eps0.03_delta6.0
taxi,32x16_688%%ind13415_eps0.01_delta2.0
taxi,32x16_688%%ind13672_eps0.01_delta2.0
taxi,32x16_688%%ind13849_eps0.06_delta2.0
taxi,32x16_688%%ind14137_eps0.03_delta6.0
taxi,32x16_688%%ind14491_eps0.03_delta2.0
taxi,32x16_688%%ind14529_eps0.03_delta2.0
taxi,32x16_688%%ind15530_eps0.03_delta2.0
taxi,32x16_688%%ind15670_eps0.01_delta6.0
taxi,32x16_688%%ind1575_eps0.01_delta6.0
taxi,32x16_688%%ind15925_eps0.01_delta6.0
taxi,32x16_688%%ind15991_eps0.01_delta6.0
taxi,32x16_688%%ind1607_eps0.03_delta6.0
taxi,32x16_688%%ind1624_eps0.01_delta2.0
taxi,32x16_688%%ind16643_eps0.01_delta2.0
taxi,32x16_688%%ind17335_eps0.06_delta6.0
taxi,32x16_688%%ind17512_eps0.06_delta2.0
taxi,32x16_688%%ind17556_eps0.06_delta2.0
taxi,32x16_688%%ind17730_eps0.03_delta6.0
taxi,32x16_688%%ind17956_eps0.01_delta6.0
taxi,32x16_688%%ind18002_eps0.06_delta6.0
taxi,32x16_688%%ind18116_eps0.03_delta2.0
taxi,32x16_688%%ind1814_eps0.01_delta6.0
taxi,32x16_688%%ind18309_eps0.06_delta2.0
taxi,32x16_688%%ind18527_eps0.06_delta2.0
taxi,32x16_688%%ind18550_eps0.01_delta2.0
taxi,32x16_688%%ind18791_eps0.01_delta6.0
taxi,32x16_688%%ind18827_eps0.01_delta2.0
taxi,32x16_688%%ind1898_eps0.06_delta2.0
taxi,32x16_688%%ind19117_eps0.01_delta2.0
taxi,32x16_688%%ind19134_eps0.01_delta2.0
taxi,32x16_688%%ind1920_eps0.01_delta6.0
taxi,32x16_688%%ind19247_eps0.06_delta6.0
taxi,32x16_688%%ind19276_eps0.06_delta6.0
taxi,32x16_688%%ind19558_eps0.06_delta6.0
taxi,32x16_688%%ind19734_eps0.01_delta6.0
taxi,32x16_688%%ind19765_eps0.03_delta2.0
taxi,32x16_688%%ind19930_eps0.03_delta6.0
taxi,32x16_688%%ind2273_eps0.03_delta6.0
taxi,32x16_688%%ind230_eps0.01_delta2.0
taxi,32x16_688%%ind2810_eps0.06_delta2.0
taxi,32x16_688%%ind295_eps0.01_delta6.0
taxi,32x16_688%%ind3148_eps0.01_delta2.0
taxi,32x16_688%%ind3297_eps0.01_delta6.0
taxi,32x16_688%%ind332_eps0.03_delta2.0
taxi,32x16_688%%ind3570_eps0.03_delta2.0
taxi,32x16_688%%ind3798_eps0.06_delta2.0
taxi,32x16_688%%ind3907_eps0.06_delta2.0
taxi,32x16_688%%ind405_eps0.03_delta2.0
taxi,32x16_688%%ind4530_eps0.03_delta6.0
taxi,32x16_688%%ind4623_eps0.01_delta2.0
taxi,32x16_688%%ind4981_eps0.01_delta2.0
taxi,32x16_688%%ind5228_eps0.01_delta2.0
taxi,32x16_688%%ind5306_eps0.01_delta2.0
taxi,32x16_688%%ind5478_eps0.01_delta6.0
taxi,32x16_688%%ind5853_eps0.06_delta2.0
taxi,32x16_688%%ind6279_eps0.06_delta2.0
taxi,32x16_688%%ind6575_eps0.03_delta6.0
taxi,32x16_688%%ind6611_eps0.06_delta6.0
taxi,32x16_688%%ind7096_eps0.06_delta6.0
taxi,32x16_688%%ind7394_eps0.03_delta2.0
taxi,32x16_688%%ind7411_eps0.01_delta6.0
taxi,32x16_688%%ind7421_eps0.03_delta6.0
taxi,32x16_688%%ind7483_eps0.06_delta6.0
taxi,32x16_688%%ind7564_eps0.06_delta6.0
taxi,32x16_688%%ind7586_eps0.03_delta6.0
taxi,32x16_688%%ind7742_eps0.03_delta6.0
taxi,32x16_688%%ind776_eps0.06_delta2.0
taxi,32x16_688%%ind7818_eps0.01_delta6.0
taxi,32x16_688%%ind786_eps0.06_delta6.0
taxi,32x16_688%%ind7979_eps0.03_delta6.0
taxi,32x16_688%%ind8021_eps0.06_delta6.0
taxi,32x16_688%%ind825_eps0.06_delta2.0
taxi,32x16_688%%ind8264_eps0.03_delta6.0
taxi,32x16_688%%ind916_eps0.03_delta6.0
taxi,32x16_688%%ind9317_eps0.01_delta6.0
taxi,32x16_688%%ind9338_eps0.06_delta6.0
taxi,32x16_688%%ind9435_eps0.03_delta2.0
taxi,32x16_688%%ind9507_eps0.03_delta2.0
taxi,32x16_688%%ind9845_eps0.03_delta2.0
taxi,64x32_2752%%ind10334_eps0.03_delta6.0
taxi,64x32_2752%%ind10496_eps0.06_delta2.0
taxi,64x32_2752%%ind10594_eps0.01_delta6.0
taxi,64x32_2752%%ind10858_eps0.01_delta2.0
taxi,64x32_2752%%ind10915_eps0.06_delta2.0
taxi,64x32_2752%%ind10996_eps0.01_delta2.0
taxi,64x32_2752%%ind11084_eps0.06_delta2.0
taxi,64x32_2752%%ind11190_eps0.01_delta2.0
taxi,64x32_2752%%ind11754_eps0.06_delta2.0
taxi,64x32_2752%%ind12362_eps0.06_delta6.0
taxi,64x32_2752%%ind12374_eps0.06_delta2.0
taxi,64x32_2752%%ind12443_eps0.01_delta2.0
taxi,64x32_2752%%ind12617_eps0.03_delta2.0
taxi,64x32_2752%%ind12618_eps0.06_delta6.0
taxi,64x32_2752%%ind12763_eps0.01_delta6.0
taxi,64x32_2752%%ind12943_eps0.03_delta2.0
taxi,64x32_2752%%ind13342_eps0.01_delta6.0
taxi,64x32_2752%%ind13406_eps0.06_delta6.0
taxi,64x32_2752%%ind13435_eps0.01_delta6.0
taxi,64x32_2752%%ind13531_eps0.03_delta6.0
taxi,64x32_2752%%ind13817_eps0.01_delta6.0
taxi,64x32_2752%%ind1431_eps0.01_delta2.0
taxi,64x32_2752%%ind14653_eps0.03_delta2.0
taxi,64x32_2752%%ind150_eps0.06_delta2.0
taxi,64x32_2752%%ind15183_eps0.06_delta6.0
taxi,64x32_2752%%ind15227_eps0.03_delta6.0
taxi,64x32_2752%%ind16042_eps0.06_delta6.0
taxi,64x32_2752%%ind1612_eps0.03_delta6.0
taxi,64x32_2752%%ind16217_eps0.06_delta6.0
taxi,64x32_2752%%ind16242_eps0.03_delta2.0
taxi,64x32_2752%%ind1627_eps0.01_delta6.0
taxi,64x32_2752%%ind16368_eps0.03_delta2.0
taxi,64x32_2752%%ind16667_eps0.06_delta6.0
taxi,64x32_2752%%ind17035_eps0.03_delta2.0
taxi,64x32_2752%%ind1713_eps0.03_delta2.0
taxi,64x32_2752%%ind17409_eps0.06_delta2.0
taxi,64x32_2752%%ind17410_eps0.01_delta2.0
taxi,64x32_2752%%ind1742_eps0.03_delta6.0
taxi,64x32_2752%%ind17877_eps0.03_delta2.0
taxi,64x32_2752%%ind1796_eps0.01_delta6.0
taxi,64x32_2752%%ind17970_eps0.06_delta6.0
taxi,64x32_2752%%ind18050_eps0.03_delta2.0
taxi,64x32_2752%%ind18087_eps0.06_delta6.0
taxi,64x32_2752%%ind18159_eps0.06_delta6.0
taxi,64x32_2752%%ind18223_eps0.03_delta2.0
taxi,64x32_2752%%ind18419_eps0.03_delta2.0
taxi,64x32_2752%%ind18605_eps0.01_delta2.0
taxi,64x32_2752%%ind1869_eps0.01_delta6.0
taxi,64x32_2752%%ind19311_eps0.03_delta6.0
taxi,64x32_2752%%ind19344_eps0.01_delta2.0
taxi,64x32_2752%%ind19471_eps0.06_delta6.0
taxi,64x32_2752%%ind19479_eps0.01_delta2.0
taxi,64x32_2752%%ind19598_eps0.01_delta6.0
taxi,64x32_2752%%ind19757_eps0.06_delta6.0
taxi,64x32_2752%%ind19783_eps0.03_delta6.0
taxi,64x32_2752%%ind2057_eps0.06_delta2.0
taxi,64x32_2752%%ind2256_eps0.03_delta6.0
taxi,64x32_2752%%ind2498_eps0.01_delta2.0
taxi,64x32_2752%%ind2849_eps0.06_delta2.0
taxi,64x32_2752%%ind299_eps0.01_delta2.0
taxi,64x32_2752%%ind3069_eps0.03_delta6.0
taxi,64x32_2752%%ind332_eps0.01_delta6.0
taxi,64x32_2752%%ind3516_eps0.03_delta6.0
taxi,64x32_2752%%ind3526_eps0.01_delta6.0
taxi,64x32_2752%%ind3535_eps0.01_delta6.0
taxi,64x32_2752%%ind5210_eps0.03_delta2.0
taxi,64x32_2752%%ind5223_eps0.06_delta2.0
taxi,64x32_2752%%ind5291_eps0.03_delta6.0
taxi,64x32_2752%%ind5561_eps0.03_delta6.0
taxi,64x32_2752%%ind5598_eps0.03_delta6.0
taxi,64x32_2752%%ind582_eps0.01_delta6.0
taxi,64x32_2752%%ind587_eps0.06_delta6.0
taxi,64x32_2752%%ind6178_eps0.06_delta6.0
taxi,64x32_2752%%ind6319_eps0.01_delta2.0
taxi,64x32_2752%%ind6605_eps0.03_delta2.0
taxi,64x32_2752%%ind6697_eps0.01_delta6.0
taxi,64x32_2752%%ind7165_eps0.03_delta6.0
taxi,64x32_2752%%ind7492_eps0.01_delta2.0
taxi,64x32_2752%%ind7700_eps0.01_delta6.0
taxi,64x32_2752%%ind8084_eps0.06_delta2.0
taxi,64x32_2752%%ind8467_eps0.06_delta2.0
taxi,64x32_2752%%ind8542_eps0.03_delta2.0
taxi,64x32_2752%%ind8558_eps0.03_delta2.0
taxi,64x32_2752%%ind8829_eps0.06_delta2.0
taxi,64x32_2752%%ind9074_eps0.06_delta2.0
taxi,64x32_2752%%ind9556_eps0.06_delta2.0
taxi,64x32_2752%%ind9559_eps0.03_delta6.0
taxi,64x32_2752%%ind9609_eps0.06_delta6.0
taxi,64x32_2752%%ind9688_eps0.01_delta2.0
taxi,64x32_2752%%ind9902_eps0.01_delta2.0
taxi,KJ_64x32_2048%%ind10151_eps0.01_delta6.0
taxi,KJ_64x32_2048%%ind1018_eps0.06_delta6.0
taxi,KJ_64x32_2048%%ind10311_eps0.06_delta6.0
taxi,KJ_64x32_2048%%ind10543_eps0.01_delta2.0
taxi,KJ_64x32_2048%%ind10931_eps0.06_delta2.0
taxi,KJ_64x32_2048%%ind11399_eps0.03_delta2.0
taxi,KJ_64x32_2048%%ind11533_eps0.03_delta6.0
taxi,KJ_64x32_2048%%ind11678_eps0.01_delta6.0
taxi,KJ_64x32_2048%%ind12030_eps0.01_delta2.0
taxi,KJ_64x32_2048%%ind12149_eps0.01_delta6.0
taxi,KJ_64x32_2048%%ind12873_eps0.01_delta2.0
taxi,KJ_64x32_2048%%ind12984_eps0.01_delta6.0
taxi,KJ_64x32_2048%%ind13057_eps0.06_delta2.0
taxi,KJ_64x32_2048%%ind130_eps0.03_delta2.0
taxi,KJ_64x32_2048%%ind13160_eps0.06_delta2.0
taxi,KJ_64x32_2048%%ind14273_eps0.06_delta6.0
taxi,KJ_64x32_2048%%ind14316_eps0.01_delta2.0
taxi,KJ_64x32_2048%%ind14390_eps0.03_delta6.0
taxi,KJ_64x32_2048%%ind14973_eps0.01_delta2.0
taxi,KJ_64x32_2048%%ind15138_eps0.01_delta2.0
taxi,KJ_64x32_2048%%ind15225_eps0.06_delta2.0
taxi,KJ_64x32_2048%%ind15252_eps0.03_delta2.0
taxi,KJ_64x32_2048%%ind15462_eps0.03_delta6.0
taxi,KJ_64x32_2048%%ind1580_eps0.06_delta6.0
taxi,KJ_64x32_2048%%ind15826_eps0.06_delta6.0
taxi,KJ_64x32_2048%%ind15959_eps0.03_delta6.0
taxi,KJ_64x32_2048%%ind16098_eps0.03_delta2.0
taxi,KJ_64x32_2048%%ind16465_eps0.03_delta2.0
taxi,KJ_64x32_2048%%ind16516_eps0.01_delta2.0
taxi,KJ_64x32_2048%%ind1686_eps0.01_delta6.0
taxi,KJ_64x32_2048%%ind16930_eps0.06_delta6.0
taxi,KJ_64x32_2048%%ind17054_eps0.01_delta2.0
taxi,KJ_64x32_2048%%ind17200_eps0.06_delta2.0
taxi,KJ_64x32_2048%%ind17386_eps0.03_delta2.0
taxi,KJ_64x32_2048%%ind17525_eps0.06_delta6.0
taxi,KJ_64x32_2048%%ind17533_eps0.06_delta2.0
taxi,KJ_64x32_2048%%ind17953_eps0.03_delta6.0
taxi,KJ_64x32_2048%%ind18759_eps0.06_delta6.0
taxi,KJ_64x32_2048%%ind19047_eps0.01_delta2.0
taxi,KJ_64x32_2048%%ind19238_eps0.01_delta6.0
taxi,KJ_64x32_2048%%ind19245_eps0.06_delta2.0
taxi,KJ_64x32_2048%%ind19273_eps0.06_delta2.0
taxi,KJ_64x32_2048%%ind19667_eps0.01_delta2.0
taxi,KJ_64x32_2048%%ind199_eps0.01_delta6.0
taxi,KJ_64x32_2048%%ind2144_eps0.03_delta6.0
taxi,KJ_64x32_2048%%ind2271_eps0.03_delta6.0
taxi,KJ_64x32_2048%%ind2643_eps0.01_delta6.0
taxi,KJ_64x32_2048%%ind3032_eps0.03_delta2.0
taxi,KJ_64x32_2048%%ind3099_eps0.06_delta6.0
taxi,KJ_64x32_2048%%ind3113_eps0.03_delta6.0
taxi,KJ_64x32_2048%%ind3137_eps0.01_delta2.0
taxi,KJ_64x32_2048%%ind3318_eps0.03_delta6.0
taxi,KJ_64x32_2048%%ind3437_eps0.03_delta2.0
taxi,KJ_64x32_2048%%ind3461_eps0.06_delta6.0
taxi,KJ_64x32_2048%%ind350_eps0.01_delta6.0
taxi,KJ_64x32_2048%%ind3792_eps0.06_delta6.0
taxi,KJ_64x32_2048%%ind3845_eps0.03_delta2.0
taxi,KJ_64x32_2048%%ind3980_eps0.01_delta6.0
taxi,KJ_64x32_2048%%ind4168_eps0.01_delta2.0
taxi,KJ_64x32_2048%%ind4403_eps0.06_delta6.0
taxi,KJ_64x32_2048%%ind4461_eps0.01_delta6.0
taxi,KJ_64x32_2048%%ind4610_eps0.06_delta2.0
taxi,KJ_64x32_2048%%ind4690_eps0.06_delta2.0
taxi,KJ_64x32_2048%%ind4724_eps0.03_delta2.0
taxi,KJ_64x32_2048%%ind4965_eps0.03_delta2.0
taxi,KJ_64x32_2048%%ind498_eps0.03_delta6.0
taxi,KJ_64x32_2048%%ind5126_eps0.06_delta6.0
taxi,KJ_64x32_2048%%ind5616_eps0.03_delta6.0
taxi,KJ_64x32_2048%%ind5710_eps0.06_delta2.0
taxi,KJ_64x32_2048%%ind5769_eps0.03_delta2.0
taxi,KJ_64x32_2048%%ind5965_eps0.06_delta2.0
taxi,KJ_64x32_2048%%ind6210_eps0.01_delta6.0
taxi,KJ_64x32_2048%%ind6267_eps0.03_delta2.0
taxi,KJ_64x32_2048%%ind6340_eps0.01_delta6.0
taxi,KJ_64x32_2048%%ind6372_eps0.01_delta2.0
taxi,KJ_64x32_2048%%ind6706_eps0.01_delta6.0
taxi,KJ_64x32_2048%%ind6931_eps0.06_delta6.0
taxi,KJ_64x32_2048%%ind6954_eps0.03_delta2.0
taxi,KJ_64x32_2048%%ind7290_eps0.06_delta2.0
taxi,KJ_64x32_2048%%ind7386_eps0.01_delta2.0
taxi,KJ_64x32_2048%%ind7553_eps0.06_delta2.0
taxi,KJ_64x32_2048%%ind765_eps0.03_delta2.0
taxi,KJ_64x32_2048%%ind793_eps0.03_delta6.0
taxi,KJ_64x32_2048%%ind8201_eps0.03_delta6.0
taxi,KJ_64x32_2048%%ind8453_eps0.03_delta6.0
taxi,KJ_64x32_2048%%ind8834_eps0.01_delta2.0
taxi,KJ_64x32_2048%%ind9014_eps0.03_delta6.0
taxi,KJ_64x32_2048%%ind9578_eps0.06_delta6.0
taxi,KJ_64x32_2048%%ind9798_eps0.06_delta2.0
taxi,KJ_64x32_2048%%ind9865_eps0.01_delta6.0


==> plots/benchmarks_appendix.csv <==
family,benchmark
acas,ACASXU_experimental_v2a_1_1%%property1
acas,ACASXU_experimental_v2a_1_1%%property2
acas,ACASXU_experimental_v2a_1_1%%property3
acas,ACASXU_experimental_v2a_1_1%%property4
acas,ACASXU_experimental_v2a_1_2%%property1
acas,ACASXU_experimental_v2a_1_2%%property2
acas,ACASXU_experimental_v2a_1_2%%property3
acas,ACASXU_experimental_v2a_1_2%%property4
acas,ACASXU_experimental_v2a_1_3%%property1
acas,ACASXU_experimental_v2a_1_3%%property2
acas,ACASXU_experimental_v2a_1_3%%property3
acas,ACASXU_experimental_v2a_1_3%%property4
acas,ACASXU_experimental_v2a_1_4%%property1
acas,ACASXU_experimental_v2a_1_4%%property2
acas,ACASXU_experimental_v2a_1_4%%property3
acas,ACASXU_experimental_v2a_1_4%%property4
acas,ACASXU_experimental_v2a_1_5%%property1
acas,ACASXU_experimental_v2a_1_5%%property2
acas,ACASXU_experimental_v2a_1_5%%property3
acas,ACASXU_experimental_v2a_1_5%%property4
acas,ACASXU_experimental_v2a_1_6%%property1
acas,ACASXU_experimental_v2a_1_6%%property2
acas,ACASXU_experimental_v2a_1_6%%property3
acas,ACASXU_experimental_v2a_1_6%%property4
acas,ACASXU_experimental_v2a_1_7%%property1
acas,ACASXU_experimental_v2a_1_7%%property2
acas,ACASXU_experimental_v2a_1_7%%property3
acas,ACASXU_experimental_v2a_1_7%%property4
acas,ACASXU_experimental_v2a_1_8%%property1
acas,ACASXU_experimental_v2a_1_8%%property2
acas,ACASXU_experimental_v2a_1_8%%property3
acas,ACASXU_experimental_v2a_1_8%%property4
acas,ACASXU_experimental_v2a_1_9%%property1
acas,ACASXU_experimental_v2a_1_9%%property2
acas,ACASXU_experimental_v2a_1_9%%property3
acas,ACASXU_experimental_v2a_1_9%%property4
acas,ACASXU_experimental_v2a_2_1%%property1
acas,ACASXU_experimental_v2a_2_1%%property2
acas,ACASXU_experimental_v2a_2_1%%property3
acas,ACASXU_experimental_v2a_2_1%%property4
acas,ACASXU_experimental_v2a_2_2%%property1
acas,ACASXU_experimental_v2a_2_2%%property2
acas,ACASXU_experimental_v2a_2_2%%property3
acas,ACASXU_experimental_v2a_2_2%%property4
acas,ACASXU_experimental_v2a_2_3%%property1
acas,ACASXU_experimental_v2a_2_3%%property2
acas,ACASXU_experimental_v2a_2_3%%property3
acas,ACASXU_experimental_v2a_2_3%%property4
acas,ACASXU_experimental_v2a_2_4%%property1
acas,ACASXU_experimental_v2a_2_4%%property2
acas,ACASXU_experimental_v2a_2_4%%property3
acas,ACASXU_experimental_v2a_2_4%%property4
acas,ACASXU_experimental_v2a_2_5%%property1
acas,ACASXU_experimental_v2a_2_5%%property2
acas,ACASXU_experimental_v2a_2_5%%property3
acas,ACASXU_experimental_v2a_2_5%%property4
acas,ACASXU_experimental_v2a_2_6%%property1
acas,ACASXU_experimental_v2a_2_6%%property2
acas,ACASXU_experimental_v2a_2_6%%property3
acas,ACASXU_experimental_v2a_2_6%%property4
acas,ACASXU_experimental_v2a_2_7%%property1
acas,ACASXU_experimental_v2a_2_7%%property2
acas,ACASXU_experimental_v2a_2_7%%property3
acas,ACASXU_experimental_v2a_2_7%%property4
acas,ACASXU_experimental_v2a_2_8%%property1
acas,ACASXU_experimental_v2a_2_8%%property2
acas,ACASXU_experimental_v2a_2_8%%property3
acas,ACASXU_experimental_v2a_2_8%%property4
acas,ACASXU_experimental_v2a_2_9%%property1
acas,ACASXU_experimental_v2a_2_9%%property2
acas,ACASXU_experimental_v2a_2_9%%property3
acas,ACASXU_experimental_v2a_2_9%%property4
acas,ACASXU_experimental_v2a_3_1%%property1
acas,ACASXU_experimental_v2a_3_1%%property2
acas,ACASXU_experimental_v2a_3_1%%property3
acas,ACASXU_experimental_v2a_3_1%%property4
acas,ACASXU_experimental_v2a_3_2%%property1
acas,ACASXU_experimental_v2a_3_2%%property2
acas,ACASXU_experimental_v2a_3_2%%property3
acas,ACASXU_experimental_v2a_3_2%%property4
acas,ACASXU_experimental_v2a_3_3%%property1
acas,ACASXU_experimental_v2a_3_3%%property2
acas,ACASXU_experimental_v2a_3_3%%property3
acas,ACASXU_experimental_v2a_3_3%%property4
acas,ACASXU_experimental_v2a_3_4%%property1
acas,ACASXU_experimental_v2a_3_4%%property2
acas,ACASXU_experimental_v2a_3_4%%property3
acas,ACASXU_experimental_v2a_3_4%%property4
acas,ACASXU_experimental_v2a_3_5%%property1
acas,ACASXU_experimental_v2a_3_5%%property2
acas,ACASXU_experimental_v2a_3_5%%property3
acas,ACASXU_experimental_v2a_3_5%%property4
acas,ACASXU_experimental_v2a_3_6%%property1
acas,ACASXU_experimental_v2a_3_6%%property2
acas,ACASXU_experimental_v2a_3_6%%property3
acas,ACASXU_experimental_v2a_3_6%%property4
acas,ACASXU_experimental_v2a_3_7%%property1
acas,ACASXU_experimental_v2a_3_7%%property2
acas,ACASXU_experimental_v2a_3_7%%property3
acas,ACASXU_experimental_v2a_3_7%%property4
acas,ACASXU_experimental_v2a_3_8%%property1
acas,ACASXU_experimental_v2a_3_8%%property2
acas,ACASXU_experimental_v2a_3_8%%property3
acas,ACASXU_experimental_v2a_3_8%%property4
acas,ACASXU_experimental_v2a_3_9%%property1
acas,ACASXU_experimental_v2a_3_9%%property2
acas,ACASXU_experimental_v2a_3_9%%property3
acas,ACASXU_experimental_v2a_3_9%%property4
acas,ACASXU_experimental_v2a_4_1%%property1
acas,ACASXU_experimental_v2a_4_1%%property2
acas,ACASXU_experimental_v2a_4_1%%property3
acas,ACASXU_experimental_v2a_4_1%%property4
acas,ACASXU_experimental_v2a_4_2%%property1
acas,ACASXU_experimental_v2a_4_2%%property2
acas,ACASXU_experimental_v2a_4_2%%property3
acas,ACASXU_experimental_v2a_4_2%%property4
acas,ACASXU_experimental_v2a_4_3%%property1
acas,ACASXU_experimental_v2a_4_3%%property2
acas,ACASXU_experimental_v2a_4_3%%property3
acas,ACASXU_experimental_v2a_4_3%%property4
acas,ACASXU_experimental_v2a_4_4%%property1
acas,ACASXU_experimental_v2a_4_4%%property2
acas,ACASXU_experimental_v2a_4_4%%property3
acas,ACASXU_experimental_v2a_4_4%%property4
acas,ACASXU_experimental_v2a_4_5%%property1
acas,ACASXU_experimental_v2a_4_5%%property2
acas,ACASXU_experimental_v2a_4_5%%property3
acas,ACASXU_experimental_v2a_4_5%%property4
acas,ACASXU_experimental_v2a_4_6%%property1
acas,ACASXU_experimental_v2a_4_6%%property2
acas,ACASXU_experimental_v2a_4_6%%property3
acas,ACASXU_experimental_v2a_4_6%%property4
acas,ACASXU_experimental_v2a_4_7%%property1
acas,ACASXU_experimental_v2a_4_7%%property2
acas,ACASXU_experimental_v2a_4_7%%property3
acas,ACASXU_experimental_v2a_4_7%%property4
acas,ACASXU_experimental_v2a_4_8%%property1
acas,ACASXU_experimental_v2a_4_8%%property2
acas,ACASXU_experimental_v2a_4_8%%property3
acas,ACASXU_experimental_v2a_4_8%%property4
acas,ACASXU_experimental_v2a_4_9%%property1
acas,ACASXU_experimental_v2a_4_9%%property2
acas,ACASXU_experimental_v2a_4_9%%property3
acas,ACASXU_experimental_v2a_4_9%%property4
acas,ACASXU_experimental_v2a_5_1%%property1
acas,ACASXU_experimental_v2a_5_1%%property2
acas,ACASXU_experimental_v2a_5_1%%property3
acas,ACASXU_experimental_v2a_5_1%%property4
acas,ACASXU_experimental_v2a_5_2%%property1
acas,ACASXU_experimental_v2a_5_2%%property2
acas,ACASXU_experimental_v2a_5_2%%property3
acas,ACASXU_experimental_v2a_5_2%%property4
acas,ACASXU_experimental_v2a_5_3%%property1
acas,ACASXU_experimental_v2a_5_3%%property2
acas,ACASXU_experimental_v2a_5_3%%property3
acas,ACASXU_experimental_v2a_5_3%%property4
acas,ACASXU_experimental_v2a_5_4%%property1
acas,ACASXU_experimental_v2a_5_4%%property2
acas,ACASXU_experimental_v2a_5_4%%property3
acas,ACASXU_experimental_v2a_5_4%%property4
acas,ACASXU_experimental_v2a_5_5%%property1
acas,ACASXU_experimental_v2a_5_5%%property2
acas,ACASXU_experimental_v2a_5_5%%property3
acas,ACASXU_experimental_v2a_5_5%%property4
acas,ACASXU_experimental_v2a_5_6%%property1
acas,ACASXU_experimental_v2a_5_6%%property2
acas,ACASXU_experimental_v2a_5_6%%property3
acas,ACASXU_experimental_v2a_5_6%%property4
acas,ACASXU_experimental_v2a_5_7%%property1
acas,ACASXU_experimental_v2a_5_7%%property2
acas,ACASXU_experimental_v2a_5_7%%property3
acas,ACASXU_experimental_v2a_5_7%%property4
acas,ACASXU_experimental_v2a_5_8%%property1
acas,ACASXU_experimental_v2a_5_8%%property2
acas,ACASXU_experimental_v2a_5_8%%property3
acas,ACASXU_experimental_v2a_5_8%%property4
acas,ACASXU_experimental_v2a_5_9%%property1
acas,ACASXU_experimental_v2a_5_9%%property2
acas,ACASXU_experimental_v2a_5_9%%property3
acas,ACASXU_experimental_v2a_5_9%%property4
cifar10,cifar10_base_kw_simp%%ind1087_tar3_eps0.01
cifar10,cifar10_base_kw_simp%%ind1153_tar0_eps0.03
cifar10,cifar10_base_kw_simp%%ind1343_tar5_eps0.03
cifar10,cifar10_base_kw_simp%%ind13_tar5_eps0.06
cifar10,cifar10_base_kw_simp%%ind1446_tar2_eps0.15
cifar10,cifar10_base_kw_simp%%ind1751_tar6_eps0.03
cifar10,cifar10_base_kw_simp%%ind1819_tar4_eps0.01
cifar10,cifar10_base_kw_simp%%ind1849_tar9_eps0.15
cifar10,cifar10_base_kw_simp%%ind1857_tar2_eps0.09
cifar10,cifar10_base_kw_simp%%ind18_tar7_eps0.06
cifar10,cifar10_base_kw_simp%%ind2073_tar8_eps0.12
cifar10,cifar10_base_kw_simp%%ind2077_tar2_eps0.09
cifar10,cifar10_base_kw_simp%%ind2304_tar5_eps0.15
cifar10,cifar10_base_kw_simp%%ind2333_tar8_eps0.03
cifar10,cifar10_base_kw_simp%%ind2343_tar3_eps0.01
cifar10,cifar10_base_kw_simp%%ind2398_tar2_eps0.01
cifar10,cifar10_base_kw_simp%%ind2418_tar5_eps0.15
cifar10,cifar10_base_kw_simp%%ind2510_tar3_eps0.09
cifar10,cifar10_base_kw_simp%%ind2562_tar6_eps0.03
cifar10,cifar10_base_kw_simp%%ind2648_tar5_eps0.09
cifar10,cifar10_base_kw_simp%%ind2674_tar4_eps0.15
cifar10,cifar10_base_kw_simp%%ind2747_tar1_eps0.09
cifar10,cifar10_base_kw_simp%%ind2748_tar9_eps0.06
cifar10,cifar10_base_kw_simp%%ind2930_tar5_eps0.01
cifar10,cifar10_base_kw_simp%%ind3184_tar7_eps0.01
cifar10,cifar10_base_kw_simp%%ind3193_tar0_eps0.06
cifar10,cifar10_base_kw_simp%%ind3409_tar7_eps0.06
cifar10,cifar10_base_kw_simp%%ind3497_tar3_eps0.01
cifar10,cifar10_base_kw_simp%%ind3651_tar2_eps0.12
cifar10,cifar10_base_kw_simp%%ind3724_tar3_eps0.01
cifar10,cifar10_base_kw_simp%%ind3764_tar5_eps0.15
cifar10,cifar10_base_kw_simp%%ind381_tar3_eps0.09
cifar10,cifar10_base_kw_simp%%ind384_tar6_eps0.06
cifar10,cifar10_base_kw_simp%%ind3962_tar7_eps0.06
cifar10,cifar10_base_kw_simp%%ind4039_tar9_eps0.15
cifar10,cifar10_base_kw_simp%%ind4056_tar6_eps0.06
cifar10,cifar10_base_kw_simp%%ind4077_tar2_eps0.09
cifar10,cifar10_base_kw_simp%%ind4079_tar5_eps0.03
cifar10,cifar10_base_kw_simp%%ind4181_tar6_eps0.15
cifar10,cifar10_base_kw_simp%%ind4514_tar8_eps0.15
cifar10,cifar10_base_kw_simp%%ind4540_tar6_eps0.09
cifar10,cifar10_base_kw_simp%%ind4555_tar3_eps0.03
cifar10,cifar10_base_kw_simp%%ind4687_tar0_eps0.09
cifar10,cifar10_base_kw_simp%%ind4736_tar8_eps0.03
cifar10,cifar10_base_kw_simp%%ind4890_tar4_eps0.01
cifar10,cifar10_base_kw_simp%%ind5440_tar2_eps0.03
cifar10,cifar10_base_kw_simp%%ind5494_tar2_eps0.12
cifar10,cifar10_base_kw_simp%%ind5541_tar2_eps0.12
cifar10,cifar10_base_kw_simp%%ind5726_tar0_eps0.06
cifar10,cifar10_base_kw_simp%%ind5743_tar2_eps0.15
cifar10,cifar10_base_kw_simp%%ind5777_tar4_eps0.09
cifar10,cifar10_base_kw_simp%%ind5906_tar9_eps0.01
cifar10,cifar10_base_kw_simp%%ind5988_tar5_eps0.01
cifar10,cifar10_base_kw_simp%%ind626_tar1_eps0.12
cifar10,cifar10_base_kw_simp%%ind62_tar9_eps0.03
cifar10,cifar10_base_kw_simp%%ind6337_tar6_eps0.12
cifar10,cifar10_base_kw_simp%%ind6350_tar3_eps0.03
cifar10,cifar10_base_kw_simp%%ind6451_tar3_eps0.01
cifar10,cifar10_base_kw_simp%%ind6478_tar6_eps0.12
cifar10,cifar10_base_kw_simp%%ind6484_tar2_eps0.06
cifar10,cifar10_base_kw_simp%%ind649_tar3_eps0.12
cifar10,cifar10_base_kw_simp%%ind6716_tar0_eps0.06
cifar10,cifar10_base_kw_simp%%ind7031_tar6_eps0.03
cifar10,cifar10_base_kw_simp%%ind7254_tar7_eps0.15
cifar10,cifar10_base_kw_simp%%ind7391_tar5_eps0.12
cifar10,cifar10_base_kw_simp%%ind746_tar1_eps0.09
cifar10,cifar10_base_kw_simp%%ind763_tar9_eps0.03
cifar10,cifar10_base_kw_simp%%ind7862_tar2_eps0.12
cifar10,cifar10_base_kw_simp%%ind7874_tar7_eps0.12
cifar10,cifar10_base_kw_simp%%ind7883_tar4_eps0.01
cifar10,cifar10_base_kw_simp%%ind7986_tar5_eps0.03
cifar10,cifar10_base_kw_simp%%ind811_tar2_eps0.12
cifar10,cifar10_base_kw_simp%%ind82_tar4_eps0.12
cifar10,cifar10_base_kw_simp%%ind847_tar2_eps0.12
cifar10,cifar10_base_kw_simp%%ind8523_tar4_eps0.09
cifar10,cifar10_base_kw_simp%%ind8623_tar8_eps0.09
cifar10,cifar10_base_kw_simp%%ind8630_tar1_eps0.06
cifar10,cifar10_base_kw_simp%%ind8689_tar9_eps0.06
cifar10,cifar10_base_kw_simp%%ind868_tar4_eps0.09
cifar10,cifar10_base_kw_simp%%ind8783_tar0_eps0.15
cifar10,cifar10_base_kw_simp%%ind898_tar9_eps0.01
cifar10,cifar10_base_kw_simp%%ind9183_tar3_eps0.06
cifar10,cifar10_base_kw_simp%%ind9325_tar7_eps0.09
cifar10,cifar10_base_kw_simp%%ind9394_tar6_eps0.01
cifar10,cifar10_base_kw_simp%%ind9424_tar3_eps0.06
cifar10,cifar10_base_kw_simp%%ind9476_tar5_eps0.15
cifar10,cifar10_base_kw_simp%%ind9526_tar4_eps0.15
cifar10,cifar10_base_kw_simp%%ind9603_tar7_eps0.03
cifar10,cifar10_base_kw_simp%%ind9765_tar7_eps0.15
cifar10,cifar10_base_kw_simp%%ind9788_tar6_eps0.12
cifar10,cifar10_deep_kw_simp%%ind1115_tar7_eps0.01
cifar10,cifar10_deep_kw_simp%%ind1369_tar7_eps0.03
cifar10,cifar10_deep_kw_simp%%ind1425_tar6_eps0.01
cifar10,cifar10_deep_kw_simp%%ind1616_tar6_eps0.15
cifar10,cifar10_deep_kw_simp%%ind1792_tar4_eps0.12
cifar10,cifar10_deep_kw_simp%%ind1822_tar1_eps0.09
cifar10,cifar10_deep_kw_simp%%ind2002_tar5_eps0.03
cifar10,cifar10_deep_kw_simp%%ind2088_tar2_eps0.03
cifar10,cifar10_deep_kw_simp%%ind2112_tar2_eps0.09
cifar10,cifar10_deep_kw_simp%%ind2143_tar2_eps0.12
cifar10,cifar10_deep_kw_simp%%ind2269_tar1_eps0.12
cifar10,cifar10_deep_kw_simp%%ind231_tar9_eps0.03
cifar10,cifar10_deep_kw_simp%%ind2398_tar2_eps0.06
cifar10,cifar10_deep_kw_simp%%ind2458_tar7_eps0.09
cifar10,cifar10_deep_kw_simp%%ind2665_tar5_eps0.06
cifar10,cifar10_deep_kw_simp%%ind2763_tar3_eps0.03
cifar10,cifar10_deep_kw_simp%%ind2885_tar1_eps0.09
cifar10,cifar10_deep_kw_simp%%ind2944_tar1_eps0.06
cifar10,cifar10_deep_kw_simp%%ind3157_tar5_eps0.15
cifar10,cifar10_deep_kw_simp%%ind3278_tar3_eps0.03
cifar10,cifar10_deep_kw_simp%%ind3376_tar3_eps0.09
cifar10,cifar10_deep_kw_simp%%ind3424_tar9_eps0.01
cifar10,cifar10_deep_kw_simp%%ind3454_tar4_eps0.01
cifar10,cifar10_deep_kw_simp%%ind3544_tar5_eps0.09
cifar10,cifar10_deep_kw_simp%%ind3597_tar7_eps0.06
cifar10,cifar10_deep_kw_simp%%ind3686_tar5_eps0.06
cifar10,cifar10_deep_kw_simp%%ind3856_tar5_eps0.01
cifar10,cifar10_deep_kw_simp%%ind3903_tar4_eps0.03
cifar10,cifar10_deep_kw_simp%%ind4092_tar3_eps0.03
cifar10,cifar10_deep_kw_simp%%ind4132_tar6_eps0.12
cifar10,cifar10_deep_kw_simp%%ind4228_tar1_eps0.03
cifar10,cifar10_deep_kw_simp%%ind4238_tar0_eps0.12
cifar10,cifar10_deep_kw_simp%%ind4321_tar0_eps0.06
cifar10,cifar10_deep_kw_simp%%ind4552_tar2_eps0.09
cifar10,cifar10_deep_kw_simp%%ind4648_tar3_eps0.12
cifar10,cifar10_deep_kw_simp%%ind471_tar5_eps0.06
cifar10,cifar10_deep_kw_simp%%ind472_tar4_eps0.06
cifar10,cifar10_deep_kw_simp%%ind4764_tar2_eps0.12
cifar10,cifar10_deep_kw_simp%%ind4851_tar1_eps0.03
cifar10,cifar10_deep_kw_simp%%ind5004_tar3_eps0.15
cifar10,cifar10_deep_kw_simp%%ind515_tar0_eps0.15
cifar10,cifar10_deep_kw_simp%%ind5217_tar3_eps0.03
cifar10,cifar10_deep_kw_simp%%ind5284_tar2_eps0.06
cifar10,cifar10_deep_kw_simp%%ind5370_tar9_eps0.15
cifar10,cifar10_deep_kw_simp%%ind5463_tar0_eps0.12
cifar10,cifar10_deep_kw_simp%%ind566_tar4_eps0.09
cifar10,cifar10_deep_kw_simp%%ind5805_tar7_eps0.15
cifar10,cifar10_deep_kw_simp%%ind5836_tar3_eps0.09
cifar10,cifar10_deep_kw_simp%%ind593_tar4_eps0.03
cifar10,cifar10_deep_kw_simp%%ind5966_tar6_eps0.15
cifar10,cifar10_deep_kw_simp%%ind604_tar0_eps0.15
cifar10,cifar10_deep_kw_simp%%ind6159_tar8_eps0.01
cifar10,cifar10_deep_kw_simp%%ind6266_tar8_eps0.09
cifar10,cifar10_deep_kw_simp%%ind6342_tar4_eps0.06
cifar10,cifar10_deep_kw_simp%%ind635_tar1_eps0.09
cifar10,cifar10_deep_kw_simp%%ind6477_tar3_eps0.15
cifar10,cifar10_deep_kw_simp%%ind6711_tar0_eps0.01
cifar10,cifar10_deep_kw_simp%%ind6956_tar5_eps0.12
cifar10,cifar10_deep_kw_simp%%ind7008_tar3_eps0.01
cifar10,cifar10_deep_kw_simp%%ind7160_tar2_eps0.12
cifar10,cifar10_deep_kw_simp%%ind7279_tar0_eps0.12
cifar10,cifar10_deep_kw_simp%%ind7389_tar2_eps0.01
cifar10,cifar10_deep_kw_simp%%ind73_tar6_eps0.09
cifar10,cifar10_deep_kw_simp%%ind7433_tar1_eps0.06
cifar10,cifar10_deep_kw_simp%%ind7481_tar7_eps0.15
cifar10,cifar10_deep_kw_simp%%ind7501_tar0_eps0.09
cifar10,cifar10_deep_kw_simp%%ind7521_tar0_eps0.01
cifar10,cifar10_deep_kw_simp%%ind7564_tar6_eps0.15
cifar10,cifar10_deep_kw_simp%%ind7566_tar6_eps0.15
cifar10,cifar10_deep_kw_simp%%ind7570_tar4_eps0.15
cifar10,cifar10_deep_kw_simp%%ind7661_tar4_eps0.01
cifar10,cifar10_deep_kw_simp%%ind7699_tar5_eps0.12
cifar10,cifar10_deep_kw_simp%%ind7840_tar0_eps0.15
cifar10,cifar10_deep_kw_simp%%ind7864_tar2_eps0.12
cifar10,cifar10_deep_kw_simp%%ind8265_tar1_eps0.03
cifar10,cifar10_deep_kw_simp%%ind8285_tar7_eps0.15
cifar10,cifar10_deep_kw_simp%%ind8398_tar3_eps0.06
cifar10,cifar10_deep_kw_simp%%ind8417_tar5_eps0.06
cifar10,cifar10_deep_kw_simp%%ind8502_tar0_eps0.01
cifar10,cifar10_deep_kw_simp%%ind8509_tar1_eps0.12
cifar10,cifar10_deep_kw_simp%%ind858_tar5_eps0.01
cifar10,cifar10_deep_kw_simp%%ind8839_tar0_eps0.01
cifar10,cifar10_deep_kw_simp%%ind9098_tar8_eps0.01
cifar10,cifar10_deep_kw_simp%%ind915_tar8_eps0.03
cifar10,cifar10_deep_kw_simp%%ind9179_tar6_eps0.03
cifar10,cifar10_deep_kw_simp%%ind92_tar2_eps0.06
cifar10,cifar10_deep_kw_simp%%ind9551_tar1_eps0.09
cifar10,cifar10_deep_kw_simp%%ind9575_tar7_eps0.12
cifar10,cifar10_deep_kw_simp%%ind9786_tar7_eps0.06
cifar10,cifar10_deep_kw_simp%%ind9834_tar9_eps0.09
cifar10,cifar10_wide_kw_simp%%ind1142_tar3_eps0.09
cifar10,cifar10_wide_kw_simp%%ind1566_tar5_eps0.15
cifar10,cifar10_wide_kw_simp%%ind1574_tar2_eps0.09
cifar10,cifar10_wide_kw_simp%%ind159_tar2_eps0.03
cifar10,cifar10_wide_kw_simp%%ind1608_tar7_eps0.09
cifar10,cifar10_wide_kw_simp%%ind1920_tar4_eps0.09
cifar10,cifar10_wide_kw_simp%%ind2230_tar6_eps0.15
cifar10,cifar10_wide_kw_simp%%ind2234_tar9_eps0.06
cifar10,cifar10_wide_kw_simp%%ind2364_tar4_eps0.06
cifar10,cifar10_wide_kw_simp%%ind2475_tar1_eps0.15
cifar10,cifar10_wide_kw_simp%%ind2865_tar7_eps0.15
cifar10,cifar10_wide_kw_simp%%ind2915_tar4_eps0.12
cifar10,cifar10_wide_kw_simp%%ind3065_tar4_eps0.03
cifar10,cifar10_wide_kw_simp%%ind3066_tar2_eps0.09
cifar10,cifar10_wide_kw_simp%%ind3092_tar2_eps0.12
cifar10,cifar10_wide_kw_simp%%ind3126_tar4_eps0.09
cifar10,cifar10_wide_kw_simp%%ind3181_tar4_eps0.12
cifar10,cifar10_wide_kw_simp%%ind3303_tar1_eps0.01
cifar10,cifar10_wide_kw_simp%%ind3339_tar7_eps0.06
cifar10,cifar10_wide_kw_simp%%ind3366_tar9_eps0.09
cifar10,cifar10_wide_kw_simp%%ind3388_tar7_eps0.15
cifar10,cifar10_wide_kw_simp%%ind3419_tar1_eps0.09
cifar10,cifar10_wide_kw_simp%%ind3458_tar2_eps0.01
cifar10,cifar10_wide_kw_simp%%ind362_tar0_eps0.09
cifar10,cifar10_wide_kw_simp%%ind3691_tar2_eps0.15
cifar10,cifar10_wide_kw_simp%%ind3709_tar7_eps0.06
cifar10,cifar10_wide_kw_simp%%ind3866_tar1_eps0.01
cifar10,cifar10_wide_kw_simp%%ind386_tar4_eps0.03
cifar10,cifar10_wide_kw_simp%%ind3886_tar5_eps0.01
cifar10,cifar10_wide_kw_simp%%ind3905_tar4_eps0.03
cifar10,cifar10_wide_kw_simp%%ind4016_tar2_eps0.09
cifar10,cifar10_wide_kw_simp%%ind4110_tar7_eps0.12
cifar10,cifar10_wide_kw_simp%%ind4325_tar4_eps0.03
cifar10,cifar10_wide_kw_simp%%ind4407_tar7_eps0.15
cifar10,cifar10_wide_kw_simp%%ind4422_tar0_eps0.01
cifar10,cifar10_wide_kw_simp%%ind4536_tar4_eps0.01
cifar10,cifar10_wide_kw_simp%%ind4549_tar8_eps0.12
cifar10,cifar10_wide_kw_simp%%ind4560_tar0_eps0.03
cifar10,cifar10_wide_kw_simp%%ind4574_tar5_eps0.12
cifar10,cifar10_wide_kw_simp%%ind4603_tar7_eps0.12
cifar10,cifar10_wide_kw_simp%%ind4822_tar7_eps0.01
cifar10,cifar10_wide_kw_simp%%ind4893_tar0_eps0.06
cifar10,cifar10_wide_kw_simp%%ind4908_tar7_eps0.06
cifar10,cifar10_wide_kw_simp%%ind5090_tar4_eps0.12
cifar10,cifar10_wide_kw_simp%%ind5095_tar7_eps0.03
cifar10,cifar10_wide_kw_simp%%ind5110_tar1_eps0.15
cifar10,cifar10_wide_kw_simp%%ind5181_tar7_eps0.09
cifar10,cifar10_wide_kw_simp%%ind5237_tar9_eps0.06
cifar10,cifar10_wide_kw_simp%%ind5489_tar1_eps0.06
cifar10,cifar10_wide_kw_simp%%ind5500_tar7_eps0.09
cifar10,cifar10_wide_kw_simp%%ind5502_tar7_eps0.09
cifar10,cifar10_wide_kw_simp%%ind5690_tar3_eps0.15
cifar10,cifar10_wide_kw_simp%%ind5807_tar0_eps0.09
cifar10,cifar10_wide_kw_simp%%ind5818_tar9_eps0.06
cifar10,cifar10_wide_kw_simp%%ind5823_tar1_eps0.06
cifar10,cifar10_wide_kw_simp%%ind6095_tar2_eps0.01
cifar10,cifar10_wide_kw_simp%%ind6193_tar5_eps0.15
cifar10,cifar10_wide_kw_simp%%ind6239_tar5_eps0.03
cifar10,cifar10_wide_kw_simp%%ind6443_tar0_eps0.01
cifar10,cifar10_wide_kw_simp%%ind6526_tar3_eps0.03
cifar10,cifar10_wide_kw_simp%%ind6668_tar3_eps0.12
cifar10,cifar10_wide_kw_simp%%ind6760_tar6_eps0.01
cifar10,cifar10_wide_kw_simp%%ind6801_tar7_eps0.03
cifar10,cifar10_wide_kw_simp%%ind6870_tar1_eps0.12
cifar10,cifar10_wide_kw_simp%%ind6944_tar2_eps0.15
cifar10,cifar10_wide_kw_simp%%ind6984_tar6_eps0.15
cifar10,cifar10_wide_kw_simp%%ind7096_tar4_eps0.09
cifar10,cifar10_wide_kw_simp%%ind7436_tar4_eps0.12
cifar10,cifar10_wide_kw_simp%%ind7727_tar4_eps0.12
cifar10,cifar10_wide_kw_simp%%ind7741_tar0_eps0.01
cifar10,cifar10_wide_kw_simp%%ind7871_tar8_eps0.01
cifar10,cifar10_wide_kw_simp%%ind8069_tar0_eps0.01
cifar10,cifar10_wide_kw_simp%%ind8315_tar1_eps0.12
cifar10,cifar10_wide_kw_simp%%ind8470_tar5_eps0.06
cifar10,cifar10_wide_kw_simp%%ind8595_tar4_eps0.15
cifar10,cifar10_wide_kw_simp%%ind8713_tar3_eps0.03
cifar10,cifar10_wide_kw_simp%%ind8899_tar5_eps0.06
cifar10,cifar10_wide_kw_simp%%ind9000_tar1_eps0.03
cifar10,cifar10_wide_kw_simp%%ind9141_tar7_eps0.03
cifar10,cifar10_wide_kw_simp%%ind918_tar2_eps0.03
cifar10,cifar10_wide_kw_simp%%ind9242_tar1_eps0.12
cifar10,cifar10_wide_kw_simp%%ind9244_tar4_eps0.01
cifar10,cifar10_wide_kw_simp%%ind9343_tar6_eps0.03
cifar10,cifar10_wide_kw_simp%%ind9411_tar4_eps0.15
cifar10,cifar10_wide_kw_simp%%ind954_tar2_eps0.15
cifar10,cifar10_wide_kw_simp%%ind9585_tar8_eps0.01
cifar10,cifar10_wide_kw_simp%%ind9608_tar2_eps0.06
cifar10,cifar10_wide_kw_simp%%ind9631_tar6_eps0.06
cifar10,cifar10_wide_kw_simp%%ind9705_tar7_eps0.12
cifar10,cifar10_wide_kw_simp%%ind9936_tar6_eps0.06
gtsr,model2a%%traffic_sign_model-2a_ind0_eps0.680958984375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind102_eps0.267310546875_target4.0
gtsr,model2a%%traffic_sign_model-2a_ind103_eps0.466330078125_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind104_eps0.517060546875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind105_eps0.197068359375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind106_eps0.411697265625_target0.0
gtsr,model2a%%traffic_sign_model-2a_ind107_eps0.158044921875_target3.0
gtsr,model2a%%traffic_sign_model-2a_ind108_eps0.774615234375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind109_eps0.515109375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind10_eps0.11316796875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind110_eps0.80778515625_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind112_eps0.641935546875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind113_eps0.11316796875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind114_eps0.064388671875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind115_eps0.481939453125_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind116_eps0.161947265625_target5.0
gtsr,model2a%%traffic_sign_model-2a_ind117_eps0.392185546875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind11_eps0.21853125_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind121_eps0.466330078125_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind123_eps0.36291796875_target3.0
gtsr,model2a%%traffic_sign_model-2a_ind125_eps0.474134765625_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind126_eps0.817541015625_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind127_eps0.171703125_target3.0
gtsr,model2a%%traffic_sign_model-2a_ind129_eps0.5853515625_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind12_eps0.483890625_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind130_eps0.310236328125_target3.0
gtsr,model2a%%traffic_sign_model-2a_ind132_eps0.220482421875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind133_eps0.26926171875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind134_eps0.1951171875_target3.0
gtsr,model2a%%traffic_sign_model-2a_ind14_eps0.173654296875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind15_eps0.7414453125_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind17_eps0.15219140625_target0.0
gtsr,model2a%%traffic_sign_model-2a_ind18_eps0.265359375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind19_eps0.376576171875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind1_eps0.37852734375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind21_eps0.376576171875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind24_eps0.817541015625_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind26_eps0.04292578125_target4.0
gtsr,model2a%%traffic_sign_model-2a_ind27_eps0.796078125_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind28_eps0.068291015625_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind29_eps0.876076171875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind30_eps0.37852734375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind31_eps0.638033203125_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind32_eps0.54242578125_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind33_eps0.76876171875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind34_eps0.2575546875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind35_eps0.556083984375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind36_eps0.16780078125_target3.0
gtsr,model2a%%traffic_sign_model-2a_ind38_eps0.716080078125_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind39_eps0.056583984375_target5.0
gtsr,model2a%%traffic_sign_model-2a_ind3_eps0.6009609375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind45_eps0.290724609375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind47_eps0.59705859375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind48_eps0.265359375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind4_eps0.509255859375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind51_eps0.236091796875_target3.0
gtsr,model2a%%traffic_sign_model-2a_ind53_eps0.60486328125_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind54_eps0.115119140625_target3.0
gtsr,model2a%%traffic_sign_model-2a_ind57_eps0.390234375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind58_eps0.641935546875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind60_eps0.24975_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind61_eps0.4292578125_target0.0
gtsr,model2a%%traffic_sign_model-2a_ind62_eps0.6790078125_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind64_eps0.1795078125_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind66_eps0.680958984375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind67_eps0.40584375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind68_eps0.208775390625_target3.0
gtsr,model2a%%traffic_sign_model-2a_ind69_eps0.626326171875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind6_eps0.723884765625_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind71_eps0.040974609375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind72_eps0.489744140625_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind75_eps0.641935546875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind76_eps0.813638671875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind77_eps0.220482421875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind78_eps0.65949609375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind79_eps0.1326796875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind7_eps0.575595703125_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind80_eps0.774615234375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind81_eps0.200970703125_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind84_eps0.04292578125_target5.0
gtsr,model2a%%traffic_sign_model-2a_ind85_eps0.556083984375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind87_eps0.407794921875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind90_eps0.189263671875_target3.0
gtsr,model2a%%traffic_sign_model-2a_ind91_eps0.458525390625_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind92_eps0.0390234375_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind93_eps0.314138671875_target3.0
gtsr,model2a%%traffic_sign_model-2a_ind95_eps0.5541328125_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind97_eps0.271212890625_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind98_eps0.704373046875_target1.0
gtsr,model2a%%traffic_sign_model-2a_ind9_eps0.481939453125_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind0_eps0.774615234375_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind100_eps0.489744140625_target6.0
gtsr,model-conv%%traffic_sign_model-conv_ind101_eps0.9911953125_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind102_eps0.26926171875_target4.0
gtsr,model-conv%%traffic_sign_model-conv_ind103_eps0.4370625_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind10_eps0.079998046875_target3.0
gtsr,model-conv%%traffic_sign_model-conv_ind11_eps0.359015625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind12_eps0.38633203125_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind13_eps0.454623046875_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind14_eps0.353162109375_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind15_eps0.75315234375_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind16_eps0.993146484375_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind18_eps0.37072265625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind19_eps0.645837890625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind1_eps0.442916015625_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind21_eps0.5229140625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind22_eps0.5541328125_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind23_eps0.247798828125_target4.0
gtsr,model-conv%%traffic_sign_model-conv_ind24_eps0.809736328125_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind25_eps0.99509765625_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind26_eps0.3356015625_target4.0
gtsr,model-conv%%traffic_sign_model-conv_ind27_eps0.876076171875_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind28_eps0.263408203125_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind29_eps0.868271484375_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind30_eps0.107314453125_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind31_eps0.801931640625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind32_eps0.661447265625_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind33_eps0.848759765625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind34_eps0.52681640625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind36_eps0.41755078125_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind37_eps0.380478515625_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind38_eps0.770712890625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind39_eps0.1326796875_target4.0
gtsr,model-conv%%traffic_sign_model-conv_ind3_eps0.314138671875_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind40_eps0.99509765625_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind41_eps0.751201171875_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind42_eps0.997048828125_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind44_eps0.09755859375_target4.0
gtsr,model-conv%%traffic_sign_model-conv_ind45_eps0.146337890625_target3.0
gtsr,model-conv%%traffic_sign_model-conv_ind47_eps0.458525390625_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind4_eps0.55803515625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind50_eps0.271212890625_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind51_eps0.40194140625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind52_eps0.856564453125_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind53_eps0.833150390625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind54_eps0.28487109375_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind55_eps0.99509765625_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind56_eps0.51901171875_target3.0
gtsr,model-conv%%traffic_sign_model-conv_ind57_eps0.384380859375_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind58_eps0.595107421875_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind59_eps0.997048828125_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind5_eps0.353162109375_target5.0
gtsr,model-conv%%traffic_sign_model-conv_ind61_eps0.037072265625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind62_eps0.517060546875_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind63_eps0.993146484375_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind65_eps0.290724609375_target2.0
gtsr,model-conv%%traffic_sign_model-conv_ind66_eps0.712177734375_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind67_eps0.55803515625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind68_eps0.411697265625_target3.0
gtsr,model-conv%%traffic_sign_model-conv_ind69_eps0.34340625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind6_eps0.606814453125_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind72_eps0.583400390625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind73_eps0.4916953125_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind74_eps0.993146484375_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind75_eps0.868271484375_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind76_eps0.84680859375_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind77_eps0.528767578125_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind78_eps0.60486328125_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind79_eps0.3043828125_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind7_eps0.548279296875_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind80_eps0.829248046875_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind81_eps0.314138671875_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind82_eps0.989244140625_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind85_eps0.6477890625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind86_eps0.69851953125_target3.0
gtsr,model-conv%%traffic_sign_model-conv_ind87_eps0.794126953125_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind88_eps0.4760859375_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind89_eps0.302431640625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind8_eps0.997048828125_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind90_eps0.48779296875_target3.0
gtsr,model-conv%%traffic_sign_model-conv_ind91_eps0.5619375_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind92_eps0.18341015625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind93_eps0.3668203125_target3.0
gtsr,model-conv%%traffic_sign_model-conv_ind94_eps0.997048828125_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind95_eps0.624375_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind96_eps0.10536328125_target4.0
gtsr,model-conv%%traffic_sign_model-conv_ind97_eps0.24584765625_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind98_eps0.764859375_target1.0
gtsr,model-conv%%traffic_sign_model-conv_ind99_eps0.997048828125_target0.0
gtsr,model-conv%%traffic_sign_model-conv_ind9_eps0.474134765625_target0.0
mnist,mnist2x256%%ind1045_tar3_eps0.15
mnist,mnist2x256%%ind1087_tar9_eps0.01
mnist,mnist2x256%%ind1496_tar8_eps0.12
mnist,mnist2x256%%ind1819_tar3_eps0.01
mnist,mnist2x256%%ind2050_tar2_eps0.06
mnist,mnist2x256%%ind2181_tar4_eps0.03
mnist,mnist2x256%%ind2221_tar6_eps0.09
mnist,mnist2x256%%ind2308_tar5_eps0.01
mnist,mnist2x256%%ind2333_tar6_eps0.03
mnist,mnist2x256%%ind2343_tar7_eps0.01
mnist,mnist2x256%%ind2388_tar8_eps0.03
mnist,mnist2x256%%ind2398_tar7_eps0.01
mnist,mnist2x256%%ind2438_tar4_eps0.03
mnist,mnist2x256%%ind2653_tar6_eps0.06
mnist,mnist2x256%%ind265_tar7_eps0.09
mnist,mnist2x256%%ind2670_tar2_eps0.01
mnist,mnist2x256%%ind2832_tar2_eps0.12
mnist,mnist2x256%%ind2839_tar9_eps0.15
mnist,mnist2x256%%ind2850_tar3_eps0.09
mnist,mnist2x256%%ind2925_tar3_eps0.09
mnist,mnist2x256%%ind3228_tar9_eps0.06
mnist,mnist2x256%%ind3341_tar7_eps0.15
mnist,mnist2x256%%ind3357_tar9_eps0.15
mnist,mnist2x256%%ind3469_tar5_eps0.12
mnist,mnist2x256%%ind3497_tar9_eps0.01
mnist,mnist2x256%%ind3514_tar5_eps0.03
mnist,mnist2x256%%ind3583_tar2_eps0.03
mnist,mnist2x256%%ind3591_tar9_eps0.15
mnist,mnist2x256%%ind3637_tar4_eps0.06
mnist,mnist2x256%%ind3675_tar5_eps0.15
mnist,mnist2x256%%ind3724_tar5_eps0.01
mnist,mnist2x256%%ind3786_tar7_eps0.12
mnist,mnist2x256%%ind3810_tar3_eps0.15
mnist,mnist2x256%%ind384_tar3_eps0.06
mnist,mnist2x256%%ind400_tar5_eps0.12
mnist,mnist2x256%%ind4772_tar9_eps0.09
mnist,mnist2x256%%ind4975_tar3_eps0.09
mnist,mnist2x256%%ind5253_tar5_eps0.15
mnist,mnist2x256%%ind5254_tar6_eps0.09
mnist,mnist2x256%%ind5317_tar4_eps0.06
mnist,mnist2x256%%ind5452_tar3_eps0.12
mnist,mnist2x256%%ind5506_tar6_eps0.01
mnist,mnist2x256%%ind5510_tar9_eps0.12
mnist,mnist2x256%%ind5585_tar2_eps0.03
mnist,mnist2x256%%ind5906_tar0_eps0.01
mnist,mnist2x256%%ind6008_tar7_eps0.03
mnist,mnist2x256%%ind6084_tar3_eps0.01
mnist,mnist2x256%%ind6201_tar6_eps0.03
mnist,mnist2x256%%ind6229_tar0_eps0.06
mnist,mnist2x256%%ind6297_tar2_eps0.06
mnist,mnist2x256%%ind6306_tar4_eps0.15
mnist,mnist2x256%%ind6348_tar5_eps0.03
mnist,mnist2x256%%ind6451_tar3_eps0.01
mnist,mnist2x256%%ind6552_tar9_eps0.15
mnist,mnist2x256%%ind66_tar3_eps0.12
mnist,mnist2x256%%ind6834_tar2_eps0.09
mnist,mnist2x256%%ind6863_tar5_eps0.09
mnist,mnist2x256%%ind6870_tar4_eps0.12
mnist,mnist2x256%%ind7130_tar2_eps0.15
mnist,mnist2x256%%ind7570_tar5_eps0.15
mnist,mnist2x256%%ind7612_tar3_eps0.03
mnist,mnist2x256%%ind7683_tar5_eps0.12
mnist,mnist2x256%%ind7763_tar2_eps0.06
mnist,mnist2x256%%ind7794_tar5_eps0.03
mnist,mnist2x256%%ind789_tar9_eps0.06
mnist,mnist2x256%%ind8075_tar5_eps0.09
mnist,mnist2x256%%ind813_tar7_eps0.03
mnist,mnist2x256%%ind8225_tar1_eps0.01
mnist,mnist2x256%%ind8250_tar4_eps0.06
mnist,mnist2x256%%ind8330_tar5_eps0.06
mnist,mnist2x256%%ind8410_tar3_eps0.15
mnist,mnist2x256%%ind8439_tar9_eps0.03
mnist,mnist2x256%%ind8538_tar7_eps0.09
mnist,mnist2x256%%ind8583_tar9_eps0.12
mnist,mnist2x256%%ind8723_tar5_eps0.03
mnist,mnist2x256%%ind8810_tar5_eps0.06
mnist,mnist2x256%%ind8828_tar3_eps0.09
mnist,mnist2x256%%ind8980_tar7_eps0.06
mnist,mnist2x256%%ind898_tar0_eps0.01
mnist,mnist2x256%%ind899_tar9_eps0.15
mnist,mnist2x256%%ind9007_tar5_eps0.12
mnist,mnist2x256%%ind9107_tar2_eps0.15
mnist,mnist2x256%%ind9129_tar5_eps0.09
mnist,mnist2x256%%ind9394_tar5_eps0.01
mnist,mnist2x256%%ind9465_tar3_eps0.06
mnist,mnist2x256%%ind9503_tar6_eps0.09
mnist,mnist2x256%%ind9719_tar2_eps0.12
mnist,mnist2x256%%ind9827_tar2_eps0.12
mnist,mnist2x256%%ind984_tar7_eps0.09
mnist,mnist2x256%%ind9862_tar3_eps0.12
mnist,mnist4x256%%ind1020_tar2_eps0.06
mnist,mnist4x256%%ind1044_tar8_eps0.12
mnist,mnist4x256%%ind1063_tar4_eps0.09
mnist,mnist4x256%%ind1161_tar4_eps0.01
mnist,mnist4x256%%ind1256_tar3_eps0.03
mnist,mnist4x256%%ind1297_tar6_eps0.15
mnist,mnist4x256%%ind1664_tar2_eps0.09
mnist,mnist4x256%%ind1810_tar2_eps0.06
mnist,mnist4x256%%ind1912_tar2_eps0.09
mnist,mnist4x256%%ind191_tar5_eps0.01
mnist,mnist4x256%%ind1962_tar8_eps0.01
mnist,mnist4x256%%ind20_tar2_eps0.15
mnist,mnist4x256%%ind2270_tar2_eps0.15
mnist,mnist4x256%%ind2486_tar4_eps0.09
mnist,mnist4x256%%ind269_tar5_eps0.01
mnist,mnist4x256%%ind269_tar5_eps0.12
mnist,mnist4x256%%ind2732_tar2_eps0.06
mnist,mnist4x256%%ind2734_tar8_eps0.12
mnist,mnist4x256%%ind2811_tar7_eps0.15
mnist,mnist4x256%%ind2936_tar2_eps0.06
mnist,mnist4x256%%ind3032_tar7_eps0.01
mnist,mnist4x256%%ind3153_tar2_eps0.03
mnist,mnist4x256%%ind3155_tar2_eps0.12
mnist,mnist4x256%%ind3194_tar2_eps0.06
mnist,mnist4x256%%ind3468_tar2_eps0.03
mnist,mnist4x256%%ind3529_tar2_eps0.03
mnist,mnist4x256%%ind3545_tar4_eps0.01
mnist,mnist4x256%%ind3578_tar5_eps0.12
mnist,mnist4x256%%ind3772_tar3_eps0.09
mnist,mnist4x256%%ind3849_tar5_eps0.03
mnist,mnist4x256%%ind4096_tar2_eps0.15
mnist,mnist4x256%%ind4110_tar5_eps0.12
mnist,mnist4x256%%ind4230_tar2_eps0.12
mnist,mnist4x256%%ind4277_tar2_eps0.06
mnist,mnist4x256%%ind4400_tar2_eps0.01
mnist,mnist4x256%%ind4410_tar2_eps0.01
mnist,mnist4x256%%ind4610_tar2_eps0.06
mnist,mnist4x256%%ind4685_tar5_eps0.01
mnist,mnist4x256%%ind4702_tar2_eps0.06
mnist,mnist4x256%%ind4710_tar9_eps0.01
mnist,mnist4x256%%ind4938_tar2_eps0.09
mnist,mnist4x256%%ind493_tar2_eps0.09
mnist,mnist4x256%%ind4986_tar2_eps0.06
mnist,mnist4x256%%ind5048_tar2_eps0.03
mnist,mnist4x256%%ind5180_tar2_eps0.01
mnist,mnist4x256%%ind5189_tar9_eps0.15
mnist,mnist4x256%%ind5420_tar2_eps0.12
mnist,mnist4x256%%ind5535_tar8_eps0.03
mnist,mnist4x256%%ind5573_tar2_eps0.03
mnist,mnist4x256%%ind5690_tar4_eps0.03
mnist,mnist4x256%%ind5960_tar0_eps0.12
mnist,mnist4x256%%ind6019_tar2_eps0.03
mnist,mnist4x256%%ind6264_tar5_eps0.15
mnist,mnist4x256%%ind6291_tar4_eps0.06
mnist,mnist4x256%%ind6379_tar8_eps0.03
mnist,mnist4x256%%ind6409_tar2_eps0.06
mnist,mnist4x256%%ind6492_tar2_eps0.12
mnist,mnist4x256%%ind649_tar2_eps0.03
mnist,mnist4x256%%ind6538_tar2_eps0.09
mnist,mnist4x256%%ind6696_tar2_eps0.15
mnist,mnist4x256%%ind6768_tar2_eps0.12
mnist,mnist4x256%%ind706_tar2_eps0.09
mnist,mnist4x256%%ind7121_tar9_eps0.15
mnist,mnist4x256%%ind7316_tar2_eps0.15
mnist,mnist4x256%%ind7415_tar4_eps0.12
mnist,mnist4x256%%ind7462_tar2_eps0.09
mnist,mnist4x256%%ind7642_tar7_eps0.09
mnist,mnist4x256%%ind7843_tar4_eps0.06
mnist,mnist4x256%%ind7853_tar2_eps0.15
mnist,mnist4x256%%ind7872_tar2_eps0.12
mnist,mnist4x256%%ind7887_tar7_eps0.03
mnist,mnist4x256%%ind7896_tar9_eps0.06
mnist,mnist4x256%%ind7990_tar5_eps0.06
mnist,mnist4x256%%ind833_tar2_eps0.15
mnist,mnist4x256%%ind8382_tar7_eps0.09
mnist,mnist4x256%%ind8571_tar2_eps0.12
mnist,mnist4x256%%ind8645_tar4_eps0.15
mnist,mnist4x256%%ind8768_tar5_eps0.15
mnist,mnist4x256%%ind8_tar2_eps0.01
mnist,mnist4x256%%ind9089_tar2_eps0.03
mnist,mnist4x256%%ind9175_tar8_eps0.03
mnist,mnist4x256%%ind9303_tar5_eps0.06
mnist,mnist4x256%%ind9409_tar8_eps0.01
mnist,mnist4x256%%ind9534_tar2_eps0.09
mnist,mnist4x256%%ind9563_tar2_eps0.01
mnist,mnist4x256%%ind9658_tar4_eps0.09
mnist,mnist4x256%%ind9666_tar7_eps0.09
mnist,mnist4x256%%ind9802_tar5_eps0.15
mnist,mnist4x256%%ind9848_tar8_eps0.01
mnist,mnist4x256%%ind9888_tar2_eps0.12
mnist,mnist6x256%%ind1077_tar6_eps0.06
mnist,mnist6x256%%ind1097_tar7_eps0.01
mnist,mnist6x256%%ind1332_tar5_eps0.12
mnist,mnist6x256%%ind1377_tar5_eps0.12
mnist,mnist6x256%%ind1545_tar8_eps0.09
mnist,mnist6x256%%ind1629_tar2_eps0.12
mnist,mnist6x256%%ind1638_tar6_eps0.03
mnist,mnist6x256%%ind1718_tar2_eps0.06
mnist,mnist6x256%%ind1796_tar6_eps0.09
mnist,mnist6x256%%ind1938_tar9_eps0.06
mnist,mnist6x256%%ind2030_tar8_eps0.15
mnist,mnist6x256%%ind2106_tar6_eps0.01
mnist,mnist6x256%%ind2287_tar7_eps0.01
mnist,mnist6x256%%ind2306_tar6_eps0.03
mnist,mnist6x256%%ind2376_tar6_eps0.01
mnist,mnist6x256%%ind2616_tar8_eps0.06
mnist,mnist6x256%%ind2663_tar7_eps0.03
mnist,mnist6x256%%ind3048_tar7_eps0.12
mnist,mnist6x256%%ind3167_tar8_eps0.01
mnist,mnist6x256%%ind3194_tar6_eps0.12
mnist,mnist6x256%%ind3198_tar6_eps0.06
mnist,mnist6x256%%ind3225_tar2_eps0.09
mnist,mnist6x256%%ind3301_tar7_eps0.06
mnist,mnist6x256%%ind3340_tar6_eps0.09
mnist,mnist6x256%%ind3351_tar7_eps0.06
mnist,mnist6x256%%ind3404_tar8_eps0.03
mnist,mnist6x256%%ind3412_tar6_eps0.09
mnist,mnist6x256%%ind3600_tar7_eps0.01
mnist,mnist6x256%%ind3632_tar2_eps0.09
mnist,mnist6x256%%ind3639_tar7_eps0.09
mnist,mnist6x256%%ind3712_tar5_eps0.12
mnist,mnist6x256%%ind3764_tar6_eps0.03
mnist,mnist6x256%%ind3949_tar6_eps0.03
mnist,mnist6x256%%ind3950_tar8_eps0.01
mnist,mnist6x256%%ind3957_tar6_eps0.15
mnist,mnist6x256%%ind4037_tar7_eps0.15
mnist,mnist6x256%%ind4093_tar8_eps0.12
mnist,mnist6x256%%ind4225_tar2_eps0.15
mnist,mnist6x256%%ind4323_tar8_eps0.15
mnist,mnist6x256%%ind435_tar5_eps0.15
mnist,mnist6x256%%ind4412_tar7_eps0.06
mnist,mnist6x256%%ind4467_tar2_eps0.12
mnist,mnist6x256%%ind452_tar7_eps0.09
mnist,mnist6x256%%ind4619_tar7_eps0.06
mnist,mnist6x256%%ind4750_tar6_eps0.12
mnist,mnist6x256%%ind4775_tar7_eps0.15
mnist,mnist6x256%%ind4820_tar6_eps0.09
mnist,mnist6x256%%ind5105_tar7_eps0.06
mnist,mnist6x256%%ind5201_tar6_eps0.09
mnist,mnist6x256%%ind5230_tar5_eps0.06
mnist,mnist6x256%%ind5286_tar5_eps0.15
mnist,mnist6x256%%ind5316_tar7_eps0.06
mnist,mnist6x256%%ind5410_tar2_eps0.12
mnist,mnist6x256%%ind5893_tar7_eps0.09
mnist,mnist6x256%%ind5925_tar8_eps0.01
mnist,mnist6x256%%ind6013_tar6_eps0.03
mnist,mnist6x256%%ind6037_tar6_eps0.09
mnist,mnist6x256%%ind6092_tar7_eps0.01
mnist,mnist6x256%%ind6126_tar8_eps0.15
mnist,mnist6x256%%ind6148_tar8_eps0.09
mnist,mnist6x256%%ind6180_tar7_eps0.06
mnist,mnist6x256%%ind6617_tar6_eps0.15
mnist,mnist6x256%%ind6677_tar7_eps0.12
mnist,mnist6x256%%ind6687_tar6_eps0.06
mnist,mnist6x256%%ind6709_tar6_eps0.09
mnist,mnist6x256%%ind6801_tar8_eps0.01
mnist,mnist6x256%%ind7025_tar8_eps0.03
mnist,mnist6x256%%ind7045_tar6_eps0.03
mnist,mnist6x256%%ind7148_tar8_eps0.03
mnist,mnist6x256%%ind7177_tar6_eps0.03
mnist,mnist6x256%%ind727_tar8_eps0.12
mnist,mnist6x256%%ind7341_tar6_eps0.01
mnist,mnist6x256%%ind7463_tar7_eps0.15
mnist,mnist6x256%%ind7535_tar8_eps0.15
mnist,mnist6x256%%ind7662_tar6_eps0.12
mnist,mnist6x256%%ind7899_tar8_eps0.03
mnist,mnist6x256%%ind797_tar8_eps0.01
mnist,mnist6x256%%ind8029_tar6_eps0.15
mnist,mnist6x256%%ind806_tar6_eps0.15
mnist,mnist6x256%%ind8216_tar6_eps0.15
mnist,mnist6x256%%ind8261_tar7_eps0.06
mnist,mnist6x256%%ind8503_tar8_eps0.03
mnist,mnist6x256%%ind8564_tar5_eps0.01
mnist,mnist6x256%%ind9231_tar8_eps0.01
mnist,mnist6x256%%ind9287_tar8_eps0.03
mnist,mnist6x256%%ind9493_tar6_eps0.12
mnist,mnist6x256%%ind959_tar9_eps0.09
mnist,mnist6x256%%ind9744_tar6_eps0.01
mnist,mnist6x256%%ind9825_tar8_eps0.03
mnist,mnist6x256%%ind985_tar7_eps0.12
taxi,32x16_688%%ind10115_eps0.06_delta2.0
taxi,32x16_688%%ind1047_eps0.03_delta2.0
taxi,32x16_688%%ind10672_eps0.03_delta6.0
taxi,32x16_688%%ind11023_eps0.03_delta2.0
taxi,32x16_688%%ind11525_eps0.01_delta2.0
taxi,32x16_688%%ind11568_eps0.06_delta6.0
taxi,32x16_688%%ind11783_eps0.06_delta6.0
taxi,32x16_688%%ind12346_eps0.06_delta2.0
taxi,32x16_688%%ind12443_eps0.06_delta6.0
taxi,32x16_688%%ind13085_eps0.03_delta2.0
taxi,32x16_688%%ind13371_eps0.03_delta6.0
taxi,32x16_688%%ind13415_eps0.01_delta2.0
taxi,32x16_688%%ind13672_eps0.01_delta2.0
taxi,32x16_688%%ind13849_eps0.06_delta2.0
taxi,32x16_688%%ind14137_eps0.03_delta6.0
taxi,32x16_688%%ind14491_eps0.03_delta2.0
taxi,32x16_688%%ind14529_eps0.03_delta2.0
taxi,32x16_688%%ind15530_eps0.03_delta2.0
taxi,32x16_688%%ind15670_eps0.01_delta6.0
taxi,32x16_688%%ind1575_eps0.01_delta6.0
taxi,32x16_688%%ind15925_eps0.01_delta6.0
taxi,32x16_688%%ind15991_eps0.01_delta6.0
taxi,32x16_688%%ind1607_eps0.03_delta6.0
taxi,32x16_688%%ind1624_eps0.01_delta2.0
taxi,32x16_688%%ind16643_eps0.01_delta2.0
taxi,32x16_688%%ind17335_eps0.06_delta6.0
taxi,32x16_688%%ind17512_eps0.06_delta2.0
taxi,32x16_688%%ind17556_eps0.06_delta2.0
taxi,32x16_688%%ind17730_eps0.03_delta6.0
taxi,32x16_688%%ind17956_eps0.01_delta6.0
taxi,32x16_688%%ind18002_eps0.06_delta6.0
taxi,32x16_688%%ind18116_eps0.03_delta2.0
taxi,32x16_688%%ind1814_eps0.01_delta6.0
taxi,32x16_688%%ind18309_eps0.06_delta2.0
taxi,32x16_688%%ind18527_eps0.06_delta2.0
taxi,32x16_688%%ind18550_eps0.01_delta2.0
taxi,32x16_688%%ind18791_eps0.01_delta6.0
taxi,32x16_688%%ind18827_eps0.01_delta2.0
taxi,32x16_688%%ind1898_eps0.06_delta2.0
taxi,32x16_688%%ind19117_eps0.01_delta2.0
taxi,32x16_688%%ind19134_eps0.01_delta2.0
taxi,32x16_688%%ind1920_eps0.01_delta6.0
taxi,32x16_688%%ind19247_eps0.06_delta6.0
taxi,32x16_688%%ind19276_eps0.06_delta6.0
taxi,32x16_688%%ind19558_eps0.06_delta6.0
taxi,32x16_688%%ind19734_eps0.01_delta6.0
taxi,32x16_688%%ind19765_eps0.03_delta2.0
taxi,32x16_688%%ind19930_eps0.03_delta6.0
taxi,32x16_688%%ind2273_eps0.03_delta6.0
taxi,32x16_688%%ind230_eps0.01_delta2.0
taxi,32x16_688%%ind2810_eps0.06_delta2.0
taxi,32x16_688%%ind295_eps0.01_delta6.0
taxi,32x16_688%%ind3148_eps0.01_delta2.0
taxi,32x16_688%%ind3297_eps0.01_delta6.0
taxi,32x16_688%%ind332_eps0.03_delta2.0
taxi,32x16_688%%ind3570_eps0.03_delta2.0
taxi,32x16_688%%ind3798_eps0.06_delta2.0
taxi,32x16_688%%ind3907_eps0.06_delta2.0
taxi,32x16_688%%ind405_eps0.03_delta2.0
taxi,32x16_688%%ind4530_eps0.03_delta6.0
taxi,32x16_688%%ind4623_eps0.01_delta2.0
taxi,32x16_688%%ind4981_eps0.01_delta2.0
taxi,32x16_688%%ind5228_eps0.01_delta2.0
taxi,32x16_688%%ind5306_eps0.01_delta2.0
taxi,32x16_688%%ind5478_eps0.01_delta6.0
taxi,32x16_688%%ind5853_eps0.06_delta2.0
taxi,32x16_688%%ind6279_eps0.06_delta2.0
taxi,32x16_688%%ind6575_eps0.03_delta6.0
taxi,32x16_688%%ind6611_eps0.06_delta6.0
taxi,32x16_688%%ind7096_eps0.06_delta6.0
taxi,32x16_688%%ind7394_eps0.03_delta2.0
taxi,32x16_688%%ind7411_eps0.01_delta6.0
taxi,32x16_688%%ind7421_eps0.03_delta6.0
taxi,32x16_688%%ind7483_eps0.06_delta6.0
taxi,32x16_688%%ind7564_eps0.06_delta6.0
taxi,32x16_688%%ind7586_eps0.03_delta6.0
taxi,32x16_688%%ind7742_eps0.03_delta6.0
taxi,32x16_688%%ind776_eps0.06_delta2.0
taxi,32x16_688%%ind7818_eps0.01_delta6.0
taxi,32x16_688%%ind786_eps0.06_delta6.0
taxi,32x16_688%%ind7979_eps0.03_delta6.0
taxi,32x16_688%%ind8021_eps0.06_delta6.0
taxi,32x16_688%%ind825_eps0.06_delta2.0
taxi,32x16_688%%ind8264_eps0.03_delta6.0
taxi,32x16_688%%ind916_eps0.03_delta6.0
taxi,32x16_688%%ind9317_eps0.01_delta6.0
taxi,32x16_688%%ind9338_eps0.06_delta6.0
taxi,32x16_688%%ind9435_eps0.03_delta2.0
taxi,32x16_688%%ind9507_eps0.03_delta2.0
taxi,32x16_688%%ind9845_eps0.03_delta2.0
taxi,64x32_2752%%ind10334_eps0.03_delta6.0
taxi,64x32_2752%%ind10496_eps0.06_delta2.0
taxi,64x32_2752%%ind10594_eps0.01_delta6.0
taxi,64x32_2752%%ind10858_eps0.01_delta2.0
taxi,64x32_2752%%ind10915_eps0.06_delta2.0
taxi,64x32_2752%%ind10996_eps0.01_delta2.0
taxi,64x32_2752%%ind11084_eps0.06_delta2.0
taxi,64x32_2752%%ind11190_eps0.01_delta2.0
taxi,64x32_2752%%ind11754_eps0.06_delta2.0
taxi,64x32_2752%%ind12362_eps0.06_delta6.0
taxi,64x32_2752%%ind12374_eps0.06_delta2.0
taxi,64x32_2752%%ind12443_eps0.01_delta2.0
taxi,64x32_2752%%ind12617_eps0.03_delta2.0
taxi,64x32_2752%%ind12618_eps0.06_delta6.0
taxi,64x32_2752%%ind12763_eps0.01_delta6.0
taxi,64x32_2752%%ind12943_eps0.03_delta2.0
taxi,64x32_2752%%ind13342_eps0.01_delta6.0
taxi,64x32_2752%%ind13406_eps0.06_delta6.0
taxi,64x32_2752%%ind13435_eps0.01_delta6.0
taxi,64x32_2752%%ind13531_eps0.03_delta6.0
taxi,64x32_2752%%ind13817_eps0.01_delta6.0
taxi,64x32_2752%%ind1431_eps0.01_delta2.0
taxi,64x32_2752%%ind14653_eps0.03_delta2.0
taxi,64x32_2752%%ind150_eps0.06_delta2.0
taxi,64x32_2752%%ind15183_eps0.06_delta6.0
taxi,64x32_2752%%ind15227_eps0.03_delta6.0
taxi,64x32_2752%%ind16042_eps0.06_delta6.0
taxi,64x32_2752%%ind1612_eps0.03_delta6.0
taxi,64x32_2752%%ind16217_eps0.06_delta6.0
taxi,64x32_2752%%ind16242_eps0.03_delta2.0
taxi,64x32_2752%%ind1627_eps0.01_delta6.0
taxi,64x32_2752%%ind16368_eps0.03_delta2.0
taxi,64x32_2752%%ind16667_eps0.06_delta6.0
taxi,64x32_2752%%ind17035_eps0.03_delta2.0
taxi,64x32_2752%%ind1713_eps0.03_delta2.0
taxi,64x32_2752%%ind17409_eps0.06_delta2.0
taxi,64x32_2752%%ind17410_eps0.01_delta2.0
taxi,64x32_2752%%ind1742_eps0.03_delta6.0
taxi,64x32_2752%%ind17877_eps0.03_delta2.0
taxi,64x32_2752%%ind1796_eps0.01_delta6.0
taxi,64x32_2752%%ind17970_eps0.06_delta6.0
taxi,64x32_2752%%ind18050_eps0.03_delta2.0
taxi,64x32_2752%%ind18087_eps0.06_delta6.0
taxi,64x32_2752%%ind18159_eps0.06_delta6.0
taxi,64x32_2752%%ind18223_eps0.03_delta2.0
taxi,64x32_2752%%ind18419_eps0.03_delta2.0
taxi,64x32_2752%%ind18605_eps0.01_delta2.0
taxi,64x32_2752%%ind1869_eps0.01_delta6.0
taxi,64x32_2752%%ind19311_eps0.03_delta6.0
taxi,64x32_2752%%ind19344_eps0.01_delta2.0
taxi,64x32_2752%%ind19471_eps0.06_delta6.0
taxi,64x32_2752%%ind19479_eps0.01_delta2.0
taxi,64x32_2752%%ind19598_eps0.01_delta6.0
taxi,64x32_2752%%ind19757_eps0.06_delta6.0
taxi,64x32_2752%%ind19783_eps0.03_delta6.0
taxi,64x32_2752%%ind2057_eps0.06_delta2.0
taxi,64x32_2752%%ind2256_eps0.03_delta6.0
taxi,64x32_2752%%ind2498_eps0.01_delta2.0
taxi,64x32_2752%%ind2849_eps0.06_delta2.0
taxi,64x32_2752%%ind299_eps0.01_delta2.0
taxi,64x32_2752%%ind3069_eps0.03_delta6.0
taxi,64x32_2752%%ind332_eps0.01_delta6.0
taxi,64x32_2752%%ind3516_eps0.03_delta6.0
taxi,64x32_2752%%ind3526_eps0.01_delta6.0
taxi,64x32_2752%%ind3535_eps0.01_delta6.0
taxi,64x32_2752%%ind5210_eps0.03_delta2.0
taxi,64x32_2752%%ind5223_eps0.06_delta2.0
taxi,64x32_2752%%ind5291_eps0.03_delta6.0
taxi,64x32_2752%%ind5561_eps0.03_delta6.0
taxi,64x32_2752%%ind5598_eps0.03_delta6.0
taxi,64x32_2752%%ind582_eps0.01_delta6.0
taxi,64x32_2752%%ind587_eps0.06_delta6.0
taxi,64x32_2752%%ind6178_eps0.06_delta6.0
taxi,64x32_2752%%ind6319_eps0.01_delta2.0
taxi,64x32_2752%%ind6605_eps0.03_delta2.0
taxi,64x32_2752%%ind6697_eps0.01_delta6.0
taxi,64x32_2752%%ind7165_eps0.03_delta6.0
taxi,64x32_2752%%ind7492_eps0.01_delta2.0
taxi,64x32_2752%%ind7700_eps0.01_delta6.0
taxi,64x32_2752%%ind8084_eps0.06_delta2.0
taxi,64x32_2752%%ind8467_eps0.06_delta2.0
taxi,64x32_2752%%ind8542_eps0.03_delta2.0
taxi,64x32_2752%%ind8558_eps0.03_delta2.0
taxi,64x32_2752%%ind8829_eps0.06_delta2.0
taxi,64x32_2752%%ind9074_eps0.06_delta2.0
taxi,64x32_2752%%ind9556_eps0.06_delta2.0
taxi,64x32_2752%%ind9559_eps0.03_delta6.0
taxi,64x32_2752%%ind9609_eps0.06_delta6.0
taxi,64x32_2752%%ind9688_eps0.01_delta2.0
taxi,64x32_2752%%ind9902_eps0.01_delta2.0
taxi,KJ_64x32_2048%%ind10151_eps0.01_delta6.0
taxi,KJ_64x32_2048%%ind1018_eps0.06_delta6.0
taxi,KJ_64x32_2048%%ind10311_eps0.06_delta6.0
taxi,KJ_64x32_2048%%ind10543_eps0.01_delta2.0
taxi,KJ_64x32_2048%%ind10931_eps0.06_delta2.0
taxi,KJ_64x32_2048%%ind11399_eps0.03_delta2.0
taxi,KJ_64x32_2048%%ind11533_eps0.03_delta6.0
taxi,KJ_64x32_2048%%ind11678_eps0.01_delta6.0
taxi,KJ_64x32_2048%%ind12030_eps0.01_delta2.0
taxi,KJ_64x32_2048%%ind12149_eps0.01_delta6.0
taxi,KJ_64x32_2048%%ind12873_eps0.01_delta2.0
taxi,KJ_64x32_2048%%ind12984_eps0.01_delta6.0
taxi,KJ_64x32_2048%%ind13057_eps0.06_delta2.0
taxi,KJ_64x32_2048%%ind130_eps0.03_delta2.0
taxi,KJ_64x32_2048%%ind13160_eps0.06_delta2.0
taxi,KJ_64x32_2048%%ind14273_eps0.06_delta6.0
taxi,KJ_64x32_2048%%ind14316_eps0.01_delta2.0
taxi,KJ_64x32_2048%%ind14390_eps0.03_delta6.0
taxi,KJ_64x32_2048%%ind14973_eps0.01_delta2.0
taxi,KJ_64x32_2048%%ind15138_eps0.01_delta2.0
taxi,KJ_64x32_2048%%ind15225_eps0.06_delta2.0
taxi,KJ_64x32_2048%%ind15252_eps0.03_delta2.0
taxi,KJ_64x32_2048%%ind15462_eps0.03_delta6.0
taxi,KJ_64x32_2048%%ind1580_eps0.06_delta6.0
taxi,KJ_64x32_2048%%ind15826_eps0.06_delta6.0
taxi,KJ_64x32_2048%%ind15959_eps0.03_delta6.0
taxi,KJ_64x32_2048%%ind16098_eps0.03_delta2.0
taxi,KJ_64x32_2048%%ind16465_eps0.03_delta2.0
taxi,KJ_64x32_2048%%ind16516_eps0.01_delta2.0
taxi,KJ_64x32_2048%%ind1686_eps0.01_delta6.0
taxi,KJ_64x32_2048%%ind16930_eps0.06_delta6.0
taxi,KJ_64x32_2048%%ind17054_eps0.01_delta2.0
taxi,KJ_64x32_2048%%ind17200_eps0.06_delta2.0
taxi,KJ_64x32_2048%%ind17386_eps0.03_delta2.0
taxi,KJ_64x32_2048%%ind17525_eps0.06_delta6.0
taxi,KJ_64x32_2048%%ind17533_eps0.06_delta2.0
taxi,KJ_64x32_2048%%ind17953_eps0.03_delta6.0
taxi,KJ_64x32_2048%%ind18759_eps0.06_delta6.0
taxi,KJ_64x32_2048%%ind19047_eps0.01_delta2.0
taxi,KJ_64x32_2048%%ind19238_eps0.01_delta6.0
taxi,KJ_64x32_2048%%ind19245_eps0.06_delta2.0
taxi,KJ_64x32_2048%%ind19273_eps0.06_delta2.0
taxi,KJ_64x32_2048%%ind19667_eps0.01_delta2.0
taxi,KJ_64x32_2048%%ind199_eps0.01_delta6.0
taxi,KJ_64x32_2048%%ind2144_eps0.03_delta6.0
taxi,KJ_64x32_2048%%ind2271_eps0.03_delta6.0
taxi,KJ_64x32_2048%%ind2643_eps0.01_delta6.0
taxi,KJ_64x32_2048%%ind3032_eps0.03_delta2.0
taxi,KJ_64x32_2048%%ind3099_eps0.06_delta6.0
taxi,KJ_64x32_2048%%ind3113_eps0.03_delta6.0
taxi,KJ_64x32_2048%%ind3137_eps0.01_delta2.0
taxi,KJ_64x32_2048%%ind3318_eps0.03_delta6.0
taxi,KJ_64x32_2048%%ind3437_eps0.03_delta2.0
taxi,KJ_64x32_2048%%ind3461_eps0.06_delta6.0
taxi,KJ_64x32_2048%%ind350_eps0.01_delta6.0
taxi,KJ_64x32_2048%%ind3792_eps0.06_delta6.0
taxi,KJ_64x32_2048%%ind3845_eps0.03_delta2.0
taxi,KJ_64x32_2048%%ind3980_eps0.01_delta6.0
taxi,KJ_64x32_2048%%ind4168_eps0.01_delta2.0
taxi,KJ_64x32_2048%%ind4403_eps0.06_delta6.0
taxi,KJ_64x32_2048%%ind4461_eps0.01_delta6.0
taxi,KJ_64x32_2048%%ind4610_eps0.06_delta2.0
taxi,KJ_64x32_2048%%ind4690_eps0.06_delta2.0
taxi,KJ_64x32_2048%%ind4724_eps0.03_delta2.0
taxi,KJ_64x32_2048%%ind4965_eps0.03_delta2.0
taxi,KJ_64x32_2048%%ind498_eps0.03_delta6.0
taxi,KJ_64x32_2048%%ind5126_eps0.06_delta6.0
taxi,KJ_64x32_2048%%ind5616_eps0.03_delta6.0
taxi,KJ_64x32_2048%%ind5710_eps0.06_delta2.0
taxi,KJ_64x32_2048%%ind5769_eps0.03_delta2.0
taxi,KJ_64x32_2048%%ind5965_eps0.06_delta2.0
taxi,KJ_64x32_2048%%ind6210_eps0.01_delta6.0
taxi,KJ_64x32_2048%%ind6267_eps0.03_delta2.0
taxi,KJ_64x32_2048%%ind6340_eps0.01_delta6.0
taxi,KJ_64x32_2048%%ind6372_eps0.01_delta2.0
taxi,KJ_64x32_2048%%ind6706_eps0.01_delta6.0
taxi,KJ_64x32_2048%%ind6931_eps0.06_delta6.0
taxi,KJ_64x32_2048%%ind6954_eps0.03_delta2.0
taxi,KJ_64x32_2048%%ind7290_eps0.06_delta2.0
taxi,KJ_64x32_2048%%ind7386_eps0.01_delta2.0
taxi,KJ_64x32_2048%%ind7553_eps0.06_delta2.0
taxi,KJ_64x32_2048%%ind765_eps0.03_delta2.0
taxi,KJ_64x32_2048%%ind793_eps0.03_delta6.0
taxi,KJ_64x32_2048%%ind8201_eps0.03_delta6.0
taxi,KJ_64x32_2048%%ind8453_eps0.03_delta6.0
taxi,KJ_64x32_2048%%ind8834_eps0.01_delta2.0
taxi,KJ_64x32_2048%%ind9014_eps0.03_delta6.0
taxi,KJ_64x32_2048%%ind9578_eps0.06_delta6.0
taxi,KJ_64x32_2048%%ind9798_eps0.06_delta2.0
taxi,KJ_64x32_2048%%ind9865_eps0.01_delta6.0


==> plots/cactus-ablation.csv <==
configuration,benchmark,family,result,time
MILP_MIPVerify,ACASXU_experimental_v2a_1_1%%property1,acas,to,3600.06
MILP_MIPVerify,ACASXU_experimental_v2a_1_1%%property2,acas,to,3600.03
MILP_MIPVerify,ACASXU_experimental_v2a_1_1%%property3,acas,unsat,1355.53
MILP_MIPVerify,ACASXU_experimental_v2a_1_1%%property4,acas,unsat,9.05
MILP_MIPVerify,ACASXU_experimental_v2a_1_2%%property1,acas,to,3600.08
MILP_MIPVerify,ACASXU_experimental_v2a_1_2%%property2,acas,to,3600.07
MILP_MIPVerify,ACASXU_experimental_v2a_1_2%%property3,acas,unsat,977.16
MILP_MIPVerify,ACASXU_experimental_v2a_1_2%%property4,acas,unsat,190.01
MILP_MIPVerify,ACASXU_experimental_v2a_1_3%%property1,acas,to,3600.06
MILP_MIPVerify,ACASXU_experimental_v2a_1_3%%property2,acas,to,3600.07
MILP_MIPVerify,ACASXU_experimental_v2a_1_3%%property3,acas,unsat,1137.56
MILP_MIPVerify,ACASXU_experimental_v2a_1_3%%property4,acas,unsat,695.88
MILP_MIPVerify,ACASXU_experimental_v2a_1_4%%property1,acas,to,3600.12
MILP_MIPVerify,ACASXU_experimental_v2a_1_4%%property2,acas,to,3600.1
MILP_MIPVerify,ACASXU_experimental_v2a_1_4%%property3,acas,unsat,6.79
MILP_MIPVerify,ACASXU_experimental_v2a_1_4%%property4,acas,unsat,5.07
MILP_MIPVerify,ACASXU_experimental_v2a_1_5%%property1,acas,to,3600.05
MILP_MIPVerify,ACASXU_experimental_v2a_1_5%%property2,acas,to,3600.1
MILP_MIPVerify,ACASXU_experimental_v2a_1_5%%property3,acas,unsat,8.56
MILP_MIPVerify,ACASXU_experimental_v2a_1_5%%property4,acas,unsat,19.49
MILP_MIPVerify,ACASXU_experimental_v2a_1_6%%property1,acas,to,3600.12
MILP_MIPVerify,ACASXU_experimental_v2a_1_6%%property2,acas,to,3600.09
MILP_MIPVerify,ACASXU_experimental_v2a_1_6%%property3,acas,unsat,5.15
MILP_MIPVerify,ACASXU_experimental_v2a_1_6%%property4,acas,unsat,7.61
MILP_MIPVerify,ACASXU_experimental_v2a_1_7%%property1,acas,to,3600.04
MILP_MIPVerify,ACASXU_experimental_v2a_1_7%%property2,acas,to,3600.09
MILP_MIPVerify,ACASXU_experimental_v2a_1_7%%property3,acas,sat,6.1
MILP_MIPVerify,ACASXU_experimental_v2a_1_7%%property4,acas,sat,5.18
MILP_MIPVerify,ACASXU_experimental_v2a_1_8%%property1,acas,to,3600.11
MILP_MIPVerify,ACASXU_experimental_v2a_1_8%%property2,acas,to,3600.11
MILP_MIPVerify,ACASXU_experimental_v2a_1_8%%property3,acas,sat,6.71
MILP_MIPVerify,ACASXU_experimental_v2a_1_8%%property4,acas,sat,6.87
MILP_MIPVerify,ACASXU_experimental_v2a_1_9%%property1,acas,to,3600.07
MILP_MIPVerify,ACASXU_experimental_v2a_1_9%%property2,acas,to,3600.1
MILP_MIPVerify,ACASXU_experimental_v2a_1_9%%property3,acas,sat,3.92
MILP_MIPVerify,ACASXU_experimental_v2a_1_9%%property4,acas,sat,4.96
MILP_MIPVerify,ACASXU_experimental_v2a_2_1%%property1,acas,to,3600.1
MILP_MIPVerify,ACASXU_experimental_v2a_2_1%%property2,acas,to,3600.07
MILP_MIPVerify,ACASXU_experimental_v2a_2_1%%property3,acas,unsat,209.89
MILP_MIPVerify,ACASXU_experimental_v2a_2_1%%property4,acas,unsat,24.09
MILP_MIPVerify,ACASXU_experimental_v2a_2_2%%property1,acas,to,3600.05
MILP_MIPVerify,ACASXU_experimental_v2a_2_2%%property2,acas,to,3600.07
MILP_MIPVerify,ACASXU_experimental_v2a_2_2%%property3,acas,unsat,115.28
MILP_MIPVerify,ACASXU_experimental_v2a_2_2%%property4,acas,unsat,164.01
MILP_MIPVerify,ACASXU_experimental_v2a_2_3%%property1,acas,to,3600.04
MILP_MIPVerify,ACASXU_experimental_v2a_2_3%%property2,acas,to,3600.06
MILP_MIPVerify,ACASXU_experimental_v2a_2_3%%property3,acas,unsat,423.43
MILP_MIPVerify,ACASXU_experimental_v2a_2_3%%property4,acas,unsat,6.62
MILP_MIPVerify,ACASXU_experimental_v2a_2_4%%property1,acas,to,3600.04
MILP_MIPVerify,ACASXU_experimental_v2a_2_4%%property2,acas,sat,19.37
MILP_MIPVerify,ACASXU_experimental_v2a_2_4%%property3,acas,unsat,5.36
MILP_MIPVerify,ACASXU_experimental_v2a_2_4%%property4,acas,unsat,5.3
MILP_MIPVerify,ACASXU_experimental_v2a_2_5%%property1,acas,to,3600.11
MILP_MIPVerify,ACASXU_experimental_v2a_2_5%%property2,acas,to,3600.02
MILP_MIPVerify,ACASXU_experimental_v2a_2_5%%property3,acas,unsat,10.35
MILP_MIPVerify,ACASXU_experimental_v2a_2_5%%property4,acas,unsat,7.78
MILP_MIPVerify,ACASXU_experimental_v2a_2_6%%property1,acas,to,3600.05
MILP_MIPVerify,ACASXU_experimental_v2a_2_6%%property2,acas,to,3600.04
MILP_MIPVerify,ACASXU_experimental_v2a_2_6%%property3,acas,unsat,5.61
MILP_MIPVerify,ACASXU_experimental_v2a_2_6%%property4,acas,unsat,1145.53
MILP_MIPVerify,ACASXU_experimental_v2a_2_7%%property1,acas,to,3600.02
MILP_MIPVerify,ACASXU_experimental_v2a_2_7%%property2,acas,to,3600.04
MILP_MIPVerify,ACASXU_experimental_v2a_2_7%%property3,acas,unsat,5.11
MILP_MIPVerify,ACASXU_experimental_v2a_2_7%%property4,acas,unsat,5.24
MILP_MIPVerify,ACASXU_experimental_v2a_2_8%%property1,acas,to,3600.08
MILP_MIPVerify,ACASXU_experimental_v2a_2_8%%property2,acas,sat,2637.26
MILP_MIPVerify,ACASXU_experimental_v2a_2_8%%property3,acas,unsat,6.58
MILP_MIPVerify,ACASXU_experimental_v2a_2_8%%property4,acas,unsat,1173.18
MILP_MIPVerify,ACASXU_experimental_v2a_2_9%%property1,acas,to,3600.1
MILP_MIPVerify,ACASXU_experimental_v2a_2_9%%property2,acas,to,3600.05
MILP_MIPVerify,ACASXU_experimental_v2a_2_9%%property3,acas,unsat,6.08
MILP_MIPVerify,ACASXU_experimental_v2a_2_9%%property4,acas,unsat,4.96
MILP_MIPVerify,ACASXU_experimental_v2a_3_1%%property1,acas,to,3600.12
MILP_MIPVerify,ACASXU_experimental_v2a_3_1%%property2,acas,to,3600.08
MILP_MIPVerify,ACASXU_experimental_v2a_3_1%%property3,acas,unsat,180.46
MILP_MIPVerify,ACASXU_experimental_v2a_3_1%%property4,acas,unsat,99.76
MILP_MIPVerify,ACASXU_experimental_v2a_3_2%%property1,acas,to,3600.03
MILP_MIPVerify,ACASXU_experimental_v2a_3_2%%property2,acas,to,3600.09
MILP_MIPVerify,ACASXU_experimental_v2a_3_2%%property3,acas,unsat,1361.73
MILP_MIPVerify,ACASXU_experimental_v2a_3_2%%property4,acas,unsat,8.63
MILP_MIPVerify,ACASXU_experimental_v2a_3_3%%property1,acas,to,3600.05
MILP_MIPVerify,ACASXU_experimental_v2a_3_3%%property2,acas,to,3600.09
MILP_MIPVerify,ACASXU_experimental_v2a_3_3%%property3,acas,unsat,462.07
MILP_MIPVerify,ACASXU_experimental_v2a_3_3%%property4,acas,unsat,6.51
MILP_MIPVerify,ACASXU_experimental_v2a_3_4%%property1,acas,to,3600.1
MILP_MIPVerify,ACASXU_experimental_v2a_3_4%%property2,acas,sat,26.46
MILP_MIPVerify,ACASXU_experimental_v2a_3_4%%property3,acas,unsat,1446.67
MILP_MIPVerify,ACASXU_experimental_v2a_3_4%%property4,acas,unsat,5.64
MILP_MIPVerify,ACASXU_experimental_v2a_3_5%%property1,acas,to,3600.07
MILP_MIPVerify,ACASXU_experimental_v2a_3_5%%property2,acas,to,3600.11
MILP_MIPVerify,ACASXU_experimental_v2a_3_5%%property3,acas,unsat,7.44
MILP_MIPVerify,ACASXU_experimental_v2a_3_5%%property4,acas,unsat,100.84
MILP_MIPVerify,ACASXU_experimental_v2a_3_6%%property1,acas,to,3600.12
MILP_MIPVerify,ACASXU_experimental_v2a_3_6%%property2,acas,sat,455.97
MILP_MIPVerify,ACASXU_experimental_v2a_3_6%%property3,acas,unsat,49.48
MILP_MIPVerify,ACASXU_experimental_v2a_3_6%%property4,acas,unsat,72.17
MILP_MIPVerify,ACASXU_experimental_v2a_3_7%%property1,acas,to,3600.07
MILP_MIPVerify,ACASXU_experimental_v2a_3_7%%property2,acas,to,3600.07
MILP_MIPVerify,ACASXU_experimental_v2a_3_7%%property3,acas,unsat,4.92
MILP_MIPVerify,ACASXU_experimental_v2a_3_7%%property4,acas,unsat,4.67
MILP_MIPVerify,ACASXU_experimental_v2a_3_8%%property1,acas,to,3600.05
MILP_MIPVerify,ACASXU_experimental_v2a_3_8%%property2,acas,to,3600.08
MILP_MIPVerify,ACASXU_experimental_v2a_3_8%%property3,acas,unsat,6.04
MILP_MIPVerify,ACASXU_experimental_v2a_3_8%%property4,acas,unsat,13.7
MILP_MIPVerify,ACASXU_experimental_v2a_3_9%%property1,acas,to,3600.05
MILP_MIPVerify,ACASXU_experimental_v2a_3_9%%property2,acas,to,3600.07
MILP_MIPVerify,ACASXU_experimental_v2a_3_9%%property3,acas,unsat,5.06
MILP_MIPVerify,ACASXU_experimental_v2a_3_9%%property4,acas,unsat,24.93
MILP_MIPVerify,ACASXU_experimental_v2a_4_1%%property1,acas,to,3600.1
MILP_MIPVerify,ACASXU_experimental_v2a_4_1%%property2,acas,to,3600.05
MILP_MIPVerify,ACASXU_experimental_v2a_4_1%%property3,acas,unsat,13.06
MILP_MIPVerify,ACASXU_experimental_v2a_4_1%%property4,acas,unsat,4.47
MILP_MIPVerify,ACASXU_experimental_v2a_4_2%%property1,acas,to,3600.12
MILP_MIPVerify,ACASXU_experimental_v2a_4_2%%property2,acas,to,3600.1
MILP_MIPVerify,ACASXU_experimental_v2a_4_2%%property3,acas,unsat,1159.58
MILP_MIPVerify,ACASXU_experimental_v2a_4_2%%property4,acas,unsat,44.23
MILP_MIPVerify,ACASXU_experimental_v2a_4_3%%property1,acas,to,3600.03
MILP_MIPVerify,ACASXU_experimental_v2a_4_3%%property2,acas,to,3600.06
MILP_MIPVerify,ACASXU_experimental_v2a_4_3%%property3,acas,unsat,789.75
MILP_MIPVerify,ACASXU_experimental_v2a_4_3%%property4,acas,unsat,9.17
MILP_MIPVerify,ACASXU_experimental_v2a_4_4%%property1,acas,to,3600.08
MILP_MIPVerify,ACASXU_experimental_v2a_4_4%%property2,acas,sat,1785.97
MILP_MIPVerify,ACASXU_experimental_v2a_4_4%%property3,acas,unsat,5.55
MILP_MIPVerify,ACASXU_experimental_v2a_4_4%%property4,acas,unsat,174.28
MILP_MIPVerify,ACASXU_experimental_v2a_4_5%%property1,acas,to,3600.06
MILP_MIPVerify,ACASXU_experimental_v2a_4_5%%property2,acas,sat,2380.35
MILP_MIPVerify,ACASXU_experimental_v2a_4_5%%property3,acas,unsat,4.69
MILP_MIPVerify,ACASXU_experimental_v2a_4_5%%property4,acas,unsat,7.68
MILP_MIPVerify,ACASXU_experimental_v2a_4_6%%property1,acas,to,3600.11
MILP_MIPVerify,ACASXU_experimental_v2a_4_6%%property2,acas,to,3600.12
MILP_MIPVerify,ACASXU_experimental_v2a_4_6%%property3,acas,unsat,99.55
MILP_MIPVerify,ACASXU_experimental_v2a_4_6%%property4,acas,unsat,4.31
MILP_MIPVerify,ACASXU_experimental_v2a_4_7%%property1,acas,to,3600.06
MILP_MIPVerify,ACASXU_experimental_v2a_4_7%%property2,acas,sat,568.28
MILP_MIPVerify,ACASXU_experimental_v2a_4_7%%property3,acas,unsat,5.4
MILP_MIPVerify,ACASXU_experimental_v2a_4_7%%property4,acas,unsat,6.17
MILP_MIPVerify,ACASXU_experimental_v2a_4_8%%property1,acas,to,3600.11
MILP_MIPVerify,ACASXU_experimental_v2a_4_8%%property2,acas,sat,40.77
MILP_MIPVerify,ACASXU_experimental_v2a_4_8%%property3,acas,unsat,6.22
MILP_MIPVerify,ACASXU_experimental_v2a_4_8%%property4,acas,unsat,6.72
MILP_MIPVerify,ACASXU_experimental_v2a_4_9%%property1,acas,to,3600.02
MILP_MIPVerify,ACASXU_experimental_v2a_4_9%%property2,acas,to,3600.05
MILP_MIPVerify,ACASXU_experimental_v2a_4_9%%property3,acas,unsat,24.71
MILP_MIPVerify,ACASXU_experimental_v2a_4_9%%property4,acas,unsat,4.9
MILP_MIPVerify,ACASXU_experimental_v2a_5_1%%property1,acas,to,3600.11
MILP_MIPVerify,ACASXU_experimental_v2a_5_1%%property2,acas,sat,25.37
MILP_MIPVerify,ACASXU_experimental_v2a_5_1%%property3,acas,unsat,196.79
MILP_MIPVerify,ACASXU_experimental_v2a_5_1%%property4,acas,unsat,9.12
MILP_MIPVerify,ACASXU_experimental_v2a_5_2%%property1,acas,to,3600.05
MILP_MIPVerify,ACASXU_experimental_v2a_5_2%%property2,acas,to,3600.09
MILP_MIPVerify,ACASXU_experimental_v2a_5_2%%property3,acas,unsat,5.26
MILP_MIPVerify,ACASXU_experimental_v2a_5_2%%property4,acas,unsat,4.01
MILP_MIPVerify,ACASXU_experimental_v2a_5_3%%property1,acas,to,3600.03
MILP_MIPVerify,ACASXU_experimental_v2a_5_3%%property2,acas,to,3600.08
MILP_MIPVerify,ACASXU_experimental_v2a_5_3%%property3,acas,unsat,12.52
MILP_MIPVerify,ACASXU_experimental_v2a_5_3%%property4,acas,unsat,14.13
MILP_MIPVerify,ACASXU_experimental_v2a_5_4%%property1,acas,to,3600.04
MILP_MIPVerify,ACASXU_experimental_v2a_5_4%%property2,acas,sat,5.91
MILP_MIPVerify,ACASXU_experimental_v2a_5_4%%property3,acas,unsat,4.5
MILP_MIPVerify,ACASXU_experimental_v2a_5_4%%property4,acas,unsat,6.5
MILP_MIPVerify,ACASXU_experimental_v2a_5_5%%property1,acas,to,3600.04
MILP_MIPVerify,ACASXU_experimental_v2a_5_5%%property2,acas,to,3600.03
MILP_MIPVerify,ACASXU_experimental_v2a_5_5%%property3,acas,unsat,8.52
MILP_MIPVerify,ACASXU_experimental_v2a_5_5%%property4,acas,unsat,6.65
MILP_MIPVerify,ACASXU_experimental_v2a_5_6%%property1,acas,to,3600.03
MILP_MIPVerify,ACASXU_experimental_v2a_5_6%%property2,acas,sat,32.77
MILP_MIPVerify,ACASXU_experimental_v2a_5_6%%property3,acas,unsat,7.18
MILP_MIPVerify,ACASXU_experimental_v2a_5_6%%property4,acas,unsat,4.01
MILP_MIPVerify,ACASXU_experimental_v2a_5_7%%property1,acas,to,3600.11
MILP_MIPVerify,ACASXU_experimental_v2a_5_7%%property2,acas,sat,15.43
MILP_MIPVerify,ACASXU_experimental_v2a_5_7%%property3,acas,unsat,4.18
MILP_MIPVerify,ACASXU_experimental_v2a_5_7%%property4,acas,unsat,6.08
MILP_MIPVerify,ACASXU_experimental_v2a_5_8%%property1,acas,to,3600.11
MILP_MIPVerify,ACASXU_experimental_v2a_5_8%%property2,acas,sat,42.36
MILP_MIPVerify,ACASXU_experimental_v2a_5_8%%property3,acas,unsat,7.25
MILP_MIPVerify,ACASXU_experimental_v2a_5_8%%property4,acas,unsat,11.53
MILP_MIPVerify,ACASXU_experimental_v2a_5_9%%property1,acas,to,3600.04
MILP_MIPVerify,ACASXU_experimental_v2a_5_9%%property2,acas,to,3600.1
MILP_MIPVerify,ACASXU_experimental_v2a_5_9%%property3,acas,unsat,4.52
MILP_MIPVerify,ACASXU_experimental_v2a_5_9%%property4,acas,unsat,5.46
MILP_MIPVerify,mnist2x256%%ind1087_tar4_eps0.01,mnist,unsat,14.36
MILP_MIPVerify,mnist2x256%%ind13_tar7_eps0.06,mnist,unsat,1190.11
MILP_MIPVerify,mnist2x256%%ind1819_tar3_eps0.01,mnist,unsat,11.75
MILP_MIPVerify,mnist2x256%%ind1857_tar8_eps0.09,mnist,sat,11.73
MILP_MIPVerify,mnist2x256%%ind1973_tar0_eps0.03,mnist,unsat,12.19
MILP_MIPVerify,mnist2x256%%ind2077_tar2_eps0.09,mnist,to,3600.04
MILP_MIPVerify,mnist2x256%%ind2115_tar2_eps0.12,mnist,to,3600.07
MILP_MIPVerify,mnist2x256%%ind2212_tar8_eps0.03,mnist,sat,16.11
MILP_MIPVerify,mnist2x256%%ind2255_tar5_eps0.15,mnist,sat,35.71
MILP_MIPVerify,mnist2x256%%ind228_tar8_eps0.12,mnist,sat,20.86
MILP_MIPVerify,mnist2x256%%ind22_tar9_eps0.06,mnist,unsat,16.95
MILP_MIPVerify,mnist2x256%%ind2308_tar7_eps0.01,mnist,unsat,10.16
MILP_MIPVerify,mnist2x256%%ind2310_tar8_eps0.03,mnist,sat,11.93
MILP_MIPVerify,mnist2x256%%ind2343_tar9_eps0.01,mnist,unsat,12.97
MILP_MIPVerify,mnist2x256%%ind2398_tar9_eps0.01,mnist,unsat,11.27
MILP_MIPVerify,mnist2x256%%ind2404_tar6_eps0.06,mnist,unsat,228.51
MILP_MIPVerify,mnist2x256%%ind2448_tar1_eps0.03,mnist,unsat,13.8
MILP_MIPVerify,mnist2x256%%ind2510_tar2_eps0.09,mnist,sat,14.14
MILP_MIPVerify,mnist2x256%%ind2645_tar6_eps0.15,mnist,sat,2218.03
MILP_MIPVerify,mnist2x256%%ind2648_tar6_eps0.09,mnist,to,3600.08
MILP_MIPVerify,mnist2x256%%ind2670_tar6_eps0.01,mnist,unsat,10.51
MILP_MIPVerify,mnist2x256%%ind2706_tar2_eps0.12,mnist,sat,1381.17
MILP_MIPVerify,mnist2x256%%ind2737_tar9_eps0.06,mnist,sat,357.95
MILP_MIPVerify,mnist2x256%%ind2747_tar1_eps0.09,mnist,unsat,18.01
MILP_MIPVerify,mnist2x256%%ind2761_tar5_eps0.06,mnist,unsat,22.41
MILP_MIPVerify,mnist2x256%%ind3070_tar0_eps0.12,mnist,to,3600.11
MILP_MIPVerify,mnist2x256%%ind3497_tar3_eps0.01,mnist,unsat,10.69
MILP_MIPVerify,mnist2x256%%ind3526_tar3_eps0.03,mnist,unsat,18.05
MILP_MIPVerify,mnist2x256%%ind3611_tar9_eps0.15,mnist,to,3600.07
MILP_MIPVerify,mnist2x256%%ind3623_tar6_eps0.03,mnist,unsat,10.78
MILP_MIPVerify,mnist2x256%%ind3724_tar5_eps0.01,mnist,unsat,10.71
MILP_MIPVerify,mnist2x256%%ind381_tar0_eps0.09,mnist,sat,167.68
MILP_MIPVerify,mnist2x256%%ind3863_tar3_eps0.12,mnist,sat,139.82
MILP_MIPVerify,mnist2x256%%ind38_tar1_eps0.12,mnist,sat,39.23
MILP_MIPVerify,mnist2x256%%ind4018_tar7_eps0.15,mnist,to,3600.03
MILP_MIPVerify,mnist2x256%%ind4136_tar0_eps0.12,mnist,to,3600.06
MILP_MIPVerify,mnist2x256%%ind4175_tar0_eps0.06,mnist,unsat,2909.79
MILP_MIPVerify,mnist2x256%%ind4477_tar4_eps0.15,mnist,sat,47.54
MILP_MIPVerify,mnist2x256%%ind4540_tar1_eps0.09,mnist,sat,34.2
MILP_MIPVerify,mnist2x256%%ind4631_tar2_eps0.12,mnist,sat,265.08
MILP_MIPVerify,mnist2x256%%ind4655_tar8_eps0.15,mnist,sat,14.21
MILP_MIPVerify,mnist2x256%%ind4670_tar0_eps0.06,mnist,to,3600.1
MILP_MIPVerify,mnist2x256%%ind4687_tar2_eps0.09,mnist,sat,69.35
MILP_MIPVerify,mnist2x256%%ind4804_tar1_eps0.15,mnist,unsat,145.44
MILP_MIPVerify,mnist2x256%%ind4904_tar5_eps0.03,mnist,unsat,11.32
MILP_MIPVerify,mnist2x256%%ind5000_tar5_eps0.03,mnist,unsat,12.1
MILP_MIPVerify,mnist2x256%%ind506_tar6_eps0.12,mnist,to,3600.1
MILP_MIPVerify,mnist2x256%%ind5169_tar9_eps0.03,mnist,sat,16.72
MILP_MIPVerify,mnist2x256%%ind5188_tar5_eps0.03,mnist,unsat,19.04
MILP_MIPVerify,mnist2x256%%ind5269_tar2_eps0.12,mnist,sat,59.06
MILP_MIPVerify,mnist2x256%%ind5506_tar3_eps0.01,mnist,unsat,13.96
MILP_MIPVerify,mnist2x256%%ind5777_tar5_eps0.09,mnist,unsat,15.86
MILP_MIPVerify,mnist2x256%%ind5906_tar2_eps0.01,mnist,unsat,10.94
MILP_MIPVerify,mnist2x256%%ind5934_tar1_eps0.03,mnist,unsat,13.22
MILP_MIPVerify,mnist2x256%%ind5964_tar6_eps0.12,mnist,to,3600.1
MILP_MIPVerify,mnist2x256%%ind6084_tar4_eps0.01,mnist,unsat,17.93
MILP_MIPVerify,mnist2x256%%ind62_tar6_eps0.03,mnist,sat,13.89
MILP_MIPVerify,mnist2x256%%ind631_tar6_eps0.03,mnist,unsat,9.73
MILP_MIPVerify,mnist2x256%%ind6320_tar3_eps0.06,mnist,sat,13.95
MILP_MIPVerify,mnist2x256%%ind6340_tar6_eps0.12,mnist,sat,10.66
MILP_MIPVerify,mnist2x256%%ind6451_tar3_eps0.01,mnist,unsat,10.11
MILP_MIPVerify,mnist2x256%%ind6655_tar0_eps0.12,mnist,to,3600.1
MILP_MIPVerify,mnist2x256%%ind6765_tar4_eps0.09,mnist,sat,17.57
MILP_MIPVerify,mnist2x256%%ind6852_tar0_eps0.12,mnist,sat,1887.25
MILP_MIPVerify,mnist2x256%%ind6915_tar7_eps0.09,mnist,sat,1213.86
MILP_MIPVerify,mnist2x256%%ind7015_tar5_eps0.15,mnist,sat,217.07
MILP_MIPVerify,mnist2x256%%ind7085_tar6_eps0.06,mnist,unsat,153.73
MILP_MIPVerify,mnist2x256%%ind7163_tar7_eps0.03,mnist,unsat,10.82
MILP_MIPVerify,mnist2x256%%ind7448_tar7_eps0.06,mnist,unsat,21.77
MILP_MIPVerify,mnist2x256%%ind746_tar4_eps0.09,mnist,to,3600.1
MILP_MIPVerify,mnist2x256%%ind7472_tar9_eps0.15,mnist,sat,19.65
MILP_MIPVerify,mnist2x256%%ind7919_tar1_eps0.06,mnist,unsat,12.26
MILP_MIPVerify,mnist2x256%%ind7945_tar3_eps0.06,mnist,sat,13.75
MILP_MIPVerify,mnist2x256%%ind8173_tar0_eps0.06,mnist,unsat,2707.07
MILP_MIPVerify,mnist2x256%%ind8225_tar3_eps0.01,mnist,unsat,10.33
MILP_MIPVerify,mnist2x256%%ind8250_tar7_eps0.15,mnist,sat,18.39
MILP_MIPVerify,mnist2x256%%ind8428_tar4_eps0.15,mnist,sat,94.3
MILP_MIPVerify,mnist2x256%%ind868_tar4_eps0.09,mnist,sat,64.54
MILP_MIPVerify,mnist2x256%%ind898_tar3_eps0.01,mnist,unsat,12.16
MILP_MIPVerify,mnist2x256%%ind8996_tar7_eps0.06,mnist,unsat,22.0
MILP_MIPVerify,mnist2x256%%ind9005_tar9_eps0.15,mnist,sat,14.43
MILP_MIPVerify,mnist2x256%%ind9039_tar2_eps0.03,mnist,unsat,10.76
MILP_MIPVerify,mnist2x256%%ind9229_tar5_eps0.15,mnist,sat,21.93
MILP_MIPVerify,mnist2x256%%ind9394_tar6_eps0.01,mnist,unsat,11.75
MILP_MIPVerify,mnist2x256%%ind9567_tar6_eps0.12,mnist,to,3600.11
MILP_MIPVerify,mnist2x256%%ind959_tar1_eps0.15,mnist,sat,212.78
MILP_MIPVerify,mnist2x256%%ind9620_tar4_eps0.09,mnist,sat,64.42
MILP_MIPVerify,mnist2x256%%ind9667_tar6_eps0.15,mnist,sat,2699.04
MILP_MIPVerify,mnist2x256%%ind9783_tar3_eps0.09,mnist,sat,209.45
MILP_MIPVerify,mnist2x256%%ind9919_tar2_eps0.06,mnist,sat,12.48
MILP_MIPVerify,mnist4x256%%ind1090_tar6_eps0.15,mnist,to,3600.11
MILP_MIPVerify,mnist4x256%%ind1190_tar4_eps0.03,mnist,unsat,17.25
MILP_MIPVerify,mnist4x256%%ind1249_tar4_eps0.01,mnist,unsat,16.96
MILP_MIPVerify,mnist4x256%%ind1307_tar2_eps0.06,mnist,to,3600.07
MILP_MIPVerify,mnist4x256%%ind1487_tar1_eps0.06,mnist,to,3600.07
MILP_MIPVerify,mnist4x256%%ind1546_tar9_eps0.12,mnist,to,3600.07
MILP_MIPVerify,mnist4x256%%ind1665_tar2_eps0.03,mnist,to,3600.06
MILP_MIPVerify,mnist4x256%%ind1668_tar7_eps0.06,mnist,to,3600.04
MILP_MIPVerify,mnist4x256%%ind1792_tar2_eps0.09,mnist,to,3600.08
MILP_MIPVerify,mnist4x256%%ind1801_tar3_eps0.09,mnist,sat,169.21
MILP_MIPVerify,mnist4x256%%ind1830_tar6_eps0.06,mnist,to,3600.05
MILP_MIPVerify,mnist4x256%%ind1843_tar7_eps0.15,mnist,to,3600.06
MILP_MIPVerify,mnist4x256%%ind2108_tar4_eps0.06,mnist,unsat,1895.51
MILP_MIPVerify,mnist4x256%%ind2144_tar3_eps0.03,mnist,unsat,19.12
MILP_MIPVerify,mnist4x256%%ind2256_tar1_eps0.15,mnist,to,3600.09
MILP_MIPVerify,mnist4x256%%ind2300_tar4_eps0.09,mnist,to,3600.05
MILP_MIPVerify,mnist4x256%%ind239_tar7_eps0.09,mnist,to,3600.05
MILP_MIPVerify,mnist4x256%%ind2519_tar0_eps0.06,mnist,to,3600.07
MILP_MIPVerify,mnist4x256%%ind2566_tar1_eps0.15,mnist,to,3600.03
MILP_MIPVerify,mnist4x256%%ind2685_tar4_eps0.03,mnist,unsat,106.09
MILP_MIPVerify,mnist4x256%%ind2942_tar7_eps0.03,mnist,unsat,15.26
MILP_MIPVerify,mnist4x256%%ind2955_tar8_eps0.12,mnist,sat,3475.48
MILP_MIPVerify,mnist4x256%%ind3274_tar0_eps0.01,mnist,unsat,12.86
MILP_MIPVerify,mnist4x256%%ind3485_tar4_eps0.12,mnist,to,3600.04
MILP_MIPVerify,mnist4x256%%ind3551_tar6_eps0.12,mnist,to,3600.09
MILP_MIPVerify,mnist4x256%%ind3566_tar5_eps0.15,mnist,to,3600.09
MILP_MIPVerify,mnist4x256%%ind3581_tar3_eps0.03,mnist,unsat,13.51
MILP_MIPVerify,mnist4x256%%ind3674_tar9_eps0.06,mnist,to,3600.03
MILP_MIPVerify,mnist4x256%%ind378_tar5_eps0.03,mnist,to,3600.12
MILP_MIPVerify,mnist4x256%%ind3914_tar7_eps0.03,mnist,to,3600.08
MILP_MIPVerify,mnist4x256%%ind3962_tar5_eps0.15,mnist,to,3600.03
MILP_MIPVerify,mnist4x256%%ind4572_tar3_eps0.15,mnist,to,3600.04
MILP_MIPVerify,mnist4x256%%ind4579_tar1_eps0.03,mnist,unsat,32.45
MILP_MIPVerify,mnist4x256%%ind4762_tar6_eps0.12,mnist,to,3600.02
MILP_MIPVerify,mnist4x256%%ind4859_tar7_eps0.01,mnist,unsat,14.53
MILP_MIPVerify,mnist4x256%%ind5096_tar1_eps0.12,mnist,to,3600.08
MILP_MIPVerify,mnist4x256%%ind5490_tar5_eps0.12,mnist,to,3600.06
MILP_MIPVerify,mnist4x256%%ind5551_tar5_eps0.06,mnist,to,3600.06
MILP_MIPVerify,mnist4x256%%ind5616_tar4_eps0.09,mnist,to,3600.11
MILP_MIPVerify,mnist4x256%%ind5654_tar2_eps0.09,mnist,sat,25.07
MILP_MIPVerify,mnist4x256%%ind5658_tar9_eps0.06,mnist,to,3600.03
MILP_MIPVerify,mnist4x256%%ind5936_tar7_eps0.09,mnist,to,3600.1
MILP_MIPVerify,mnist4x256%%ind615_tar5_eps0.15,mnist,to,3600.1
MILP_MIPVerify,mnist4x256%%ind6214_tar2_eps0.01,mnist,unsat,13.37
MILP_MIPVerify,mnist4x256%%ind6294_tar4_eps0.06,mnist,to,3600.12
MILP_MIPVerify,mnist4x256%%ind6317_tar3_eps0.01,mnist,unsat,16.37
MILP_MIPVerify,mnist4x256%%ind6343_tar2_eps0.09,mnist,to,3600.08
MILP_MIPVerify,mnist4x256%%ind6356_tar6_eps0.09,mnist,to,3600.07
MILP_MIPVerify,mnist4x256%%ind6504_tar4_eps0.12,mnist,to,3600.08
MILP_MIPVerify,mnist4x256%%ind6518_tar4_eps0.15,mnist,to,3600.08
MILP_MIPVerify,mnist4x256%%ind654_tar1_eps0.12,mnist,to,3600.07
MILP_MIPVerify,mnist4x256%%ind6569_tar4_eps0.03,mnist,to,3600.06
MILP_MIPVerify,mnist4x256%%ind667_tar0_eps0.09,mnist,to,3600.11
MILP_MIPVerify,mnist4x256%%ind675_tar2_eps0.15,mnist,to,3600.11
MILP_MIPVerify,mnist4x256%%ind6785_tar6_eps0.15,mnist,to,3600.12
MILP_MIPVerify,mnist4x256%%ind6957_tar4_eps0.01,mnist,unsat,14.85
MILP_MIPVerify,mnist4x256%%ind7055_tar5_eps0.09,mnist,to,3600.12
MILP_MIPVerify,mnist4x256%%ind7250_tar5_eps0.15,mnist,to,3600.08
MILP_MIPVerify,mnist4x256%%ind7377_tar6_eps0.15,mnist,to,3600.1
MILP_MIPVerify,mnist4x256%%ind7424_tar2_eps0.01,mnist,unsat,15.71
MILP_MIPVerify,mnist4x256%%ind7522_tar3_eps0.03,mnist,unsat,17.55
MILP_MIPVerify,mnist4x256%%ind7612_tar0_eps0.09,mnist,to,3600.08
MILP_MIPVerify,mnist4x256%%ind7625_tar3_eps0.15,mnist,to,3600.09
MILP_MIPVerify,mnist4x256%%ind7656_tar1_eps0.12,mnist,to,3600.12
MILP_MIPVerify,mnist4x256%%ind7767_tar1_eps0.01,mnist,unsat,17.47
MILP_MIPVerify,mnist4x256%%ind7876_tar7_eps0.12,mnist,to,3600.08
MILP_MIPVerify,mnist4x256%%ind8050_tar7_eps0.03,mnist,unsat,16.49
MILP_MIPVerify,mnist4x256%%ind8066_tar0_eps0.01,mnist,unsat,15.03
MILP_MIPVerify,mnist4x256%%ind8212_tar7_eps0.06,mnist,to,3600.04
MILP_MIPVerify,mnist4x256%%ind8291_tar9_eps0.09,mnist,to,3600.04
MILP_MIPVerify,mnist4x256%%ind8545_tar6_eps0.01,mnist,unsat,14.23
MILP_MIPVerify,mnist4x256%%ind8660_tar5_eps0.06,mnist,to,3600.02
MILP_MIPVerify,mnist4x256%%ind8691_tar4_eps0.01,mnist,unsat,13.56
MILP_MIPVerify,mnist4x256%%ind8857_tar2_eps0.12,mnist,to,3600.09
MILP_MIPVerify,mnist4x256%%ind8951_tar7_eps0.12,mnist,to,3600.08
MILP_MIPVerify,mnist4x256%%ind9084_tar0_eps0.01,mnist,unsat,16.02
MILP_MIPVerify,mnist4x256%%ind9138_tar0_eps0.01,mnist,unsat,13.97
MILP_MIPVerify,mnist4x256%%ind9212_tar8_eps0.03,mnist,unsat,13.89
MILP_MIPVerify,mnist4x256%%ind922_tar0_eps0.01,mnist,unsat,14.34
MILP_MIPVerify,mnist4x256%%ind9315_tar1_eps0.09,mnist,to,3600.1
MILP_MIPVerify,mnist4x256%%ind9341_tar6_eps0.03,mnist,to,3600.04
MILP_MIPVerify,mnist4x256%%ind934_tar9_eps0.06,mnist,to,3600.03
MILP_MIPVerify,mnist4x256%%ind945_tar8_eps0.01,mnist,unsat,14.28
MILP_MIPVerify,mnist4x256%%ind9465_tar1_eps0.03,mnist,unsat,13.63
MILP_MIPVerify,mnist4x256%%ind9492_tar7_eps0.06,mnist,to,3600.04
MILP_MIPVerify,mnist4x256%%ind950_tar6_eps0.06,mnist,to,3600.1
MILP_MIPVerify,mnist4x256%%ind9640_tar1_eps0.12,mnist,to,3600.07
MILP_MIPVerify,mnist4x256%%ind9696_tar4_eps0.12,mnist,to,3600.1
MILP_MIPVerify,mnist4x256%%ind9805_tar7_eps0.15,mnist,to,3600.04
MILP_MIPVerify,mnist4x256%%ind9989_tar2_eps0.09,mnist,to,3600.08
MILP_MIPVerify,mnist6x256%%ind1276_tar3_eps0.09,mnist,to,3600.06
MILP_MIPVerify,mnist6x256%%ind1346_tar9_eps0.03,mnist,to,3600.08
MILP_MIPVerify,mnist6x256%%ind1390_tar7_eps0.09,mnist,to,3600.09
MILP_MIPVerify,mnist6x256%%ind1549_tar2_eps0.12,mnist,to,3600.06
MILP_MIPVerify,mnist6x256%%ind1722_tar3_eps0.01,mnist,unsat,39.15
MILP_MIPVerify,mnist6x256%%ind1898_tar1_eps0.06,mnist,to,3600.11
MILP_MIPVerify,mnist6x256%%ind1931_tar7_eps0.03,mnist,to,3600.07
MILP_MIPVerify,mnist6x256%%ind2143_tar8_eps0.12,mnist,sat,42.16
MILP_MIPVerify,mnist6x256%%ind2160_tar3_eps0.06,mnist,to,3600.11
MILP_MIPVerify,mnist6x256%%ind2162_tar6_eps0.15,mnist,to,3600.03
MILP_MIPVerify,mnist6x256%%ind2184_tar0_eps0.01,mnist,unsat,25.37
MILP_MIPVerify,mnist6x256%%ind2184_tar4_eps0.09,mnist,to,3600.05
MILP_MIPVerify,mnist6x256%%ind2242_tar4_eps0.01,mnist,unsat,26.86
MILP_MIPVerify,mnist6x256%%ind2301_tar4_eps0.03,mnist,to,3600.08
MILP_MIPVerify,mnist6x256%%ind2398_tar8_eps0.01,mnist,unsat,25.62
MILP_MIPVerify,mnist6x256%%ind2532_tar5_eps0.12,mnist,to,3600.03
MILP_MIPVerify,mnist6x256%%ind260_tar5_eps0.03,mnist,unsat,20.22
MILP_MIPVerify,mnist6x256%%ind2665_tar4_eps0.06,mnist,to,3600.06
MILP_MIPVerify,mnist6x256%%ind2812_tar1_eps0.12,mnist,to,3600.06
MILP_MIPVerify,mnist6x256%%ind2944_tar2_eps0.06,mnist,to,3600.09
MILP_MIPVerify,mnist6x256%%ind2992_tar4_eps0.03,mnist,to,3600.05
MILP_MIPVerify,mnist6x256%%ind3341_tar9_eps0.01,mnist,unsat,23.91
MILP_MIPVerify,mnist6x256%%ind3533_tar5_eps0.12,mnist,to,3600.07
MILP_MIPVerify,mnist6x256%%ind3597_tar7_eps0.06,mnist,to,3600.03
MILP_MIPVerify,mnist6x256%%ind3796_tar0_eps0.01,mnist,unsat,474.97
MILP_MIPVerify,mnist6x256%%ind3812_tar8_eps0.03,mnist,to,3600.09
MILP_MIPVerify,mnist6x256%%ind3892_tar0_eps0.09,mnist,to,3600.06
MILP_MIPVerify,mnist6x256%%ind4036_tar2_eps0.09,mnist,to,3600.07
MILP_MIPVerify,mnist6x256%%ind4224_tar1_eps0.06,mnist,to,3600.04
MILP_MIPVerify,mnist6x256%%ind4282_tar5_eps0.01,mnist,unsat,24.79
MILP_MIPVerify,mnist6x256%%ind4483_tar1_eps0.09,mnist,to,3600.06
MILP_MIPVerify,mnist6x256%%ind4690_tar3_eps0.03,mnist,to,3600.06
MILP_MIPVerify,mnist6x256%%ind4993_tar3_eps0.12,mnist,to,3600.1
MILP_MIPVerify,mnist6x256%%ind5004_tar9_eps0.15,mnist,to,3600.12
MILP_MIPVerify,mnist6x256%%ind5057_tar7_eps0.01,mnist,unsat,21.21
MILP_MIPVerify,mnist6x256%%ind5132_tar3_eps0.03,mnist,to,3600.11
MILP_MIPVerify,mnist6x256%%ind515_tar5_eps0.15,mnist,to,3600.04
MILP_MIPVerify,mnist6x256%%ind5370_tar0_eps0.15,mnist,to,3600.04
MILP_MIPVerify,mnist6x256%%ind5393_tar1_eps0.03,mnist,to,3600.04
MILP_MIPVerify,mnist6x256%%ind5537_tar6_eps0.15,mnist,to,3600.09
MILP_MIPVerify,mnist6x256%%ind5655_tar5_eps0.06,mnist,to,3600.05
MILP_MIPVerify,mnist6x256%%ind5780_tar6_eps0.09,mnist,to,3600.09
MILP_MIPVerify,mnist6x256%%ind5786_tar7_eps0.03,mnist,to,3600.03
MILP_MIPVerify,mnist6x256%%ind5788_tar1_eps0.09,mnist,to,3600.06
MILP_MIPVerify,mnist6x256%%ind5959_tar2_eps0.12,mnist,to,3600.02
MILP_MIPVerify,mnist6x256%%ind5989_tar5_eps0.09,mnist,to,3600.04
MILP_MIPVerify,mnist6x256%%ind604_tar4_eps0.15,mnist,to,3600.05
MILP_MIPVerify,mnist6x256%%ind6176_tar2_eps0.03,mnist,unsat,21.03
MILP_MIPVerify,mnist6x256%%ind6265_tar3_eps0.03,mnist,unsat,20.76
MILP_MIPVerify,mnist6x256%%ind6266_tar6_eps0.01,mnist,unsat,18.51
MILP_MIPVerify,mnist6x256%%ind6342_tar2_eps0.06,mnist,to,3600.08
MILP_MIPVerify,mnist6x256%%ind6366_tar0_eps0.06,mnist,to,3600.06
MILP_MIPVerify,mnist6x256%%ind6412_tar6_eps0.15,mnist,to,3600.11
MILP_MIPVerify,mnist6x256%%ind6477_tar0_eps0.15,mnist,to,3600.11
MILP_MIPVerify,mnist6x256%%ind6501_tar1_eps0.12,mnist,to,3600.05
MILP_MIPVerify,mnist6x256%%ind674_tar8_eps0.06,mnist,to,3600.1
MILP_MIPVerify,mnist6x256%%ind6831_tar4_eps0.12,mnist,to,3600.12
MILP_MIPVerify,mnist6x256%%ind6953_tar5_eps0.01,mnist,unsat,23.04
MILP_MIPVerify,mnist6x256%%ind6970_tar6_eps0.15,mnist,to,3600.06
MILP_MIPVerify,mnist6x256%%ind7294_tar9_eps0.09,mnist,to,3600.07
MILP_MIPVerify,mnist6x256%%ind729_tar0_eps0.12,mnist,to,3600.07
MILP_MIPVerify,mnist6x256%%ind7433_tar4_eps0.06,mnist,to,3600.1
MILP_MIPVerify,mnist6x256%%ind7447_tar3_eps0.09,mnist,to,3600.02
MILP_MIPVerify,mnist6x256%%ind7481_tar0_eps0.15,mnist,to,3600.06
MILP_MIPVerify,mnist6x256%%ind7566_tar3_eps0.15,mnist,to,3600.03
MILP_MIPVerify,mnist6x256%%ind7792_tar5_eps0.03,mnist,unsat,25.98
MILP_MIPVerify,mnist6x256%%ind7840_tar7_eps0.15,mnist,to,3600.09
MILP_MIPVerify,mnist6x256%%ind8018_tar0_eps0.01,mnist,unsat,28.97
MILP_MIPVerify,mnist6x256%%ind8044_tar1_eps0.09,mnist,to,3600.1
MILP_MIPVerify,mnist6x256%%ind8192_tar7_eps0.12,mnist,to,3600.02
MILP_MIPVerify,mnist6x256%%ind8285_tar4_eps0.15,mnist,to,3600.05
MILP_MIPVerify,mnist6x256%%ind8364_tar0_eps0.01,mnist,unsat,19.47
MILP_MIPVerify,mnist6x256%%ind8398_tar1_eps0.06,mnist,to,3600.06
MILP_MIPVerify,mnist6x256%%ind8409_tar0_eps0.12,mnist,to,3600.12
MILP_MIPVerify,mnist6x256%%ind8480_tar8_eps0.09,mnist,to,3600.11
MILP_MIPVerify,mnist6x256%%ind8520_tar9_eps0.06,mnist,sat,75.14
MILP_MIPVerify,mnist6x256%%ind8587_tar1_eps0.09,mnist,to,3600.03
MILP_MIPVerify,mnist6x256%%ind8681_tar4_eps0.01,mnist,unsat,24.58
MILP_MIPVerify,mnist6x256%%ind9045_tar2_eps0.12,mnist,to,3600.06
MILP_MIPVerify,mnist6x256%%ind9227_tar7_eps0.15,mnist,to,3600.06
MILP_MIPVerify,mnist6x256%%ind92_tar5_eps0.06,mnist,to,3600.03
MILP_MIPVerify,mnist6x256%%ind931_tar8_eps0.12,mnist,to,3600.03
MILP_MIPVerify,mnist6x256%%ind9491_tar9_eps0.03,mnist,unsat,26.94
MILP_MIPVerify,mnist6x256%%ind9512_tar7_eps0.15,mnist,to,3600.08
MILP_MIPVerify,mnist6x256%%ind9513_tar2_eps0.06,mnist,to,3600.09
MILP_MIPVerify,mnist6x256%%ind9563_tar1_eps0.03,mnist,unsat,20.73
MILP_MIPVerify,mnist6x256%%ind980_tar5_eps0.09,mnist,to,3600.03
MILP_MIPVerify,mnist6x256%%ind9900_tar9_eps0.01,mnist,unsat,19.35
MILP_MIPVerify,mnist6x256%%ind9909_tar6_eps0.01,mnist,unsat,21.39
MILP_MIPVerify,mnist6x256%%ind9998_tar0_eps0.12,mnist,to,3600.02
MILP_MIPVerify,cifar10_base_kw_simp%%ind1087_tar7_eps0.01,cifar10,unsat,17.32
MILP_MIPVerify,cifar10_base_kw_simp%%ind134_tar5_eps0.03,cifar10,unsat,17.37
MILP_MIPVerify,cifar10_base_kw_simp%%ind1388_tar4_eps0.09,cifar10,sat,127.54
MILP_MIPVerify,cifar10_base_kw_simp%%ind1446_tar2_eps0.15,cifar10,sat,34.01
MILP_MIPVerify,cifar10_base_kw_simp%%ind1787_tar2_eps0.12,cifar10,sat,29.32
MILP_MIPVerify,cifar10_base_kw_simp%%ind1812_tar9_eps0.15,cifar10,sat,95.81
MILP_MIPVerify,cifar10_base_kw_simp%%ind1819_tar4_eps0.01,cifar10,unsat,21.33
MILP_MIPVerify,cifar10_base_kw_simp%%ind1835_tar4_eps0.09,cifar10,sat,26.24
MILP_MIPVerify,cifar10_base_kw_simp%%ind1845_tar0_eps0.12,cifar10,sat,217.24
MILP_MIPVerify,cifar10_base_kw_simp%%ind1849_tar6_eps0.15,cifar10,sat,54.25
MILP_MIPVerify,cifar10_base_kw_simp%%ind1872_tar0_eps0.12,cifar10,sat,33.65
MILP_MIPVerify,cifar10_base_kw_simp%%ind2051_tar9_eps0.03,cifar10,unsat,17.47
MILP_MIPVerify,cifar10_base_kw_simp%%ind2130_tar4_eps0.15,cifar10,sat,26.1
MILP_MIPVerify,cifar10_base_kw_simp%%ind2149_tar5_eps0.06,cifar10,to,3600.08
MILP_MIPVerify,cifar10_base_kw_simp%%ind2172_tar6_eps0.06,cifar10,sat,33.19
MILP_MIPVerify,cifar10_base_kw_simp%%ind2215_tar6_eps0.06,cifar10,sat,31.5
MILP_MIPVerify,cifar10_base_kw_simp%%ind2223_tar2_eps0.12,cifar10,sat,87.27
MILP_MIPVerify,cifar10_base_kw_simp%%ind228_tar2_eps0.12,cifar10,sat,51.42
MILP_MIPVerify,cifar10_base_kw_simp%%ind22_tar2_eps0.15,cifar10,sat,30.53
MILP_MIPVerify,cifar10_base_kw_simp%%ind2304_tar7_eps0.15,cifar10,sat,100.12
MILP_MIPVerify,cifar10_base_kw_simp%%ind2308_tar5_eps0.01,cifar10,unsat,16.9
MILP_MIPVerify,cifar10_base_kw_simp%%ind2343_tar3_eps0.01,cifar10,unsat,22.14
MILP_MIPVerify,cifar10_base_kw_simp%%ind2398_tar2_eps0.01,cifar10,unsat,20.8
MILP_MIPVerify,cifar10_base_kw_simp%%ind2412_tar5_eps0.06,cifar10,to,3600.04
MILP_MIPVerify,cifar10_base_kw_simp%%ind2581_tar3_eps0.12,cifar10,sat,189.43
MILP_MIPVerify,cifar10_base_kw_simp%%ind2670_tar4_eps0.01,cifar10,unsat,18.28
MILP_MIPVerify,cifar10_base_kw_simp%%ind2741_tar1_eps0.09,cifar10,to,3600.09
MILP_MIPVerify,cifar10_base_kw_simp%%ind2796_tar2_eps0.06,cifar10,sat,32.44
MILP_MIPVerify,cifar10_base_kw_simp%%ind3016_tar3_eps0.06,cifar10,sat,148.31
MILP_MIPVerify,cifar10_base_kw_simp%%ind3094_tar7_eps0.06,cifar10,to,3600.07
MILP_MIPVerify,cifar10_base_kw_simp%%ind30_tar3_eps0.03,cifar10,sat,23.04
MILP_MIPVerify,cifar10_base_kw_simp%%ind3497_tar3_eps0.01,cifar10,unsat,22.81
MILP_MIPVerify,cifar10_base_kw_simp%%ind3551_tar4_eps0.09,cifar10,sat,40.76
MILP_MIPVerify,cifar10_base_kw_simp%%ind3566_tar2_eps0.03,cifar10,sat,25.19
MILP_MIPVerify,cifar10_base_kw_simp%%ind3587_tar5_eps0.15,cifar10,sat,34.38
MILP_MIPVerify,cifar10_base_kw_simp%%ind3724_tar4_eps0.01,cifar10,unsat,18.07
MILP_MIPVerify,cifar10_base_kw_simp%%ind38_tar6_eps0.12,cifar10,sat,87.52
MILP_MIPVerify,cifar10_base_kw_simp%%ind4079_tar1_eps0.03,cifar10,unsat,16.53
MILP_MIPVerify,cifar10_base_kw_simp%%ind4220_tar7_eps0.06,cifar10,to,3600.02
MILP_MIPVerify,cifar10_base_kw_simp%%ind4480_tar3_eps0.09,cifar10,sat,26.53
MILP_MIPVerify,cifar10_base_kw_simp%%ind4514_tar4_eps0.15,cifar10,to,3600.09
MILP_MIPVerify,cifar10_base_kw_simp%%ind4736_tar0_eps0.03,cifar10,to,3600.09
MILP_MIPVerify,cifar10_base_kw_simp%%ind5154_tar6_eps0.12,cifar10,sat,25.33
MILP_MIPVerify,cifar10_base_kw_simp%%ind5163_tar2_eps0.09,cifar10,sat,224.23
MILP_MIPVerify,cifar10_base_kw_simp%%ind5440_tar8_eps0.03,cifar10,unsat,24.92
MILP_MIPVerify,cifar10_base_kw_simp%%ind5506_tar6_eps0.01,cifar10,sat,23.42
MILP_MIPVerify,cifar10_base_kw_simp%%ind5522_tar7_eps0.03,cifar10,unsat,19.18
MILP_MIPVerify,cifar10_base_kw_simp%%ind5743_tar7_eps0.15,cifar10,sat,188.07
MILP_MIPVerify,cifar10_base_kw_simp%%ind5749_tar6_eps0.12,cifar10,sat,119.15
MILP_MIPVerify,cifar10_base_kw_simp%%ind5752_tar8_eps0.09,cifar10,to,3600.08
MILP_MIPVerify,cifar10_base_kw_simp%%ind5818_tar0_eps0.09,cifar10,sat,123.36
MILP_MIPVerify,cifar10_base_kw_simp%%ind5853_tar2_eps0.12,cifar10,sat,75.69
MILP_MIPVerify,cifar10_base_kw_simp%%ind5874_tar6_eps0.03,cifar10,sat,22.33
MILP_MIPVerify,cifar10_base_kw_simp%%ind5906_tar9_eps0.01,cifar10,unsat,18.5
MILP_MIPVerify,cifar10_base_kw_simp%%ind5962_tar9_eps0.06,cifar10,sat,66.14
MILP_MIPVerify,cifar10_base_kw_simp%%ind6084_tar5_eps0.01,cifar10,unsat,16.88
MILP_MIPVerify,cifar10_base_kw_simp%%ind6129_tar2_eps0.12,cifar10,sat,28.75
MILP_MIPVerify,cifar10_base_kw_simp%%ind6174_tar7_eps0.15,cifar10,sat,28.43
MILP_MIPVerify,cifar10_base_kw_simp%%ind6218_tar6_eps0.03,cifar10,sat,21.68
MILP_MIPVerify,cifar10_base_kw_simp%%ind6364_tar9_eps0.15,cifar10,sat,31.21
MILP_MIPVerify,cifar10_base_kw_simp%%ind637_tar0_eps0.15,cifar10,sat,82.06
MILP_MIPVerify,cifar10_base_kw_simp%%ind6451_tar3_eps0.01,cifar10,unsat,17.06
MILP_MIPVerify,cifar10_base_kw_simp%%ind6484_tar0_eps0.06,cifar10,sat,29.11
MILP_MIPVerify,cifar10_base_kw_simp%%ind6496_tar8_eps0.12,cifar10,sat,199.32
MILP_MIPVerify,cifar10_base_kw_simp%%ind6499_tar5_eps0.03,cifar10,sat,22.05
MILP_MIPVerify,cifar10_base_kw_simp%%ind6579_tar3_eps0.06,cifar10,sat,28.19
MILP_MIPVerify,cifar10_base_kw_simp%%ind6765_tar7_eps0.15,cifar10,sat,70.83
MILP_MIPVerify,cifar10_base_kw_simp%%ind6799_tar1_eps0.12,cifar10,sat,35.72
MILP_MIPVerify,cifar10_base_kw_simp%%ind681_tar7_eps0.09,cifar10,to,3600.07
MILP_MIPVerify,cifar10_base_kw_simp%%ind7154_tar2_eps0.09,cifar10,sat,98.74
MILP_MIPVerify,cifar10_base_kw_simp%%ind7173_tar8_eps0.03,cifar10,unsat,17.4
MILP_MIPVerify,cifar10_base_kw_simp%%ind727_tar1_eps0.09,cifar10,sat,101.61
MILP_MIPVerify,cifar10_base_kw_simp%%ind7341_tar0_eps0.06,cifar10,to,3600.04
MILP_MIPVerify,cifar10_base_kw_simp%%ind7371_tar4_eps0.09,cifar10,sat,103.29
MILP_MIPVerify,cifar10_base_kw_simp%%ind7656_tar9_eps0.09,cifar10,sat,25.83
MILP_MIPVerify,cifar10_base_kw_simp%%ind7672_tar0_eps0.06,cifar10,to,3600.06
MILP_MIPVerify,cifar10_base_kw_simp%%ind7986_tar5_eps0.03,cifar10,unsat,18.74
MILP_MIPVerify,cifar10_base_kw_simp%%ind8209_tar1_eps0.06,cifar10,to,3600.11
MILP_MIPVerify,cifar10_base_kw_simp%%ind8225_tar3_eps0.01,cifar10,unsat,18.01
MILP_MIPVerify,cifar10_base_kw_simp%%ind8477_tar0_eps0.06,cifar10,to,3600.06
MILP_MIPVerify,cifar10_base_kw_simp%%ind8778_tar6_eps0.03,cifar10,unsat,18.31
MILP_MIPVerify,cifar10_base_kw_simp%%ind8783_tar5_eps0.15,cifar10,sat,69.14
MILP_MIPVerify,cifar10_base_kw_simp%%ind898_tar9_eps0.01,cifar10,unsat,17.76
MILP_MIPVerify,cifar10_base_kw_simp%%ind9081_tar2_eps0.12,cifar10,sat,62.46
MILP_MIPVerify,cifar10_base_kw_simp%%ind9226_tar6_eps0.09,cifar10,sat,66.3
MILP_MIPVerify,cifar10_base_kw_simp%%ind9266_tar2_eps0.09,cifar10,sat,64.0
MILP_MIPVerify,cifar10_base_kw_simp%%ind9394_tar6_eps0.01,cifar10,unsat,17.39
MILP_MIPVerify,cifar10_base_kw_simp%%ind9603_tar3_eps0.03,cifar10,to,3600.07
MILP_MIPVerify,cifar10_base_kw_simp%%ind9765_tar6_eps0.15,cifar10,sat,67.13
MILP_MIPVerify,cifar10_base_kw_simp%%ind9777_tar6_eps0.12,cifar10,sat,29.67
MILP_MIPVerify,cifar10_deep_kw_simp%%ind1034_tar7_eps0.01,cifar10,unsat,19.16
MILP_MIPVerify,cifar10_deep_kw_simp%%ind1243_tar1_eps0.06,cifar10,to,3600.1
MILP_MIPVerify,cifar10_deep_kw_simp%%ind1342_tar4_eps0.03,cifar10,unsat,22.69
MILP_MIPVerify,cifar10_deep_kw_simp%%ind1381_tar5_eps0.09,cifar10,to,3600.1
MILP_MIPVerify,cifar10_deep_kw_simp%%ind1399_tar0_eps0.09,cifar10,sat,658.17
MILP_MIPVerify,cifar10_deep_kw_simp%%ind1409_tar7_eps0.09,cifar10,to,3600.09
MILP_MIPVerify,cifar10_deep_kw_simp%%ind1464_tar4_eps0.12,cifar10,to,3600.11
MILP_MIPVerify,cifar10_deep_kw_simp%%ind1487_tar0_eps0.01,cifar10,unsat,33.94
MILP_MIPVerify,cifar10_deep_kw_simp%%ind1617_tar7_eps0.15,cifar10,to,3600.07
MILP_MIPVerify,cifar10_deep_kw_simp%%ind1643_tar7_eps0.12,cifar10,to,3600.07
MILP_MIPVerify,cifar10_deep_kw_simp%%ind1860_tar6_eps0.01,cifar10,unsat,25.89
MILP_MIPVerify,cifar10_deep_kw_simp%%ind2055_tar6_eps0.09,cifar10,to,3600.03
MILP_MIPVerify,cifar10_deep_kw_simp%%ind2423_tar7_eps0.09,cifar10,to,3600.09
MILP_MIPVerify,cifar10_deep_kw_simp%%ind2573_tar0_eps0.15,cifar10,to,3600.09
MILP_MIPVerify,cifar10_deep_kw_simp%%ind2713_tar9_eps0.12,cifar10,to,3600.04
MILP_MIPVerify,cifar10_deep_kw_simp%%ind2746_tar6_eps0.15,cifar10,to,3600.03
MILP_MIPVerify,cifar10_deep_kw_simp%%ind2911_tar3_eps0.12,cifar10,to,3600.06
MILP_MIPVerify,cifar10_deep_kw_simp%%ind2970_tar0_eps0.06,cifar10,to,3600.1
MILP_MIPVerify,cifar10_deep_kw_simp%%ind3039_tar7_eps0.09,cifar10,to,3600.07
MILP_MIPVerify,cifar10_deep_kw_simp%%ind3105_tar9_eps0.03,cifar10,unsat,37.35
MILP_MIPVerify,cifar10_deep_kw_simp%%ind3154_tar8_eps0.01,cifar10,unsat,30.1
MILP_MIPVerify,cifar10_deep_kw_simp%%ind3447_tar3_eps0.06,cifar10,to,3600.07
MILP_MIPVerify,cifar10_deep_kw_simp%%ind4004_tar7_eps0.03,cifar10,sat,88.74
MILP_MIPVerify,cifar10_deep_kw_simp%%ind4340_tar2_eps0.12,cifar10,to,3600.08
MILP_MIPVerify,cifar10_deep_kw_simp%%ind4351_tar3_eps0.15,cifar10,to,3600.06
MILP_MIPVerify,cifar10_deep_kw_simp%%ind4378_tar9_eps0.06,cifar10,to,3600.11
MILP_MIPVerify,cifar10_deep_kw_simp%%ind4532_tar2_eps0.06,cifar10,to,3600.04
MILP_MIPVerify,cifar10_deep_kw_simp%%ind4550_tar7_eps0.06,cifar10,to,3600.07
MILP_MIPVerify,cifar10_deep_kw_simp%%ind4757_tar3_eps0.12,cifar10,to,3600.07
MILP_MIPVerify,cifar10_deep_kw_simp%%ind4973_tar8_eps0.03,cifar10,sat,71.08
MILP_MIPVerify,cifar10_deep_kw_simp%%ind4985_tar2_eps0.03,cifar10,sat,66.81
MILP_MIPVerify,cifar10_deep_kw_simp%%ind5209_tar0_eps0.12,cifar10,to,3600.11
MILP_MIPVerify,cifar10_deep_kw_simp%%ind5242_tar4_eps0.09,cifar10,to,3600.04
MILP_MIPVerify,cifar10_deep_kw_simp%%ind5433_tar4_eps0.03,cifar10,to,3600.04
MILP_MIPVerify,cifar10_deep_kw_simp%%ind5455_tar6_eps0.15,cifar10,to,3600.04
MILP_MIPVerify,cifar10_deep_kw_simp%%ind5619_tar4_eps0.15,cifar10,to,3600.1
MILP_MIPVerify,cifar10_deep_kw_simp%%ind5886_tar0_eps0.01,cifar10,unsat,33.37
MILP_MIPVerify,cifar10_deep_kw_simp%%ind5897_tar3_eps0.06,cifar10,to,3600.11
MILP_MIPVerify,cifar10_deep_kw_simp%%ind600_tar7_eps0.01,cifar10,unsat,24.23
MILP_MIPVerify,cifar10_deep_kw_simp%%ind6072_tar1_eps0.15,cifar10,to,3600.1
MILP_MIPVerify,cifar10_deep_kw_simp%%ind6110_tar2_eps0.03,cifar10,unsat,40.41
MILP_MIPVerify,cifar10_deep_kw_simp%%ind6177_tar1_eps0.09,cifar10,to,3600.11
MILP_MIPVerify,cifar10_deep_kw_simp%%ind618_tar3_eps0.03,cifar10,unsat,43.88
MILP_MIPVerify,cifar10_deep_kw_simp%%ind6265_tar1_eps0.09,cifar10,sat,972.47
MILP_MIPVerify,cifar10_deep_kw_simp%%ind6310_tar7_eps0.03,cifar10,unsat,46.35
MILP_MIPVerify,cifar10_deep_kw_simp%%ind6444_tar2_eps0.12,cifar10,to,3600.04
MILP_MIPVerify,cifar10_deep_kw_simp%%ind6545_tar0_eps0.01,cifar10,sat,82.65
MILP_MIPVerify,cifar10_deep_kw_simp%%ind6560_tar5_eps0.12,cifar10,to,3600.04
MILP_MIPVerify,cifar10_deep_kw_simp%%ind6598_tar3_eps0.09,cifar10,to,3600.09
MILP_MIPVerify,cifar10_deep_kw_simp%%ind6633_tar1_eps0.06,cifar10,to,3600.1
MILP_MIPVerify,cifar10_deep_kw_simp%%ind6637_tar4_eps0.15,cifar10,to,3600.07
MILP_MIPVerify,cifar10_deep_kw_simp%%ind6731_tar8_eps0.12,cifar10,to,3600.08
MILP_MIPVerify,cifar10_deep_kw_simp%%ind6734_tar9_eps0.03,cifar10,sat,105.23
MILP_MIPVerify,cifar10_deep_kw_simp%%ind6755_tar4_eps0.01,cifar10,unsat,44.2
MILP_MIPVerify,cifar10_deep_kw_simp%%ind7047_tar9_eps0.01,cifar10,unsat,34.65
MILP_MIPVerify,cifar10_deep_kw_simp%%ind7128_tar2_eps0.15,cifar10,to,3600.07
MILP_MIPVerify,cifar10_deep_kw_simp%%ind7305_tar9_eps0.01,cifar10,unsat,48.41
MILP_MIPVerify,cifar10_deep_kw_simp%%ind7429_tar9_eps0.03,cifar10,sat,185.35
MILP_MIPVerify,cifar10_deep_kw_simp%%ind7460_tar9_eps0.12,cifar10,to,3600.09
MILP_MIPVerify,cifar10_deep_kw_simp%%ind7526_tar2_eps0.09,cifar10,to,3600.09
MILP_MIPVerify,cifar10_deep_kw_simp%%ind7534_tar2_eps0.06,cifar10,to,3600.08
MILP_MIPVerify,cifar10_deep_kw_simp%%ind7535_tar0_eps0.09,cifar10,sat,893.12
MILP_MIPVerify,cifar10_deep_kw_simp%%ind7865_tar8_eps0.06,cifar10,unsat,27.54
MILP_MIPVerify,cifar10_deep_kw_simp%%ind7884_tar1_eps0.03,cifar10,to,3600.12
MILP_MIPVerify,cifar10_deep_kw_simp%%ind795_tar8_eps0.06,cifar10,to,3600.04
MILP_MIPVerify,cifar10_deep_kw_simp%%ind8024_tar2_eps0.01,cifar10,unsat,34.3
MILP_MIPVerify,cifar10_deep_kw_simp%%ind8147_tar8_eps0.01,cifar10,unsat,25.72
MILP_MIPVerify,cifar10_deep_kw_simp%%ind8163_tar8_eps0.15,cifar10,to,3600.12
MILP_MIPVerify,cifar10_deep_kw_simp%%ind8171_tar7_eps0.15,cifar10,to,3600.05
MILP_MIPVerify,cifar10_deep_kw_simp%%ind8207_tar6_eps0.15,cifar10,to,3600.03
MILP_MIPVerify,cifar10_deep_kw_simp%%ind8392_tar4_eps0.01,cifar10,unsat,39.09
MILP_MIPVerify,cifar10_deep_kw_simp%%ind8439_tar4_eps0.15,cifar10,to,3600.03
MILP_MIPVerify,cifar10_deep_kw_simp%%ind8482_tar0_eps0.12,cifar10,to,3600.07
MILP_MIPVerify,cifar10_deep_kw_simp%%ind8654_tar8_eps0.12,cifar10,to,3600.12
MILP_MIPVerify,cifar10_deep_kw_simp%%ind8773_tar1_eps0.09,cifar10,to,3600.07
MILP_MIPVerify,cifar10_deep_kw_simp%%ind8812_tar2_eps0.06,cifar10,to,3600.05
MILP_MIPVerify,cifar10_deep_kw_simp%%ind9004_tar0_eps0.01,cifar10,unsat,32.55
MILP_MIPVerify,cifar10_deep_kw_simp%%ind9028_tar2_eps0.15,cifar10,to,3600.11
MILP_MIPVerify,cifar10_deep_kw_simp%%ind9266_tar5_eps0.03,cifar10,to,3600.06
MILP_MIPVerify,cifar10_deep_kw_simp%%ind9273_tar2_eps0.09,cifar10,sat,481.01
MILP_MIPVerify,cifar10_deep_kw_simp%%ind9311_tar0_eps0.01,cifar10,unsat,41.07
MILP_MIPVerify,cifar10_deep_kw_simp%%ind9405_tar2_eps0.12,cifar10,to,3600.06
MILP_MIPVerify,cifar10_deep_kw_simp%%ind9691_tar0_eps0.06,cifar10,to,3600.08
MILP_MIPVerify,cifar10_deep_kw_simp%%ind9734_tar1_eps0.09,cifar10,to,3600.05
MILP_MIPVerify,cifar10_deep_kw_simp%%ind9767_tar3_eps0.06,cifar10,to,3600.11
MILP_MIPVerify,cifar10_deep_kw_simp%%ind977_tar1_eps0.15,cifar10,to,3600.1
MILP_MIPVerify,cifar10_deep_kw_simp%%ind9827_tar8_eps0.06,cifar10,to,3600.07
MILP_MIPVerify,cifar10_deep_kw_simp%%ind9856_tar1_eps0.03,cifar10,to,3600.04
MILP_MIPVerify,cifar10_deep_kw_simp%%ind9918_tar1_eps0.03,cifar10,to,3600.04
MILP_MIPVerify,cifar10_deep_kw_simp%%ind9968_tar8_eps0.12,cifar10,to,3600.07
MILP_MIPVerify,cifar10_wide_kw_simp%%ind1129_tar1_eps0.15,cifar10,to,3600.06
MILP_MIPVerify,cifar10_wide_kw_simp%%ind1176_tar3_eps0.15,cifar10,to,3600.09
MILP_MIPVerify,cifar10_wide_kw_simp%%ind1190_tar4_eps0.03,cifar10,unsat,63.81
MILP_MIPVerify,cifar10_wide_kw_simp%%ind1209_tar4_eps0.01,cifar10,unsat,46.85
MILP_MIPVerify,cifar10_wide_kw_simp%%ind1486_tar0_eps0.01,cifar10,unsat,41.56
MILP_MIPVerify,cifar10_wide_kw_simp%%ind1525_tar9_eps0.09,cifar10,to,3600.03
MILP_MIPVerify,cifar10_wide_kw_simp%%ind1546_tar9_eps0.12,cifar10,to,3600.08
MILP_MIPVerify,cifar10_wide_kw_simp%%ind1574_tar6_eps0.06,cifar10,to,3600.1
MILP_MIPVerify,cifar10_wide_kw_simp%%ind1665_tar2_eps0.03,cifar10,to,3600.03
MILP_MIPVerify,cifar10_wide_kw_simp%%ind1832_tar3_eps0.09,cifar10,to,3600.09
MILP_MIPVerify,cifar10_wide_kw_simp%%ind1925_tar3_eps0.06,cifar10,to,3600.07
MILP_MIPVerify,cifar10_wide_kw_simp%%ind2009_tar0_eps0.01,cifar10,unsat,42.1
MILP_MIPVerify,cifar10_wide_kw_simp%%ind2144_tar7_eps0.03,cifar10,unsat,41.82
MILP_MIPVerify,cifar10_wide_kw_simp%%ind2159_tar0_eps0.06,cifar10,sat,156.69
MILP_MIPVerify,cifar10_wide_kw_simp%%ind232_tar2_eps0.01,cifar10,unsat,50.9
MILP_MIPVerify,cifar10_wide_kw_simp%%ind2447_tar1_eps0.01,cifar10,sat,79.4
MILP_MIPVerify,cifar10_wide_kw_simp%%ind2685_tar4_eps0.03,cifar10,sat,59.55
MILP_MIPVerify,cifar10_wide_kw_simp%%ind2702_tar5_eps0.15,cifar10,to,3600.09
MILP_MIPVerify,cifar10_wide_kw_simp%%ind2813_tar5_eps0.06,cifar10,to,3600.04
MILP_MIPVerify,cifar10_wide_kw_simp%%ind2942_tar7_eps0.03,cifar10,unsat,43.36
MILP_MIPVerify,cifar10_wide_kw_simp%%ind2955_tar8_eps0.12,cifar10,to,3600.11
MILP_MIPVerify,cifar10_wide_kw_simp%%ind3197_tar4_eps0.01,cifar10,sat,59.9
MILP_MIPVerify,cifar10_wide_kw_simp%%ind3485_tar4_eps0.12,cifar10,to,3600.12
MILP_MIPVerify,cifar10_wide_kw_simp%%ind3551_tar6_eps0.12,cifar10,to,3600.08
MILP_MIPVerify,cifar10_wide_kw_simp%%ind3573_tar4_eps0.15,cifar10,to,3600.12
MILP_MIPVerify,cifar10_wide_kw_simp%%ind3581_tar1_eps0.03,cifar10,to,3600.05
MILP_MIPVerify,cifar10_wide_kw_simp%%ind3694_tar4_eps0.09,cifar10,sat,123.47
MILP_MIPVerify,cifar10_wide_kw_simp%%ind378_tar3_eps0.03,cifar10,sat,98.74
MILP_MIPVerify,cifar10_wide_kw_simp%%ind388_tar8_eps0.01,cifar10,unsat,38.4
MILP_MIPVerify,cifar10_wide_kw_simp%%ind3914_tar8_eps0.03,cifar10,unsat,59.18
MILP_MIPVerify,cifar10_wide_kw_simp%%ind4163_tar1_eps0.09,cifar10,to,3600.1
MILP_MIPVerify,cifar10_wide_kw_simp%%ind4381_tar8_eps0.06,cifar10,to,3600.03
MILP_MIPVerify,cifar10_wide_kw_simp%%ind4513_tar7_eps0.15,cifar10,to,3600.03
MILP_MIPVerify,cifar10_wide_kw_simp%%ind4579_tar1_eps0.03,cifar10,unsat,698.74
MILP_MIPVerify,cifar10_wide_kw_simp%%ind4625_tar1_eps0.15,cifar10,to,3600.04
MILP_MIPVerify,cifar10_wide_kw_simp%%ind4762_tar4_eps0.12,cifar10,to,3600.04
MILP_MIPVerify,cifar10_wide_kw_simp%%ind5055_tar1_eps0.06,cifar10,to,3600.06
MILP_MIPVerify,cifar10_wide_kw_simp%%ind5064_tar3_eps0.09,cifar10,to,3600.11
MILP_MIPVerify,cifar10_wide_kw_simp%%ind5096_tar6_eps0.12,cifar10,to,3600.04
MILP_MIPVerify,cifar10_wide_kw_simp%%ind5203_tar0_eps0.01,cifar10,unsat,43.5
MILP_MIPVerify,cifar10_wide_kw_simp%%ind5226_tar9_eps0.06,cifar10,sat,238.16
MILP_MIPVerify,cifar10_wide_kw_simp%%ind5430_tar2_eps0.06,cifar10,to,3600.06
MILP_MIPVerify,cifar10_wide_kw_simp%%ind5490_tar5_eps0.12,cifar10,to,3600.11
MILP_MIPVerify,cifar10_wide_kw_simp%%ind5559_tar0_eps0.09,cifar10,to,3600.04
MILP_MIPVerify,cifar10_wide_kw_simp%%ind5625_tar6_eps0.09,cifar10,to,3600.05
MILP_MIPVerify,cifar10_wide_kw_simp%%ind5699_tar2_eps0.15,cifar10,to,3600.07
MILP_MIPVerify,cifar10_wide_kw_simp%%ind5733_tar7_eps0.06,cifar10,to,3600.06
MILP_MIPVerify,cifar10_wide_kw_simp%%ind585_tar1_eps0.15,cifar10,to,3600.07
MILP_MIPVerify,cifar10_wide_kw_simp%%ind6009_tar1_eps0.06,cifar10,to,3600.03
MILP_MIPVerify,cifar10_wide_kw_simp%%ind6122_tar3_eps0.15,cifar10,sat,1895.03
MILP_MIPVerify,cifar10_wide_kw_simp%%ind6434_tar6_eps0.15,cifar10,to,3600.03
MILP_MIPVerify,cifar10_wide_kw_simp%%ind6486_tar5_eps0.15,cifar10,to,3600.07
MILP_MIPVerify,cifar10_wide_kw_simp%%ind6504_tar4_eps0.12,cifar10,sat,190.05
MILP_MIPVerify,cifar10_wide_kw_simp%%ind654_tar1_eps0.12,cifar10,to,3600.03
MILP_MIPVerify,cifar10_wide_kw_simp%%ind6569_tar5_eps0.03,cifar10,to,3600.06
MILP_MIPVerify,cifar10_wide_kw_simp%%ind6620_tar0_eps0.01,cifar10,unsat,43.76
MILP_MIPVerify,cifar10_wide_kw_simp%%ind675_tar4_eps0.15,cifar10,sat,520.86
MILP_MIPVerify,cifar10_wide_kw_simp%%ind7009_tar2_eps0.01,cifar10,unsat,41.34
MILP_MIPVerify,cifar10_wide_kw_simp%%ind716_tar7_eps0.09,cifar10,to,3600.04
MILP_MIPVerify,cifar10_wide_kw_simp%%ind7335_tar2_eps0.09,cifar10,to,3600.05
MILP_MIPVerify,cifar10_wide_kw_simp%%ind7382_tar5_eps0.09,cifar10,to,3600.08
MILP_MIPVerify,cifar10_wide_kw_simp%%ind7522_tar3_eps0.03,cifar10,sat,62.97
MILP_MIPVerify,cifar10_wide_kw_simp%%ind7558_tar3_eps0.01,cifar10,unsat,44.43
MILP_MIPVerify,cifar10_wide_kw_simp%%ind7656_tar2_eps0.12,cifar10,to,3600.06
MILP_MIPVerify,cifar10_wide_kw_simp%%ind7876_tar7_eps0.12,cifar10,to,3600.02
MILP_MIPVerify,cifar10_wide_kw_simp%%ind7964_tar7_eps0.01,cifar10,unsat,43.32
MILP_MIPVerify,cifar10_wide_kw_simp%%ind8050_tar3_eps0.03,cifar10,sat,74.17
MILP_MIPVerify,cifar10_wide_kw_simp%%ind8164_tar2_eps0.09,cifar10,to,3600.05
MILP_MIPVerify,cifar10_wide_kw_simp%%ind8280_tar7_eps0.06,cifar10,sat,610.84
MILP_MIPVerify,cifar10_wide_kw_simp%%ind8575_tar4_eps0.15,cifar10,to,3600.07
MILP_MIPVerify,cifar10_wide_kw_simp%%ind8766_tar0_eps0.01,cifar10,unsat,39.74
MILP_MIPVerify,cifar10_wide_kw_simp%%ind8771_tar4_eps0.01,cifar10,unsat,60.54
MILP_MIPVerify,cifar10_wide_kw_simp%%ind8792_tar7_eps0.09,cifar10,to,3600.06
MILP_MIPVerify,cifar10_wide_kw_simp%%ind8857_tar1_eps0.12,cifar10,to,3600.11
MILP_MIPVerify,cifar10_wide_kw_simp%%ind8951_tar6_eps0.06,cifar10,to,3600.03
MILP_MIPVerify,cifar10_wide_kw_simp%%ind8951_tar7_eps0.12,cifar10,to,3600.06
MILP_MIPVerify,cifar10_wide_kw_simp%%ind9004_tar3_eps0.09,cifar10,to,3600.08
MILP_MIPVerify,cifar10_wide_kw_simp%%ind9032_tar0_eps0.06,cifar10,sat,99.19
MILP_MIPVerify,cifar10_wide_kw_simp%%ind9080_tar7_eps0.15,cifar10,to,3600.05
MILP_MIPVerify,cifar10_wide_kw_simp%%ind9163_tar1_eps0.01,cifar10,unsat,62.9
MILP_MIPVerify,cifar10_wide_kw_simp%%ind9212_tar1_eps0.03,cifar10,to,3600.04
MILP_MIPVerify,cifar10_wide_kw_simp%%ind9321_tar7_eps0.06,cifar10,to,3600.1
MILP_MIPVerify,cifar10_wide_kw_simp%%ind9341_tar6_eps0.03,cifar10,sat,79.71
MILP_MIPVerify,cifar10_wide_kw_simp%%ind943_tar7_eps0.09,cifar10,to,3600.11
MILP_MIPVerify,cifar10_wide_kw_simp%%ind9465_tar7_eps0.03,cifar10,sat,66.75
MILP_MIPVerify,cifar10_wide_kw_simp%%ind9502_tar3_eps0.06,cifar10,sat,349.46
MILP_MIPVerify,cifar10_wide_kw_simp%%ind9513_tar1_eps0.09,cifar10,to,3600.07
MILP_MIPVerify,cifar10_wide_kw_simp%%ind954_tar3_eps0.15,cifar10,to,3600.03
MILP_MIPVerify,cifar10_wide_kw_simp%%ind9640_tar1_eps0.12,cifar10,sat,116.64
MILP_MIPVerify,cifar10_wide_kw_simp%%ind9696_tar4_eps0.12,cifar10,sat,3139.03
MILP_MIPVerify,32x16_688%%ind10115_eps0.06_delta2.0,taxi,sat,4.23
MILP_MIPVerify,32x16_688%%ind1047_eps0.03_delta2.0,taxi,sat,5.23
MILP_MIPVerify,32x16_688%%ind10672_eps0.03_delta6.0,taxi,sat,5.3
MILP_MIPVerify,32x16_688%%ind11023_eps0.03_delta2.0,taxi,sat,4.69
MILP_MIPVerify,32x16_688%%ind11525_eps0.01_delta2.0,taxi,sat,5.04
MILP_MIPVerify,32x16_688%%ind11568_eps0.06_delta6.0,taxi,sat,5.12
MILP_MIPVerify,32x16_688%%ind11783_eps0.06_delta6.0,taxi,sat,4.93
MILP_MIPVerify,32x16_688%%ind12346_eps0.06_delta2.0,taxi,sat,4.4
MILP_MIPVerify,32x16_688%%ind12443_eps0.06_delta6.0,taxi,sat,4.45
MILP_MIPVerify,32x16_688%%ind13085_eps0.03_delta2.0,taxi,sat,5.29
MILP_MIPVerify,32x16_688%%ind13371_eps0.03_delta6.0,taxi,sat,3.99
MILP_MIPVerify,32x16_688%%ind13415_eps0.01_delta2.0,taxi,sat,5.47
MILP_MIPVerify,32x16_688%%ind13672_eps0.01_delta2.0,taxi,sat,4.64
MILP_MIPVerify,32x16_688%%ind13849_eps0.06_delta2.0,taxi,sat,5.21
MILP_MIPVerify,32x16_688%%ind14137_eps0.03_delta6.0,taxi,sat,4.84
MILP_MIPVerify,32x16_688%%ind14491_eps0.03_delta2.0,taxi,sat,4.9
MILP_MIPVerify,32x16_688%%ind14529_eps0.03_delta2.0,taxi,sat,4.9
MILP_MIPVerify,32x16_688%%ind15530_eps0.03_delta2.0,taxi,sat,5.38
MILP_MIPVerify,32x16_688%%ind15670_eps0.01_delta6.0,taxi,unsat,5.19
MILP_MIPVerify,32x16_688%%ind1575_eps0.01_delta6.0,taxi,unsat,4.4
MILP_MIPVerify,32x16_688%%ind15925_eps0.01_delta6.0,taxi,unsat,5.68
MILP_MIPVerify,32x16_688%%ind15991_eps0.01_delta6.0,taxi,unsat,4.8
MILP_MIPVerify,32x16_688%%ind1607_eps0.03_delta6.0,taxi,sat,4.83
MILP_MIPVerify,32x16_688%%ind1624_eps0.01_delta2.0,taxi,sat,4.5
MILP_MIPVerify,32x16_688%%ind16643_eps0.01_delta2.0,taxi,sat,5.02
MILP_MIPVerify,32x16_688%%ind17335_eps0.06_delta6.0,taxi,sat,5.58
MILP_MIPVerify,32x16_688%%ind17512_eps0.06_delta2.0,taxi,sat,3.93
MILP_MIPVerify,32x16_688%%ind17556_eps0.06_delta2.0,taxi,sat,4.2
MILP_MIPVerify,32x16_688%%ind17730_eps0.03_delta6.0,taxi,sat,4.45
MILP_MIPVerify,32x16_688%%ind17956_eps0.01_delta6.0,taxi,unsat,5.19
MILP_MIPVerify,32x16_688%%ind18002_eps0.06_delta6.0,taxi,sat,4.92
MILP_MIPVerify,32x16_688%%ind18116_eps0.03_delta2.0,taxi,sat,4.55
MILP_MIPVerify,32x16_688%%ind1814_eps0.01_delta6.0,taxi,unsat,4.49
MILP_MIPVerify,32x16_688%%ind18309_eps0.06_delta2.0,taxi,sat,4.69
MILP_MIPVerify,32x16_688%%ind18527_eps0.06_delta2.0,taxi,sat,4.12
MILP_MIPVerify,32x16_688%%ind18550_eps0.01_delta2.0,taxi,sat,4.55
MILP_MIPVerify,32x16_688%%ind18791_eps0.01_delta6.0,taxi,unsat,4.88
MILP_MIPVerify,32x16_688%%ind18827_eps0.01_delta2.0,taxi,unsat,4.9
MILP_MIPVerify,32x16_688%%ind1898_eps0.06_delta2.0,taxi,sat,4.83
MILP_MIPVerify,32x16_688%%ind19117_eps0.01_delta2.0,taxi,sat,4.44
MILP_MIPVerify,32x16_688%%ind19134_eps0.01_delta2.0,taxi,sat,4.28
MILP_MIPVerify,32x16_688%%ind1920_eps0.01_delta6.0,taxi,unsat,4.66
MILP_MIPVerify,32x16_688%%ind19247_eps0.06_delta6.0,taxi,sat,4.87
MILP_MIPVerify,32x16_688%%ind19276_eps0.06_delta6.0,taxi,sat,4.61
MILP_MIPVerify,32x16_688%%ind19558_eps0.06_delta6.0,taxi,sat,4.42
MILP_MIPVerify,32x16_688%%ind19734_eps0.01_delta6.0,taxi,unsat,5.29
MILP_MIPVerify,32x16_688%%ind19765_eps0.03_delta2.0,taxi,sat,4.39
MILP_MIPVerify,32x16_688%%ind19930_eps0.03_delta6.0,taxi,sat,4.52
MILP_MIPVerify,32x16_688%%ind2273_eps0.03_delta6.0,taxi,sat,5.07
MILP_MIPVerify,32x16_688%%ind230_eps0.01_delta2.0,taxi,sat,4.28
MILP_MIPVerify,32x16_688%%ind2810_eps0.06_delta2.0,taxi,sat,5.39
MILP_MIPVerify,32x16_688%%ind295_eps0.01_delta6.0,taxi,unsat,4.67
MILP_MIPVerify,32x16_688%%ind3148_eps0.01_delta2.0,taxi,sat,4.36
MILP_MIPVerify,32x16_688%%ind3297_eps0.01_delta6.0,taxi,unsat,5.11
MILP_MIPVerify,32x16_688%%ind332_eps0.03_delta2.0,taxi,sat,4.88
MILP_MIPVerify,32x16_688%%ind3570_eps0.03_delta2.0,taxi,sat,4.14
MILP_MIPVerify,32x16_688%%ind3798_eps0.06_delta2.0,taxi,sat,4.31
MILP_MIPVerify,32x16_688%%ind3907_eps0.06_delta2.0,taxi,sat,4.43
MILP_MIPVerify,32x16_688%%ind405_eps0.03_delta2.0,taxi,sat,4.58
MILP_MIPVerify,32x16_688%%ind4530_eps0.03_delta6.0,taxi,sat,5.25
MILP_MIPVerify,32x16_688%%ind4623_eps0.01_delta2.0,taxi,sat,4.5
MILP_MIPVerify,32x16_688%%ind4981_eps0.01_delta2.0,taxi,sat,5.0
MILP_MIPVerify,32x16_688%%ind5228_eps0.01_delta2.0,taxi,sat,4.47
MILP_MIPVerify,32x16_688%%ind5306_eps0.01_delta2.0,taxi,sat,6.11
MILP_MIPVerify,32x16_688%%ind5478_eps0.01_delta6.0,taxi,unsat,5.08
MILP_MIPVerify,32x16_688%%ind5853_eps0.06_delta2.0,taxi,sat,3.99
MILP_MIPVerify,32x16_688%%ind6279_eps0.06_delta2.0,taxi,sat,5.92
MILP_MIPVerify,32x16_688%%ind6575_eps0.03_delta6.0,taxi,sat,4.62
MILP_MIPVerify,32x16_688%%ind6611_eps0.06_delta6.0,taxi,sat,6.49
MILP_MIPVerify,32x16_688%%ind7096_eps0.06_delta6.0,taxi,sat,5.27
MILP_MIPVerify,32x16_688%%ind7394_eps0.03_delta2.0,taxi,sat,5.25
MILP_MIPVerify,32x16_688%%ind7411_eps0.01_delta6.0,taxi,unsat,4.81
MILP_MIPVerify,32x16_688%%ind7421_eps0.03_delta6.0,taxi,sat,5.06
MILP_MIPVerify,32x16_688%%ind7483_eps0.06_delta6.0,taxi,sat,5.06
MILP_MIPVerify,32x16_688%%ind7564_eps0.06_delta6.0,taxi,sat,4.98
MILP_MIPVerify,32x16_688%%ind7586_eps0.03_delta6.0,taxi,sat,5.35
MILP_MIPVerify,32x16_688%%ind7742_eps0.03_delta6.0,taxi,unsat,11.35
MILP_MIPVerify,32x16_688%%ind776_eps0.06_delta2.0,taxi,sat,5.87
MILP_MIPVerify,32x16_688%%ind7818_eps0.01_delta6.0,taxi,unsat,5.17
MILP_MIPVerify,32x16_688%%ind786_eps0.06_delta6.0,taxi,sat,4.85
MILP_MIPVerify,32x16_688%%ind7979_eps0.03_delta6.0,taxi,sat,6.18
MILP_MIPVerify,32x16_688%%ind8021_eps0.06_delta6.0,taxi,sat,5.56
MILP_MIPVerify,32x16_688%%ind825_eps0.06_delta2.0,taxi,sat,4.48
MILP_MIPVerify,32x16_688%%ind8264_eps0.03_delta6.0,taxi,sat,5.48
MILP_MIPVerify,32x16_688%%ind916_eps0.03_delta6.0,taxi,sat,5.08
MILP_MIPVerify,32x16_688%%ind9317_eps0.01_delta6.0,taxi,unsat,4.31
MILP_MIPVerify,32x16_688%%ind9338_eps0.06_delta6.0,taxi,sat,5.27
MILP_MIPVerify,32x16_688%%ind9435_eps0.03_delta2.0,taxi,sat,4.95
MILP_MIPVerify,32x16_688%%ind9507_eps0.03_delta2.0,taxi,sat,3.97
MILP_MIPVerify,32x16_688%%ind9845_eps0.03_delta2.0,taxi,sat,5.21
MILP_MIPVerify,64x32_2752%%ind10334_eps0.03_delta6.0,taxi,sat,9.55
MILP_MIPVerify,64x32_2752%%ind10496_eps0.06_delta2.0,taxi,sat,11.26
MILP_MIPVerify,64x32_2752%%ind10594_eps0.01_delta6.0,taxi,sat,10.55
MILP_MIPVerify,64x32_2752%%ind10858_eps0.01_delta2.0,taxi,sat,8.77
MILP_MIPVerify,64x32_2752%%ind10915_eps0.06_delta2.0,taxi,sat,14.36
MILP_MIPVerify,64x32_2752%%ind10996_eps0.01_delta2.0,taxi,sat,9.12
MILP_MIPVerify,64x32_2752%%ind11084_eps0.06_delta2.0,taxi,sat,10.84
MILP_MIPVerify,64x32_2752%%ind11190_eps0.01_delta2.0,taxi,sat,8.69
MILP_MIPVerify,64x32_2752%%ind11754_eps0.06_delta2.0,taxi,sat,10.48
MILP_MIPVerify,64x32_2752%%ind12362_eps0.06_delta6.0,taxi,sat,9.89
MILP_MIPVerify,64x32_2752%%ind12374_eps0.06_delta2.0,taxi,sat,10.59
MILP_MIPVerify,64x32_2752%%ind12443_eps0.01_delta2.0,taxi,sat,9.82
MILP_MIPVerify,64x32_2752%%ind12617_eps0.03_delta2.0,taxi,sat,9.67
MILP_MIPVerify,64x32_2752%%ind12618_eps0.06_delta6.0,taxi,sat,11.68
MILP_MIPVerify,64x32_2752%%ind12763_eps0.01_delta6.0,taxi,sat,377.13
MILP_MIPVerify,64x32_2752%%ind12943_eps0.03_delta2.0,taxi,sat,8.55
MILP_MIPVerify,64x32_2752%%ind13342_eps0.01_delta6.0,taxi,to,3600.1
MILP_MIPVerify,64x32_2752%%ind13406_eps0.06_delta6.0,taxi,sat,15.56
MILP_MIPVerify,64x32_2752%%ind13435_eps0.01_delta6.0,taxi,sat,8.42
MILP_MIPVerify,64x32_2752%%ind13531_eps0.03_delta6.0,taxi,sat,11.06
MILP_MIPVerify,64x32_2752%%ind13817_eps0.01_delta6.0,taxi,sat,9.0
MILP_MIPVerify,64x32_2752%%ind1431_eps0.01_delta2.0,taxi,sat,8.42
MILP_MIPVerify,64x32_2752%%ind14653_eps0.03_delta2.0,taxi,sat,8.9
MILP_MIPVerify,64x32_2752%%ind150_eps0.06_delta2.0,taxi,sat,10.78
MILP_MIPVerify,64x32_2752%%ind15183_eps0.06_delta6.0,taxi,sat,12.21
MILP_MIPVerify,64x32_2752%%ind15227_eps0.03_delta6.0,taxi,sat,9.58
MILP_MIPVerify,64x32_2752%%ind16042_eps0.06_delta6.0,taxi,sat,9.96
MILP_MIPVerify,64x32_2752%%ind1612_eps0.03_delta6.0,taxi,sat,9.59
MILP_MIPVerify,64x32_2752%%ind16217_eps0.06_delta6.0,taxi,sat,12.73
MILP_MIPVerify,64x32_2752%%ind16242_eps0.03_delta2.0,taxi,sat,9.91
MILP_MIPVerify,64x32_2752%%ind1627_eps0.01_delta6.0,taxi,sat,9.29
MILP_MIPVerify,64x32_2752%%ind16368_eps0.03_delta2.0,taxi,sat,9.09
MILP_MIPVerify,64x32_2752%%ind16667_eps0.06_delta6.0,taxi,sat,10.89
MILP_MIPVerify,64x32_2752%%ind17035_eps0.03_delta2.0,taxi,sat,9.56
MILP_MIPVerify,64x32_2752%%ind1713_eps0.03_delta2.0,taxi,sat,10.27
MILP_MIPVerify,64x32_2752%%ind17409_eps0.06_delta2.0,taxi,sat,10.86
MILP_MIPVerify,64x32_2752%%ind17410_eps0.01_delta2.0,taxi,sat,9.27
MILP_MIPVerify,64x32_2752%%ind1742_eps0.03_delta6.0,taxi,sat,10.82
MILP_MIPVerify,64x32_2752%%ind17877_eps0.03_delta2.0,taxi,sat,10.31
MILP_MIPVerify,64x32_2752%%ind1796_eps0.01_delta6.0,taxi,to,3600.06
MILP_MIPVerify,64x32_2752%%ind17970_eps0.06_delta6.0,taxi,sat,12.29
MILP_MIPVerify,64x32_2752%%ind18050_eps0.03_delta2.0,taxi,sat,9.51
MILP_MIPVerify,64x32_2752%%ind18087_eps0.06_delta6.0,taxi,sat,11.49
MILP_MIPVerify,64x32_2752%%ind18159_eps0.06_delta6.0,taxi,sat,10.5
MILP_MIPVerify,64x32_2752%%ind18223_eps0.03_delta2.0,taxi,sat,10.01
MILP_MIPVerify,64x32_2752%%ind18419_eps0.03_delta2.0,taxi,sat,10.54
MILP_MIPVerify,64x32_2752%%ind18605_eps0.01_delta2.0,taxi,sat,9.0
MILP_MIPVerify,64x32_2752%%ind1869_eps0.01_delta6.0,taxi,unsat,22.83
MILP_MIPVerify,64x32_2752%%ind19311_eps0.03_delta6.0,taxi,sat,9.6
MILP_MIPVerify,64x32_2752%%ind19344_eps0.01_delta2.0,taxi,sat,8.64
MILP_MIPVerify,64x32_2752%%ind19471_eps0.06_delta6.0,taxi,sat,10.16
MILP_MIPVerify,64x32_2752%%ind19479_eps0.01_delta2.0,taxi,sat,9.75
MILP_MIPVerify,64x32_2752%%ind19598_eps0.01_delta6.0,taxi,sat,9.5
MILP_MIPVerify,64x32_2752%%ind19757_eps0.06_delta6.0,taxi,sat,11.36
MILP_MIPVerify,64x32_2752%%ind19783_eps0.03_delta6.0,taxi,sat,8.95
MILP_MIPVerify,64x32_2752%%ind2057_eps0.06_delta2.0,taxi,sat,18.67
MILP_MIPVerify,64x32_2752%%ind2256_eps0.03_delta6.0,taxi,sat,9.36
MILP_MIPVerify,64x32_2752%%ind2498_eps0.01_delta2.0,taxi,sat,8.62
MILP_MIPVerify,64x32_2752%%ind2849_eps0.06_delta2.0,taxi,sat,10.65
MILP_MIPVerify,64x32_2752%%ind299_eps0.01_delta2.0,taxi,sat,9.15
MILP_MIPVerify,64x32_2752%%ind3069_eps0.03_delta6.0,taxi,sat,9.66
MILP_MIPVerify,64x32_2752%%ind332_eps0.01_delta6.0,taxi,sat,11.68
MILP_MIPVerify,64x32_2752%%ind3516_eps0.03_delta6.0,taxi,sat,10.92
MILP_MIPVerify,64x32_2752%%ind3526_eps0.01_delta6.0,taxi,sat,9.27
MILP_MIPVerify,64x32_2752%%ind3535_eps0.01_delta6.0,taxi,sat,10.06
MILP_MIPVerify,64x32_2752%%ind5210_eps0.03_delta2.0,taxi,sat,9.5
MILP_MIPVerify,64x32_2752%%ind5223_eps0.06_delta2.0,taxi,sat,10.61
MILP_MIPVerify,64x32_2752%%ind5291_eps0.03_delta6.0,taxi,sat,9.26
MILP_MIPVerify,64x32_2752%%ind5561_eps0.03_delta6.0,taxi,sat,9.0
MILP_MIPVerify,64x32_2752%%ind5598_eps0.03_delta6.0,taxi,sat,11.6
MILP_MIPVerify,64x32_2752%%ind582_eps0.01_delta6.0,taxi,sat,8.59
MILP_MIPVerify,64x32_2752%%ind587_eps0.06_delta6.0,taxi,sat,17.72
MILP_MIPVerify,64x32_2752%%ind6178_eps0.06_delta6.0,taxi,sat,9.29
MILP_MIPVerify,64x32_2752%%ind6319_eps0.01_delta2.0,taxi,sat,10.36
MILP_MIPVerify,64x32_2752%%ind6605_eps0.03_delta2.0,taxi,sat,9.82
MILP_MIPVerify,64x32_2752%%ind6697_eps0.01_delta6.0,taxi,sat,8.62
MILP_MIPVerify,64x32_2752%%ind7165_eps0.03_delta6.0,taxi,sat,8.72
MILP_MIPVerify,64x32_2752%%ind7492_eps0.01_delta2.0,taxi,sat,9.19
MILP_MIPVerify,64x32_2752%%ind7700_eps0.01_delta6.0,taxi,sat,8.53
MILP_MIPVerify,64x32_2752%%ind8084_eps0.06_delta2.0,taxi,sat,10.08
MILP_MIPVerify,64x32_2752%%ind8467_eps0.06_delta2.0,taxi,sat,11.75
MILP_MIPVerify,64x32_2752%%ind8542_eps0.03_delta2.0,taxi,sat,9.74
MILP_MIPVerify,64x32_2752%%ind8558_eps0.03_delta2.0,taxi,sat,9.68
MILP_MIPVerify,64x32_2752%%ind8829_eps0.06_delta2.0,taxi,sat,11.81
MILP_MIPVerify,64x32_2752%%ind9074_eps0.06_delta2.0,taxi,sat,10.87
MILP_MIPVerify,64x32_2752%%ind9556_eps0.06_delta2.0,taxi,sat,10.81
MILP_MIPVerify,64x32_2752%%ind9559_eps0.03_delta6.0,taxi,sat,10.35
MILP_MIPVerify,64x32_2752%%ind9609_eps0.06_delta6.0,taxi,sat,10.69
MILP_MIPVerify,64x32_2752%%ind9688_eps0.01_delta2.0,taxi,sat,9.44
MILP_MIPVerify,64x32_2752%%ind9902_eps0.01_delta2.0,taxi,sat,9.39
MILP_MIPVerify,KJ_64x32_2048%%ind10151_eps0.01_delta6.0,taxi,to,3600.09
MILP_MIPVerify,KJ_64x32_2048%%ind1018_eps0.06_delta6.0,taxi,to,3600.09
MILP_MIPVerify,KJ_64x32_2048%%ind10311_eps0.06_delta6.0,taxi,to,3600.11
MILP_MIPVerify,KJ_64x32_2048%%ind10543_eps0.01_delta2.0,taxi,sat,1721.44
MILP_MIPVerify,KJ_64x32_2048%%ind10931_eps0.06_delta2.0,taxi,sat,85.56
MILP_MIPVerify,KJ_64x32_2048%%ind11399_eps0.03_delta2.0,taxi,to,3600.09
MILP_MIPVerify,KJ_64x32_2048%%ind11533_eps0.03_delta6.0,taxi,to,3600.11
MILP_MIPVerify,KJ_64x32_2048%%ind11678_eps0.01_delta6.0,taxi,to,3600.06
MILP_MIPVerify,KJ_64x32_2048%%ind12030_eps0.01_delta2.0,taxi,to,3600.08
MILP_MIPVerify,KJ_64x32_2048%%ind12149_eps0.01_delta6.0,taxi,to,3600.04
MILP_MIPVerify,KJ_64x32_2048%%ind12873_eps0.01_delta2.0,taxi,to,3600.09
MILP_MIPVerify,KJ_64x32_2048%%ind12984_eps0.01_delta6.0,taxi,to,3600.02
MILP_MIPVerify,KJ_64x32_2048%%ind13057_eps0.06_delta2.0,taxi,sat,57.11
MILP_MIPVerify,KJ_64x32_2048%%ind130_eps0.03_delta2.0,taxi,sat,62.71
MILP_MIPVerify,KJ_64x32_2048%%ind13160_eps0.06_delta2.0,taxi,sat,242.69
MILP_MIPVerify,KJ_64x32_2048%%ind14273_eps0.06_delta6.0,taxi,sat,1197.48
MILP_MIPVerify,KJ_64x32_2048%%ind14316_eps0.01_delta2.0,taxi,sat,87.96
MILP_MIPVerify,KJ_64x32_2048%%ind14390_eps0.03_delta6.0,taxi,to,3600.11
MILP_MIPVerify,KJ_64x32_2048%%ind14973_eps0.01_delta2.0,taxi,sat,73.69
MILP_MIPVerify,KJ_64x32_2048%%ind15138_eps0.01_delta2.0,taxi,to,3600.12
MILP_MIPVerify,KJ_64x32_2048%%ind15225_eps0.06_delta2.0,taxi,to,3600.07
MILP_MIPVerify,KJ_64x32_2048%%ind15252_eps0.03_delta2.0,taxi,sat,290.91
MILP_MIPVerify,KJ_64x32_2048%%ind15462_eps0.03_delta6.0,taxi,to,3600.02
MILP_MIPVerify,KJ_64x32_2048%%ind1580_eps0.06_delta6.0,taxi,sat,433.49
MILP_MIPVerify,KJ_64x32_2048%%ind15826_eps0.06_delta6.0,taxi,sat,328.06
MILP_MIPVerify,KJ_64x32_2048%%ind15959_eps0.03_delta6.0,taxi,to,3600.09
MILP_MIPVerify,KJ_64x32_2048%%ind16098_eps0.03_delta2.0,taxi,sat,200.58
MILP_MIPVerify,KJ_64x32_2048%%ind16465_eps0.03_delta2.0,taxi,to,3600.07
MILP_MIPVerify,KJ_64x32_2048%%ind16516_eps0.01_delta2.0,taxi,sat,132.39
MILP_MIPVerify,KJ_64x32_2048%%ind1686_eps0.01_delta6.0,taxi,to,3600.06
MILP_MIPVerify,KJ_64x32_2048%%ind16930_eps0.06_delta6.0,taxi,to,3600.06
MILP_MIPVerify,KJ_64x32_2048%%ind17054_eps0.01_delta2.0,taxi,sat,56.84
MILP_MIPVerify,KJ_64x32_2048%%ind17200_eps0.06_delta2.0,taxi,sat,40.3
MILP_MIPVerify,KJ_64x32_2048%%ind17386_eps0.03_delta2.0,taxi,sat,158.8
MILP_MIPVerify,KJ_64x32_2048%%ind17525_eps0.06_delta6.0,taxi,to,3600.03
MILP_MIPVerify,KJ_64x32_2048%%ind17533_eps0.06_delta2.0,taxi,sat,1093.33
MILP_MIPVerify,KJ_64x32_2048%%ind17953_eps0.03_delta6.0,taxi,to,3600.04
MILP_MIPVerify,KJ_64x32_2048%%ind18759_eps0.06_delta6.0,taxi,sat,135.67
MILP_MIPVerify,KJ_64x32_2048%%ind19047_eps0.01_delta2.0,taxi,to,3600.04
MILP_MIPVerify,KJ_64x32_2048%%ind19238_eps0.01_delta6.0,taxi,to,3600.07
MILP_MIPVerify,KJ_64x32_2048%%ind19245_eps0.06_delta2.0,taxi,sat,85.39
MILP_MIPVerify,KJ_64x32_2048%%ind19273_eps0.06_delta2.0,taxi,sat,515.93
MILP_MIPVerify,KJ_64x32_2048%%ind19667_eps0.01_delta2.0,taxi,sat,177.12
MILP_MIPVerify,KJ_64x32_2048%%ind199_eps0.01_delta6.0,taxi,to,3600.03
MILP_MIPVerify,KJ_64x32_2048%%ind2144_eps0.03_delta6.0,taxi,to,3600.03
MILP_MIPVerify,KJ_64x32_2048%%ind2271_eps0.03_delta6.0,taxi,sat,677.03
MILP_MIPVerify,KJ_64x32_2048%%ind2643_eps0.01_delta6.0,taxi,to,3600.09
MILP_MIPVerify,KJ_64x32_2048%%ind3032_eps0.03_delta2.0,taxi,sat,75.94
MILP_MIPVerify,KJ_64x32_2048%%ind3099_eps0.06_delta6.0,taxi,to,3600.02
MILP_MIPVerify,KJ_64x32_2048%%ind3113_eps0.03_delta6.0,taxi,to,3600.06
MILP_MIPVerify,KJ_64x32_2048%%ind3137_eps0.01_delta2.0,taxi,to,3600.03
MILP_MIPVerify,KJ_64x32_2048%%ind3318_eps0.03_delta6.0,taxi,to,3600.07
MILP_MIPVerify,KJ_64x32_2048%%ind3437_eps0.03_delta2.0,taxi,sat,135.11
MILP_MIPVerify,KJ_64x32_2048%%ind3461_eps0.06_delta6.0,taxi,to,3600.08
MILP_MIPVerify,KJ_64x32_2048%%ind350_eps0.01_delta6.0,taxi,to,3600.05
MILP_MIPVerify,KJ_64x32_2048%%ind3792_eps0.06_delta6.0,taxi,to,3600.06
MILP_MIPVerify,KJ_64x32_2048%%ind3845_eps0.03_delta2.0,taxi,sat,103.3
MILP_MIPVerify,KJ_64x32_2048%%ind3980_eps0.01_delta6.0,taxi,to,3600.04
MILP_MIPVerify,KJ_64x32_2048%%ind4168_eps0.01_delta2.0,taxi,to,3600.08
MILP_MIPVerify,KJ_64x32_2048%%ind4403_eps0.06_delta6.0,taxi,sat,1124.08
MILP_MIPVerify,KJ_64x32_2048%%ind4461_eps0.01_delta6.0,taxi,to,3600.03
MILP_MIPVerify,KJ_64x32_2048%%ind4610_eps0.06_delta2.0,taxi,sat,66.15
MILP_MIPVerify,KJ_64x32_2048%%ind4690_eps0.06_delta2.0,taxi,sat,632.75
MILP_MIPVerify,KJ_64x32_2048%%ind4724_eps0.03_delta2.0,taxi,sat,307.6
MILP_MIPVerify,KJ_64x32_2048%%ind4965_eps0.03_delta2.0,taxi,sat,34.91
MILP_MIPVerify,KJ_64x32_2048%%ind498_eps0.03_delta6.0,taxi,to,3600.05
MILP_MIPVerify,KJ_64x32_2048%%ind5126_eps0.06_delta6.0,taxi,sat,1164.9
MILP_MIPVerify,KJ_64x32_2048%%ind5616_eps0.03_delta6.0,taxi,to,3600.11
MILP_MIPVerify,KJ_64x32_2048%%ind5710_eps0.06_delta2.0,taxi,sat,64.07
MILP_MIPVerify,KJ_64x32_2048%%ind5769_eps0.03_delta2.0,taxi,sat,64.7
MILP_MIPVerify,KJ_64x32_2048%%ind5965_eps0.06_delta2.0,taxi,sat,536.03
MILP_MIPVerify,KJ_64x32_2048%%ind6210_eps0.01_delta6.0,taxi,to,3600.1
MILP_MIPVerify,KJ_64x32_2048%%ind6267_eps0.03_delta2.0,taxi,sat,65.61
MILP_MIPVerify,KJ_64x32_2048%%ind6340_eps0.01_delta6.0,taxi,to,3600.11
MILP_MIPVerify,KJ_64x32_2048%%ind6372_eps0.01_delta2.0,taxi,to,3600.09
MILP_MIPVerify,KJ_64x32_2048%%ind6706_eps0.01_delta6.0,taxi,to,3600.1
MILP_MIPVerify,KJ_64x32_2048%%ind6931_eps0.06_delta6.0,taxi,to,3600.06
MILP_MIPVerify,KJ_64x32_2048%%ind6954_eps0.03_delta2.0,taxi,sat,464.05
MILP_MIPVerify,KJ_64x32_2048%%ind7290_eps0.06_delta2.0,taxi,sat,68.67
MILP_MIPVerify,KJ_64x32_2048%%ind7386_eps0.01_delta2.0,taxi,to,3600.09
MILP_MIPVerify,KJ_64x32_2048%%ind7553_eps0.06_delta2.0,taxi,sat,1803.17
MILP_MIPVerify,KJ_64x32_2048%%ind765_eps0.03_delta2.0,taxi,to,3600.09
MILP_MIPVerify,KJ_64x32_2048%%ind793_eps0.03_delta6.0,taxi,sat,701.93
MILP_MIPVerify,KJ_64x32_2048%%ind8201_eps0.03_delta6.0,taxi,to,3600.03
MILP_MIPVerify,KJ_64x32_2048%%ind8453_eps0.03_delta6.0,taxi,to,3600.06
MILP_MIPVerify,KJ_64x32_2048%%ind8834_eps0.01_delta2.0,taxi,to,3600.04
MILP_MIPVerify,KJ_64x32_2048%%ind9014_eps0.03_delta6.0,taxi,to,3600.07
MILP_MIPVerify,KJ_64x32_2048%%ind9578_eps0.06_delta6.0,taxi,to,3600.07
MILP_MIPVerify,KJ_64x32_2048%%ind9798_eps0.06_delta2.0,taxi,sat,95.67
MILP_MIPVerify,KJ_64x32_2048%%ind9865_eps0.01_delta6.0,taxi,to,3600.06
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind0_eps0.680958984375_target1.0,gtsr,unsat,27.79
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind102_eps0.267310546875_target4.0,gtsr,sat,23.29
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind103_eps0.466330078125_target1.0,gtsr,unsat,24.94
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind104_eps0.517060546875_target1.0,gtsr,sat,22.93
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind105_eps0.197068359375_target1.0,gtsr,sat,26.1
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind106_eps0.411697265625_target0.0,gtsr,sat,25.49
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind107_eps0.158044921875_target3.0,gtsr,unsat,20.69
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind108_eps0.774615234375_target1.0,gtsr,unsat,24.84
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind109_eps0.515109375_target1.0,gtsr,sat,24.86
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind10_eps0.11316796875_target1.0,gtsr,sat,22.2
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind110_eps0.80778515625_target1.0,gtsr,sat,23.51
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind112_eps0.641935546875_target1.0,gtsr,sat,24.61
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind113_eps0.11316796875_target1.0,gtsr,sat,21.99
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind114_eps0.064388671875_target1.0,gtsr,sat,21.3
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind115_eps0.481939453125_target1.0,gtsr,sat,22.96
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind116_eps0.161947265625_target5.0,gtsr,sat,22.89
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind117_eps0.392185546875_target1.0,gtsr,sat,25.79
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind11_eps0.21853125_target1.0,gtsr,sat,23.13
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind121_eps0.466330078125_target1.0,gtsr,sat,21.93
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind123_eps0.36291796875_target3.0,gtsr,sat,24.82
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind125_eps0.474134765625_target1.0,gtsr,sat,22.53
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind126_eps0.817541015625_target1.0,gtsr,sat,25.16
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind127_eps0.171703125_target3.0,gtsr,sat,21.75
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind129_eps0.5853515625_target1.0,gtsr,sat,21.29
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind12_eps0.483890625_target1.0,gtsr,sat,21.32
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind130_eps0.310236328125_target3.0,gtsr,sat,24.68
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind132_eps0.220482421875_target1.0,gtsr,sat,22.06
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind133_eps0.26926171875_target1.0,gtsr,sat,21.67
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind134_eps0.1951171875_target3.0,gtsr,sat,24.01
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind14_eps0.173654296875_target1.0,gtsr,sat,24.66
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind15_eps0.7414453125_target1.0,gtsr,sat,25.2
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind17_eps0.15219140625_target0.0,gtsr,sat,19.27
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind18_eps0.265359375_target1.0,gtsr,sat,21.12
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind19_eps0.376576171875_target1.0,gtsr,sat,24.26
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind1_eps0.37852734375_target1.0,gtsr,sat,24.23
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind21_eps0.376576171875_target1.0,gtsr,unsat,29.07
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind24_eps0.817541015625_target1.0,gtsr,unsat,29.96
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind26_eps0.04292578125_target4.0,gtsr,sat,20.63
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind27_eps0.796078125_target1.0,gtsr,sat,22.32
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind28_eps0.068291015625_target1.0,gtsr,sat,19.56
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind29_eps0.876076171875_target1.0,gtsr,unsat,39.15
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind30_eps0.37852734375_target1.0,gtsr,sat,24.63
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind31_eps0.638033203125_target1.0,gtsr,unsat,28.71
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind32_eps0.54242578125_target1.0,gtsr,sat,21.17
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind33_eps0.76876171875_target1.0,gtsr,sat,21.97
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind34_eps0.2575546875_target1.0,gtsr,sat,22.33
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind35_eps0.556083984375_target1.0,gtsr,sat,23.17
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind36_eps0.16780078125_target3.0,gtsr,sat,21.14
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind38_eps0.716080078125_target1.0,gtsr,unsat,25.35
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind39_eps0.056583984375_target5.0,gtsr,sat,20.97
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind3_eps0.6009609375_target1.0,gtsr,sat,21.56
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind45_eps0.290724609375_target1.0,gtsr,sat,22.91
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind47_eps0.59705859375_target1.0,gtsr,sat,23.31
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind48_eps0.265359375_target1.0,gtsr,sat,19.22
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind4_eps0.509255859375_target1.0,gtsr,sat,23.53
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind51_eps0.236091796875_target3.0,gtsr,sat,21.52
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind53_eps0.60486328125_target1.0,gtsr,unsat,24.35
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind54_eps0.115119140625_target3.0,gtsr,sat,21.08
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind57_eps0.390234375_target1.0,gtsr,sat,24.08
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind58_eps0.641935546875_target1.0,gtsr,unsat,25.1
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind60_eps0.24975_target1.0,gtsr,unsat,28.19
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind61_eps0.4292578125_target0.0,gtsr,sat,26.46
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind62_eps0.6790078125_target1.0,gtsr,unsat,26.81
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind64_eps0.1795078125_target1.0,gtsr,sat,20.82
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind66_eps0.680958984375_target1.0,gtsr,sat,28.1
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind67_eps0.40584375_target1.0,gtsr,sat,24.31
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind68_eps0.208775390625_target3.0,gtsr,sat,22.46
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind69_eps0.626326171875_target1.0,gtsr,unsat,51.04
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind6_eps0.723884765625_target1.0,gtsr,sat,22.19
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind71_eps0.040974609375_target1.0,gtsr,sat,18.89
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind72_eps0.489744140625_target1.0,gtsr,sat,20.39
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind75_eps0.641935546875_target1.0,gtsr,unsat,23.34
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind76_eps0.813638671875_target1.0,gtsr,sat,20.12
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind77_eps0.220482421875_target1.0,gtsr,sat,21.64
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind78_eps0.65949609375_target1.0,gtsr,sat,23.43
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind79_eps0.1326796875_target1.0,gtsr,sat,20.66
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind7_eps0.575595703125_target1.0,gtsr,sat,21.95
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind80_eps0.774615234375_target1.0,gtsr,sat,20.52
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind81_eps0.200970703125_target1.0,gtsr,sat,20.67
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind84_eps0.04292578125_target5.0,gtsr,sat,20.84
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind85_eps0.556083984375_target1.0,gtsr,sat,23.37
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind87_eps0.407794921875_target1.0,gtsr,sat,22.28
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind90_eps0.189263671875_target3.0,gtsr,sat,22.69
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind91_eps0.458525390625_target1.0,gtsr,sat,21.59
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind92_eps0.0390234375_target1.0,gtsr,sat,20.55
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind93_eps0.314138671875_target3.0,gtsr,sat,22.8
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind95_eps0.5541328125_target1.0,gtsr,sat,26.24
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind97_eps0.271212890625_target1.0,gtsr,sat,23.43
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind98_eps0.704373046875_target1.0,gtsr,unsat,55.51
MILP_MIPVerify,model2a%%traffic_sign_model-2a_ind9_eps0.481939453125_target1.0,gtsr,sat,22.61
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind0_eps0.774615234375_target1.0,gtsr,unsat,399.68
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind100_eps0.489744140625_target6.0,gtsr,sat,35.65
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind101_eps0.9911953125_target0.0,gtsr,sat,670.27
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind102_eps0.26926171875_target4.0,gtsr,sat,34.06
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind103_eps0.4370625_target0.0,gtsr,sat,37.92
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind10_eps0.079998046875_target3.0,gtsr,sat,34.06
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind11_eps0.359015625_target1.0,gtsr,sat,193.7
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind12_eps0.38633203125_target0.0,gtsr,sat,32.94
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind13_eps0.454623046875_target0.0,gtsr,sat,51.42
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind14_eps0.353162109375_target1.0,gtsr,unsat,56.39
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind15_eps0.75315234375_target1.0,gtsr,sat,59.57
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind16_eps0.993146484375_target0.0,gtsr,sat,470.04
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind18_eps0.37072265625_target1.0,gtsr,sat,45.7
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind19_eps0.645837890625_target1.0,gtsr,sat,39.74
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind1_eps0.442916015625_target0.0,gtsr,unsat,187.61
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind21_eps0.5229140625_target1.0,gtsr,sat,80.68
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind22_eps0.5541328125_target1.0,gtsr,sat,183.5
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind23_eps0.247798828125_target4.0,gtsr,sat,39.82
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind24_eps0.809736328125_target1.0,gtsr,unsat,287.93
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind25_eps0.99509765625_target0.0,gtsr,sat,929.22
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind26_eps0.3356015625_target4.0,gtsr,sat,50.34
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind27_eps0.876076171875_target1.0,gtsr,unsat,117.43
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind28_eps0.263408203125_target1.0,gtsr,sat,38.97
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind29_eps0.868271484375_target1.0,gtsr,sat,73.94
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind30_eps0.107314453125_target0.0,gtsr,sat,35.13
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind31_eps0.801931640625_target1.0,gtsr,unsat,101.38
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind32_eps0.661447265625_target0.0,gtsr,sat,44.41
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind33_eps0.848759765625_target1.0,gtsr,sat,161.49
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind34_eps0.52681640625_target1.0,gtsr,unsat,505.23
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind36_eps0.41755078125_target0.0,gtsr,sat,46.56
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind37_eps0.380478515625_target0.0,gtsr,sat,29.37
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind38_eps0.770712890625_target1.0,gtsr,sat,43.84
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind39_eps0.1326796875_target4.0,gtsr,sat,30.84
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind3_eps0.314138671875_target0.0,gtsr,sat,28.87
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind40_eps0.99509765625_target0.0,gtsr,unsat,559.23
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind41_eps0.751201171875_target1.0,gtsr,unsat,213.89
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind42_eps0.997048828125_target0.0,gtsr,sat,399.21
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind44_eps0.09755859375_target4.0,gtsr,sat,29.58
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind45_eps0.146337890625_target3.0,gtsr,sat,34.96
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind47_eps0.458525390625_target0.0,gtsr,sat,34.91
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind4_eps0.55803515625_target1.0,gtsr,sat,47.19
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind50_eps0.271212890625_target0.0,gtsr,sat,40.25
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind51_eps0.40194140625_target1.0,gtsr,sat,30.79
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind52_eps0.856564453125_target1.0,gtsr,sat,198.3
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind53_eps0.833150390625_target1.0,gtsr,sat,50.85
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind54_eps0.28487109375_target1.0,gtsr,sat,46.02
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind55_eps0.99509765625_target0.0,gtsr,unsat,514.47
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind56_eps0.51901171875_target3.0,gtsr,sat,39.2
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind57_eps0.384380859375_target1.0,gtsr,unsat,2355.2
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind58_eps0.595107421875_target1.0,gtsr,sat,36.05
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind59_eps0.997048828125_target0.0,gtsr,sat,471.43
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind5_eps0.353162109375_target5.0,gtsr,sat,35.27
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind61_eps0.037072265625_target1.0,gtsr,sat,26.59
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind62_eps0.517060546875_target1.0,gtsr,sat,38.64
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind63_eps0.993146484375_target0.0,gtsr,unsat,961.17
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind65_eps0.290724609375_target2.0,gtsr,sat,33.02
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind66_eps0.712177734375_target1.0,gtsr,unsat,98.31
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind67_eps0.55803515625_target1.0,gtsr,sat,203.74
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind68_eps0.411697265625_target3.0,gtsr,sat,41.68
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind69_eps0.34340625_target1.0,gtsr,unsat,39.75
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind6_eps0.606814453125_target1.0,gtsr,sat,41.29
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind72_eps0.583400390625_target1.0,gtsr,sat,35.56
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind73_eps0.4916953125_target1.0,gtsr,sat,38.18
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind74_eps0.993146484375_target0.0,gtsr,sat,1223.33
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind75_eps0.868271484375_target1.0,gtsr,sat,330.88
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind76_eps0.84680859375_target1.0,gtsr,unsat,380.54
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind77_eps0.528767578125_target1.0,gtsr,unsat,36.86
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind78_eps0.60486328125_target1.0,gtsr,sat,54.28
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind79_eps0.3043828125_target1.0,gtsr,sat,104.48
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind7_eps0.548279296875_target0.0,gtsr,unsat,101.92
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind80_eps0.829248046875_target1.0,gtsr,sat,51.35
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind81_eps0.314138671875_target1.0,gtsr,sat,124.3
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind82_eps0.989244140625_target0.0,gtsr,unsat,2541.18
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind85_eps0.6477890625_target1.0,gtsr,unsat,68.04
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind86_eps0.69851953125_target3.0,gtsr,unsat,252.57
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind87_eps0.794126953125_target1.0,gtsr,unsat,98.83
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind88_eps0.4760859375_target0.0,gtsr,unsat,33.54
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind89_eps0.302431640625_target1.0,gtsr,sat,34.1
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind8_eps0.997048828125_target0.0,gtsr,sat,428.39
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind90_eps0.48779296875_target3.0,gtsr,unsat,77.45
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind91_eps0.5619375_target1.0,gtsr,sat,70.53
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind92_eps0.18341015625_target1.0,gtsr,sat,53.14
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind93_eps0.3668203125_target3.0,gtsr,unsat,275.13
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind94_eps0.997048828125_target0.0,gtsr,sat,200.74
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind95_eps0.624375_target1.0,gtsr,sat,50.31
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind96_eps0.10536328125_target4.0,gtsr,sat,32.13
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind97_eps0.24584765625_target1.0,gtsr,sat,34.89
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind98_eps0.764859375_target1.0,gtsr,sat,53.92
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind99_eps0.997048828125_target0.0,gtsr,unsat,1347.06
MILP_MIPVerify,model-conv%%traffic_sign_model-conv_ind9_eps0.474134765625_target0.0,gtsr,sat,40.59
LP^snc,ACASXU_experimental_v2a_1_1%%property1,acas,unsat,5.57
LP^snc,ACASXU_experimental_v2a_1_1%%property2,acas,unsat,24.22
LP^snc,ACASXU_experimental_v2a_1_1%%property3,acas,unsat,204.15
LP^snc,ACASXU_experimental_v2a_1_1%%property4,acas,unsat,35.32
LP^snc,ACASXU_experimental_v2a_1_2%%property1,acas,unsat,6.29
LP^snc,ACASXU_experimental_v2a_1_2%%property2,acas,sat,189.89
LP^snc,ACASXU_experimental_v2a_1_2%%property3,acas,unsat,23.16
LP^snc,ACASXU_experimental_v2a_1_2%%property4,acas,unsat,14.85
LP^snc,ACASXU_experimental_v2a_1_3%%property1,acas,unsat,7.92
LP^snc,ACASXU_experimental_v2a_1_3%%property2,acas,sat,4.83
LP^snc,ACASXU_experimental_v2a_1_3%%property3,acas,unsat,100.25
LP^snc,ACASXU_experimental_v2a_1_3%%property4,acas,unsat,8.16
LP^snc,ACASXU_experimental_v2a_1_4%%property1,acas,unsat,5.76
LP^snc,ACASXU_experimental_v2a_1_4%%property2,acas,sat,8.28
LP^snc,ACASXU_experimental_v2a_1_4%%property3,acas,unsat,4.99
LP^snc,ACASXU_experimental_v2a_1_4%%property4,acas,unsat,5.09
LP^snc,ACASXU_experimental_v2a_1_5%%property1,acas,unsat,6.13
LP^snc,ACASXU_experimental_v2a_1_5%%property2,acas,sat,83.6
LP^snc,ACASXU_experimental_v2a_1_5%%property3,acas,unsat,5.01
LP^snc,ACASXU_experimental_v2a_1_5%%property4,acas,unsat,5.24
LP^snc,ACASXU_experimental_v2a_1_6%%property1,acas,unsat,5.69
LP^snc,ACASXU_experimental_v2a_1_6%%property2,acas,sat,81.71
LP^snc,ACASXU_experimental_v2a_1_6%%property3,acas,unsat,4.9
LP^snc,ACASXU_experimental_v2a_1_6%%property4,acas,unsat,4.56
LP^snc,ACASXU_experimental_v2a_1_7%%property1,acas,unsat,4.96
LP^snc,ACASXU_experimental_v2a_1_7%%property2,acas,unsat,28.94
LP^snc,ACASXU_experimental_v2a_1_7%%property3,acas,sat,4.08
LP^snc,ACASXU_experimental_v2a_1_7%%property4,acas,sat,3.61
LP^snc,ACASXU_experimental_v2a_1_8%%property1,acas,unsat,5.12
LP^snc,ACASXU_experimental_v2a_1_8%%property2,acas,unsat,67.7
LP^snc,ACASXU_experimental_v2a_1_8%%property3,acas,sat,4.31
LP^snc,ACASXU_experimental_v2a_1_8%%property4,acas,sat,3.67
LP^snc,ACASXU_experimental_v2a_1_9%%property1,acas,unsat,4.9
LP^snc,ACASXU_experimental_v2a_1_9%%property2,acas,unsat,36.14
LP^snc,ACASXU_experimental_v2a_1_9%%property3,acas,sat,4.31
LP^snc,ACASXU_experimental_v2a_1_9%%property4,acas,sat,4.97
LP^snc,ACASXU_experimental_v2a_2_1%%property1,acas,unsat,6.75
LP^snc,ACASXU_experimental_v2a_2_1%%property2,acas,sat,6.71
LP^snc,ACASXU_experimental_v2a_2_1%%property3,acas,unsat,9.7
LP^snc,ACASXU_experimental_v2a_2_1%%property4,acas,unsat,5.01
LP^snc,ACASXU_experimental_v2a_2_2%%property1,acas,unsat,8.89
LP^snc,ACASXU_experimental_v2a_2_2%%property2,acas,sat,7.79
LP^snc,ACASXU_experimental_v2a_2_2%%property3,acas,unsat,21.83
LP^snc,ACASXU_experimental_v2a_2_2%%property4,acas,unsat,4.83
LP^snc,ACASXU_experimental_v2a_2_3%%property1,acas,unsat,7.44
LP^snc,ACASXU_experimental_v2a_2_3%%property2,acas,sat,9.99
LP^snc,ACASXU_experimental_v2a_2_3%%property3,acas,unsat,9.34
LP^snc,ACASXU_experimental_v2a_2_3%%property4,acas,unsat,4.01
LP^snc,ACASXU_experimental_v2a_2_4%%property1,acas,unsat,6.49
LP^snc,ACASXU_experimental_v2a_2_4%%property2,acas,sat,9.96
LP^snc,ACASXU_experimental_v2a_2_4%%property3,acas,unsat,4.13
LP^snc,ACASXU_experimental_v2a_2_4%%property4,acas,unsat,4.56
LP^snc,ACASXU_experimental_v2a_2_5%%property1,acas,unsat,14.97
LP^snc,ACASXU_experimental_v2a_2_5%%property2,acas,sat,11.2
LP^snc,ACASXU_experimental_v2a_2_5%%property3,acas,unsat,4.14
LP^snc,ACASXU_experimental_v2a_2_5%%property4,acas,unsat,4.67
LP^snc,ACASXU_experimental_v2a_2_6%%property1,acas,unsat,14.02
LP^snc,ACASXU_experimental_v2a_2_6%%property2,acas,sat,18.9
LP^snc,ACASXU_experimental_v2a_2_6%%property3,acas,unsat,4.2
LP^snc,ACASXU_experimental_v2a_2_6%%property4,acas,unsat,4.77
LP^snc,ACASXU_experimental_v2a_2_7%%property1,acas,unsat,59.11
LP^snc,ACASXU_experimental_v2a_2_7%%property2,acas,sat,158.08
LP^snc,ACASXU_experimental_v2a_2_7%%property3,acas,unsat,4.16
LP^snc,ACASXU_experimental_v2a_2_7%%property4,acas,unsat,3.4
LP^snc,ACASXU_experimental_v2a_2_8%%property1,acas,unsat,48.25
LP^snc,ACASXU_experimental_v2a_2_8%%property2,acas,sat,14.09
LP^snc,ACASXU_experimental_v2a_2_8%%property3,acas,unsat,4.76
LP^snc,ACASXU_experimental_v2a_2_8%%property4,acas,unsat,4.73
LP^snc,ACASXU_experimental_v2a_2_9%%property1,acas,unsat,63.02
LP^snc,ACASXU_experimental_v2a_2_9%%property2,acas,sat,17.98
LP^snc,ACASXU_experimental_v2a_2_9%%property3,acas,unsat,4.47
LP^snc,ACASXU_experimental_v2a_2_9%%property4,acas,unsat,4.57
LP^snc,ACASXU_experimental_v2a_3_1%%property1,acas,unsat,7.28
LP^snc,ACASXU_experimental_v2a_3_1%%property2,acas,sat,7.29
LP^snc,ACASXU_experimental_v2a_3_1%%property3,acas,unsat,4.33
LP^snc,ACASXU_experimental_v2a_3_1%%property4,acas,unsat,5.41
LP^snc,ACASXU_experimental_v2a_3_2%%property1,acas,unsat,7.76
LP^snc,ACASXU_experimental_v2a_3_2%%property2,acas,sat,6.91
LP^snc,ACASXU_experimental_v2a_3_2%%property3,acas,unsat,14.18
LP^snc,ACASXU_experimental_v2a_3_2%%property4,acas,unsat,5.09
LP^snc,ACASXU_experimental_v2a_3_3%%property1,acas,unsat,6.19
LP^snc,ACASXU_experimental_v2a_3_3%%property2,acas,to,3600.07
LP^snc,ACASXU_experimental_v2a_3_3%%property3,acas,unsat,4.6
LP^snc,ACASXU_experimental_v2a_3_3%%property4,acas,unsat,3.24
LP^snc,ACASXU_experimental_v2a_3_4%%property1,acas,unsat,6.87
LP^snc,ACASXU_experimental_v2a_3_4%%property2,acas,sat,341.33
LP^snc,ACASXU_experimental_v2a_3_4%%property3,acas,unsat,4.17
LP^snc,ACASXU_experimental_v2a_3_4%%property4,acas,unsat,4.79
LP^snc,ACASXU_experimental_v2a_3_5%%property1,acas,unsat,10.73
LP^snc,ACASXU_experimental_v2a_3_5%%property2,acas,sat,6.98
LP^snc,ACASXU_experimental_v2a_3_5%%property3,acas,unsat,4.25
LP^snc,ACASXU_experimental_v2a_3_5%%property4,acas,unsat,4.46
LP^snc,ACASXU_experimental_v2a_3_6%%property1,acas,unsat,23.67
LP^snc,ACASXU_experimental_v2a_3_6%%property2,acas,sat,20.25
LP^snc,ACASXU_experimental_v2a_3_6%%property3,acas,unsat,4.74
LP^snc,ACASXU_experimental_v2a_3_6%%property4,acas,unsat,4.54
LP^snc,ACASXU_experimental_v2a_3_7%%property1,acas,unsat,36.82
LP^snc,ACASXU_experimental_v2a_3_7%%property2,acas,sat,264.16
LP^snc,ACASXU_experimental_v2a_3_7%%property3,acas,unsat,5.03
LP^snc,ACASXU_experimental_v2a_3_7%%property4,acas,unsat,4.28
LP^snc,ACASXU_experimental_v2a_3_8%%property1,acas,unsat,27.86
LP^snc,ACASXU_experimental_v2a_3_8%%property2,acas,sat,443.22
LP^snc,ACASXU_experimental_v2a_3_8%%property3,acas,unsat,4.99
LP^snc,ACASXU_experimental_v2a_3_8%%property4,acas,unsat,4.21
LP^snc,ACASXU_experimental_v2a_3_9%%property1,acas,unsat,65.32
LP^snc,ACASXU_experimental_v2a_3_9%%property2,acas,sat,9.89
LP^snc,ACASXU_experimental_v2a_3_9%%property3,acas,unsat,5.03
LP^snc,ACASXU_experimental_v2a_3_9%%property4,acas,unsat,4.07
LP^snc,ACASXU_experimental_v2a_4_1%%property1,acas,unsat,9.05
LP^snc,ACASXU_experimental_v2a_4_1%%property2,acas,sat,9.15
LP^snc,ACASXU_experimental_v2a_4_1%%property3,acas,unsat,18.26
LP^snc,ACASXU_experimental_v2a_4_1%%property4,acas,unsat,3.88
LP^snc,ACASXU_experimental_v2a_4_2%%property1,acas,unsat,7.19
LP^snc,ACASXU_experimental_v2a_4_2%%property2,acas,unsat,2826.84
LP^snc,ACASXU_experimental_v2a_4_2%%property3,acas,unsat,32.14
LP^snc,ACASXU_experimental_v2a_4_2%%property4,acas,unsat,4.45
LP^snc,ACASXU_experimental_v2a_4_3%%property1,acas,unsat,6.29
LP^snc,ACASXU_experimental_v2a_4_3%%property2,acas,sat,5.84
LP^snc,ACASXU_experimental_v2a_4_3%%property3,acas,unsat,12.45
LP^snc,ACASXU_experimental_v2a_4_3%%property4,acas,unsat,4.06
LP^snc,ACASXU_experimental_v2a_4_4%%property1,acas,unsat,6.92
LP^snc,ACASXU_experimental_v2a_4_4%%property2,acas,sat,5.34
LP^snc,ACASXU_experimental_v2a_4_4%%property3,acas,unsat,4.25
LP^snc,ACASXU_experimental_v2a_4_4%%property4,acas,unsat,4.35
LP^snc,ACASXU_experimental_v2a_4_5%%property1,acas,unsat,10.91
LP^snc,ACASXU_experimental_v2a_4_5%%property2,acas,sat,10.2
LP^snc,ACASXU_experimental_v2a_4_5%%property3,acas,unsat,4.15
LP^snc,ACASXU_experimental_v2a_4_5%%property4,acas,unsat,4.7
LP^snc,ACASXU_experimental_v2a_4_6%%property1,acas,unsat,63.54
LP^snc,ACASXU_experimental_v2a_4_6%%property2,acas,sat,46.77
LP^snc,ACASXU_experimental_v2a_4_6%%property3,acas,unsat,3.57
LP^snc,ACASXU_experimental_v2a_4_6%%property4,acas,unsat,4.35
LP^snc,ACASXU_experimental_v2a_4_7%%property1,acas,unsat,88.83
LP^snc,ACASXU_experimental_v2a_4_7%%property2,acas,sat,8.33
LP^snc,ACASXU_experimental_v2a_4_7%%property3,acas,unsat,4.94
LP^snc,ACASXU_experimental_v2a_4_7%%property4,acas,unsat,4.6
LP^snc,ACASXU_experimental_v2a_4_8%%property1,acas,unsat,64.42
LP^snc,ACASXU_experimental_v2a_4_8%%property2,acas,sat,19.37
LP^snc,ACASXU_experimental_v2a_4_8%%property3,acas,unsat,3.91
LP^snc,ACASXU_experimental_v2a_4_8%%property4,acas,unsat,4.03
LP^snc,ACASXU_experimental_v2a_4_9%%property1,acas,unsat,146.04
LP^snc,ACASXU_experimental_v2a_4_9%%property2,acas,to,3600.05
LP^snc,ACASXU_experimental_v2a_4_9%%property3,acas,unsat,4.7
LP^snc,ACASXU_experimental_v2a_4_9%%property4,acas,unsat,4.69
LP^snc,ACASXU_experimental_v2a_5_1%%property1,acas,unsat,7.18
LP^snc,ACASXU_experimental_v2a_5_1%%property2,acas,sat,8.57
LP^snc,ACASXU_experimental_v2a_5_1%%property3,acas,unsat,32.94
LP^snc,ACASXU_experimental_v2a_5_1%%property4,acas,unsat,3.88
LP^snc,ACASXU_experimental_v2a_5_2%%property1,acas,unsat,6.59
LP^snc,ACASXU_experimental_v2a_5_2%%property2,acas,sat,8.79
LP^snc,ACASXU_experimental_v2a_5_2%%property3,acas,unsat,5.24
LP^snc,ACASXU_experimental_v2a_5_2%%property4,acas,unsat,4.54
LP^snc,ACASXU_experimental_v2a_5_3%%property1,acas,unsat,5.43
LP^snc,ACASXU_experimental_v2a_5_3%%property2,acas,sat,899.89
LP^snc,ACASXU_experimental_v2a_5_3%%property3,acas,unsat,5.03
LP^snc,ACASXU_experimental_v2a_5_3%%property4,acas,unsat,3.76
LP^snc,ACASXU_experimental_v2a_5_4%%property1,acas,unsat,6.35
LP^snc,ACASXU_experimental_v2a_5_4%%property2,acas,sat,6.78
LP^snc,ACASXU_experimental_v2a_5_4%%property3,acas,unsat,4.28
LP^snc,ACASXU_experimental_v2a_5_4%%property4,acas,unsat,3.45
LP^snc,ACASXU_experimental_v2a_5_5%%property1,acas,unsat,11.76
LP^snc,ACASXU_experimental_v2a_5_5%%property2,acas,sat,6.76
LP^snc,ACASXU_experimental_v2a_5_5%%property3,acas,unsat,4.27
LP^snc,ACASXU_experimental_v2a_5_5%%property4,acas,unsat,4.39
LP^snc,ACASXU_experimental_v2a_5_6%%property1,acas,unsat,25.29
LP^snc,ACASXU_experimental_v2a_5_6%%property2,acas,sat,14.86
LP^snc,ACASXU_experimental_v2a_5_6%%property3,acas,unsat,4.14
LP^snc,ACASXU_experimental_v2a_5_6%%property4,acas,unsat,4.71
LP^snc,ACASXU_experimental_v2a_5_7%%property1,acas,unsat,21.26
LP^snc,ACASXU_experimental_v2a_5_7%%property2,acas,sat,10.07
LP^snc,ACASXU_experimental_v2a_5_7%%property3,acas,unsat,4.55
LP^snc,ACASXU_experimental_v2a_5_7%%property4,acas,unsat,4.18
LP^snc,ACASXU_experimental_v2a_5_8%%property1,acas,unsat,62.49
LP^snc,ACASXU_experimental_v2a_5_8%%property2,acas,sat,10.24
LP^snc,ACASXU_experimental_v2a_5_8%%property3,acas,unsat,4.21
LP^snc,ACASXU_experimental_v2a_5_8%%property4,acas,unsat,4.89
LP^snc,ACASXU_experimental_v2a_5_9%%property1,acas,unsat,39.01
LP^snc,ACASXU_experimental_v2a_5_9%%property2,acas,sat,40.57
LP^snc,ACASXU_experimental_v2a_5_9%%property3,acas,unsat,4.39
LP^snc,ACASXU_experimental_v2a_5_9%%property4,acas,unsat,4.64
LP^snc,mnist2x256%%ind1087_tar4_eps0.01,mnist,unsat,11.61
LP^snc,mnist2x256%%ind13_tar7_eps0.06,mnist,to,3600.1
LP^snc,mnist2x256%%ind1819_tar3_eps0.01,mnist,unsat,10.49
LP^snc,mnist2x256%%ind1857_tar8_eps0.09,mnist,sat,13.93
LP^snc,mnist2x256%%ind1973_tar0_eps0.03,mnist,unsat,10.94
LP^snc,mnist2x256%%ind2077_tar2_eps0.09,mnist,to,3600.11
LP^snc,mnist2x256%%ind2115_tar2_eps0.12,mnist,to,3600.09
LP^snc,mnist2x256%%ind2212_tar8_eps0.03,mnist,sat,22.65
LP^snc,mnist2x256%%ind2255_tar5_eps0.15,mnist,to,3600.05
LP^snc,mnist2x256%%ind228_tar8_eps0.12,mnist,sat,20.07
LP^snc,mnist2x256%%ind22_tar9_eps0.06,mnist,to,3600.12
LP^snc,mnist2x256%%ind2308_tar7_eps0.01,mnist,unsat,10.65
LP^snc,mnist2x256%%ind2310_tar8_eps0.03,mnist,sat,16.91
LP^snc,mnist2x256%%ind2343_tar9_eps0.01,mnist,unsat,12.19
LP^snc,mnist2x256%%ind2398_tar9_eps0.01,mnist,unsat,10.43
LP^snc,mnist2x256%%ind2404_tar6_eps0.06,mnist,to,3600.08
LP^snc,mnist2x256%%ind2448_tar1_eps0.03,mnist,unsat,624.12
LP^snc,mnist2x256%%ind2510_tar2_eps0.09,mnist,sat,64.73
LP^snc,mnist2x256%%ind2645_tar6_eps0.15,mnist,to,3600.07
LP^snc,mnist2x256%%ind2648_tar6_eps0.09,mnist,to,3600.04
LP^snc,mnist2x256%%ind2670_tar6_eps0.01,mnist,unsat,11.47
LP^snc,mnist2x256%%ind2706_tar2_eps0.12,mnist,to,3600.05
LP^snc,mnist2x256%%ind2737_tar9_eps0.06,mnist,to,3600.09
LP^snc,mnist2x256%%ind2747_tar1_eps0.09,mnist,to,3600.1
LP^snc,mnist2x256%%ind2761_tar5_eps0.06,mnist,to,3600.1
LP^snc,mnist2x256%%ind3070_tar0_eps0.12,mnist,to,3600.06
LP^snc,mnist2x256%%ind3497_tar3_eps0.01,mnist,unsat,11.94
LP^snc,mnist2x256%%ind3526_tar3_eps0.03,mnist,to,3600.04
LP^snc,mnist2x256%%ind3611_tar9_eps0.15,mnist,to,3600.12
LP^snc,mnist2x256%%ind3623_tar6_eps0.03,mnist,unsat,9.84
LP^snc,mnist2x256%%ind3724_tar5_eps0.01,mnist,unsat,10.95
LP^snc,mnist2x256%%ind381_tar0_eps0.09,mnist,sat,68.21
LP^snc,mnist2x256%%ind3863_tar3_eps0.12,mnist,sat,1256.07
LP^snc,mnist2x256%%ind38_tar1_eps0.12,mnist,to,3600.06
LP^snc,mnist2x256%%ind4018_tar7_eps0.15,mnist,to,3600.05
LP^snc,mnist2x256%%ind4136_tar0_eps0.12,mnist,to,3600.12
LP^snc,mnist2x256%%ind4175_tar0_eps0.06,mnist,to,3600.07
LP^snc,mnist2x256%%ind4477_tar4_eps0.15,mnist,sat,44.87
LP^snc,mnist2x256%%ind4540_tar1_eps0.09,mnist,to,3600.06
LP^snc,mnist2x256%%ind4631_tar2_eps0.12,mnist,to,3600.03
LP^snc,mnist2x256%%ind4655_tar8_eps0.15,mnist,sat,23.85
LP^snc,mnist2x256%%ind4670_tar0_eps0.06,mnist,to,3600.05
LP^snc,mnist2x256%%ind4687_tar2_eps0.09,mnist,sat,1132.69
LP^snc,mnist2x256%%ind4804_tar1_eps0.15,mnist,to,3600.02
LP^snc,mnist2x256%%ind4904_tar5_eps0.03,mnist,unsat,10.65
LP^snc,mnist2x256%%ind5000_tar5_eps0.03,mnist,unsat,10.57
LP^snc,mnist2x256%%ind506_tar6_eps0.12,mnist,to,3600.09
LP^snc,mnist2x256%%ind5169_tar9_eps0.03,mnist,sat,1985.66
LP^snc,mnist2x256%%ind5188_tar5_eps0.03,mnist,unsat,16.47
LP^snc,mnist2x256%%ind5269_tar2_eps0.12,mnist,sat,241.29
LP^snc,mnist2x256%%ind5506_tar3_eps0.01,mnist,unsat,14.05
LP^snc,mnist2x256%%ind5777_tar5_eps0.09,mnist,unsat,332.52
LP^snc,mnist2x256%%ind5906_tar2_eps0.01,mnist,unsat,11.91
LP^snc,mnist2x256%%ind5934_tar1_eps0.03,mnist,unsat,17.13
LP^snc,mnist2x256%%ind5964_tar6_eps0.12,mnist,to,3600.09
LP^snc,mnist2x256%%ind6084_tar4_eps0.01,mnist,unsat,16.37
LP^snc,mnist2x256%%ind62_tar6_eps0.03,mnist,sat,59.36
LP^snc,mnist2x256%%ind631_tar6_eps0.03,mnist,unsat,11.55
LP^snc,mnist2x256%%ind6320_tar3_eps0.06,mnist,to,3600.07
LP^snc,mnist2x256%%ind6340_tar6_eps0.12,mnist,to,3600.08
LP^snc,mnist2x256%%ind6451_tar3_eps0.01,mnist,unsat,9.4
LP^snc,mnist2x256%%ind6655_tar0_eps0.12,mnist,sat,118.21
LP^snc,mnist2x256%%ind6765_tar4_eps0.09,mnist,sat,151.33
LP^snc,mnist2x256%%ind6852_tar0_eps0.12,mnist,to,3600.04
LP^snc,mnist2x256%%ind6915_tar7_eps0.09,mnist,to,3600.11
LP^snc,mnist2x256%%ind7015_tar5_eps0.15,mnist,to,3600.02
LP^snc,mnist2x256%%ind7085_tar6_eps0.06,mnist,to,3600.05
LP^snc,mnist2x256%%ind7163_tar7_eps0.03,mnist,unsat,9.64
LP^snc,mnist2x256%%ind7448_tar7_eps0.06,mnist,to,3600.06
LP^snc,mnist2x256%%ind746_tar4_eps0.09,mnist,to,3600.07
LP^snc,mnist2x256%%ind7472_tar9_eps0.15,mnist,to,3600.06
LP^snc,mnist2x256%%ind7919_tar1_eps0.06,mnist,unsat,11.3
LP^snc,mnist2x256%%ind7945_tar3_eps0.06,mnist,sat,20.11
LP^snc,mnist2x256%%ind8173_tar0_eps0.06,mnist,to,3600.11
LP^snc,mnist2x256%%ind8225_tar3_eps0.01,mnist,unsat,11.88
LP^snc,mnist2x256%%ind8250_tar7_eps0.15,mnist,sat,285.03
LP^snc,mnist2x256%%ind8428_tar4_eps0.15,mnist,to,3600.09
LP^snc,mnist2x256%%ind868_tar4_eps0.09,mnist,to,3600.12
LP^snc,mnist2x256%%ind898_tar3_eps0.01,mnist,unsat,12.3
LP^snc,mnist2x256%%ind8996_tar7_eps0.06,mnist,to,3600.08
LP^snc,mnist2x256%%ind9005_tar9_eps0.15,mnist,to,3600.06
LP^snc,mnist2x256%%ind9039_tar2_eps0.03,mnist,unsat,11.47
LP^snc,mnist2x256%%ind9229_tar5_eps0.15,mnist,to,3600.06
LP^snc,mnist2x256%%ind9394_tar6_eps0.01,mnist,unsat,10.54
LP^snc,mnist2x256%%ind9567_tar6_eps0.12,mnist,to,3600.07
LP^snc,mnist2x256%%ind959_tar1_eps0.15,mnist,sat,41.82
LP^snc,mnist2x256%%ind9620_tar4_eps0.09,mnist,sat,29.58
LP^snc,mnist2x256%%ind9667_tar6_eps0.15,mnist,to,3600.07
LP^snc,mnist2x256%%ind9783_tar3_eps0.09,mnist,to,3600.02
LP^snc,mnist2x256%%ind9919_tar2_eps0.06,mnist,sat,11.19
LP^snc,mnist4x256%%ind1090_tar6_eps0.15,mnist,to,3600.06
LP^snc,mnist4x256%%ind1190_tar4_eps0.03,mnist,unsat,17.1
LP^snc,mnist4x256%%ind1249_tar4_eps0.01,mnist,unsat,18.44
LP^snc,mnist4x256%%ind1307_tar2_eps0.06,mnist,to,3600.04
LP^snc,mnist4x256%%ind1487_tar1_eps0.06,mnist,to,3600.06
LP^snc,mnist4x256%%ind1546_tar9_eps0.12,mnist,to,3600.05
LP^snc,mnist4x256%%ind1665_tar2_eps0.03,mnist,to,3600.04
LP^snc,mnist4x256%%ind1668_tar7_eps0.06,mnist,to,3600.12
LP^snc,mnist4x256%%ind1792_tar2_eps0.09,mnist,to,3600.07
LP^snc,mnist4x256%%ind1801_tar3_eps0.09,mnist,to,3600.09
LP^snc,mnist4x256%%ind1830_tar6_eps0.06,mnist,to,3600.07
LP^snc,mnist4x256%%ind1843_tar7_eps0.15,mnist,to,3600.07
LP^snc,mnist4x256%%ind2108_tar4_eps0.06,mnist,to,3600.05
LP^snc,mnist4x256%%ind2144_tar3_eps0.03,mnist,unsat,13.67
LP^snc,mnist4x256%%ind2256_tar1_eps0.15,mnist,to,3600.09
LP^snc,mnist4x256%%ind2300_tar4_eps0.09,mnist,to,3600.07
LP^snc,mnist4x256%%ind239_tar7_eps0.09,mnist,to,3600.09
LP^snc,mnist4x256%%ind2519_tar0_eps0.06,mnist,to,3600.02
LP^snc,mnist4x256%%ind2566_tar1_eps0.15,mnist,to,3600.1
LP^snc,mnist4x256%%ind2685_tar4_eps0.03,mnist,to,3600.08
LP^snc,mnist4x256%%ind2942_tar7_eps0.03,mnist,unsat,14.48
LP^snc,mnist4x256%%ind2955_tar8_eps0.12,mnist,sat,140.13
LP^snc,mnist4x256%%ind3274_tar0_eps0.01,mnist,unsat,14.74
LP^snc,mnist4x256%%ind3485_tar4_eps0.12,mnist,to,3600.11
LP^snc,mnist4x256%%ind3551_tar6_eps0.12,mnist,to,3600.1
LP^snc,mnist4x256%%ind3566_tar5_eps0.15,mnist,to,3600.1
LP^snc,mnist4x256%%ind3581_tar3_eps0.03,mnist,unsat,13.8
LP^snc,mnist4x256%%ind3674_tar9_eps0.06,mnist,to,3600.05
LP^snc,mnist4x256%%ind378_tar5_eps0.03,mnist,to,3600.1
LP^snc,mnist4x256%%ind3914_tar7_eps0.03,mnist,to,3600.07
LP^snc,mnist4x256%%ind3962_tar5_eps0.15,mnist,to,3600.11
LP^snc,mnist4x256%%ind4572_tar3_eps0.15,mnist,to,3600.11
LP^snc,mnist4x256%%ind4579_tar1_eps0.03,mnist,to,3600.04
LP^snc,mnist4x256%%ind4762_tar6_eps0.12,mnist,to,3600.12
LP^snc,mnist4x256%%ind4859_tar7_eps0.01,mnist,unsat,16.34
LP^snc,mnist4x256%%ind5096_tar1_eps0.12,mnist,to,3600.06
LP^snc,mnist4x256%%ind5490_tar5_eps0.12,mnist,to,3600.05
LP^snc,mnist4x256%%ind5551_tar5_eps0.06,mnist,to,3600.02
LP^snc,mnist4x256%%ind5616_tar4_eps0.09,mnist,to,3600.12
LP^snc,mnist4x256%%ind5654_tar2_eps0.09,mnist,to,3600.09
LP^snc,mnist4x256%%ind5658_tar9_eps0.06,mnist,to,3600.04
LP^snc,mnist4x256%%ind5936_tar7_eps0.09,mnist,to,3600.11
LP^snc,mnist4x256%%ind615_tar5_eps0.15,mnist,to,3600.1
LP^snc,mnist4x256%%ind6214_tar2_eps0.01,mnist,unsat,16.98
LP^snc,mnist4x256%%ind6294_tar4_eps0.06,mnist,to,3600.09
LP^snc,mnist4x256%%ind6317_tar3_eps0.01,mnist,unsat,14.67
LP^snc,mnist4x256%%ind6343_tar2_eps0.09,mnist,to,3600.11
LP^snc,mnist4x256%%ind6356_tar6_eps0.09,mnist,to,3600.07
LP^snc,mnist4x256%%ind6504_tar4_eps0.12,mnist,to,3600.05
LP^snc,mnist4x256%%ind6518_tar4_eps0.15,mnist,to,3600.07
LP^snc,mnist4x256%%ind654_tar1_eps0.12,mnist,to,3600.06
LP^snc,mnist4x256%%ind6569_tar4_eps0.03,mnist,to,3600.03
LP^snc,mnist4x256%%ind667_tar0_eps0.09,mnist,to,3600.08
LP^snc,mnist4x256%%ind675_tar2_eps0.15,mnist,to,3600.09
LP^snc,mnist4x256%%ind6785_tar6_eps0.15,mnist,to,3600.07
LP^snc,mnist4x256%%ind6957_tar4_eps0.01,mnist,unsat,19.09
LP^snc,mnist4x256%%ind7055_tar5_eps0.09,mnist,to,3600.12
LP^snc,mnist4x256%%ind7250_tar5_eps0.15,mnist,to,3600.09
LP^snc,mnist4x256%%ind7377_tar6_eps0.15,mnist,to,3600.08
LP^snc,mnist4x256%%ind7424_tar2_eps0.01,mnist,unsat,13.0
LP^snc,mnist4x256%%ind7522_tar3_eps0.03,mnist,unsat,14.6
LP^snc,mnist4x256%%ind7612_tar0_eps0.09,mnist,to,3600.02
LP^snc,mnist4x256%%ind7625_tar3_eps0.15,mnist,to,3600.08
LP^snc,mnist4x256%%ind7656_tar1_eps0.12,mnist,to,3600.11
LP^snc,mnist4x256%%ind7767_tar1_eps0.01,mnist,unsat,15.28
LP^snc,mnist4x256%%ind7876_tar7_eps0.12,mnist,to,3600.02
LP^snc,mnist4x256%%ind8050_tar7_eps0.03,mnist,unsat,18.72
LP^snc,mnist4x256%%ind8066_tar0_eps0.01,mnist,unsat,15.13
LP^snc,mnist4x256%%ind8212_tar7_eps0.06,mnist,to,3600.08
LP^snc,mnist4x256%%ind8291_tar9_eps0.09,mnist,to,3600.11
LP^snc,mnist4x256%%ind8545_tar6_eps0.01,mnist,unsat,13.97
LP^snc,mnist4x256%%ind8660_tar5_eps0.06,mnist,to,3600.08
LP^snc,mnist4x256%%ind8691_tar4_eps0.01,mnist,unsat,14.28
LP^snc,mnist4x256%%ind8857_tar2_eps0.12,mnist,to,3600.08
LP^snc,mnist4x256%%ind8951_tar7_eps0.12,mnist,to,3600.03
LP^snc,mnist4x256%%ind9084_tar0_eps0.01,mnist,unsat,14.97
LP^snc,mnist4x256%%ind9138_tar0_eps0.01,mnist,unsat,15.34
LP^snc,mnist4x256%%ind9212_tar8_eps0.03,mnist,unsat,13.92
LP^snc,mnist4x256%%ind922_tar0_eps0.01,mnist,unsat,14.57
LP^snc,mnist4x256%%ind9315_tar1_eps0.09,mnist,to,3600.08
LP^snc,mnist4x256%%ind9341_tar6_eps0.03,mnist,to,3600.03
LP^snc,mnist4x256%%ind934_tar9_eps0.06,mnist,to,3600.08
LP^snc,mnist4x256%%ind945_tar8_eps0.01,mnist,unsat,13.53
LP^snc,mnist4x256%%ind9465_tar1_eps0.03,mnist,unsat,16.38
LP^snc,mnist4x256%%ind9492_tar7_eps0.06,mnist,to,3600.05
LP^snc,mnist4x256%%ind950_tar6_eps0.06,mnist,to,3600.12
LP^snc,mnist4x256%%ind9640_tar1_eps0.12,mnist,to,3600.03
LP^snc,mnist4x256%%ind9696_tar4_eps0.12,mnist,to,3600.06
LP^snc,mnist4x256%%ind9805_tar7_eps0.15,mnist,to,3600.08
LP^snc,mnist4x256%%ind9989_tar2_eps0.09,mnist,to,3600.07
LP^snc,mnist6x256%%ind1276_tar3_eps0.09,mnist,to,3600.11
LP^snc,mnist6x256%%ind1346_tar9_eps0.03,mnist,to,3600.1
LP^snc,mnist6x256%%ind1390_tar7_eps0.09,mnist,to,3600.05
LP^snc,mnist6x256%%ind1549_tar2_eps0.12,mnist,to,3600.02
LP^snc,mnist6x256%%ind1722_tar3_eps0.01,mnist,to,3600.03
LP^snc,mnist6x256%%ind1898_tar1_eps0.06,mnist,to,3600.05
LP^snc,mnist6x256%%ind1931_tar7_eps0.03,mnist,to,3600.12
LP^snc,mnist6x256%%ind2143_tar8_eps0.12,mnist,to,3600.09
LP^snc,mnist6x256%%ind2160_tar3_eps0.06,mnist,to,3600.07
LP^snc,mnist6x256%%ind2162_tar6_eps0.15,mnist,to,3600.09
LP^snc,mnist6x256%%ind2184_tar0_eps0.01,mnist,unsat,21.94
LP^snc,mnist6x256%%ind2184_tar4_eps0.09,mnist,to,3600.11
LP^snc,mnist6x256%%ind2242_tar4_eps0.01,mnist,unsat,19.55
LP^snc,mnist6x256%%ind2301_tar4_eps0.03,mnist,to,3600.05
LP^snc,mnist6x256%%ind2398_tar8_eps0.01,mnist,unsat,22.84
LP^snc,mnist6x256%%ind2532_tar5_eps0.12,mnist,to,3600.02
LP^snc,mnist6x256%%ind260_tar5_eps0.03,mnist,unsat,20.4
LP^snc,mnist6x256%%ind2665_tar4_eps0.06,mnist,to,3600.05
LP^snc,mnist6x256%%ind2812_tar1_eps0.12,mnist,to,3600.03
LP^snc,mnist6x256%%ind2944_tar2_eps0.06,mnist,to,3600.1
LP^snc,mnist6x256%%ind2992_tar4_eps0.03,mnist,to,3600.12
LP^snc,mnist6x256%%ind3341_tar9_eps0.01,mnist,unsat,24.99
LP^snc,mnist6x256%%ind3533_tar5_eps0.12,mnist,to,3600.05
LP^snc,mnist6x256%%ind3597_tar7_eps0.06,mnist,to,3600.08
LP^snc,mnist6x256%%ind3796_tar0_eps0.01,mnist,to,3600.12
LP^snc,mnist6x256%%ind3812_tar8_eps0.03,mnist,to,3600.03
LP^snc,mnist6x256%%ind3892_tar0_eps0.09,mnist,to,3600.04
LP^snc,mnist6x256%%ind4036_tar2_eps0.09,mnist,to,3600.07
LP^snc,mnist6x256%%ind4224_tar1_eps0.06,mnist,to,3600.04
LP^snc,mnist6x256%%ind4282_tar5_eps0.01,mnist,unsat,22.83
LP^snc,mnist6x256%%ind4483_tar1_eps0.09,mnist,to,3600.09
LP^snc,mnist6x256%%ind4690_tar3_eps0.03,mnist,to,3600.11
LP^snc,mnist6x256%%ind4993_tar3_eps0.12,mnist,to,3600.04
LP^snc,mnist6x256%%ind5004_tar9_eps0.15,mnist,to,3600.06
LP^snc,mnist6x256%%ind5057_tar7_eps0.01,mnist,unsat,20.22
LP^snc,mnist6x256%%ind5132_tar3_eps0.03,mnist,unsat,121.0
LP^snc,mnist6x256%%ind515_tar5_eps0.15,mnist,to,3600.08
LP^snc,mnist6x256%%ind5370_tar0_eps0.15,mnist,to,3600.11
LP^snc,mnist6x256%%ind5393_tar1_eps0.03,mnist,to,3600.11
LP^snc,mnist6x256%%ind5537_tar6_eps0.15,mnist,to,3600.1
LP^snc,mnist6x256%%ind5655_tar5_eps0.06,mnist,to,3600.08
LP^snc,mnist6x256%%ind5780_tar6_eps0.09,mnist,to,3600.06
LP^snc,mnist6x256%%ind5786_tar7_eps0.03,mnist,to,3600.04
LP^snc,mnist6x256%%ind5788_tar1_eps0.09,mnist,to,3600.12
LP^snc,mnist6x256%%ind5959_tar2_eps0.12,mnist,to,3600.02
LP^snc,mnist6x256%%ind5989_tar5_eps0.09,mnist,to,3600.08
LP^snc,mnist6x256%%ind604_tar4_eps0.15,mnist,to,3600.04
LP^snc,mnist6x256%%ind6176_tar2_eps0.03,mnist,unsat,22.26
LP^snc,mnist6x256%%ind6265_tar3_eps0.03,mnist,unsat,20.63
LP^snc,mnist6x256%%ind6266_tar6_eps0.01,mnist,unsat,20.01
LP^snc,mnist6x256%%ind6342_tar2_eps0.06,mnist,to,3600.07
LP^snc,mnist6x256%%ind6366_tar0_eps0.06,mnist,to,3600.11
LP^snc,mnist6x256%%ind6412_tar6_eps0.15,mnist,to,3600.04
LP^snc,mnist6x256%%ind6477_tar0_eps0.15,mnist,to,3600.1
LP^snc,mnist6x256%%ind6501_tar1_eps0.12,mnist,to,3600.09
LP^snc,mnist6x256%%ind674_tar8_eps0.06,mnist,to,3600.07
LP^snc,mnist6x256%%ind6831_tar4_eps0.12,mnist,to,3600.05
LP^snc,mnist6x256%%ind6953_tar5_eps0.01,mnist,unsat,20.68
LP^snc,mnist6x256%%ind6970_tar6_eps0.15,mnist,to,3600.07
LP^snc,mnist6x256%%ind7294_tar9_eps0.09,mnist,to,3600.11
LP^snc,mnist6x256%%ind729_tar0_eps0.12,mnist,to,3600.09
LP^snc,mnist6x256%%ind7433_tar4_eps0.06,mnist,to,3600.09
LP^snc,mnist6x256%%ind7447_tar3_eps0.09,mnist,to,3600.04
LP^snc,mnist6x256%%ind7481_tar0_eps0.15,mnist,to,3600.05
LP^snc,mnist6x256%%ind7566_tar3_eps0.15,mnist,to,3600.09
LP^snc,mnist6x256%%ind7792_tar5_eps0.03,mnist,unsat,20.0
LP^snc,mnist6x256%%ind7840_tar7_eps0.15,mnist,to,3600.06
LP^snc,mnist6x256%%ind8018_tar0_eps0.01,mnist,unsat,22.25
LP^snc,mnist6x256%%ind8044_tar1_eps0.09,mnist,to,3600.08
LP^snc,mnist6x256%%ind8192_tar7_eps0.12,mnist,to,3600.07
LP^snc,mnist6x256%%ind8285_tar4_eps0.15,mnist,to,3600.07
LP^snc,mnist6x256%%ind8364_tar0_eps0.01,mnist,unsat,21.05
LP^snc,mnist6x256%%ind8398_tar1_eps0.06,mnist,to,3600.05
LP^snc,mnist6x256%%ind8409_tar0_eps0.12,mnist,to,3600.06
LP^snc,mnist6x256%%ind8480_tar8_eps0.09,mnist,to,3600.04
LP^snc,mnist6x256%%ind8520_tar9_eps0.06,mnist,to,3600.1
LP^snc,mnist6x256%%ind8587_tar1_eps0.09,mnist,to,3600.06
LP^snc,mnist6x256%%ind8681_tar4_eps0.01,mnist,unsat,20.39
LP^snc,mnist6x256%%ind9045_tar2_eps0.12,mnist,to,3600.03
LP^snc,mnist6x256%%ind9227_tar7_eps0.15,mnist,to,3600.1
LP^snc,mnist6x256%%ind92_tar5_eps0.06,mnist,to,3600.09
LP^snc,mnist6x256%%ind931_tar8_eps0.12,mnist,sat,1071.38
LP^snc,mnist6x256%%ind9491_tar9_eps0.03,mnist,unsat,23.88
LP^snc,mnist6x256%%ind9512_tar7_eps0.15,mnist,to,3600.06
LP^snc,mnist6x256%%ind9513_tar2_eps0.06,mnist,to,3600.08
LP^snc,mnist6x256%%ind9563_tar1_eps0.03,mnist,unsat,19.57
LP^snc,mnist6x256%%ind980_tar5_eps0.09,mnist,to,3600.1
LP^snc,mnist6x256%%ind9900_tar9_eps0.01,mnist,unsat,20.7
LP^snc,mnist6x256%%ind9909_tar6_eps0.01,mnist,unsat,20.33
LP^snc,mnist6x256%%ind9998_tar0_eps0.12,mnist,to,3600.1
LP^snc,cifar10_base_kw_simp%%ind1087_tar7_eps0.01,cifar10,unsat,62.92
LP^snc,cifar10_base_kw_simp%%ind134_tar5_eps0.03,cifar10,err,46.1
LP^snc,cifar10_base_kw_simp%%ind1388_tar4_eps0.09,cifar10,err,31.45
LP^snc,cifar10_base_kw_simp%%ind1446_tar2_eps0.15,cifar10,err,37.4
LP^snc,cifar10_base_kw_simp%%ind1787_tar2_eps0.12,cifar10,err,28.17
LP^snc,cifar10_base_kw_simp%%ind1812_tar9_eps0.15,cifar10,err,28.21
LP^snc,cifar10_base_kw_simp%%ind1819_tar4_eps0.01,cifar10,err,28.12
LP^snc,cifar10_base_kw_simp%%ind1835_tar4_eps0.09,cifar10,sat,2943.07
LP^snc,cifar10_base_kw_simp%%ind1845_tar0_eps0.12,cifar10,err,33.64
LP^snc,cifar10_base_kw_simp%%ind1849_tar6_eps0.15,cifar10,err,29.64
LP^snc,cifar10_base_kw_simp%%ind1872_tar0_eps0.12,cifar10,err,32.36
LP^snc,cifar10_base_kw_simp%%ind2051_tar9_eps0.03,cifar10,err,15.7
LP^snc,cifar10_base_kw_simp%%ind2130_tar4_eps0.15,cifar10,err,18.58
LP^snc,cifar10_base_kw_simp%%ind2149_tar5_eps0.06,cifar10,err,19.42
LP^snc,cifar10_base_kw_simp%%ind2172_tar6_eps0.06,cifar10,err,16.62
LP^snc,cifar10_base_kw_simp%%ind2215_tar6_eps0.06,cifar10,to,3600.06
LP^snc,cifar10_base_kw_simp%%ind2223_tar2_eps0.12,cifar10,err,23.82
LP^snc,cifar10_base_kw_simp%%ind228_tar2_eps0.12,cifar10,err,18.29
LP^snc,cifar10_base_kw_simp%%ind22_tar2_eps0.15,cifar10,err,21.43
LP^snc,cifar10_base_kw_simp%%ind2304_tar7_eps0.15,cifar10,err,19.52
LP^snc,cifar10_base_kw_simp%%ind2308_tar5_eps0.01,cifar10,err,16.41
LP^snc,cifar10_base_kw_simp%%ind2343_tar3_eps0.01,cifar10,err,19.42
LP^snc,cifar10_base_kw_simp%%ind2398_tar2_eps0.01,cifar10,err,18.77
LP^snc,cifar10_base_kw_simp%%ind2412_tar5_eps0.06,cifar10,err,19.89
LP^snc,cifar10_base_kw_simp%%ind2581_tar3_eps0.12,cifar10,to,3600.07
LP^snc,cifar10_base_kw_simp%%ind2670_tar4_eps0.01,cifar10,err,15.95
LP^snc,cifar10_base_kw_simp%%ind2741_tar1_eps0.09,cifar10,err,14.89
LP^snc,cifar10_base_kw_simp%%ind2796_tar2_eps0.06,cifar10,err,14.45
LP^snc,cifar10_base_kw_simp%%ind3016_tar3_eps0.06,cifar10,err,21.03
LP^snc,cifar10_base_kw_simp%%ind3094_tar7_eps0.06,cifar10,err,13.29
LP^snc,cifar10_base_kw_simp%%ind30_tar3_eps0.03,cifar10,err,15.64
LP^snc,cifar10_base_kw_simp%%ind3497_tar3_eps0.01,cifar10,err,15.88
LP^snc,cifar10_base_kw_simp%%ind3551_tar4_eps0.09,cifar10,err,16.16
LP^snc,cifar10_base_kw_simp%%ind3566_tar2_eps0.03,cifar10,err,14.84
LP^snc,cifar10_base_kw_simp%%ind3587_tar5_eps0.15,cifar10,err,16.65
LP^snc,cifar10_base_kw_simp%%ind3724_tar4_eps0.01,cifar10,err,15.31
LP^snc,cifar10_base_kw_simp%%ind38_tar6_eps0.12,cifar10,err,13.64
LP^snc,cifar10_base_kw_simp%%ind4079_tar1_eps0.03,cifar10,err,16.59
LP^snc,cifar10_base_kw_simp%%ind4220_tar7_eps0.06,cifar10,err,15.39
LP^snc,cifar10_base_kw_simp%%ind4480_tar3_eps0.09,cifar10,err,14.47
LP^snc,cifar10_base_kw_simp%%ind4514_tar4_eps0.15,cifar10,err,16.55
LP^snc,cifar10_base_kw_simp%%ind4736_tar0_eps0.03,cifar10,err,12.44
LP^snc,cifar10_base_kw_simp%%ind5154_tar6_eps0.12,cifar10,err,16.03
LP^snc,cifar10_base_kw_simp%%ind5163_tar2_eps0.09,cifar10,err,13.43
LP^snc,cifar10_base_kw_simp%%ind5440_tar8_eps0.03,cifar10,unsat,25.75
LP^snc,cifar10_base_kw_simp%%ind5506_tar6_eps0.01,cifar10,sat,526.55
LP^snc,cifar10_base_kw_simp%%ind5522_tar7_eps0.03,cifar10,err,17.73
LP^snc,cifar10_base_kw_simp%%ind5743_tar7_eps0.15,cifar10,err,10.73
LP^snc,cifar10_base_kw_simp%%ind5749_tar6_eps0.12,cifar10,err,12.95
LP^snc,cifar10_base_kw_simp%%ind5752_tar8_eps0.09,cifar10,err,14.97
LP^snc,cifar10_base_kw_simp%%ind5818_tar0_eps0.09,cifar10,err,14.91
LP^snc,cifar10_base_kw_simp%%ind5853_tar2_eps0.12,cifar10,err,14.67
LP^snc,cifar10_base_kw_simp%%ind5874_tar6_eps0.03,cifar10,err,19.07
LP^snc,cifar10_base_kw_simp%%ind5906_tar9_eps0.01,cifar10,err,17.0
LP^snc,cifar10_base_kw_simp%%ind5962_tar9_eps0.06,cifar10,err,17.29
LP^snc,cifar10_base_kw_simp%%ind6084_tar5_eps0.01,cifar10,err,14.21
LP^snc,cifar10_base_kw_simp%%ind6129_tar2_eps0.12,cifar10,err,14.32
LP^snc,cifar10_base_kw_simp%%ind6174_tar7_eps0.15,cifar10,err,15.21
LP^snc,cifar10_base_kw_simp%%ind6218_tar6_eps0.03,cifar10,err,17.09
LP^snc,cifar10_base_kw_simp%%ind6364_tar9_eps0.15,cifar10,err,12.95
LP^snc,cifar10_base_kw_simp%%ind637_tar0_eps0.15,cifar10,err,16.89
LP^snc,cifar10_base_kw_simp%%ind6451_tar3_eps0.01,cifar10,err,14.91
LP^snc,cifar10_base_kw_simp%%ind6484_tar0_eps0.06,cifar10,err,16.74
LP^snc,cifar10_base_kw_simp%%ind6496_tar8_eps0.12,cifar10,err,16.85
LP^snc,cifar10_base_kw_simp%%ind6499_tar5_eps0.03,cifar10,err,14.93
LP^snc,cifar10_base_kw_simp%%ind6579_tar3_eps0.06,cifar10,err,16.66
LP^snc,cifar10_base_kw_simp%%ind6765_tar7_eps0.15,cifar10,err,15.59
LP^snc,cifar10_base_kw_simp%%ind6799_tar1_eps0.12,cifar10,err,15.82
LP^snc,cifar10_base_kw_simp%%ind681_tar7_eps0.09,cifar10,err,14.6
LP^snc,cifar10_base_kw_simp%%ind7154_tar2_eps0.09,cifar10,err,13.86
LP^snc,cifar10_base_kw_simp%%ind7173_tar8_eps0.03,cifar10,err,16.72
LP^snc,cifar10_base_kw_simp%%ind727_tar1_eps0.09,cifar10,err,19.35
LP^snc,cifar10_base_kw_simp%%ind7341_tar0_eps0.06,cifar10,err,13.05
LP^snc,cifar10_base_kw_simp%%ind7371_tar4_eps0.09,cifar10,err,12.71
LP^snc,cifar10_base_kw_simp%%ind7656_tar9_eps0.09,cifar10,err,13.31
LP^snc,cifar10_base_kw_simp%%ind7672_tar0_eps0.06,cifar10,err,19.17
LP^snc,cifar10_base_kw_simp%%ind7986_tar5_eps0.03,cifar10,err,11.85
LP^snc,cifar10_base_kw_simp%%ind8209_tar1_eps0.06,cifar10,err,15.02
LP^snc,cifar10_base_kw_simp%%ind8225_tar3_eps0.01,cifar10,err,16.09
LP^snc,cifar10_base_kw_simp%%ind8477_tar0_eps0.06,cifar10,err,16.33
LP^snc,cifar10_base_kw_simp%%ind8778_tar6_eps0.03,cifar10,err,14.92
LP^snc,cifar10_base_kw_simp%%ind8783_tar5_eps0.15,cifar10,err,14.98
LP^snc,cifar10_base_kw_simp%%ind898_tar9_eps0.01,cifar10,err,13.84
LP^snc,cifar10_base_kw_simp%%ind9081_tar2_eps0.12,cifar10,err,18.54
LP^snc,cifar10_base_kw_simp%%ind9226_tar6_eps0.09,cifar10,err,13.83
LP^snc,cifar10_base_kw_simp%%ind9266_tar2_eps0.09,cifar10,err,17.65
LP^snc,cifar10_base_kw_simp%%ind9394_tar6_eps0.01,cifar10,err,16.54
LP^snc,cifar10_base_kw_simp%%ind9603_tar3_eps0.03,cifar10,err,17.46
LP^snc,cifar10_base_kw_simp%%ind9765_tar6_eps0.15,cifar10,err,18.33
LP^snc,cifar10_base_kw_simp%%ind9777_tar6_eps0.12,cifar10,err,17.28
LP^snc,cifar10_deep_kw_simp%%ind1034_tar7_eps0.01,cifar10,err,18.15
LP^snc,cifar10_deep_kw_simp%%ind1243_tar1_eps0.06,cifar10,err,17.59
LP^snc,cifar10_deep_kw_simp%%ind1342_tar4_eps0.03,cifar10,err,15.16
LP^snc,cifar10_deep_kw_simp%%ind1381_tar5_eps0.09,cifar10,err,17.03
LP^snc,cifar10_deep_kw_simp%%ind1399_tar0_eps0.09,cifar10,err,15.89
LP^snc,cifar10_deep_kw_simp%%ind1409_tar7_eps0.09,cifar10,err,14.9
LP^snc,cifar10_deep_kw_simp%%ind1464_tar4_eps0.12,cifar10,err,15.07
LP^snc,cifar10_deep_kw_simp%%ind1487_tar0_eps0.01,cifar10,err,15.83
LP^snc,cifar10_deep_kw_simp%%ind1617_tar7_eps0.15,cifar10,err,19.23
LP^snc,cifar10_deep_kw_simp%%ind1643_tar7_eps0.12,cifar10,err,16.58
LP^snc,cifar10_deep_kw_simp%%ind1860_tar6_eps0.01,cifar10,err,16.86
LP^snc,cifar10_deep_kw_simp%%ind2055_tar6_eps0.09,cifar10,err,18.88
LP^snc,cifar10_deep_kw_simp%%ind2423_tar7_eps0.09,cifar10,err,14.92
LP^snc,cifar10_deep_kw_simp%%ind2573_tar0_eps0.15,cifar10,err,17.65
LP^snc,cifar10_deep_kw_simp%%ind2713_tar9_eps0.12,cifar10,err,17.94
LP^snc,cifar10_deep_kw_simp%%ind2746_tar6_eps0.15,cifar10,err,16.69
LP^snc,cifar10_deep_kw_simp%%ind2911_tar3_eps0.12,cifar10,err,23.21
LP^snc,cifar10_deep_kw_simp%%ind2970_tar0_eps0.06,cifar10,err,20.14
LP^snc,cifar10_deep_kw_simp%%ind3039_tar7_eps0.09,cifar10,err,16.86
LP^snc,cifar10_deep_kw_simp%%ind3105_tar9_eps0.03,cifar10,err,19.0
LP^snc,cifar10_deep_kw_simp%%ind3154_tar8_eps0.01,cifar10,err,18.83
LP^snc,cifar10_deep_kw_simp%%ind3447_tar3_eps0.06,cifar10,err,17.1
LP^snc,cifar10_deep_kw_simp%%ind4004_tar7_eps0.03,cifar10,err,16.19
LP^snc,cifar10_deep_kw_simp%%ind4340_tar2_eps0.12,cifar10,err,18.83
LP^snc,cifar10_deep_kw_simp%%ind4351_tar3_eps0.15,cifar10,err,18.81
LP^snc,cifar10_deep_kw_simp%%ind4378_tar9_eps0.06,cifar10,err,16.28
LP^snc,cifar10_deep_kw_simp%%ind4532_tar2_eps0.06,cifar10,err,18.77
LP^snc,cifar10_deep_kw_simp%%ind4550_tar7_eps0.06,cifar10,err,15.04
LP^snc,cifar10_deep_kw_simp%%ind4757_tar3_eps0.12,cifar10,err,16.05
LP^snc,cifar10_deep_kw_simp%%ind4973_tar8_eps0.03,cifar10,err,16.57
LP^snc,cifar10_deep_kw_simp%%ind4985_tar2_eps0.03,cifar10,err,18.16
LP^snc,cifar10_deep_kw_simp%%ind5209_tar0_eps0.12,cifar10,err,17.33
LP^snc,cifar10_deep_kw_simp%%ind5242_tar4_eps0.09,cifar10,err,15.67
LP^snc,cifar10_deep_kw_simp%%ind5433_tar4_eps0.03,cifar10,to,3600.03
LP^snc,cifar10_deep_kw_simp%%ind5455_tar6_eps0.15,cifar10,err,16.79
LP^snc,cifar10_deep_kw_simp%%ind5619_tar4_eps0.15,cifar10,err,15.88
LP^snc,cifar10_deep_kw_simp%%ind5886_tar0_eps0.01,cifar10,err,20.05
LP^snc,cifar10_deep_kw_simp%%ind5897_tar3_eps0.06,cifar10,err,19.17
LP^snc,cifar10_deep_kw_simp%%ind600_tar7_eps0.01,cifar10,err,19.47
LP^snc,cifar10_deep_kw_simp%%ind6072_tar1_eps0.15,cifar10,err,16.22
LP^snc,cifar10_deep_kw_simp%%ind6110_tar2_eps0.03,cifar10,err,16.8
LP^snc,cifar10_deep_kw_simp%%ind6177_tar1_eps0.09,cifar10,err,17.78
LP^snc,cifar10_deep_kw_simp%%ind618_tar3_eps0.03,cifar10,err,20.29
LP^snc,cifar10_deep_kw_simp%%ind6265_tar1_eps0.09,cifar10,err,21.18
LP^snc,cifar10_deep_kw_simp%%ind6310_tar7_eps0.03,cifar10,err,16.95
LP^snc,cifar10_deep_kw_simp%%ind6444_tar2_eps0.12,cifar10,err,18.41
LP^snc,cifar10_deep_kw_simp%%ind6545_tar0_eps0.01,cifar10,err,15.79
LP^snc,cifar10_deep_kw_simp%%ind6560_tar5_eps0.12,cifar10,err,17.69
LP^snc,cifar10_deep_kw_simp%%ind6598_tar3_eps0.09,cifar10,err,16.58
LP^snc,cifar10_deep_kw_simp%%ind6633_tar1_eps0.06,cifar10,err,16.14
LP^snc,cifar10_deep_kw_simp%%ind6637_tar4_eps0.15,cifar10,err,19.16
LP^snc,cifar10_deep_kw_simp%%ind6731_tar8_eps0.12,cifar10,err,21.19
LP^snc,cifar10_deep_kw_simp%%ind6734_tar9_eps0.03,cifar10,err,17.49
LP^snc,cifar10_deep_kw_simp%%ind6755_tar4_eps0.01,cifar10,err,16.43
LP^snc,cifar10_deep_kw_simp%%ind7047_tar9_eps0.01,cifar10,err,26.21
LP^snc,cifar10_deep_kw_simp%%ind7128_tar2_eps0.15,cifar10,err,16.86
LP^snc,cifar10_deep_kw_simp%%ind7305_tar9_eps0.01,cifar10,err,17.17
LP^snc,cifar10_deep_kw_simp%%ind7429_tar9_eps0.03,cifar10,err,18.11
LP^snc,cifar10_deep_kw_simp%%ind7460_tar9_eps0.12,cifar10,err,18.07
LP^snc,cifar10_deep_kw_simp%%ind7526_tar2_eps0.09,cifar10,err,20.59
LP^snc,cifar10_deep_kw_simp%%ind7534_tar2_eps0.06,cifar10,err,21.44
LP^snc,cifar10_deep_kw_simp%%ind7535_tar0_eps0.09,cifar10,err,16.38
LP^snc,cifar10_deep_kw_simp%%ind7865_tar8_eps0.06,cifar10,err,15.72
LP^snc,cifar10_deep_kw_simp%%ind7884_tar1_eps0.03,cifar10,err,17.01
LP^snc,cifar10_deep_kw_simp%%ind795_tar8_eps0.06,cifar10,err,17.81
LP^snc,cifar10_deep_kw_simp%%ind8024_tar2_eps0.01,cifar10,err,16.86
LP^snc,cifar10_deep_kw_simp%%ind8147_tar8_eps0.01,cifar10,err,17.37
LP^snc,cifar10_deep_kw_simp%%ind8163_tar8_eps0.15,cifar10,err,18.48
LP^snc,cifar10_deep_kw_simp%%ind8171_tar7_eps0.15,cifar10,err,15.71
LP^snc,cifar10_deep_kw_simp%%ind8207_tar6_eps0.15,cifar10,err,19.04
LP^snc,cifar10_deep_kw_simp%%ind8392_tar4_eps0.01,cifar10,err,20.57
LP^snc,cifar10_deep_kw_simp%%ind8439_tar4_eps0.15,cifar10,err,15.47
LP^snc,cifar10_deep_kw_simp%%ind8482_tar0_eps0.12,cifar10,err,19.96
LP^snc,cifar10_deep_kw_simp%%ind8654_tar8_eps0.12,cifar10,err,15.75
LP^snc,cifar10_deep_kw_simp%%ind8773_tar1_eps0.09,cifar10,err,20.45
LP^snc,cifar10_deep_kw_simp%%ind8812_tar2_eps0.06,cifar10,err,15.06
LP^snc,cifar10_deep_kw_simp%%ind9004_tar0_eps0.01,cifar10,err,15.82
LP^snc,cifar10_deep_kw_simp%%ind9028_tar2_eps0.15,cifar10,err,18.45
LP^snc,cifar10_deep_kw_simp%%ind9266_tar5_eps0.03,cifar10,err,14.98
LP^snc,cifar10_deep_kw_simp%%ind9273_tar2_eps0.09,cifar10,err,15.53
LP^snc,cifar10_deep_kw_simp%%ind9311_tar0_eps0.01,cifar10,err,15.92
LP^snc,cifar10_deep_kw_simp%%ind9405_tar2_eps0.12,cifar10,err,17.81
LP^snc,cifar10_deep_kw_simp%%ind9691_tar0_eps0.06,cifar10,err,16.68
LP^snc,cifar10_deep_kw_simp%%ind9734_tar1_eps0.09,cifar10,err,18.2
LP^snc,cifar10_deep_kw_simp%%ind9767_tar3_eps0.06,cifar10,err,18.47
LP^snc,cifar10_deep_kw_simp%%ind977_tar1_eps0.15,cifar10,err,18.37
LP^snc,cifar10_deep_kw_simp%%ind9827_tar8_eps0.06,cifar10,to,3600.02
LP^snc,cifar10_deep_kw_simp%%ind9856_tar1_eps0.03,cifar10,to,3600.05
LP^snc,cifar10_deep_kw_simp%%ind9918_tar1_eps0.03,cifar10,to,3600.09
LP^snc,cifar10_deep_kw_simp%%ind9968_tar8_eps0.12,cifar10,to,3600.1
LP^snc,cifar10_wide_kw_simp%%ind1129_tar1_eps0.15,cifar10,to,3600.09
LP^snc,cifar10_wide_kw_simp%%ind1176_tar3_eps0.15,cifar10,to,3600.1
LP^snc,cifar10_wide_kw_simp%%ind1190_tar4_eps0.03,cifar10,unsat,41.48
LP^snc,cifar10_wide_kw_simp%%ind1209_tar4_eps0.01,cifar10,unsat,41.26
LP^snc,cifar10_wide_kw_simp%%ind1486_tar0_eps0.01,cifar10,unsat,41.02
LP^snc,cifar10_wide_kw_simp%%ind1525_tar9_eps0.09,cifar10,to,3600.07
LP^snc,cifar10_wide_kw_simp%%ind1546_tar9_eps0.12,cifar10,to,3600.1
LP^snc,cifar10_wide_kw_simp%%ind1574_tar6_eps0.06,cifar10,to,3600.09
LP^snc,cifar10_wide_kw_simp%%ind1665_tar2_eps0.03,cifar10,to,3600.09
LP^snc,cifar10_wide_kw_simp%%ind1832_tar3_eps0.09,cifar10,to,3600.07
LP^snc,cifar10_wide_kw_simp%%ind1925_tar3_eps0.06,cifar10,to,3600.09
LP^snc,cifar10_wide_kw_simp%%ind2009_tar0_eps0.01,cifar10,unsat,38.04
LP^snc,cifar10_wide_kw_simp%%ind2144_tar7_eps0.03,cifar10,unsat,47.37
LP^snc,cifar10_wide_kw_simp%%ind2159_tar0_eps0.06,cifar10,to,3600.03
LP^snc,cifar10_wide_kw_simp%%ind232_tar2_eps0.01,cifar10,unsat,44.16
LP^snc,cifar10_wide_kw_simp%%ind2447_tar1_eps0.01,cifar10,to,3600.05
LP^snc,cifar10_wide_kw_simp%%ind2685_tar4_eps0.03,cifar10,to,3600.1
LP^snc,cifar10_wide_kw_simp%%ind2702_tar5_eps0.15,cifar10,to,3600.1
LP^snc,cifar10_wide_kw_simp%%ind2813_tar5_eps0.06,cifar10,to,3600.05
LP^snc,cifar10_wide_kw_simp%%ind2942_tar7_eps0.03,cifar10,unsat,41.31
LP^snc,cifar10_wide_kw_simp%%ind2955_tar8_eps0.12,cifar10,to,3600.05
LP^snc,cifar10_wide_kw_simp%%ind3197_tar4_eps0.01,cifar10,to,3600.1
LP^snc,cifar10_wide_kw_simp%%ind3485_tar4_eps0.12,cifar10,to,3600.11
LP^snc,cifar10_wide_kw_simp%%ind3551_tar6_eps0.12,cifar10,to,3600.04
LP^snc,cifar10_wide_kw_simp%%ind3573_tar4_eps0.15,cifar10,to,3600.1
LP^snc,cifar10_wide_kw_simp%%ind3581_tar1_eps0.03,cifar10,to,3600.05
LP^snc,cifar10_wide_kw_simp%%ind3694_tar4_eps0.09,cifar10,to,3600.05
LP^snc,cifar10_wide_kw_simp%%ind378_tar3_eps0.03,cifar10,to,3600.07
LP^snc,cifar10_wide_kw_simp%%ind388_tar8_eps0.01,cifar10,unsat,42.11
LP^snc,cifar10_wide_kw_simp%%ind3914_tar8_eps0.03,cifar10,unsat,45.87
LP^snc,cifar10_wide_kw_simp%%ind4163_tar1_eps0.09,cifar10,to,3600.04
LP^snc,cifar10_wide_kw_simp%%ind4381_tar8_eps0.06,cifar10,to,3600.07
LP^snc,cifar10_wide_kw_simp%%ind4513_tar7_eps0.15,cifar10,to,3600.11
LP^snc,cifar10_wide_kw_simp%%ind4579_tar1_eps0.03,cifar10,to,3600.12
LP^snc,cifar10_wide_kw_simp%%ind4625_tar1_eps0.15,cifar10,to,3600.05
LP^snc,cifar10_wide_kw_simp%%ind4762_tar4_eps0.12,cifar10,to,3600.11
LP^snc,cifar10_wide_kw_simp%%ind5055_tar1_eps0.06,cifar10,to,3600.07
LP^snc,cifar10_wide_kw_simp%%ind5064_tar3_eps0.09,cifar10,to,3600.06
LP^snc,cifar10_wide_kw_simp%%ind5096_tar6_eps0.12,cifar10,to,3600.03
LP^snc,cifar10_wide_kw_simp%%ind5203_tar0_eps0.01,cifar10,unsat,44.19
LP^snc,cifar10_wide_kw_simp%%ind5226_tar9_eps0.06,cifar10,to,3600.03
LP^snc,cifar10_wide_kw_simp%%ind5430_tar2_eps0.06,cifar10,to,3600.09
LP^snc,cifar10_wide_kw_simp%%ind5490_tar5_eps0.12,cifar10,to,3600.03
LP^snc,cifar10_wide_kw_simp%%ind5559_tar0_eps0.09,cifar10,to,3600.08
LP^snc,cifar10_wide_kw_simp%%ind5625_tar6_eps0.09,cifar10,to,3600.05
LP^snc,cifar10_wide_kw_simp%%ind5699_tar2_eps0.15,cifar10,to,3600.08
LP^snc,cifar10_wide_kw_simp%%ind5733_tar7_eps0.06,cifar10,to,3600.07
LP^snc,cifar10_wide_kw_simp%%ind585_tar1_eps0.15,cifar10,to,3600.08
LP^snc,cifar10_wide_kw_simp%%ind6009_tar1_eps0.06,cifar10,to,3600.04
LP^snc,cifar10_wide_kw_simp%%ind6122_tar3_eps0.15,cifar10,to,3600.1
LP^snc,cifar10_wide_kw_simp%%ind6434_tar6_eps0.15,cifar10,to,3600.08
LP^snc,cifar10_wide_kw_simp%%ind6486_tar5_eps0.15,cifar10,to,3600.05
LP^snc,cifar10_wide_kw_simp%%ind6504_tar4_eps0.12,cifar10,to,3600.04
LP^snc,cifar10_wide_kw_simp%%ind654_tar1_eps0.12,cifar10,to,3600.06
LP^snc,cifar10_wide_kw_simp%%ind6569_tar5_eps0.03,cifar10,to,3600.05
LP^snc,cifar10_wide_kw_simp%%ind6620_tar0_eps0.01,cifar10,unsat,39.02
LP^snc,cifar10_wide_kw_simp%%ind675_tar4_eps0.15,cifar10,to,3600.09
LP^snc,cifar10_wide_kw_simp%%ind7009_tar2_eps0.01,cifar10,unsat,42.83
LP^snc,cifar10_wide_kw_simp%%ind716_tar7_eps0.09,cifar10,to,3600.04
LP^snc,cifar10_wide_kw_simp%%ind7335_tar2_eps0.09,cifar10,to,3600.06
LP^snc,cifar10_wide_kw_simp%%ind7382_tar5_eps0.09,cifar10,to,3600.09
LP^snc,cifar10_wide_kw_simp%%ind7522_tar3_eps0.03,cifar10,to,3600.07
LP^snc,cifar10_wide_kw_simp%%ind7558_tar3_eps0.01,cifar10,unsat,52.89
LP^snc,cifar10_wide_kw_simp%%ind7656_tar2_eps0.12,cifar10,to,3600.04
LP^snc,cifar10_wide_kw_simp%%ind7876_tar7_eps0.12,cifar10,to,3600.09
LP^snc,cifar10_wide_kw_simp%%ind7964_tar7_eps0.01,cifar10,unsat,41.72
LP^snc,cifar10_wide_kw_simp%%ind8050_tar3_eps0.03,cifar10,to,3600.1
LP^snc,cifar10_wide_kw_simp%%ind8164_tar2_eps0.09,cifar10,to,3600.11
LP^snc,cifar10_wide_kw_simp%%ind8280_tar7_eps0.06,cifar10,to,3600.03
LP^snc,cifar10_wide_kw_simp%%ind8575_tar4_eps0.15,cifar10,to,3600.09
LP^snc,cifar10_wide_kw_simp%%ind8766_tar0_eps0.01,cifar10,unsat,38.95
LP^snc,cifar10_wide_kw_simp%%ind8771_tar4_eps0.01,cifar10,unsat,47.95
LP^snc,cifar10_wide_kw_simp%%ind8792_tar7_eps0.09,cifar10,to,3600.03
LP^snc,cifar10_wide_kw_simp%%ind8857_tar1_eps0.12,cifar10,to,3600.08
LP^snc,cifar10_wide_kw_simp%%ind8951_tar6_eps0.06,cifar10,to,3600.09
LP^snc,cifar10_wide_kw_simp%%ind8951_tar7_eps0.12,cifar10,to,3600.09
LP^snc,cifar10_wide_kw_simp%%ind9004_tar3_eps0.09,cifar10,to,3600.1
LP^snc,cifar10_wide_kw_simp%%ind9032_tar0_eps0.06,cifar10,to,3600.1
LP^snc,cifar10_wide_kw_simp%%ind9080_tar7_eps0.15,cifar10,to,3600.11
LP^snc,cifar10_wide_kw_simp%%ind9163_tar1_eps0.01,cifar10,unsat,40.11
LP^snc,cifar10_wide_kw_simp%%ind9212_tar1_eps0.03,cifar10,to,3600.03
LP^snc,cifar10_wide_kw_simp%%ind9321_tar7_eps0.06,cifar10,to,3600.08
LP^snc,cifar10_wide_kw_simp%%ind9341_tar6_eps0.03,cifar10,to,3600.05
LP^snc,cifar10_wide_kw_simp%%ind943_tar7_eps0.09,cifar10,to,3600.09
LP^snc,cifar10_wide_kw_simp%%ind9465_tar7_eps0.03,cifar10,to,3600.03
LP^snc,cifar10_wide_kw_simp%%ind9502_tar3_eps0.06,cifar10,to,3600.08
LP^snc,cifar10_wide_kw_simp%%ind9513_tar1_eps0.09,cifar10,to,3600.08
LP^snc,cifar10_wide_kw_simp%%ind954_tar3_eps0.15,cifar10,to,3600.09
LP^snc,cifar10_wide_kw_simp%%ind9640_tar1_eps0.12,cifar10,to,3600.11
LP^snc,cifar10_wide_kw_simp%%ind9696_tar4_eps0.12,cifar10,to,3600.07
LP^snc,32x16_688%%ind10115_eps0.06_delta2.0,taxi,sat,14.87
LP^snc,32x16_688%%ind1047_eps0.03_delta2.0,taxi,to,3600.09
LP^snc,32x16_688%%ind10672_eps0.03_delta6.0,taxi,to,3600.1
LP^snc,32x16_688%%ind11023_eps0.03_delta2.0,taxi,sat,23.27
LP^snc,32x16_688%%ind11525_eps0.01_delta2.0,taxi,sat,9.82
LP^snc,32x16_688%%ind11568_eps0.06_delta6.0,taxi,to,3600.06
LP^snc,32x16_688%%ind11783_eps0.06_delta6.0,taxi,sat,14.98
LP^snc,32x16_688%%ind12346_eps0.06_delta2.0,taxi,sat,17.74
LP^snc,32x16_688%%ind12443_eps0.06_delta6.0,taxi,sat,42.87
LP^snc,32x16_688%%ind13085_eps0.03_delta2.0,taxi,sat,12.73
LP^snc,32x16_688%%ind13371_eps0.03_delta6.0,taxi,to,3600.08
LP^snc,32x16_688%%ind13415_eps0.01_delta2.0,taxi,sat,6.7
LP^snc,32x16_688%%ind13672_eps0.01_delta2.0,taxi,sat,8.52
LP^snc,32x16_688%%ind13849_eps0.06_delta2.0,taxi,sat,22.35
LP^snc,32x16_688%%ind14137_eps0.03_delta6.0,taxi,sat,3573.69
LP^snc,32x16_688%%ind14491_eps0.03_delta2.0,taxi,sat,11.49
LP^snc,32x16_688%%ind14529_eps0.03_delta2.0,taxi,sat,13.29
LP^snc,32x16_688%%ind15530_eps0.03_delta2.0,taxi,sat,38.89
LP^snc,32x16_688%%ind15670_eps0.01_delta6.0,taxi,to,3600.1
LP^snc,32x16_688%%ind1575_eps0.01_delta6.0,taxi,to,3600.03
LP^snc,32x16_688%%ind15925_eps0.01_delta6.0,taxi,to,3600.06
LP^snc,32x16_688%%ind15991_eps0.01_delta6.0,taxi,to,3600.05
LP^snc,32x16_688%%ind1607_eps0.03_delta6.0,taxi,to,3600.1
LP^snc,32x16_688%%ind1624_eps0.01_delta2.0,taxi,sat,17.03
LP^snc,32x16_688%%ind16643_eps0.01_delta2.0,taxi,sat,6.12
LP^snc,32x16_688%%ind17335_eps0.06_delta6.0,taxi,sat,31.02
LP^snc,32x16_688%%ind17512_eps0.06_delta2.0,taxi,sat,16.53
LP^snc,32x16_688%%ind17556_eps0.06_delta2.0,taxi,sat,19.07
LP^snc,32x16_688%%ind17730_eps0.03_delta6.0,taxi,to,3600.08
LP^snc,32x16_688%%ind17956_eps0.01_delta6.0,taxi,unsat,3.98
LP^snc,32x16_688%%ind18002_eps0.06_delta6.0,taxi,to,3600.11
LP^snc,32x16_688%%ind18116_eps0.03_delta2.0,taxi,sat,12.18
LP^snc,32x16_688%%ind1814_eps0.01_delta6.0,taxi,unsat,5.15
LP^snc,32x16_688%%ind18309_eps0.06_delta2.0,taxi,sat,12.41
LP^snc,32x16_688%%ind18527_eps0.06_delta2.0,taxi,sat,13.62
LP^snc,32x16_688%%ind18550_eps0.01_delta2.0,taxi,sat,7.46
LP^snc,32x16_688%%ind18791_eps0.01_delta6.0,taxi,unsat,5.61
LP^snc,32x16_688%%ind18827_eps0.01_delta2.0,taxi,to,3600.12
LP^snc,32x16_688%%ind1898_eps0.06_delta2.0,taxi,sat,14.92
LP^snc,32x16_688%%ind19117_eps0.01_delta2.0,taxi,sat,267.99
LP^snc,32x16_688%%ind19134_eps0.01_delta2.0,taxi,sat,7.42
LP^snc,32x16_688%%ind1920_eps0.01_delta6.0,taxi,unsat,6.03
LP^snc,32x16_688%%ind19247_eps0.06_delta6.0,taxi,sat,121.26
LP^snc,32x16_688%%ind19276_eps0.06_delta6.0,taxi,to,3600.07
LP^snc,32x16_688%%ind19558_eps0.06_delta6.0,taxi,sat,82.69
LP^snc,32x16_688%%ind19734_eps0.01_delta6.0,taxi,to,3600.02
LP^snc,32x16_688%%ind19765_eps0.03_delta2.0,taxi,sat,19.08
LP^snc,32x16_688%%ind19930_eps0.03_delta6.0,taxi,to,3600.12
LP^snc,32x16_688%%ind2273_eps0.03_delta6.0,taxi,to,3600.06
LP^snc,32x16_688%%ind230_eps0.01_delta2.0,taxi,sat,9.96
LP^snc,32x16_688%%ind2810_eps0.06_delta2.0,taxi,sat,16.27
LP^snc,32x16_688%%ind295_eps0.01_delta6.0,taxi,unsat,4.37
LP^snc,32x16_688%%ind3148_eps0.01_delta2.0,taxi,sat,6.82
LP^snc,32x16_688%%ind3297_eps0.01_delta6.0,taxi,to,3600.11
LP^snc,32x16_688%%ind332_eps0.03_delta2.0,taxi,sat,11.42
LP^snc,32x16_688%%ind3570_eps0.03_delta2.0,taxi,sat,12.89
LP^snc,32x16_688%%ind3798_eps0.06_delta2.0,taxi,sat,18.21
LP^snc,32x16_688%%ind3907_eps0.06_delta2.0,taxi,sat,16.86
LP^snc,32x16_688%%ind405_eps0.03_delta2.0,taxi,sat,12.51
LP^snc,32x16_688%%ind4530_eps0.03_delta6.0,taxi,to,3600.04
LP^snc,32x16_688%%ind4623_eps0.01_delta2.0,taxi,sat,9.79
LP^snc,32x16_688%%ind4981_eps0.01_delta2.0,taxi,sat,9.3
LP^snc,32x16_688%%ind5228_eps0.01_delta2.0,taxi,sat,12.96
LP^snc,32x16_688%%ind5306_eps0.01_delta2.0,taxi,to,3600.07
LP^snc,32x16_688%%ind5478_eps0.01_delta6.0,taxi,to,3600.06
LP^snc,32x16_688%%ind5853_eps0.06_delta2.0,taxi,sat,14.32
LP^snc,32x16_688%%ind6279_eps0.06_delta2.0,taxi,sat,24.82
LP^snc,32x16_688%%ind6575_eps0.03_delta6.0,taxi,to,3600.09
LP^snc,32x16_688%%ind6611_eps0.06_delta6.0,taxi,sat,40.43
LP^snc,32x16_688%%ind7096_eps0.06_delta6.0,taxi,to,3600.07
LP^snc,32x16_688%%ind7394_eps0.03_delta2.0,taxi,sat,20.28
LP^snc,32x16_688%%ind7411_eps0.01_delta6.0,taxi,to,3600.1
LP^snc,32x16_688%%ind7421_eps0.03_delta6.0,taxi,to,3600.1
LP^snc,32x16_688%%ind7483_eps0.06_delta6.0,taxi,sat,24.16
LP^snc,32x16_688%%ind7564_eps0.06_delta6.0,taxi,sat,29.54
LP^snc,32x16_688%%ind7586_eps0.03_delta6.0,taxi,to,3600.02
LP^snc,32x16_688%%ind7742_eps0.03_delta6.0,taxi,to,3600.1
LP^snc,32x16_688%%ind776_eps0.06_delta2.0,taxi,sat,16.87
LP^snc,32x16_688%%ind7818_eps0.01_delta6.0,taxi,to,3600.12
LP^snc,32x16_688%%ind786_eps0.06_delta6.0,taxi,sat,36.61
LP^snc,32x16_688%%ind7979_eps0.03_delta6.0,taxi,to,3600.04
LP^snc,32x16_688%%ind8021_eps0.06_delta6.0,taxi,sat,80.15
LP^snc,32x16_688%%ind825_eps0.06_delta2.0,taxi,sat,15.75
LP^snc,32x16_688%%ind8264_eps0.03_delta6.0,taxi,to,3600.03
LP^snc,32x16_688%%ind916_eps0.03_delta6.0,taxi,to,3600.02
LP^snc,32x16_688%%ind9317_eps0.01_delta6.0,taxi,unsat,4.52
LP^snc,32x16_688%%ind9338_eps0.06_delta6.0,taxi,sat,114.0
LP^snc,32x16_688%%ind9435_eps0.03_delta2.0,taxi,sat,32.03
LP^snc,32x16_688%%ind9507_eps0.03_delta2.0,taxi,sat,12.32
LP^snc,32x16_688%%ind9845_eps0.03_delta2.0,taxi,sat,12.07
LP^snc,64x32_2752%%ind10334_eps0.03_delta6.0,taxi,sat,579.68
LP^snc,64x32_2752%%ind10496_eps0.06_delta2.0,taxi,sat,922.78
LP^snc,64x32_2752%%ind10594_eps0.01_delta6.0,taxi,to,3600.08
LP^snc,64x32_2752%%ind10858_eps0.01_delta2.0,taxi,sat,754.08
LP^snc,64x32_2752%%ind10915_eps0.06_delta2.0,taxi,sat,3099.88
LP^snc,64x32_2752%%ind10996_eps0.01_delta2.0,taxi,sat,199.01
LP^snc,64x32_2752%%ind11084_eps0.06_delta2.0,taxi,to,3600.07
LP^snc,64x32_2752%%ind11190_eps0.01_delta2.0,taxi,to,3600.07
LP^snc,64x32_2752%%ind11754_eps0.06_delta2.0,taxi,sat,874.43
LP^snc,64x32_2752%%ind12362_eps0.06_delta6.0,taxi,to,3600.04
LP^snc,64x32_2752%%ind12374_eps0.06_delta2.0,taxi,sat,769.05
LP^snc,64x32_2752%%ind12443_eps0.01_delta2.0,taxi,to,3600.1
LP^snc,64x32_2752%%ind12617_eps0.03_delta2.0,taxi,sat,526.41
LP^snc,64x32_2752%%ind12618_eps0.06_delta6.0,taxi,sat,3586.9
LP^snc,64x32_2752%%ind12763_eps0.01_delta6.0,taxi,to,3600.06
LP^snc,64x32_2752%%ind12943_eps0.03_delta2.0,taxi,sat,581.08
LP^snc,64x32_2752%%ind13342_eps0.01_delta6.0,taxi,to,3600.02
LP^snc,64x32_2752%%ind13406_eps0.06_delta6.0,taxi,sat,1015.22
LP^snc,64x32_2752%%ind13435_eps0.01_delta6.0,taxi,to,3600.05
LP^snc,64x32_2752%%ind13531_eps0.03_delta6.0,taxi,sat,602.33
LP^snc,64x32_2752%%ind13817_eps0.01_delta6.0,taxi,to,3600.1
LP^snc,64x32_2752%%ind1431_eps0.01_delta2.0,taxi,sat,173.46
LP^snc,64x32_2752%%ind14653_eps0.03_delta2.0,taxi,sat,470.86
LP^snc,64x32_2752%%ind150_eps0.06_delta2.0,taxi,sat,1286.23
LP^snc,64x32_2752%%ind15183_eps0.06_delta6.0,taxi,sat,1085.3
LP^snc,64x32_2752%%ind15227_eps0.03_delta6.0,taxi,to,3600.06
LP^snc,64x32_2752%%ind16042_eps0.06_delta6.0,taxi,sat,1107.99
LP^snc,64x32_2752%%ind1612_eps0.03_delta6.0,taxi,sat,581.84
LP^snc,64x32_2752%%ind16217_eps0.06_delta6.0,taxi,sat,1550.97
LP^snc,64x32_2752%%ind16242_eps0.03_delta2.0,taxi,sat,394.54
LP^snc,64x32_2752%%ind1627_eps0.01_delta6.0,taxi,sat,213.12
LP^snc,64x32_2752%%ind16368_eps0.03_delta2.0,taxi,to,3600.04
LP^snc,64x32_2752%%ind16667_eps0.06_delta6.0,taxi,to,3600.06
LP^snc,64x32_2752%%ind17035_eps0.03_delta2.0,taxi,sat,533.03
LP^snc,64x32_2752%%ind1713_eps0.03_delta2.0,taxi,sat,706.22
LP^snc,64x32_2752%%ind17409_eps0.06_delta2.0,taxi,sat,1679.97
LP^snc,64x32_2752%%ind17410_eps0.01_delta2.0,taxi,sat,226.38
LP^snc,64x32_2752%%ind1742_eps0.03_delta6.0,taxi,sat,1154.7
LP^snc,64x32_2752%%ind17877_eps0.03_delta2.0,taxi,sat,551.58
LP^snc,64x32_2752%%ind1796_eps0.01_delta6.0,taxi,to,3600.08
LP^snc,64x32_2752%%ind17970_eps0.06_delta6.0,taxi,sat,1195.81
LP^snc,64x32_2752%%ind18050_eps0.03_delta2.0,taxi,sat,562.69
LP^snc,64x32_2752%%ind18087_eps0.06_delta6.0,taxi,sat,1139.37
LP^snc,64x32_2752%%ind18159_eps0.06_delta6.0,taxi,sat,1136.88
LP^snc,64x32_2752%%ind18223_eps0.03_delta2.0,taxi,sat,682.68
LP^snc,64x32_2752%%ind18419_eps0.03_delta2.0,taxi,sat,546.89
LP^snc,64x32_2752%%ind18605_eps0.01_delta2.0,taxi,to,3600.11
LP^snc,64x32_2752%%ind1869_eps0.01_delta6.0,taxi,to,3600.08
LP^snc,64x32_2752%%ind19311_eps0.03_delta6.0,taxi,sat,987.93
LP^snc,64x32_2752%%ind19344_eps0.01_delta2.0,taxi,to,3600.08
LP^snc,64x32_2752%%ind19471_eps0.06_delta6.0,taxi,to,3600.07
LP^snc,64x32_2752%%ind19479_eps0.01_delta2.0,taxi,to,3600.03
LP^snc,64x32_2752%%ind19598_eps0.01_delta6.0,taxi,to,3600.11
LP^snc,64x32_2752%%ind19757_eps0.06_delta6.0,taxi,to,3600.06
LP^snc,64x32_2752%%ind19783_eps0.03_delta6.0,taxi,sat,615.78
LP^snc,64x32_2752%%ind2057_eps0.06_delta2.0,taxi,sat,902.06
LP^snc,64x32_2752%%ind2256_eps0.03_delta6.0,taxi,sat,538.61
LP^snc,64x32_2752%%ind2498_eps0.01_delta2.0,taxi,sat,192.47
LP^snc,64x32_2752%%ind2849_eps0.06_delta2.0,taxi,sat,840.79
LP^snc,64x32_2752%%ind299_eps0.01_delta2.0,taxi,to,3600.05
LP^snc,64x32_2752%%ind3069_eps0.03_delta6.0,taxi,sat,2389.07
LP^snc,64x32_2752%%ind332_eps0.01_delta6.0,taxi,to,3600.11
LP^snc,64x32_2752%%ind3516_eps0.03_delta6.0,taxi,sat,939.57
LP^snc,64x32_2752%%ind3526_eps0.01_delta6.0,taxi,sat,307.12
LP^snc,64x32_2752%%ind3535_eps0.01_delta6.0,taxi,to,3600.12
LP^snc,64x32_2752%%ind5210_eps0.03_delta2.0,taxi,sat,577.47
LP^snc,64x32_2752%%ind5223_eps0.06_delta2.0,taxi,sat,805.94
LP^snc,64x32_2752%%ind5291_eps0.03_delta6.0,taxi,sat,562.69
LP^snc,64x32_2752%%ind5561_eps0.03_delta6.0,taxi,to,3600.12
LP^snc,64x32_2752%%ind5598_eps0.03_delta6.0,taxi,to,3600.02
LP^snc,64x32_2752%%ind582_eps0.01_delta6.0,taxi,to,3600.04
LP^snc,64x32_2752%%ind587_eps0.06_delta6.0,taxi,to,3600.11
LP^snc,64x32_2752%%ind6178_eps0.06_delta6.0,taxi,sat,1057.9
LP^snc,64x32_2752%%ind6319_eps0.01_delta2.0,taxi,sat,227.27
LP^snc,64x32_2752%%ind6605_eps0.03_delta2.0,taxi,sat,630.99
LP^snc,64x32_2752%%ind6697_eps0.01_delta6.0,taxi,to,3600.1
LP^snc,64x32_2752%%ind7165_eps0.03_delta6.0,taxi,sat,798.34
LP^snc,64x32_2752%%ind7492_eps0.01_delta2.0,taxi,sat,200.53
LP^snc,64x32_2752%%ind7700_eps0.01_delta6.0,taxi,to,3600.07
LP^snc,64x32_2752%%ind8084_eps0.06_delta2.0,taxi,to,3600.11
LP^snc,64x32_2752%%ind8467_eps0.06_delta2.0,taxi,sat,847.44
LP^snc,64x32_2752%%ind8542_eps0.03_delta2.0,taxi,sat,599.85
LP^snc,64x32_2752%%ind8558_eps0.03_delta2.0,taxi,sat,735.79
LP^snc,64x32_2752%%ind8829_eps0.06_delta2.0,taxi,sat,1250.98
LP^snc,64x32_2752%%ind9074_eps0.06_delta2.0,taxi,sat,3275.2
LP^snc,64x32_2752%%ind9556_eps0.06_delta2.0,taxi,sat,1561.48
LP^snc,64x32_2752%%ind9559_eps0.03_delta6.0,taxi,sat,608.79
LP^snc,64x32_2752%%ind9609_eps0.06_delta6.0,taxi,sat,3138.3
LP^snc,64x32_2752%%ind9688_eps0.01_delta2.0,taxi,sat,276.23
LP^snc,64x32_2752%%ind9902_eps0.01_delta2.0,taxi,sat,224.17
LP^snc,KJ_64x32_2048%%ind10151_eps0.01_delta6.0,taxi,to,3600.12
LP^snc,KJ_64x32_2048%%ind1018_eps0.06_delta6.0,taxi,to,3600.11
LP^snc,KJ_64x32_2048%%ind10311_eps0.06_delta6.0,taxi,to,3600.05
LP^snc,KJ_64x32_2048%%ind10543_eps0.01_delta2.0,taxi,to,3600.06
LP^snc,KJ_64x32_2048%%ind10931_eps0.06_delta2.0,taxi,to,3600.07
LP^snc,KJ_64x32_2048%%ind11399_eps0.03_delta2.0,taxi,to,3600.09
LP^snc,KJ_64x32_2048%%ind11533_eps0.03_delta6.0,taxi,to,3600.1
LP^snc,KJ_64x32_2048%%ind11678_eps0.01_delta6.0,taxi,to,3600.1
LP^snc,KJ_64x32_2048%%ind12030_eps0.01_delta2.0,taxi,to,3600.03
LP^snc,KJ_64x32_2048%%ind12149_eps0.01_delta6.0,taxi,to,3600.06
LP^snc,KJ_64x32_2048%%ind12873_eps0.01_delta2.0,taxi,to,3600.06
LP^snc,KJ_64x32_2048%%ind12984_eps0.01_delta6.0,taxi,to,3600.06
LP^snc,KJ_64x32_2048%%ind13057_eps0.06_delta2.0,taxi,to,3600.11
LP^snc,KJ_64x32_2048%%ind130_eps0.03_delta2.0,taxi,to,3600.07
LP^snc,KJ_64x32_2048%%ind13160_eps0.06_delta2.0,taxi,to,3600.06
LP^snc,KJ_64x32_2048%%ind14273_eps0.06_delta6.0,taxi,to,3600.12
LP^snc,KJ_64x32_2048%%ind14316_eps0.01_delta2.0,taxi,to,3600.1
LP^snc,KJ_64x32_2048%%ind14390_eps0.03_delta6.0,taxi,to,3600.03
LP^snc,KJ_64x32_2048%%ind14973_eps0.01_delta2.0,taxi,to,3600.1
LP^snc,KJ_64x32_2048%%ind15138_eps0.01_delta2.0,taxi,to,3600.07
LP^snc,KJ_64x32_2048%%ind15225_eps0.06_delta2.0,taxi,to,3600.03
LP^snc,KJ_64x32_2048%%ind15252_eps0.03_delta2.0,taxi,to,3600.11
LP^snc,KJ_64x32_2048%%ind15462_eps0.03_delta6.0,taxi,to,3600.03
LP^snc,KJ_64x32_2048%%ind1580_eps0.06_delta6.0,taxi,to,3600.09
LP^snc,KJ_64x32_2048%%ind15826_eps0.06_delta6.0,taxi,to,3600.08
LP^snc,KJ_64x32_2048%%ind15959_eps0.03_delta6.0,taxi,to,3600.08
LP^snc,KJ_64x32_2048%%ind16098_eps0.03_delta2.0,taxi,to,3600.12
LP^snc,KJ_64x32_2048%%ind16465_eps0.03_delta2.0,taxi,to,3600.1
LP^snc,KJ_64x32_2048%%ind16516_eps0.01_delta2.0,taxi,to,3600.05
LP^snc,KJ_64x32_2048%%ind1686_eps0.01_delta6.0,taxi,to,3600.07
LP^snc,KJ_64x32_2048%%ind16930_eps0.06_delta6.0,taxi,to,3600.05
LP^snc,KJ_64x32_2048%%ind17054_eps0.01_delta2.0,taxi,sat,264.01
LP^snc,KJ_64x32_2048%%ind17200_eps0.06_delta2.0,taxi,sat,427.14
LP^snc,KJ_64x32_2048%%ind17386_eps0.03_delta2.0,taxi,to,3600.07
LP^snc,KJ_64x32_2048%%ind17525_eps0.06_delta6.0,taxi,to,3600.07
LP^snc,KJ_64x32_2048%%ind17533_eps0.06_delta2.0,taxi,to,3600.11
LP^snc,KJ_64x32_2048%%ind17953_eps0.03_delta6.0,taxi,to,3600.08
LP^snc,KJ_64x32_2048%%ind18759_eps0.06_delta6.0,taxi,to,3600.08
LP^snc,KJ_64x32_2048%%ind19047_eps0.01_delta2.0,taxi,to,3600.07
LP^snc,KJ_64x32_2048%%ind19238_eps0.01_delta6.0,taxi,to,3600.04
LP^snc,KJ_64x32_2048%%ind19245_eps0.06_delta2.0,taxi,to,3600.05
LP^snc,KJ_64x32_2048%%ind19273_eps0.06_delta2.0,taxi,to,3600.06
LP^snc,KJ_64x32_2048%%ind19667_eps0.01_delta2.0,taxi,to,3600.1
LP^snc,KJ_64x32_2048%%ind199_eps0.01_delta6.0,taxi,to,3600.05
LP^snc,KJ_64x32_2048%%ind2144_eps0.03_delta6.0,taxi,to,3600.06
LP^snc,KJ_64x32_2048%%ind2271_eps0.03_delta6.0,taxi,to,3600.06
LP^snc,KJ_64x32_2048%%ind2643_eps0.01_delta6.0,taxi,to,3600.1
LP^snc,KJ_64x32_2048%%ind3032_eps0.03_delta2.0,taxi,to,3600.12
LP^snc,KJ_64x32_2048%%ind3099_eps0.06_delta6.0,taxi,to,3600.03
LP^snc,KJ_64x32_2048%%ind3113_eps0.03_delta6.0,taxi,to,3600.06
LP^snc,KJ_64x32_2048%%ind3137_eps0.01_delta2.0,taxi,to,3600.06
LP^snc,KJ_64x32_2048%%ind3318_eps0.03_delta6.0,taxi,to,3600.08
LP^snc,KJ_64x32_2048%%ind3437_eps0.03_delta2.0,taxi,to,3600.06
LP^snc,KJ_64x32_2048%%ind3461_eps0.06_delta6.0,taxi,to,3600.05
LP^snc,KJ_64x32_2048%%ind350_eps0.01_delta6.0,taxi,to,3600.02
LP^snc,KJ_64x32_2048%%ind3792_eps0.06_delta6.0,taxi,to,3600.08
LP^snc,KJ_64x32_2048%%ind3845_eps0.03_delta2.0,taxi,to,3600.11
LP^snc,KJ_64x32_2048%%ind3980_eps0.01_delta6.0,taxi,to,3600.06
LP^snc,KJ_64x32_2048%%ind4168_eps0.01_delta2.0,taxi,to,3600.08
LP^snc,KJ_64x32_2048%%ind4403_eps0.06_delta6.0,taxi,to,3600.08
LP^snc,KJ_64x32_2048%%ind4461_eps0.01_delta6.0,taxi,to,3600.04
LP^snc,KJ_64x32_2048%%ind4610_eps0.06_delta2.0,taxi,to,3600.08
LP^snc,KJ_64x32_2048%%ind4690_eps0.06_delta2.0,taxi,to,3600.07
LP^snc,KJ_64x32_2048%%ind4724_eps0.03_delta2.0,taxi,to,3600.11
LP^snc,KJ_64x32_2048%%ind4965_eps0.03_delta2.0,taxi,to,3600.08
LP^snc,KJ_64x32_2048%%ind498_eps0.03_delta6.0,taxi,to,3600.05
LP^snc,KJ_64x32_2048%%ind5126_eps0.06_delta6.0,taxi,to,3600.07
LP^snc,KJ_64x32_2048%%ind5616_eps0.03_delta6.0,taxi,to,3600.03
LP^snc,KJ_64x32_2048%%ind5710_eps0.06_delta2.0,taxi,to,3600.11
LP^snc,KJ_64x32_2048%%ind5769_eps0.03_delta2.0,taxi,to,3600.09
LP^snc,KJ_64x32_2048%%ind5965_eps0.06_delta2.0,taxi,to,3600.02
LP^snc,KJ_64x32_2048%%ind6210_eps0.01_delta6.0,taxi,to,3600.08
LP^snc,KJ_64x32_2048%%ind6267_eps0.03_delta2.0,taxi,to,3600.05
LP^snc,KJ_64x32_2048%%ind6340_eps0.01_delta6.0,taxi,to,3600.09
LP^snc,KJ_64x32_2048%%ind6372_eps0.01_delta2.0,taxi,to,3600.04
LP^snc,KJ_64x32_2048%%ind6706_eps0.01_delta6.0,taxi,to,3600.12
LP^snc,KJ_64x32_2048%%ind6931_eps0.06_delta6.0,taxi,to,3600.08
LP^snc,KJ_64x32_2048%%ind6954_eps0.03_delta2.0,taxi,to,3600.09
LP^snc,KJ_64x32_2048%%ind7290_eps0.06_delta2.0,taxi,to,3600.05
LP^snc,KJ_64x32_2048%%ind7386_eps0.01_delta2.0,taxi,to,3600.04
LP^snc,KJ_64x32_2048%%ind7553_eps0.06_delta2.0,taxi,to,3600.03
LP^snc,KJ_64x32_2048%%ind765_eps0.03_delta2.0,taxi,to,3600.02
LP^snc,KJ_64x32_2048%%ind793_eps0.03_delta6.0,taxi,to,3600.12
LP^snc,KJ_64x32_2048%%ind8201_eps0.03_delta6.0,taxi,to,3600.08
LP^snc,KJ_64x32_2048%%ind8453_eps0.03_delta6.0,taxi,to,3600.12
LP^snc,KJ_64x32_2048%%ind8834_eps0.01_delta2.0,taxi,to,3600.06
LP^snc,KJ_64x32_2048%%ind9014_eps0.03_delta6.0,taxi,to,3600.1
LP^snc,KJ_64x32_2048%%ind9578_eps0.06_delta6.0,taxi,to,3600.06
LP^snc,KJ_64x32_2048%%ind9798_eps0.06_delta2.0,taxi,to,3600.08
LP^snc,KJ_64x32_2048%%ind9865_eps0.01_delta6.0,taxi,to,3600.02
LP^snc,model2a%%traffic_sign_model-2a_ind0_eps0.680958984375_target1.0,gtsr,unsat,23.92
LP^snc,model2a%%traffic_sign_model-2a_ind102_eps0.267310546875_target4.0,gtsr,sat,22.08
LP^snc,model2a%%traffic_sign_model-2a_ind103_eps0.466330078125_target1.0,gtsr,unsat,22.1
LP^snc,model2a%%traffic_sign_model-2a_ind104_eps0.517060546875_target1.0,gtsr,sat,23.7
LP^snc,model2a%%traffic_sign_model-2a_ind105_eps0.197068359375_target1.0,gtsr,sat,29.56
LP^snc,model2a%%traffic_sign_model-2a_ind106_eps0.411697265625_target0.0,gtsr,sat,23.07
LP^snc,model2a%%traffic_sign_model-2a_ind107_eps0.158044921875_target3.0,gtsr,unsat,21.35
LP^snc,model2a%%traffic_sign_model-2a_ind108_eps0.774615234375_target1.0,gtsr,unsat,21.52
LP^snc,model2a%%traffic_sign_model-2a_ind109_eps0.515109375_target1.0,gtsr,sat,22.26
LP^snc,model2a%%traffic_sign_model-2a_ind10_eps0.11316796875_target1.0,gtsr,sat,24.32
LP^snc,model2a%%traffic_sign_model-2a_ind110_eps0.80778515625_target1.0,gtsr,sat,24.01
LP^snc,model2a%%traffic_sign_model-2a_ind112_eps0.641935546875_target1.0,gtsr,sat,22.9
LP^snc,model2a%%traffic_sign_model-2a_ind113_eps0.11316796875_target1.0,gtsr,sat,22.1
LP^snc,model2a%%traffic_sign_model-2a_ind114_eps0.064388671875_target1.0,gtsr,sat,21.14
LP^snc,model2a%%traffic_sign_model-2a_ind115_eps0.481939453125_target1.0,gtsr,sat,24.1
LP^snc,model2a%%traffic_sign_model-2a_ind116_eps0.161947265625_target5.0,gtsr,sat,24.59
LP^snc,model2a%%traffic_sign_model-2a_ind117_eps0.392185546875_target1.0,gtsr,sat,23.11
LP^snc,model2a%%traffic_sign_model-2a_ind11_eps0.21853125_target1.0,gtsr,sat,23.4
LP^snc,model2a%%traffic_sign_model-2a_ind121_eps0.466330078125_target1.0,gtsr,sat,22.99
LP^snc,model2a%%traffic_sign_model-2a_ind123_eps0.36291796875_target3.0,gtsr,sat,21.66
LP^snc,model2a%%traffic_sign_model-2a_ind125_eps0.474134765625_target1.0,gtsr,sat,24.0
LP^snc,model2a%%traffic_sign_model-2a_ind126_eps0.817541015625_target1.0,gtsr,sat,21.43
LP^snc,model2a%%traffic_sign_model-2a_ind127_eps0.171703125_target3.0,gtsr,sat,22.44
LP^snc,model2a%%traffic_sign_model-2a_ind129_eps0.5853515625_target1.0,gtsr,sat,21.67
LP^snc,model2a%%traffic_sign_model-2a_ind12_eps0.483890625_target1.0,gtsr,sat,24.56
LP^snc,model2a%%traffic_sign_model-2a_ind130_eps0.310236328125_target3.0,gtsr,sat,21.54
LP^snc,model2a%%traffic_sign_model-2a_ind132_eps0.220482421875_target1.0,gtsr,sat,22.69
LP^snc,model2a%%traffic_sign_model-2a_ind133_eps0.26926171875_target1.0,gtsr,sat,22.88
LP^snc,model2a%%traffic_sign_model-2a_ind134_eps0.1951171875_target3.0,gtsr,sat,22.28
LP^snc,model2a%%traffic_sign_model-2a_ind14_eps0.173654296875_target1.0,gtsr,sat,23.94
LP^snc,model2a%%traffic_sign_model-2a_ind15_eps0.7414453125_target1.0,gtsr,sat,23.9
LP^snc,model2a%%traffic_sign_model-2a_ind17_eps0.15219140625_target0.0,gtsr,sat,21.3
LP^snc,model2a%%traffic_sign_model-2a_ind18_eps0.265359375_target1.0,gtsr,sat,22.39
LP^snc,model2a%%traffic_sign_model-2a_ind19_eps0.376576171875_target1.0,gtsr,sat,25.47
LP^snc,model2a%%traffic_sign_model-2a_ind1_eps0.37852734375_target1.0,gtsr,sat,24.31
LP^snc,model2a%%traffic_sign_model-2a_ind21_eps0.376576171875_target1.0,gtsr,unsat,21.27
LP^snc,model2a%%traffic_sign_model-2a_ind24_eps0.817541015625_target1.0,gtsr,unsat,23.46
LP^snc,model2a%%traffic_sign_model-2a_ind26_eps0.04292578125_target4.0,gtsr,sat,20.74
LP^snc,model2a%%traffic_sign_model-2a_ind27_eps0.796078125_target1.0,gtsr,sat,23.37
LP^snc,model2a%%traffic_sign_model-2a_ind28_eps0.068291015625_target1.0,gtsr,sat,21.96
LP^snc,model2a%%traffic_sign_model-2a_ind29_eps0.876076171875_target1.0,gtsr,unsat,23.16
LP^snc,model2a%%traffic_sign_model-2a_ind30_eps0.37852734375_target1.0,gtsr,sat,24.72
LP^snc,model2a%%traffic_sign_model-2a_ind31_eps0.638033203125_target1.0,gtsr,unsat,22.75
LP^snc,model2a%%traffic_sign_model-2a_ind32_eps0.54242578125_target1.0,gtsr,sat,22.79
LP^snc,model2a%%traffic_sign_model-2a_ind33_eps0.76876171875_target1.0,gtsr,sat,21.67
LP^snc,model2a%%traffic_sign_model-2a_ind34_eps0.2575546875_target1.0,gtsr,sat,23.49
LP^snc,model2a%%traffic_sign_model-2a_ind35_eps0.556083984375_target1.0,gtsr,sat,27.72
LP^snc,model2a%%traffic_sign_model-2a_ind36_eps0.16780078125_target3.0,gtsr,sat,23.51
LP^snc,model2a%%traffic_sign_model-2a_ind38_eps0.716080078125_target1.0,gtsr,unsat,24.11
LP^snc,model2a%%traffic_sign_model-2a_ind39_eps0.056583984375_target5.0,gtsr,sat,23.81
LP^snc,model2a%%traffic_sign_model-2a_ind3_eps0.6009609375_target1.0,gtsr,sat,20.55
LP^snc,model2a%%traffic_sign_model-2a_ind45_eps0.290724609375_target1.0,gtsr,sat,23.55
LP^snc,model2a%%traffic_sign_model-2a_ind47_eps0.59705859375_target1.0,gtsr,sat,23.81
LP^snc,model2a%%traffic_sign_model-2a_ind48_eps0.265359375_target1.0,gtsr,sat,20.27
LP^snc,model2a%%traffic_sign_model-2a_ind4_eps0.509255859375_target1.0,gtsr,sat,22.5
LP^snc,model2a%%traffic_sign_model-2a_ind51_eps0.236091796875_target3.0,gtsr,sat,23.56
LP^snc,model2a%%traffic_sign_model-2a_ind53_eps0.60486328125_target1.0,gtsr,unsat,23.78
LP^snc,model2a%%traffic_sign_model-2a_ind54_eps0.115119140625_target3.0,gtsr,sat,23.11
LP^snc,model2a%%traffic_sign_model-2a_ind57_eps0.390234375_target1.0,gtsr,sat,23.17
LP^snc,model2a%%traffic_sign_model-2a_ind58_eps0.641935546875_target1.0,gtsr,unsat,23.05
LP^snc,model2a%%traffic_sign_model-2a_ind60_eps0.24975_target1.0,gtsr,unsat,23.01
LP^snc,model2a%%traffic_sign_model-2a_ind61_eps0.4292578125_target0.0,gtsr,sat,20.83
LP^snc,model2a%%traffic_sign_model-2a_ind62_eps0.6790078125_target1.0,gtsr,unsat,23.38
LP^snc,model2a%%traffic_sign_model-2a_ind64_eps0.1795078125_target1.0,gtsr,sat,22.97
LP^snc,model2a%%traffic_sign_model-2a_ind66_eps0.680958984375_target1.0,gtsr,sat,22.02
LP^snc,model2a%%traffic_sign_model-2a_ind67_eps0.40584375_target1.0,gtsr,sat,23.9
LP^snc,model2a%%traffic_sign_model-2a_ind68_eps0.208775390625_target3.0,gtsr,sat,23.39
LP^snc,model2a%%traffic_sign_model-2a_ind69_eps0.626326171875_target1.0,gtsr,unsat,25.52
LP^snc,model2a%%traffic_sign_model-2a_ind6_eps0.723884765625_target1.0,gtsr,sat,21.48
LP^snc,model2a%%traffic_sign_model-2a_ind71_eps0.040974609375_target1.0,gtsr,sat,22.69
LP^snc,model2a%%traffic_sign_model-2a_ind72_eps0.489744140625_target1.0,gtsr,sat,23.02
LP^snc,model2a%%traffic_sign_model-2a_ind75_eps0.641935546875_target1.0,gtsr,unsat,24.54
LP^snc,model2a%%traffic_sign_model-2a_ind76_eps0.813638671875_target1.0,gtsr,sat,22.04
LP^snc,model2a%%traffic_sign_model-2a_ind77_eps0.220482421875_target1.0,gtsr,sat,22.35
LP^snc,model2a%%traffic_sign_model-2a_ind78_eps0.65949609375_target1.0,gtsr,sat,23.04
LP^snc,model2a%%traffic_sign_model-2a_ind79_eps0.1326796875_target1.0,gtsr,sat,23.9
LP^snc,model2a%%traffic_sign_model-2a_ind7_eps0.575595703125_target1.0,gtsr,sat,22.72
LP^snc,model2a%%traffic_sign_model-2a_ind80_eps0.774615234375_target1.0,gtsr,sat,24.13
LP^snc,model2a%%traffic_sign_model-2a_ind81_eps0.200970703125_target1.0,gtsr,sat,23.08
LP^snc,model2a%%traffic_sign_model-2a_ind84_eps0.04292578125_target5.0,gtsr,sat,21.49
LP^snc,model2a%%traffic_sign_model-2a_ind85_eps0.556083984375_target1.0,gtsr,sat,23.52
LP^snc,model2a%%traffic_sign_model-2a_ind87_eps0.407794921875_target1.0,gtsr,sat,21.68
LP^snc,model2a%%traffic_sign_model-2a_ind90_eps0.189263671875_target3.0,gtsr,sat,23.51
LP^snc,model2a%%traffic_sign_model-2a_ind91_eps0.458525390625_target1.0,gtsr,sat,24.03
LP^snc,model2a%%traffic_sign_model-2a_ind92_eps0.0390234375_target1.0,gtsr,sat,24.26
LP^snc,model2a%%traffic_sign_model-2a_ind93_eps0.314138671875_target3.0,gtsr,sat,23.01
LP^snc,model2a%%traffic_sign_model-2a_ind95_eps0.5541328125_target1.0,gtsr,sat,26.93
LP^snc,model2a%%traffic_sign_model-2a_ind97_eps0.271212890625_target1.0,gtsr,sat,23.15
LP^snc,model2a%%traffic_sign_model-2a_ind98_eps0.704373046875_target1.0,gtsr,unsat,24.98
LP^snc,model2a%%traffic_sign_model-2a_ind9_eps0.481939453125_target1.0,gtsr,sat,22.8
LP^snc,model-conv%%traffic_sign_model-conv_ind0_eps0.774615234375_target1.0,gtsr,unsat,37.6
LP^snc,model-conv%%traffic_sign_model-conv_ind100_eps0.489744140625_target6.0,gtsr,sat,46.9
LP^snc,model-conv%%traffic_sign_model-conv_ind101_eps0.9911953125_target0.0,gtsr,sat,43.48
LP^snc,model-conv%%traffic_sign_model-conv_ind102_eps0.26926171875_target4.0,gtsr,sat,36.91
LP^snc,model-conv%%traffic_sign_model-conv_ind103_eps0.4370625_target0.0,gtsr,sat,48.57
LP^snc,model-conv%%traffic_sign_model-conv_ind10_eps0.079998046875_target3.0,gtsr,sat,36.49
LP^snc,model-conv%%traffic_sign_model-conv_ind11_eps0.359015625_target1.0,gtsr,sat,42.71
LP^snc,model-conv%%traffic_sign_model-conv_ind12_eps0.38633203125_target0.0,gtsr,sat,37.53
LP^snc,model-conv%%traffic_sign_model-conv_ind13_eps0.454623046875_target0.0,gtsr,sat,37.37
LP^snc,model-conv%%traffic_sign_model-conv_ind14_eps0.353162109375_target1.0,gtsr,unsat,39.23
LP^snc,model-conv%%traffic_sign_model-conv_ind15_eps0.75315234375_target1.0,gtsr,sat,45.37
LP^snc,model-conv%%traffic_sign_model-conv_ind16_eps0.993146484375_target0.0,gtsr,sat,54.98
LP^snc,model-conv%%traffic_sign_model-conv_ind18_eps0.37072265625_target1.0,gtsr,sat,44.73
LP^snc,model-conv%%traffic_sign_model-conv_ind19_eps0.645837890625_target1.0,gtsr,sat,35.95
LP^snc,model-conv%%traffic_sign_model-conv_ind1_eps0.442916015625_target0.0,gtsr,unsat,39.29
LP^snc,model-conv%%traffic_sign_model-conv_ind21_eps0.5229140625_target1.0,gtsr,sat,51.95
LP^snc,model-conv%%traffic_sign_model-conv_ind22_eps0.5541328125_target1.0,gtsr,sat,47.6
LP^snc,model-conv%%traffic_sign_model-conv_ind23_eps0.247798828125_target4.0,gtsr,sat,38.84
LP^snc,model-conv%%traffic_sign_model-conv_ind24_eps0.809736328125_target1.0,gtsr,unsat,40.12
LP^snc,model-conv%%traffic_sign_model-conv_ind25_eps0.99509765625_target0.0,gtsr,sat,43.53
LP^snc,model-conv%%traffic_sign_model-conv_ind26_eps0.3356015625_target4.0,gtsr,sat,42.89
LP^snc,model-conv%%traffic_sign_model-conv_ind27_eps0.876076171875_target1.0,gtsr,unsat,45.91
LP^snc,model-conv%%traffic_sign_model-conv_ind28_eps0.263408203125_target1.0,gtsr,sat,43.1
LP^snc,model-conv%%traffic_sign_model-conv_ind29_eps0.868271484375_target1.0,gtsr,sat,46.4
LP^snc,model-conv%%traffic_sign_model-conv_ind30_eps0.107314453125_target0.0,gtsr,sat,42.44
LP^snc,model-conv%%traffic_sign_model-conv_ind31_eps0.801931640625_target1.0,gtsr,unsat,46.83
LP^snc,model-conv%%traffic_sign_model-conv_ind32_eps0.661447265625_target0.0,gtsr,sat,42.97
LP^snc,model-conv%%traffic_sign_model-conv_ind33_eps0.848759765625_target1.0,gtsr,sat,49.21
LP^snc,model-conv%%traffic_sign_model-conv_ind34_eps0.52681640625_target1.0,gtsr,unsat,42.33
LP^snc,model-conv%%traffic_sign_model-conv_ind36_eps0.41755078125_target0.0,gtsr,sat,43.4
LP^snc,model-conv%%traffic_sign_model-conv_ind37_eps0.380478515625_target0.0,gtsr,sat,39.24
LP^snc,model-conv%%traffic_sign_model-conv_ind38_eps0.770712890625_target1.0,gtsr,sat,49.18
LP^snc,model-conv%%traffic_sign_model-conv_ind39_eps0.1326796875_target4.0,gtsr,sat,35.38
LP^snc,model-conv%%traffic_sign_model-conv_ind3_eps0.314138671875_target0.0,gtsr,sat,42.75
LP^snc,model-conv%%traffic_sign_model-conv_ind40_eps0.99509765625_target0.0,gtsr,unsat,43.65
LP^snc,model-conv%%traffic_sign_model-conv_ind41_eps0.751201171875_target1.0,gtsr,unsat,41.32
LP^snc,model-conv%%traffic_sign_model-conv_ind42_eps0.997048828125_target0.0,gtsr,sat,49.37
LP^snc,model-conv%%traffic_sign_model-conv_ind44_eps0.09755859375_target4.0,gtsr,sat,35.62
LP^snc,model-conv%%traffic_sign_model-conv_ind45_eps0.146337890625_target3.0,gtsr,sat,39.95
LP^snc,model-conv%%traffic_sign_model-conv_ind47_eps0.458525390625_target0.0,gtsr,sat,42.05
LP^snc,model-conv%%traffic_sign_model-conv_ind4_eps0.55803515625_target1.0,gtsr,sat,53.08
LP^snc,model-conv%%traffic_sign_model-conv_ind50_eps0.271212890625_target0.0,gtsr,sat,34.54
LP^snc,model-conv%%traffic_sign_model-conv_ind51_eps0.40194140625_target1.0,gtsr,sat,41.38
LP^snc,model-conv%%traffic_sign_model-conv_ind52_eps0.856564453125_target1.0,gtsr,sat,51.28
LP^snc,model-conv%%traffic_sign_model-conv_ind53_eps0.833150390625_target1.0,gtsr,sat,45.26
LP^snc,model-conv%%traffic_sign_model-conv_ind54_eps0.28487109375_target1.0,gtsr,sat,44.87
LP^snc,model-conv%%traffic_sign_model-conv_ind55_eps0.99509765625_target0.0,gtsr,unsat,44.54
LP^snc,model-conv%%traffic_sign_model-conv_ind56_eps0.51901171875_target3.0,gtsr,sat,44.88
LP^snc,model-conv%%traffic_sign_model-conv_ind57_eps0.384380859375_target1.0,gtsr,unsat,48.1
LP^snc,model-conv%%traffic_sign_model-conv_ind58_eps0.595107421875_target1.0,gtsr,sat,38.26
LP^snc,model-conv%%traffic_sign_model-conv_ind59_eps0.997048828125_target0.0,gtsr,sat,47.54
LP^snc,model-conv%%traffic_sign_model-conv_ind5_eps0.353162109375_target5.0,gtsr,sat,41.84
LP^snc,model-conv%%traffic_sign_model-conv_ind61_eps0.037072265625_target1.0,gtsr,sat,26.54
LP^snc,model-conv%%traffic_sign_model-conv_ind62_eps0.517060546875_target1.0,gtsr,sat,41.32
LP^snc,model-conv%%traffic_sign_model-conv_ind63_eps0.993146484375_target0.0,gtsr,unsat,45.12
LP^snc,model-conv%%traffic_sign_model-conv_ind65_eps0.290724609375_target2.0,gtsr,sat,40.97
LP^snc,model-conv%%traffic_sign_model-conv_ind66_eps0.712177734375_target1.0,gtsr,unsat,46.44
LP^snc,model-conv%%traffic_sign_model-conv_ind67_eps0.55803515625_target1.0,gtsr,sat,49.63
LP^snc,model-conv%%traffic_sign_model-conv_ind68_eps0.411697265625_target3.0,gtsr,sat,36.38
LP^snc,model-conv%%traffic_sign_model-conv_ind69_eps0.34340625_target1.0,gtsr,unsat,41.16
LP^snc,model-conv%%traffic_sign_model-conv_ind6_eps0.606814453125_target1.0,gtsr,sat,56.12
LP^snc,model-conv%%traffic_sign_model-conv_ind72_eps0.583400390625_target1.0,gtsr,sat,40.26
LP^snc,model-conv%%traffic_sign_model-conv_ind73_eps0.4916953125_target1.0,gtsr,sat,46.89
LP^snc,model-conv%%traffic_sign_model-conv_ind74_eps0.993146484375_target0.0,gtsr,sat,46.93
LP^snc,model-conv%%traffic_sign_model-conv_ind75_eps0.868271484375_target1.0,gtsr,sat,42.99
LP^snc,model-conv%%traffic_sign_model-conv_ind76_eps0.84680859375_target1.0,gtsr,unsat,44.96
LP^snc,model-conv%%traffic_sign_model-conv_ind77_eps0.528767578125_target1.0,gtsr,unsat,35.62
LP^snc,model-conv%%traffic_sign_model-conv_ind78_eps0.60486328125_target1.0,gtsr,sat,38.11
LP^snc,model-conv%%traffic_sign_model-conv_ind79_eps0.3043828125_target1.0,gtsr,sat,44.84
LP^snc,model-conv%%traffic_sign_model-conv_ind7_eps0.548279296875_target0.0,gtsr,unsat,41.48
LP^snc,model-conv%%traffic_sign_model-conv_ind80_eps0.829248046875_target1.0,gtsr,sat,42.55
LP^snc,model-conv%%traffic_sign_model-conv_ind81_eps0.314138671875_target1.0,gtsr,sat,48.75
LP^snc,model-conv%%traffic_sign_model-conv_ind82_eps0.989244140625_target0.0,gtsr,unsat,39.02
LP^snc,model-conv%%traffic_sign_model-conv_ind85_eps0.6477890625_target1.0,gtsr,unsat,41.78
LP^snc,model-conv%%traffic_sign_model-conv_ind86_eps0.69851953125_target3.0,gtsr,unsat,43.03
LP^snc,model-conv%%traffic_sign_model-conv_ind87_eps0.794126953125_target1.0,gtsr,unsat,42.56
LP^snc,model-conv%%traffic_sign_model-conv_ind88_eps0.4760859375_target0.0,gtsr,unsat,40.42
LP^snc,model-conv%%traffic_sign_model-conv_ind89_eps0.302431640625_target1.0,gtsr,sat,40.51
LP^snc,model-conv%%traffic_sign_model-conv_ind8_eps0.997048828125_target0.0,gtsr,sat,47.28
LP^snc,model-conv%%traffic_sign_model-conv_ind90_eps0.48779296875_target3.0,gtsr,unsat,36.0
LP^snc,model-conv%%traffic_sign_model-conv_ind91_eps0.5619375_target1.0,gtsr,sat,43.12
LP^snc,model-conv%%traffic_sign_model-conv_ind92_eps0.18341015625_target1.0,gtsr,sat,50.57
LP^snc,model-conv%%traffic_sign_model-conv_ind93_eps0.3668203125_target3.0,gtsr,unsat,34.39
LP^snc,model-conv%%traffic_sign_model-conv_ind94_eps0.997048828125_target0.0,gtsr,sat,48.08
LP^snc,model-conv%%traffic_sign_model-conv_ind95_eps0.624375_target1.0,gtsr,sat,41.61
LP^snc,model-conv%%traffic_sign_model-conv_ind96_eps0.10536328125_target4.0,gtsr,sat,41.99
LP^snc,model-conv%%traffic_sign_model-conv_ind97_eps0.24584765625_target1.0,gtsr,sat,46.62
LP^snc,model-conv%%traffic_sign_model-conv_ind98_eps0.764859375_target1.0,gtsr,sat,39.4
LP^snc,model-conv%%traffic_sign_model-conv_ind99_eps0.997048828125_target0.0,gtsr,unsat,47.82
LP^snc,model-conv%%traffic_sign_model-conv_ind9_eps0.474134765625_target0.0,gtsr,sat,42.46
SOI^snc_mcmc,ACASXU_experimental_v2a_1_1%%property1,acas,to,3600.09
SOI^snc_mcmc,ACASXU_experimental_v2a_1_1%%property2,acas,to,3600.11
SOI^snc_mcmc,ACASXU_experimental_v2a_1_1%%property3,acas,to,3600.03
SOI^snc_mcmc,ACASXU_experimental_v2a_1_1%%property4,acas,to,3600.08
SOI^snc_mcmc,ACASXU_experimental_v2a_1_2%%property1,acas,to,3600.05
SOI^snc_mcmc,ACASXU_experimental_v2a_1_2%%property2,acas,to,3600.1
SOI^snc_mcmc,ACASXU_experimental_v2a_1_2%%property3,acas,to,3600.02
SOI^snc_mcmc,ACASXU_experimental_v2a_1_2%%property4,acas,unsat,1996.35
SOI^snc_mcmc,ACASXU_experimental_v2a_1_3%%property1,acas,to,3600.08
SOI^snc_mcmc,ACASXU_experimental_v2a_1_3%%property2,acas,to,3600.12
SOI^snc_mcmc,ACASXU_experimental_v2a_1_3%%property3,acas,unsat,3373.69
SOI^snc_mcmc,ACASXU_experimental_v2a_1_3%%property4,acas,unsat,1566.63
SOI^snc_mcmc,ACASXU_experimental_v2a_1_4%%property1,acas,to,3600.07
SOI^snc_mcmc,ACASXU_experimental_v2a_1_4%%property2,acas,to,3600.06
SOI^snc_mcmc,ACASXU_experimental_v2a_1_4%%property3,acas,unsat,25.89
SOI^snc_mcmc,ACASXU_experimental_v2a_1_4%%property4,acas,unsat,46.11
SOI^snc_mcmc,ACASXU_experimental_v2a_1_5%%property1,acas,to,3600.12
SOI^snc_mcmc,ACASXU_experimental_v2a_1_5%%property2,acas,to,3600.09
SOI^snc_mcmc,ACASXU_experimental_v2a_1_5%%property3,acas,unsat,79.5
SOI^snc_mcmc,ACASXU_experimental_v2a_1_5%%property4,acas,unsat,387.88
SOI^snc_mcmc,ACASXU_experimental_v2a_1_6%%property1,acas,to,3600.07
SOI^snc_mcmc,ACASXU_experimental_v2a_1_6%%property2,acas,to,3600.08
SOI^snc_mcmc,ACASXU_experimental_v2a_1_6%%property3,acas,unsat,9.99
SOI^snc_mcmc,ACASXU_experimental_v2a_1_6%%property4,acas,unsat,141.92
SOI^snc_mcmc,ACASXU_experimental_v2a_1_7%%property1,acas,to,3600.08
SOI^snc_mcmc,ACASXU_experimental_v2a_1_7%%property2,acas,to,3600.07
SOI^snc_mcmc,ACASXU_experimental_v2a_1_7%%property3,acas,sat,9.0
SOI^snc_mcmc,ACASXU_experimental_v2a_1_7%%property4,acas,sat,9.06
SOI^snc_mcmc,ACASXU_experimental_v2a_1_8%%property1,acas,to,3600.08
SOI^snc_mcmc,ACASXU_experimental_v2a_1_8%%property2,acas,to,3600.04
SOI^snc_mcmc,ACASXU_experimental_v2a_1_8%%property3,acas,sat,10.78
SOI^snc_mcmc,ACASXU_experimental_v2a_1_8%%property4,acas,sat,10.63
SOI^snc_mcmc,ACASXU_experimental_v2a_1_9%%property1,acas,to,3600.08
SOI^snc_mcmc,ACASXU_experimental_v2a_1_9%%property2,acas,to,3600.04
SOI^snc_mcmc,ACASXU_experimental_v2a_1_9%%property3,acas,sat,9.82
SOI^snc_mcmc,ACASXU_experimental_v2a_1_9%%property4,acas,sat,9.66
SOI^snc_mcmc,ACASXU_experimental_v2a_2_1%%property1,acas,to,3600.07
SOI^snc_mcmc,ACASXU_experimental_v2a_2_1%%property2,acas,sat,10.51
SOI^snc_mcmc,ACASXU_experimental_v2a_2_1%%property3,acas,unsat,2077.66
SOI^snc_mcmc,ACASXU_experimental_v2a_2_1%%property4,acas,unsat,127.4
SOI^snc_mcmc,ACASXU_experimental_v2a_2_2%%property1,acas,to,3600.05
SOI^snc_mcmc,ACASXU_experimental_v2a_2_2%%property2,acas,to,3600.06
SOI^snc_mcmc,ACASXU_experimental_v2a_2_2%%property3,acas,unsat,1393.45
SOI^snc_mcmc,ACASXU_experimental_v2a_2_2%%property4,acas,unsat,62.45
SOI^snc_mcmc,ACASXU_experimental_v2a_2_3%%property1,acas,to,3600.02
SOI^snc_mcmc,ACASXU_experimental_v2a_2_3%%property2,acas,sat,12.95
SOI^snc_mcmc,ACASXU_experimental_v2a_2_3%%property3,acas,unsat,3200.75
SOI^snc_mcmc,ACASXU_experimental_v2a_2_3%%property4,acas,unsat,11.55
SOI^snc_mcmc,ACASXU_experimental_v2a_2_4%%property1,acas,to,3600.09
SOI^snc_mcmc,ACASXU_experimental_v2a_2_4%%property2,acas,sat,10.97
SOI^snc_mcmc,ACASXU_experimental_v2a_2_4%%property3,acas,unsat,10.57
SOI^snc_mcmc,ACASXU_experimental_v2a_2_4%%property4,acas,unsat,10.58
SOI^snc_mcmc,ACASXU_experimental_v2a_2_5%%property1,acas,to,3600.04
SOI^snc_mcmc,ACASXU_experimental_v2a_2_5%%property2,acas,sat,11.21
SOI^snc_mcmc,ACASXU_experimental_v2a_2_5%%property3,acas,unsat,12.83
SOI^snc_mcmc,ACASXU_experimental_v2a_2_5%%property4,acas,unsat,14.83
SOI^snc_mcmc,ACASXU_experimental_v2a_2_6%%property1,acas,to,3600.11
SOI^snc_mcmc,ACASXU_experimental_v2a_2_6%%property2,acas,to,3600.08
SOI^snc_mcmc,ACASXU_experimental_v2a_2_6%%property3,acas,unsat,9.56
SOI^snc_mcmc,ACASXU_experimental_v2a_2_6%%property4,acas,unsat,25.56
SOI^snc_mcmc,ACASXU_experimental_v2a_2_7%%property1,acas,to,3600.08
SOI^snc_mcmc,ACASXU_experimental_v2a_2_7%%property2,acas,sat,13.42
SOI^snc_mcmc,ACASXU_experimental_v2a_2_7%%property3,acas,unsat,11.32
SOI^snc_mcmc,ACASXU_experimental_v2a_2_7%%property4,acas,unsat,11.5
SOI^snc_mcmc,ACASXU_experimental_v2a_2_8%%property1,acas,to,3600.06
SOI^snc_mcmc,ACASXU_experimental_v2a_2_8%%property2,acas,sat,10.4
SOI^snc_mcmc,ACASXU_experimental_v2a_2_8%%property3,acas,unsat,10.36
SOI^snc_mcmc,ACASXU_experimental_v2a_2_8%%property4,acas,unsat,73.95
SOI^snc_mcmc,ACASXU_experimental_v2a_2_9%%property1,acas,to,3600.06
SOI^snc_mcmc,ACASXU_experimental_v2a_2_9%%property2,acas,to,3600.08
SOI^snc_mcmc,ACASXU_experimental_v2a_2_9%%property3,acas,unsat,9.32
SOI^snc_mcmc,ACASXU_experimental_v2a_2_9%%property4,acas,unsat,9.32
SOI^snc_mcmc,ACASXU_experimental_v2a_3_1%%property1,acas,to,3600.03
SOI^snc_mcmc,ACASXU_experimental_v2a_3_1%%property2,acas,sat,10.63
SOI^snc_mcmc,ACASXU_experimental_v2a_3_1%%property3,acas,unsat,60.49
SOI^snc_mcmc,ACASXU_experimental_v2a_3_1%%property4,acas,unsat,33.48
SOI^snc_mcmc,ACASXU_experimental_v2a_3_2%%property1,acas,to,3600.06
SOI^snc_mcmc,ACASXU_experimental_v2a_3_2%%property2,acas,to,3600.04
SOI^snc_mcmc,ACASXU_experimental_v2a_3_2%%property3,acas,to,3600.04
SOI^snc_mcmc,ACASXU_experimental_v2a_3_2%%property4,acas,unsat,61.37
SOI^snc_mcmc,ACASXU_experimental_v2a_3_3%%property1,acas,to,3600.07
SOI^snc_mcmc,ACASXU_experimental_v2a_3_3%%property2,acas,to,3600.08
SOI^snc_mcmc,ACASXU_experimental_v2a_3_3%%property3,acas,unsat,327.86
SOI^snc_mcmc,ACASXU_experimental_v2a_3_3%%property4,acas,unsat,10.39
SOI^snc_mcmc,ACASXU_experimental_v2a_3_4%%property1,acas,to,3600.05
SOI^snc_mcmc,ACASXU_experimental_v2a_3_4%%property2,acas,to,3600.08
SOI^snc_mcmc,ACASXU_experimental_v2a_3_4%%property3,acas,unsat,44.91
SOI^snc_mcmc,ACASXU_experimental_v2a_3_4%%property4,acas,unsat,9.39
SOI^snc_mcmc,ACASXU_experimental_v2a_3_5%%property1,acas,to,3600.11
SOI^snc_mcmc,ACASXU_experimental_v2a_3_5%%property2,acas,to,3600.05
SOI^snc_mcmc,ACASXU_experimental_v2a_3_5%%property3,acas,unsat,10.18
SOI^snc_mcmc,ACASXU_experimental_v2a_3_5%%property4,acas,unsat,32.16
SOI^snc_mcmc,ACASXU_experimental_v2a_3_6%%property1,acas,to,3600.05
SOI^snc_mcmc,ACASXU_experimental_v2a_3_6%%property2,acas,to,3600.08
SOI^snc_mcmc,ACASXU_experimental_v2a_3_6%%property3,acas,unsat,47.53
SOI^snc_mcmc,ACASXU_experimental_v2a_3_6%%property4,acas,unsat,16.28
SOI^snc_mcmc,ACASXU_experimental_v2a_3_7%%property1,acas,to,3600.08
SOI^snc_mcmc,ACASXU_experimental_v2a_3_7%%property2,acas,to,3600.02
SOI^snc_mcmc,ACASXU_experimental_v2a_3_7%%property3,acas,unsat,8.99
SOI^snc_mcmc,ACASXU_experimental_v2a_3_7%%property4,acas,unsat,10.36
SOI^snc_mcmc,ACASXU_experimental_v2a_3_8%%property1,acas,to,3600.04
SOI^snc_mcmc,ACASXU_experimental_v2a_3_8%%property2,acas,sat,5.25
SOI^snc_mcmc,ACASXU_experimental_v2a_3_8%%property3,acas,unsat,10.66
SOI^snc_mcmc,ACASXU_experimental_v2a_3_8%%property4,acas,unsat,90.99
SOI^snc_mcmc,ACASXU_experimental_v2a_3_9%%property1,acas,to,3600.15
SOI^snc_mcmc,ACASXU_experimental_v2a_3_9%%property2,acas,to,3600.05
SOI^snc_mcmc,ACASXU_experimental_v2a_3_9%%property3,acas,unsat,14.25
SOI^snc_mcmc,ACASXU_experimental_v2a_3_9%%property4,acas,unsat,233.75
SOI^snc_mcmc,ACASXU_experimental_v2a_4_1%%property1,acas,to,3600.09
SOI^snc_mcmc,ACASXU_experimental_v2a_4_1%%property2,acas,to,3600.1
SOI^snc_mcmc,ACASXU_experimental_v2a_4_1%%property3,acas,unsat,145.39
SOI^snc_mcmc,ACASXU_experimental_v2a_4_1%%property4,acas,unsat,10.53
SOI^snc_mcmc,ACASXU_experimental_v2a_4_2%%property1,acas,to,3600.11
SOI^snc_mcmc,ACASXU_experimental_v2a_4_2%%property2,acas,to,3600.03
SOI^snc_mcmc,ACASXU_experimental_v2a_4_2%%property3,acas,to,3600.09
SOI^snc_mcmc,ACASXU_experimental_v2a_4_2%%property4,acas,unsat,18.27
SOI^snc_mcmc,ACASXU_experimental_v2a_4_3%%property1,acas,to,3600.12
SOI^snc_mcmc,ACASXU_experimental_v2a_4_3%%property2,acas,sat,10.03
SOI^snc_mcmc,ACASXU_experimental_v2a_4_3%%property3,acas,to,3600.05
SOI^snc_mcmc,ACASXU_experimental_v2a_4_3%%property4,acas,unsat,17.38
SOI^snc_mcmc,ACASXU_experimental_v2a_4_4%%property1,acas,to,3600.03
SOI^snc_mcmc,ACASXU_experimental_v2a_4_4%%property2,acas,sat,9.53
SOI^snc_mcmc,ACASXU_experimental_v2a_4_4%%property3,acas,unsat,4.45
SOI^snc_mcmc,ACASXU_experimental_v2a_4_4%%property4,acas,unsat,9.16
SOI^snc_mcmc,ACASXU_experimental_v2a_4_5%%property1,acas,to,3600.1
SOI^snc_mcmc,ACASXU_experimental_v2a_4_5%%property2,acas,sat,5.78
SOI^snc_mcmc,ACASXU_experimental_v2a_4_5%%property3,acas,unsat,4.23
SOI^snc_mcmc,ACASXU_experimental_v2a_4_5%%property4,acas,unsat,8.7
SOI^snc_mcmc,ACASXU_experimental_v2a_4_6%%property1,acas,to,3600.04
SOI^snc_mcmc,ACASXU_experimental_v2a_4_6%%property2,acas,to,3600.04
SOI^snc_mcmc,ACASXU_experimental_v2a_4_6%%property3,acas,unsat,30.29
SOI^snc_mcmc,ACASXU_experimental_v2a_4_6%%property4,acas,unsat,8.54
SOI^snc_mcmc,ACASXU_experimental_v2a_4_7%%property1,acas,to,3600.05
SOI^snc_mcmc,ACASXU_experimental_v2a_4_7%%property2,acas,sat,4.52
SOI^snc_mcmc,ACASXU_experimental_v2a_4_7%%property3,acas,unsat,5.79
SOI^snc_mcmc,ACASXU_experimental_v2a_4_7%%property4,acas,unsat,4.16
SOI^snc_mcmc,ACASXU_experimental_v2a_4_8%%property1,acas,to,3600.11
SOI^snc_mcmc,ACASXU_experimental_v2a_4_8%%property2,acas,sat,4.41
SOI^snc_mcmc,ACASXU_experimental_v2a_4_8%%property3,acas,unsat,4.33
SOI^snc_mcmc,ACASXU_experimental_v2a_4_8%%property4,acas,unsat,3.89
SOI^snc_mcmc,ACASXU_experimental_v2a_4_9%%property1,acas,to,3600.02
SOI^snc_mcmc,ACASXU_experimental_v2a_4_9%%property2,acas,to,3600.06
SOI^snc_mcmc,ACASXU_experimental_v2a_4_9%%property3,acas,unsat,137.93
SOI^snc_mcmc,ACASXU_experimental_v2a_4_9%%property4,acas,unsat,4.41
SOI^snc_mcmc,ACASXU_experimental_v2a_5_1%%property1,acas,to,3600.03
SOI^snc_mcmc,ACASXU_experimental_v2a_5_1%%property2,acas,sat,4.37
SOI^snc_mcmc,ACASXU_experimental_v2a_5_1%%property3,acas,unsat,1685.95
SOI^snc_mcmc,ACASXU_experimental_v2a_5_1%%property4,acas,unsat,11.12
SOI^snc_mcmc,ACASXU_experimental_v2a_5_2%%property1,acas,to,3600.04
SOI^snc_mcmc,ACASXU_experimental_v2a_5_2%%property2,acas,sat,6.5
SOI^snc_mcmc,ACASXU_experimental_v2a_5_2%%property3,acas,unsat,28.46
SOI^snc_mcmc,ACASXU_experimental_v2a_5_2%%property4,acas,unsat,3.88
SOI^snc_mcmc,ACASXU_experimental_v2a_5_3%%property1,acas,to,3600.11
SOI^snc_mcmc,ACASXU_experimental_v2a_5_3%%property2,acas,to,3600.09
SOI^snc_mcmc,ACASXU_experimental_v2a_5_3%%property3,acas,unsat,109.24
SOI^snc_mcmc,ACASXU_experimental_v2a_5_3%%property4,acas,unsat,6.34
SOI^snc_mcmc,ACASXU_experimental_v2a_5_4%%property1,acas,to,3600.09
SOI^snc_mcmc,ACASXU_experimental_v2a_5_4%%property2,acas,sat,3.78
SOI^snc_mcmc,ACASXU_experimental_v2a_5_4%%property3,acas,unsat,4.72
SOI^snc_mcmc,ACASXU_experimental_v2a_5_4%%property4,acas,unsat,5.2
SOI^snc_mcmc,ACASXU_experimental_v2a_5_5%%property1,acas,to,3600.07
SOI^snc_mcmc,ACASXU_experimental_v2a_5_5%%property2,acas,sat,5.19
SOI^snc_mcmc,ACASXU_experimental_v2a_5_5%%property3,acas,unsat,32.54
SOI^snc_mcmc,ACASXU_experimental_v2a_5_5%%property4,acas,unsat,4.52
SOI^snc_mcmc,ACASXU_experimental_v2a_5_6%%property1,acas,to,3600.08
SOI^snc_mcmc,ACASXU_experimental_v2a_5_6%%property2,acas,sat,4.47
SOI^snc_mcmc,ACASXU_experimental_v2a_5_6%%property3,acas,unsat,31.22
SOI^snc_mcmc,ACASXU_experimental_v2a_5_6%%property4,acas,unsat,4.33
SOI^snc_mcmc,ACASXU_experimental_v2a_5_7%%property1,acas,to,3600.11
SOI^snc_mcmc,ACASXU_experimental_v2a_5_7%%property2,acas,sat,5.0
SOI^snc_mcmc,ACASXU_experimental_v2a_5_7%%property3,acas,unsat,3.82
SOI^snc_mcmc,ACASXU_experimental_v2a_5_7%%property4,acas,unsat,4.28
SOI^snc_mcmc,ACASXU_experimental_v2a_5_8%%property1,acas,to,3600.06
SOI^snc_mcmc,ACASXU_experimental_v2a_5_8%%property2,acas,sat,4.87
SOI^snc_mcmc,ACASXU_experimental_v2a_5_8%%property3,acas,unsat,29.87
SOI^snc_mcmc,ACASXU_experimental_v2a_5_8%%property4,acas,unsat,35.54
SOI^snc_mcmc,ACASXU_experimental_v2a_5_9%%property1,acas,to,3600.07
SOI^snc_mcmc,ACASXU_experimental_v2a_5_9%%property2,acas,sat,3.78
SOI^snc_mcmc,ACASXU_experimental_v2a_5_9%%property3,acas,unsat,3.98
SOI^snc_mcmc,ACASXU_experimental_v2a_5_9%%property4,acas,unsat,3.81
SOI^snc_mcmc,mnist2x256%%ind1087_tar4_eps0.01,mnist,unsat,11.11
SOI^snc_mcmc,mnist2x256%%ind13_tar7_eps0.06,mnist,to,3600.06
SOI^snc_mcmc,mnist2x256%%ind1819_tar3_eps0.01,mnist,unsat,10.61
SOI^snc_mcmc,mnist2x256%%ind1857_tar8_eps0.09,mnist,sat,10.75
SOI^snc_mcmc,mnist2x256%%ind1973_tar0_eps0.03,mnist,unsat,11.02
SOI^snc_mcmc,mnist2x256%%ind2077_tar2_eps0.09,mnist,to,3600.02
SOI^snc_mcmc,mnist2x256%%ind2115_tar2_eps0.12,mnist,to,3600.06
SOI^snc_mcmc,mnist2x256%%ind2212_tar8_eps0.03,mnist,sat,10.06
SOI^snc_mcmc,mnist2x256%%ind2255_tar5_eps0.15,mnist,sat,10.8
SOI^snc_mcmc,mnist2x256%%ind228_tar8_eps0.12,mnist,sat,11.51
SOI^snc_mcmc,mnist2x256%%ind22_tar9_eps0.06,mnist,to,3600.07
SOI^snc_mcmc,mnist2x256%%ind2308_tar7_eps0.01,mnist,unsat,11.58
SOI^snc_mcmc,mnist2x256%%ind2310_tar8_eps0.03,mnist,sat,10.7
SOI^snc_mcmc,mnist2x256%%ind2343_tar9_eps0.01,mnist,unsat,11.82
SOI^snc_mcmc,mnist2x256%%ind2398_tar9_eps0.01,mnist,unsat,11.91
SOI^snc_mcmc,mnist2x256%%ind2404_tar6_eps0.06,mnist,to,3600.03
SOI^snc_mcmc,mnist2x256%%ind2448_tar1_eps0.03,mnist,unsat,2194.84
SOI^snc_mcmc,mnist2x256%%ind2510_tar2_eps0.09,mnist,sat,14.25
SOI^snc_mcmc,mnist2x256%%ind2645_tar6_eps0.15,mnist,sat,12.99
SOI^snc_mcmc,mnist2x256%%ind2648_tar6_eps0.09,mnist,to,3600.1
SOI^snc_mcmc,mnist2x256%%ind2670_tar6_eps0.01,mnist,unsat,11.21
SOI^snc_mcmc,mnist2x256%%ind2706_tar2_eps0.12,mnist,sat,14.0
SOI^snc_mcmc,mnist2x256%%ind2737_tar9_eps0.06,mnist,sat,21.71
SOI^snc_mcmc,mnist2x256%%ind2747_tar1_eps0.09,mnist,to,3600.07
SOI^snc_mcmc,mnist2x256%%ind2761_tar5_eps0.06,mnist,to,3600.04
SOI^snc_mcmc,mnist2x256%%ind3070_tar0_eps0.12,mnist,to,3600.02
SOI^snc_mcmc,mnist2x256%%ind3497_tar3_eps0.01,mnist,unsat,11.87
SOI^snc_mcmc,mnist2x256%%ind3526_tar3_eps0.03,mnist,to,3600.05
SOI^snc_mcmc,mnist2x256%%ind3611_tar9_eps0.15,mnist,to,3600.09
SOI^snc_mcmc,mnist2x256%%ind3623_tar6_eps0.03,mnist,unsat,9.48
SOI^snc_mcmc,mnist2x256%%ind3724_tar5_eps0.01,mnist,unsat,10.89
SOI^snc_mcmc,mnist2x256%%ind381_tar0_eps0.09,mnist,sat,28.9
SOI^snc_mcmc,mnist2x256%%ind3863_tar3_eps0.12,mnist,sat,18.72
SOI^snc_mcmc,mnist2x256%%ind38_tar1_eps0.12,mnist,sat,12.61
SOI^snc_mcmc,mnist2x256%%ind4018_tar7_eps0.15,mnist,to,3600.11
SOI^snc_mcmc,mnist2x256%%ind4136_tar0_eps0.12,mnist,to,3600.06
SOI^snc_mcmc,mnist2x256%%ind4175_tar0_eps0.06,mnist,to,3600.07
SOI^snc_mcmc,mnist2x256%%ind4477_tar4_eps0.15,mnist,sat,11.81
SOI^snc_mcmc,mnist2x256%%ind4540_tar1_eps0.09,mnist,to,3600.07
SOI^snc_mcmc,mnist2x256%%ind4631_tar2_eps0.12,mnist,sat,25.19
SOI^snc_mcmc,mnist2x256%%ind4655_tar8_eps0.15,mnist,sat,10.06
SOI^snc_mcmc,mnist2x256%%ind4670_tar0_eps0.06,mnist,to,3600.06
SOI^snc_mcmc,mnist2x256%%ind4687_tar2_eps0.09,mnist,sat,18.56
SOI^snc_mcmc,mnist2x256%%ind4804_tar1_eps0.15,mnist,to,3600.1
SOI^snc_mcmc,mnist2x256%%ind4904_tar5_eps0.03,mnist,unsat,11.26
SOI^snc_mcmc,mnist2x256%%ind5000_tar5_eps0.03,mnist,unsat,10.6
SOI^snc_mcmc,mnist2x256%%ind506_tar6_eps0.12,mnist,sat,15.55
SOI^snc_mcmc,mnist2x256%%ind5169_tar9_eps0.03,mnist,sat,10.44
SOI^snc_mcmc,mnist2x256%%ind5188_tar5_eps0.03,mnist,unsat,14.41
SOI^snc_mcmc,mnist2x256%%ind5269_tar2_eps0.12,mnist,sat,25.62
SOI^snc_mcmc,mnist2x256%%ind5506_tar3_eps0.01,mnist,unsat,14.33
SOI^snc_mcmc,mnist2x256%%ind5777_tar5_eps0.09,mnist,unsat,2554.99
SOI^snc_mcmc,mnist2x256%%ind5906_tar2_eps0.01,mnist,unsat,14.61
SOI^snc_mcmc,mnist2x256%%ind5934_tar1_eps0.03,mnist,unsat,28.15
SOI^snc_mcmc,mnist2x256%%ind5964_tar6_eps0.12,mnist,to,3600.08
SOI^snc_mcmc,mnist2x256%%ind6084_tar4_eps0.01,mnist,unsat,15.84
SOI^snc_mcmc,mnist2x256%%ind62_tar6_eps0.03,mnist,sat,10.22
SOI^snc_mcmc,mnist2x256%%ind631_tar6_eps0.03,mnist,unsat,10.18
SOI^snc_mcmc,mnist2x256%%ind6320_tar3_eps0.06,mnist,sat,23.89
SOI^snc_mcmc,mnist2x256%%ind6340_tar6_eps0.12,mnist,sat,12.35
SOI^snc_mcmc,mnist2x256%%ind6451_tar3_eps0.01,mnist,unsat,9.87
SOI^snc_mcmc,mnist2x256%%ind6655_tar0_eps0.12,mnist,sat,25.51
SOI^snc_mcmc,mnist2x256%%ind6765_tar4_eps0.09,mnist,sat,14.11
SOI^snc_mcmc,mnist2x256%%ind6852_tar0_eps0.12,mnist,sat,18.94
SOI^snc_mcmc,mnist2x256%%ind6915_tar7_eps0.09,mnist,sat,30.1
SOI^snc_mcmc,mnist2x256%%ind7015_tar5_eps0.15,mnist,sat,15.85
SOI^snc_mcmc,mnist2x256%%ind7085_tar6_eps0.06,mnist,to,3600.06
SOI^snc_mcmc,mnist2x256%%ind7163_tar7_eps0.03,mnist,unsat,9.92
SOI^snc_mcmc,mnist2x256%%ind7448_tar7_eps0.06,mnist,to,3600.1
SOI^snc_mcmc,mnist2x256%%ind746_tar4_eps0.09,mnist,sat,37.0
SOI^snc_mcmc,mnist2x256%%ind7472_tar9_eps0.15,mnist,sat,11.85
SOI^snc_mcmc,mnist2x256%%ind7919_tar1_eps0.06,mnist,unsat,9.79
SOI^snc_mcmc,mnist2x256%%ind7945_tar3_eps0.06,mnist,sat,12.99
SOI^snc_mcmc,mnist2x256%%ind8173_tar0_eps0.06,mnist,to,3600.04
SOI^snc_mcmc,mnist2x256%%ind8225_tar3_eps0.01,mnist,unsat,11.49
SOI^snc_mcmc,mnist2x256%%ind8250_tar7_eps0.15,mnist,sat,21.74
SOI^snc_mcmc,mnist2x256%%ind8428_tar4_eps0.15,mnist,sat,11.11
SOI^snc_mcmc,mnist2x256%%ind868_tar4_eps0.09,mnist,sat,11.13
SOI^snc_mcmc,mnist2x256%%ind898_tar3_eps0.01,mnist,unsat,13.77
SOI^snc_mcmc,mnist2x256%%ind8996_tar7_eps0.06,mnist,to,3600.04
SOI^snc_mcmc,mnist2x256%%ind9005_tar9_eps0.15,mnist,sat,13.45
SOI^snc_mcmc,mnist2x256%%ind9039_tar2_eps0.03,mnist,unsat,12.32
SOI^snc_mcmc,mnist2x256%%ind9229_tar5_eps0.15,mnist,sat,22.04
SOI^snc_mcmc,mnist2x256%%ind9394_tar6_eps0.01,mnist,unsat,9.82
SOI^snc_mcmc,mnist2x256%%ind9567_tar6_eps0.12,mnist,to,3600.04
SOI^snc_mcmc,mnist2x256%%ind959_tar1_eps0.15,mnist,sat,29.04
SOI^snc_mcmc,mnist2x256%%ind9620_tar4_eps0.09,mnist,sat,30.73
SOI^snc_mcmc,mnist2x256%%ind9667_tar6_eps0.15,mnist,to,3600.05
SOI^snc_mcmc,mnist2x256%%ind9783_tar3_eps0.09,mnist,sat,12.29
SOI^snc_mcmc,mnist2x256%%ind9919_tar2_eps0.06,mnist,sat,9.92
SOI^snc_mcmc,mnist4x256%%ind1090_tar6_eps0.15,mnist,sat,30.97
SOI^snc_mcmc,mnist4x256%%ind1190_tar4_eps0.03,mnist,unsat,14.45
SOI^snc_mcmc,mnist4x256%%ind1249_tar4_eps0.01,mnist,unsat,13.41
SOI^snc_mcmc,mnist4x256%%ind1307_tar2_eps0.06,mnist,to,3600.05
SOI^snc_mcmc,mnist4x256%%ind1487_tar1_eps0.06,mnist,to,3600.1
SOI^snc_mcmc,mnist4x256%%ind1546_tar9_eps0.12,mnist,sat,177.36
SOI^snc_mcmc,mnist4x256%%ind1665_tar2_eps0.03,mnist,to,3600.08
SOI^snc_mcmc,mnist4x256%%ind1668_tar7_eps0.06,mnist,to,3600.08
SOI^snc_mcmc,mnist4x256%%ind1792_tar2_eps0.09,mnist,to,3600.11
SOI^snc_mcmc,mnist4x256%%ind1801_tar3_eps0.09,mnist,sat,17.74
SOI^snc_mcmc,mnist4x256%%ind1830_tar6_eps0.06,mnist,to,3600.07
SOI^snc_mcmc,mnist4x256%%ind1843_tar7_eps0.15,mnist,to,3600.1
SOI^snc_mcmc,mnist4x256%%ind2108_tar4_eps0.06,mnist,to,3600.07
SOI^snc_mcmc,mnist4x256%%ind2144_tar3_eps0.03,mnist,unsat,16.79
SOI^snc_mcmc,mnist4x256%%ind2256_tar1_eps0.15,mnist,to,3600.11
SOI^snc_mcmc,mnist4x256%%ind2300_tar4_eps0.09,mnist,to,3600.03
SOI^snc_mcmc,mnist4x256%%ind239_tar7_eps0.09,mnist,to,3600.03
SOI^snc_mcmc,mnist4x256%%ind2519_tar0_eps0.06,mnist,to,3600.1
SOI^snc_mcmc,mnist4x256%%ind2566_tar1_eps0.15,mnist,to,3600.08
SOI^snc_mcmc,mnist4x256%%ind2685_tar4_eps0.03,mnist,to,3600.06
SOI^snc_mcmc,mnist4x256%%ind2942_tar7_eps0.03,mnist,unsat,17.89
SOI^snc_mcmc,mnist4x256%%ind2955_tar8_eps0.12,mnist,sat,15.93
SOI^snc_mcmc,mnist4x256%%ind3274_tar0_eps0.01,mnist,unsat,15.65
SOI^snc_mcmc,mnist4x256%%ind3485_tar4_eps0.12,mnist,to,3600.07
SOI^snc_mcmc,mnist4x256%%ind3551_tar6_eps0.12,mnist,sat,926.4
SOI^snc_mcmc,mnist4x256%%ind3566_tar5_eps0.15,mnist,to,3600.11
SOI^snc_mcmc,mnist4x256%%ind3581_tar3_eps0.03,mnist,unsat,15.01
SOI^snc_mcmc,mnist4x256%%ind3674_tar9_eps0.06,mnist,to,3600.05
SOI^snc_mcmc,mnist4x256%%ind378_tar5_eps0.03,mnist,to,3600.05
SOI^snc_mcmc,mnist4x256%%ind3914_tar7_eps0.03,mnist,to,3600.04
SOI^snc_mcmc,mnist4x256%%ind3962_tar5_eps0.15,mnist,sat,28.05
SOI^snc_mcmc,mnist4x256%%ind4572_tar3_eps0.15,mnist,sat,794.09
SOI^snc_mcmc,mnist4x256%%ind4579_tar1_eps0.03,mnist,to,3600.03
SOI^snc_mcmc,mnist4x256%%ind4762_tar6_eps0.12,mnist,to,3600.05
SOI^snc_mcmc,mnist4x256%%ind4859_tar7_eps0.01,mnist,unsat,15.1
SOI^snc_mcmc,mnist4x256%%ind5096_tar1_eps0.12,mnist,to,3600.08
SOI^snc_mcmc,mnist4x256%%ind5490_tar5_eps0.12,mnist,to,3600.07
SOI^snc_mcmc,mnist4x256%%ind5551_tar5_eps0.06,mnist,to,3600.1
SOI^snc_mcmc,mnist4x256%%ind5616_tar4_eps0.09,mnist,to,3600.03
SOI^snc_mcmc,mnist4x256%%ind5654_tar2_eps0.09,mnist,sat,14.71
SOI^snc_mcmc,mnist4x256%%ind5658_tar9_eps0.06,mnist,to,3600.05
SOI^snc_mcmc,mnist4x256%%ind5936_tar7_eps0.09,mnist,to,3600.06
SOI^snc_mcmc,mnist4x256%%ind615_tar5_eps0.15,mnist,to,3600.11
SOI^snc_mcmc,mnist4x256%%ind6214_tar2_eps0.01,mnist,unsat,14.59
SOI^snc_mcmc,mnist4x256%%ind6294_tar4_eps0.06,mnist,to,3600.07
SOI^snc_mcmc,mnist4x256%%ind6317_tar3_eps0.01,mnist,unsat,15.78
SOI^snc_mcmc,mnist4x256%%ind6343_tar2_eps0.09,mnist,to,3600.12
SOI^snc_mcmc,mnist4x256%%ind6356_tar6_eps0.09,mnist,to,3600.08
SOI^snc_mcmc,mnist4x256%%ind6504_tar4_eps0.12,mnist,to,3600.1
SOI^snc_mcmc,mnist4x256%%ind6518_tar4_eps0.15,mnist,to,3600.07
SOI^snc_mcmc,mnist4x256%%ind654_tar1_eps0.12,mnist,to,3600.05
SOI^snc_mcmc,mnist4x256%%ind6569_tar4_eps0.03,mnist,to,3600.11
SOI^snc_mcmc,mnist4x256%%ind667_tar0_eps0.09,mnist,sat,132.38
SOI^snc_mcmc,mnist4x256%%ind675_tar2_eps0.15,mnist,sat,24.86
SOI^snc_mcmc,mnist4x256%%ind6785_tar6_eps0.15,mnist,sat,77.63
SOI^snc_mcmc,mnist4x256%%ind6957_tar4_eps0.01,mnist,unsat,14.12
SOI^snc_mcmc,mnist4x256%%ind7055_tar5_eps0.09,mnist,to,3600.09
SOI^snc_mcmc,mnist4x256%%ind7250_tar5_eps0.15,mnist,to,3600.03
SOI^snc_mcmc,mnist4x256%%ind7377_tar6_eps0.15,mnist,sat,647.61
SOI^snc_mcmc,mnist4x256%%ind7424_tar2_eps0.01,mnist,unsat,14.67
SOI^snc_mcmc,mnist4x256%%ind7522_tar3_eps0.03,mnist,unsat,14.0
SOI^snc_mcmc,mnist4x256%%ind7612_tar0_eps0.09,mnist,sat,939.84
SOI^snc_mcmc,mnist4x256%%ind7625_tar3_eps0.15,mnist,to,3600.08
SOI^snc_mcmc,mnist4x256%%ind7656_tar1_eps0.12,mnist,to,3600.07
SOI^snc_mcmc,mnist4x256%%ind7767_tar1_eps0.01,mnist,unsat,13.53
SOI^snc_mcmc,mnist4x256%%ind7876_tar7_eps0.12,mnist,to,3600.12
SOI^snc_mcmc,mnist4x256%%ind8050_tar7_eps0.03,mnist,unsat,13.68
SOI^snc_mcmc,mnist4x256%%ind8066_tar0_eps0.01,mnist,unsat,14.1
SOI^snc_mcmc,mnist4x256%%ind8212_tar7_eps0.06,mnist,to,3600.02
SOI^snc_mcmc,mnist4x256%%ind8291_tar9_eps0.09,mnist,to,3600.04
SOI^snc_mcmc,mnist4x256%%ind8545_tar6_eps0.01,mnist,unsat,14.91
SOI^snc_mcmc,mnist4x256%%ind8660_tar5_eps0.06,mnist,to,3600.08
SOI^snc_mcmc,mnist4x256%%ind8691_tar4_eps0.01,mnist,unsat,14.42
SOI^snc_mcmc,mnist4x256%%ind8857_tar2_eps0.12,mnist,to,3600.04
SOI^snc_mcmc,mnist4x256%%ind8951_tar7_eps0.12,mnist,to,3600.1
SOI^snc_mcmc,mnist4x256%%ind9084_tar0_eps0.01,mnist,unsat,14.38
SOI^snc_mcmc,mnist4x256%%ind9138_tar0_eps0.01,mnist,unsat,14.47
SOI^snc_mcmc,mnist4x256%%ind9212_tar8_eps0.03,mnist,unsat,15.02
SOI^snc_mcmc,mnist4x256%%ind922_tar0_eps0.01,mnist,unsat,14.03
SOI^snc_mcmc,mnist4x256%%ind9315_tar1_eps0.09,mnist,to,3600.04
SOI^snc_mcmc,mnist4x256%%ind9341_tar6_eps0.03,mnist,to,3600.07
SOI^snc_mcmc,mnist4x256%%ind934_tar9_eps0.06,mnist,to,3600.1
SOI^snc_mcmc,mnist4x256%%ind945_tar8_eps0.01,mnist,unsat,14.5
SOI^snc_mcmc,mnist4x256%%ind9465_tar1_eps0.03,mnist,unsat,14.6
SOI^snc_mcmc,mnist4x256%%ind9492_tar7_eps0.06,mnist,to,3600.09
SOI^snc_mcmc,mnist4x256%%ind950_tar6_eps0.06,mnist,to,3600.05
SOI^snc_mcmc,mnist4x256%%ind9640_tar1_eps0.12,mnist,to,3600.1
SOI^snc_mcmc,mnist4x256%%ind9696_tar4_eps0.12,mnist,to,3600.05
SOI^snc_mcmc,mnist4x256%%ind9805_tar7_eps0.15,mnist,to,3600.08
SOI^snc_mcmc,mnist4x256%%ind9989_tar2_eps0.09,mnist,to,3600.05
SOI^snc_mcmc,mnist6x256%%ind1276_tar3_eps0.09,mnist,sat,33.8
SOI^snc_mcmc,mnist6x256%%ind1346_tar9_eps0.03,mnist,to,3600.03
SOI^snc_mcmc,mnist6x256%%ind1390_tar7_eps0.09,mnist,to,3600.05
SOI^snc_mcmc,mnist6x256%%ind1549_tar2_eps0.12,mnist,sat,29.34
SOI^snc_mcmc,mnist6x256%%ind1722_tar3_eps0.01,mnist,to,3600.07
SOI^snc_mcmc,mnist6x256%%ind1898_tar1_eps0.06,mnist,to,3600.05
SOI^snc_mcmc,mnist6x256%%ind1931_tar7_eps0.03,mnist,to,3600.11
SOI^snc_mcmc,mnist6x256%%ind2143_tar8_eps0.12,mnist,sat,21.75
SOI^snc_mcmc,mnist6x256%%ind2160_tar3_eps0.06,mnist,to,3600.02
SOI^snc_mcmc,mnist6x256%%ind2162_tar6_eps0.15,mnist,to,3600.05
SOI^snc_mcmc,mnist6x256%%ind2184_tar0_eps0.01,mnist,unsat,22.71
SOI^snc_mcmc,mnist6x256%%ind2184_tar4_eps0.09,mnist,to,3600.08
SOI^snc_mcmc,mnist6x256%%ind2242_tar4_eps0.01,mnist,unsat,21.17
SOI^snc_mcmc,mnist6x256%%ind2301_tar4_eps0.03,mnist,to,3600.12
SOI^snc_mcmc,mnist6x256%%ind2398_tar8_eps0.01,mnist,unsat,21.09
SOI^snc_mcmc,mnist6x256%%ind2532_tar5_eps0.12,mnist,sat,1188.82
SOI^snc_mcmc,mnist6x256%%ind260_tar5_eps0.03,mnist,unsat,20.56
SOI^snc_mcmc,mnist6x256%%ind2665_tar4_eps0.06,mnist,to,3600.04
SOI^snc_mcmc,mnist6x256%%ind2812_tar1_eps0.12,mnist,to,3600.02
SOI^snc_mcmc,mnist6x256%%ind2944_tar2_eps0.06,mnist,to,3600.1
SOI^snc_mcmc,mnist6x256%%ind2992_tar4_eps0.03,mnist,to,3600.08
SOI^snc_mcmc,mnist6x256%%ind3341_tar9_eps0.01,mnist,unsat,21.17
SOI^snc_mcmc,mnist6x256%%ind3533_tar5_eps0.12,mnist,sat,779.53
SOI^snc_mcmc,mnist6x256%%ind3597_tar7_eps0.06,mnist,to,3600.08
SOI^snc_mcmc,mnist6x256%%ind3796_tar0_eps0.01,mnist,to,3600.03
SOI^snc_mcmc,mnist6x256%%ind3812_tar8_eps0.03,mnist,to,3600.1
SOI^snc_mcmc,mnist6x256%%ind3892_tar0_eps0.09,mnist,to,3600.11
SOI^snc_mcmc,mnist6x256%%ind4036_tar2_eps0.09,mnist,sat,180.83
SOI^snc_mcmc,mnist6x256%%ind4224_tar1_eps0.06,mnist,to,3600.11
SOI^snc_mcmc,mnist6x256%%ind4282_tar5_eps0.01,mnist,unsat,19.18
SOI^snc_mcmc,mnist6x256%%ind4483_tar1_eps0.09,mnist,to,3600.08
SOI^snc_mcmc,mnist6x256%%ind4690_tar3_eps0.03,mnist,to,3600.03
SOI^snc_mcmc,mnist6x256%%ind4993_tar3_eps0.12,mnist,to,3600.07
SOI^snc_mcmc,mnist6x256%%ind5004_tar9_eps0.15,mnist,to,3600.03
SOI^snc_mcmc,mnist6x256%%ind5057_tar7_eps0.01,mnist,unsat,20.09
SOI^snc_mcmc,mnist6x256%%ind5132_tar3_eps0.03,mnist,unsat,294.63
SOI^snc_mcmc,mnist6x256%%ind515_tar5_eps0.15,mnist,to,3600.1
SOI^snc_mcmc,mnist6x256%%ind5370_tar0_eps0.15,mnist,sat,198.38
SOI^snc_mcmc,mnist6x256%%ind5393_tar1_eps0.03,mnist,to,3600.11
SOI^snc_mcmc,mnist6x256%%ind5537_tar6_eps0.15,mnist,to,3600.05
SOI^snc_mcmc,mnist6x256%%ind5655_tar5_eps0.06,mnist,to,3600.05
SOI^snc_mcmc,mnist6x256%%ind5780_tar6_eps0.09,mnist,to,3600.1
SOI^snc_mcmc,mnist6x256%%ind5786_tar7_eps0.03,mnist,to,3600.08
SOI^snc_mcmc,mnist6x256%%ind5788_tar1_eps0.09,mnist,to,3600.1
SOI^snc_mcmc,mnist6x256%%ind5959_tar2_eps0.12,mnist,to,3600.03
SOI^snc_mcmc,mnist6x256%%ind5989_tar5_eps0.09,mnist,sat,3420.93
SOI^snc_mcmc,mnist6x256%%ind604_tar4_eps0.15,mnist,sat,1742.78
SOI^snc_mcmc,mnist6x256%%ind6176_tar2_eps0.03,mnist,unsat,19.51
SOI^snc_mcmc,mnist6x256%%ind6265_tar3_eps0.03,mnist,unsat,20.3
SOI^snc_mcmc,mnist6x256%%ind6266_tar6_eps0.01,mnist,unsat,19.25
SOI^snc_mcmc,mnist6x256%%ind6342_tar2_eps0.06,mnist,to,3600.08
SOI^snc_mcmc,mnist6x256%%ind6366_tar0_eps0.06,mnist,to,3600.09
SOI^snc_mcmc,mnist6x256%%ind6412_tar6_eps0.15,mnist,to,3600.1
SOI^snc_mcmc,mnist6x256%%ind6477_tar0_eps0.15,mnist,to,3600.02
SOI^snc_mcmc,mnist6x256%%ind6501_tar1_eps0.12,mnist,to,3600.05
SOI^snc_mcmc,mnist6x256%%ind674_tar8_eps0.06,mnist,to,3600.02
SOI^snc_mcmc,mnist6x256%%ind6831_tar4_eps0.12,mnist,to,3600.06
SOI^snc_mcmc,mnist6x256%%ind6953_tar5_eps0.01,mnist,unsat,20.56
SOI^snc_mcmc,mnist6x256%%ind6970_tar6_eps0.15,mnist,to,3600.12
SOI^snc_mcmc,mnist6x256%%ind7294_tar9_eps0.09,mnist,to,3600.08
SOI^snc_mcmc,mnist6x256%%ind729_tar0_eps0.12,mnist,to,3600.12
SOI^snc_mcmc,mnist6x256%%ind7433_tar4_eps0.06,mnist,to,3600.03
SOI^snc_mcmc,mnist6x256%%ind7447_tar3_eps0.09,mnist,to,3600.09
SOI^snc_mcmc,mnist6x256%%ind7481_tar0_eps0.15,mnist,sat,646.94
SOI^snc_mcmc,mnist6x256%%ind7566_tar3_eps0.15,mnist,to,3600.03
SOI^snc_mcmc,mnist6x256%%ind7792_tar5_eps0.03,mnist,unsat,21.26
SOI^snc_mcmc,mnist6x256%%ind7840_tar7_eps0.15,mnist,to,3600.12
SOI^snc_mcmc,mnist6x256%%ind8018_tar0_eps0.01,mnist,unsat,20.8
SOI^snc_mcmc,mnist6x256%%ind8044_tar1_eps0.09,mnist,to,3600.09
SOI^snc_mcmc,mnist6x256%%ind8192_tar7_eps0.12,mnist,to,3600.08
SOI^snc_mcmc,mnist6x256%%ind8285_tar4_eps0.15,mnist,sat,342.98
SOI^snc_mcmc,mnist6x256%%ind8364_tar0_eps0.01,mnist,unsat,22.42
SOI^snc_mcmc,mnist6x256%%ind8398_tar1_eps0.06,mnist,to,3600.05
SOI^snc_mcmc,mnist6x256%%ind8409_tar0_eps0.12,mnist,to,3600.07
SOI^snc_mcmc,mnist6x256%%ind8480_tar8_eps0.09,mnist,to,3600.04
SOI^snc_mcmc,mnist6x256%%ind8520_tar9_eps0.06,mnist,sat,23.18
SOI^snc_mcmc,mnist6x256%%ind8587_tar1_eps0.09,mnist,to,3600.07
SOI^snc_mcmc,mnist6x256%%ind8681_tar4_eps0.01,mnist,unsat,21.2
SOI^snc_mcmc,mnist6x256%%ind9045_tar2_eps0.12,mnist,sat,30.89
SOI^snc_mcmc,mnist6x256%%ind9227_tar7_eps0.15,mnist,to,3600.06
SOI^snc_mcmc,mnist6x256%%ind92_tar5_eps0.06,mnist,to,3600.08
SOI^snc_mcmc,mnist6x256%%ind931_tar8_eps0.12,mnist,sat,28.66
SOI^snc_mcmc,mnist6x256%%ind9491_tar9_eps0.03,mnist,unsat,20.96
SOI^snc_mcmc,mnist6x256%%ind9512_tar7_eps0.15,mnist,to,3600.05
SOI^snc_mcmc,mnist6x256%%ind9513_tar2_eps0.06,mnist,to,3600.04
SOI^snc_mcmc,mnist6x256%%ind9563_tar1_eps0.03,mnist,unsat,26.53
SOI^snc_mcmc,mnist6x256%%ind980_tar5_eps0.09,mnist,to,3600.03
SOI^snc_mcmc,mnist6x256%%ind9900_tar9_eps0.01,mnist,unsat,20.29
SOI^snc_mcmc,mnist6x256%%ind9909_tar6_eps0.01,mnist,unsat,21.4
SOI^snc_mcmc,mnist6x256%%ind9998_tar0_eps0.12,mnist,to,3600.08
SOI^snc_mcmc,cifar10_base_kw_simp%%ind1087_tar7_eps0.01,cifar10,unsat,26.37
SOI^snc_mcmc,cifar10_base_kw_simp%%ind134_tar5_eps0.03,cifar10,unsat,22.51
SOI^snc_mcmc,cifar10_base_kw_simp%%ind1388_tar4_eps0.09,cifar10,to,3600.07
SOI^snc_mcmc,cifar10_base_kw_simp%%ind1446_tar2_eps0.15,cifar10,sat,48.67
SOI^snc_mcmc,cifar10_base_kw_simp%%ind1787_tar2_eps0.12,cifar10,sat,27.73
SOI^snc_mcmc,cifar10_base_kw_simp%%ind1812_tar9_eps0.15,cifar10,sat,488.92
SOI^snc_mcmc,cifar10_base_kw_simp%%ind1819_tar4_eps0.01,cifar10,unsat,18.0
SOI^snc_mcmc,cifar10_base_kw_simp%%ind1835_tar4_eps0.09,cifar10,sat,27.63
SOI^snc_mcmc,cifar10_base_kw_simp%%ind1845_tar0_eps0.12,cifar10,to,3600.08
SOI^snc_mcmc,cifar10_base_kw_simp%%ind1849_tar6_eps0.15,cifar10,sat,32.3
SOI^snc_mcmc,cifar10_base_kw_simp%%ind1872_tar0_eps0.12,cifar10,sat,33.43
SOI^snc_mcmc,cifar10_base_kw_simp%%ind2051_tar9_eps0.03,cifar10,unsat,19.09
SOI^snc_mcmc,cifar10_base_kw_simp%%ind2130_tar4_eps0.15,cifar10,sat,34.54
SOI^snc_mcmc,cifar10_base_kw_simp%%ind2149_tar5_eps0.06,cifar10,to,3600.05
SOI^snc_mcmc,cifar10_base_kw_simp%%ind2172_tar6_eps0.06,cifar10,sat,25.18
SOI^snc_mcmc,cifar10_base_kw_simp%%ind2215_tar6_eps0.06,cifar10,sat,21.13
SOI^snc_mcmc,cifar10_base_kw_simp%%ind2223_tar2_eps0.12,cifar10,sat,202.49
SOI^snc_mcmc,cifar10_base_kw_simp%%ind228_tar2_eps0.12,cifar10,sat,29.92
SOI^snc_mcmc,cifar10_base_kw_simp%%ind22_tar2_eps0.15,cifar10,sat,41.09
SOI^snc_mcmc,cifar10_base_kw_simp%%ind2304_tar7_eps0.15,cifar10,sat,2475.12
SOI^snc_mcmc,cifar10_base_kw_simp%%ind2308_tar5_eps0.01,cifar10,unsat,17.5
SOI^snc_mcmc,cifar10_base_kw_simp%%ind2343_tar3_eps0.01,cifar10,unsat,22.57
SOI^snc_mcmc,cifar10_base_kw_simp%%ind2398_tar2_eps0.01,cifar10,unsat,23.56
SOI^snc_mcmc,cifar10_base_kw_simp%%ind2412_tar5_eps0.06,cifar10,to,3600.11
SOI^snc_mcmc,cifar10_base_kw_simp%%ind2581_tar3_eps0.12,cifar10,to,3600.11
SOI^snc_mcmc,cifar10_base_kw_simp%%ind2670_tar4_eps0.01,cifar10,unsat,20.51
SOI^snc_mcmc,cifar10_base_kw_simp%%ind2741_tar1_eps0.09,cifar10,to,3600.05
SOI^snc_mcmc,cifar10_base_kw_simp%%ind2796_tar2_eps0.06,cifar10,sat,27.2
SOI^snc_mcmc,cifar10_base_kw_simp%%ind3016_tar3_eps0.06,cifar10,to,3600.1
SOI^snc_mcmc,cifar10_base_kw_simp%%ind3094_tar7_eps0.06,cifar10,to,3600.07
SOI^snc_mcmc,cifar10_base_kw_simp%%ind30_tar3_eps0.03,cifar10,sat,19.74
SOI^snc_mcmc,cifar10_base_kw_simp%%ind3497_tar3_eps0.01,cifar10,unsat,17.12
SOI^snc_mcmc,cifar10_base_kw_simp%%ind3551_tar4_eps0.09,cifar10,sat,21.61
SOI^snc_mcmc,cifar10_base_kw_simp%%ind3566_tar2_eps0.03,cifar10,sat,27.53
SOI^snc_mcmc,cifar10_base_kw_simp%%ind3587_tar5_eps0.15,cifar10,sat,32.68
SOI^snc_mcmc,cifar10_base_kw_simp%%ind3724_tar4_eps0.01,cifar10,unsat,18.04
SOI^snc_mcmc,cifar10_base_kw_simp%%ind38_tar6_eps0.12,cifar10,sat,35.95
SOI^snc_mcmc,cifar10_base_kw_simp%%ind4079_tar1_eps0.03,cifar10,unsat,20.53
SOI^snc_mcmc,cifar10_base_kw_simp%%ind4220_tar7_eps0.06,cifar10,to,3600.09
SOI^snc_mcmc,cifar10_base_kw_simp%%ind4480_tar3_eps0.09,cifar10,sat,25.2
SOI^snc_mcmc,cifar10_base_kw_simp%%ind4514_tar4_eps0.15,cifar10,to,3600.08
SOI^snc_mcmc,cifar10_base_kw_simp%%ind4736_tar0_eps0.03,cifar10,to,3600.06
SOI^snc_mcmc,cifar10_base_kw_simp%%ind5154_tar6_eps0.12,cifar10,sat,29.89
SOI^snc_mcmc,cifar10_base_kw_simp%%ind5163_tar2_eps0.09,cifar10,sat,449.33
SOI^snc_mcmc,cifar10_base_kw_simp%%ind5440_tar8_eps0.03,cifar10,unsat,19.1
SOI^snc_mcmc,cifar10_base_kw_simp%%ind5506_tar6_eps0.01,cifar10,sat,19.57
SOI^snc_mcmc,cifar10_base_kw_simp%%ind5522_tar7_eps0.03,cifar10,unsat,18.01
SOI^snc_mcmc,cifar10_base_kw_simp%%ind5743_tar7_eps0.15,cifar10,sat,193.59
SOI^snc_mcmc,cifar10_base_kw_simp%%ind5749_tar6_eps0.12,cifar10,sat,453.42
SOI^snc_mcmc,cifar10_base_kw_simp%%ind5752_tar8_eps0.09,cifar10,to,3600.06
SOI^snc_mcmc,cifar10_base_kw_simp%%ind5818_tar0_eps0.09,cifar10,to,3600.12
SOI^snc_mcmc,cifar10_base_kw_simp%%ind5853_tar2_eps0.12,cifar10,sat,60.49
SOI^snc_mcmc,cifar10_base_kw_simp%%ind5874_tar6_eps0.03,cifar10,sat,26.76
SOI^snc_mcmc,cifar10_base_kw_simp%%ind5906_tar9_eps0.01,cifar10,unsat,18.24
SOI^snc_mcmc,cifar10_base_kw_simp%%ind5962_tar9_eps0.06,cifar10,sat,22.27
SOI^snc_mcmc,cifar10_base_kw_simp%%ind6084_tar5_eps0.01,cifar10,unsat,20.9
SOI^snc_mcmc,cifar10_base_kw_simp%%ind6129_tar2_eps0.12,cifar10,sat,26.27
SOI^snc_mcmc,cifar10_base_kw_simp%%ind6174_tar7_eps0.15,cifar10,sat,28.67
SOI^snc_mcmc,cifar10_base_kw_simp%%ind6218_tar6_eps0.03,cifar10,sat,20.85
SOI^snc_mcmc,cifar10_base_kw_simp%%ind6364_tar9_eps0.15,cifar10,sat,30.39
SOI^snc_mcmc,cifar10_base_kw_simp%%ind637_tar0_eps0.15,cifar10,sat,32.98
SOI^snc_mcmc,cifar10_base_kw_simp%%ind6451_tar3_eps0.01,cifar10,unsat,18.77
SOI^snc_mcmc,cifar10_base_kw_simp%%ind6484_tar0_eps0.06,cifar10,sat,23.94
SOI^snc_mcmc,cifar10_base_kw_simp%%ind6496_tar8_eps0.12,cifar10,to,3600.08
SOI^snc_mcmc,cifar10_base_kw_simp%%ind6499_tar5_eps0.03,cifar10,sat,26.87
SOI^snc_mcmc,cifar10_base_kw_simp%%ind6579_tar3_eps0.06,cifar10,sat,21.01
SOI^snc_mcmc,cifar10_base_kw_simp%%ind6765_tar7_eps0.15,cifar10,sat,42.67
SOI^snc_mcmc,cifar10_base_kw_simp%%ind6799_tar1_eps0.12,cifar10,sat,24.93
SOI^snc_mcmc,cifar10_base_kw_simp%%ind681_tar7_eps0.09,cifar10,to,3600.12
SOI^snc_mcmc,cifar10_base_kw_simp%%ind7154_tar2_eps0.09,cifar10,to,3600.07
SOI^snc_mcmc,cifar10_base_kw_simp%%ind7173_tar8_eps0.03,cifar10,unsat,23.74
SOI^snc_mcmc,cifar10_base_kw_simp%%ind727_tar1_eps0.09,cifar10,sat,29.21
SOI^snc_mcmc,cifar10_base_kw_simp%%ind7341_tar0_eps0.06,cifar10,to,3600.06
SOI^snc_mcmc,cifar10_base_kw_simp%%ind7371_tar4_eps0.09,cifar10,sat,210.84
SOI^snc_mcmc,cifar10_base_kw_simp%%ind7656_tar9_eps0.09,cifar10,sat,25.34
SOI^snc_mcmc,cifar10_base_kw_simp%%ind7672_tar0_eps0.06,cifar10,to,3600.07
SOI^snc_mcmc,cifar10_base_kw_simp%%ind7986_tar5_eps0.03,cifar10,unsat,18.6
SOI^snc_mcmc,cifar10_base_kw_simp%%ind8209_tar1_eps0.06,cifar10,to,3600.07
SOI^snc_mcmc,cifar10_base_kw_simp%%ind8225_tar3_eps0.01,cifar10,unsat,23.61
SOI^snc_mcmc,cifar10_base_kw_simp%%ind8477_tar0_eps0.06,cifar10,to,3600.04
SOI^snc_mcmc,cifar10_base_kw_simp%%ind8778_tar6_eps0.03,cifar10,unsat,20.39
SOI^snc_mcmc,cifar10_base_kw_simp%%ind8783_tar5_eps0.15,cifar10,sat,36.17
SOI^snc_mcmc,cifar10_base_kw_simp%%ind898_tar9_eps0.01,cifar10,unsat,17.84
SOI^snc_mcmc,cifar10_base_kw_simp%%ind9081_tar2_eps0.12,cifar10,sat,32.13
SOI^snc_mcmc,cifar10_base_kw_simp%%ind9226_tar6_eps0.09,cifar10,sat,89.32
SOI^snc_mcmc,cifar10_base_kw_simp%%ind9266_tar2_eps0.09,cifar10,sat,35.38
SOI^snc_mcmc,cifar10_base_kw_simp%%ind9394_tar6_eps0.01,cifar10,unsat,18.82
SOI^snc_mcmc,cifar10_base_kw_simp%%ind9603_tar3_eps0.03,cifar10,to,3600.05
SOI^snc_mcmc,cifar10_base_kw_simp%%ind9765_tar6_eps0.15,cifar10,sat,167.16
SOI^snc_mcmc,cifar10_base_kw_simp%%ind9777_tar6_eps0.12,cifar10,sat,46.77
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind1034_tar7_eps0.01,cifar10,unsat,24.5
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind1243_tar1_eps0.06,cifar10,to,3600.07
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind1342_tar4_eps0.03,cifar10,unsat,61.35
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind1381_tar5_eps0.09,cifar10,sat,117.58
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind1399_tar0_eps0.09,cifar10,sat,90.9
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind1409_tar7_eps0.09,cifar10,to,3600.12
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind1464_tar4_eps0.12,cifar10,sat,585.94
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind1487_tar0_eps0.01,cifar10,unsat,43.48
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind1617_tar7_eps0.15,cifar10,to,3600.05
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind1643_tar7_eps0.12,cifar10,sat,209.88
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind1860_tar6_eps0.01,cifar10,unsat,22.18
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind2055_tar6_eps0.09,cifar10,to,3600.1
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind2423_tar7_eps0.09,cifar10,sat,238.42
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind2573_tar0_eps0.15,cifar10,unsat,31.21
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind2713_tar9_eps0.12,cifar10,unsat,29.85
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind2746_tar6_eps0.15,cifar10,unsat,28.93
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind2911_tar3_eps0.12,cifar10,unsat,25.38
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind2970_tar0_eps0.06,cifar10,to,3600.06
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind3039_tar7_eps0.09,cifar10,to,3600.08
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind3105_tar9_eps0.03,cifar10,unsat,44.75
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind3154_tar8_eps0.01,cifar10,unsat,48.15
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind3447_tar3_eps0.06,cifar10,to,3600.03
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind4004_tar7_eps0.03,cifar10,sat,46.61
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind4340_tar2_eps0.12,cifar10,to,3600.03
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind4351_tar3_eps0.15,cifar10,sat,224.95
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind4378_tar9_eps0.06,cifar10,to,3600.02
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind4532_tar2_eps0.06,cifar10,to,3600.06
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind4550_tar7_eps0.06,cifar10,to,3600.03
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind4757_tar3_eps0.12,cifar10,to,3600.09
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind4973_tar8_eps0.03,cifar10,sat,57.12
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind4985_tar2_eps0.03,cifar10,sat,46.75
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind5209_tar0_eps0.12,cifar10,to,3600.11
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind5242_tar4_eps0.09,cifar10,sat,101.79
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind5433_tar4_eps0.03,cifar10,to,3600.02
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind5455_tar6_eps0.15,cifar10,sat,141.45
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind5619_tar4_eps0.15,cifar10,sat,2320.55
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind5886_tar0_eps0.01,cifar10,unsat,34.29
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind5897_tar3_eps0.06,cifar10,to,3600.09
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind600_tar7_eps0.01,cifar10,unsat,30.0
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind6072_tar1_eps0.15,cifar10,sat,875.46
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind6110_tar2_eps0.03,cifar10,unsat,30.02
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind6177_tar1_eps0.09,cifar10,sat,1522.78
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind618_tar3_eps0.03,cifar10,unsat,39.79
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind6265_tar1_eps0.09,cifar10,sat,95.44
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind6310_tar7_eps0.03,cifar10,unsat,31.96
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind6444_tar2_eps0.12,cifar10,sat,108.15
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind6545_tar0_eps0.01,cifar10,sat,42.69
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind6560_tar5_eps0.12,cifar10,sat,206.82
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind6598_tar3_eps0.09,cifar10,sat,64.34
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind6633_tar1_eps0.06,cifar10,to,3600.02
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind6637_tar4_eps0.15,cifar10,sat,228.71
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind6731_tar8_eps0.12,cifar10,unsat,25.73
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind6734_tar9_eps0.03,cifar10,sat,81.45
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind6755_tar4_eps0.01,cifar10,unsat,32.37
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind7047_tar9_eps0.01,cifar10,unsat,33.32
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind7128_tar2_eps0.15,cifar10,unsat,21.05
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind7305_tar9_eps0.01,cifar10,unsat,33.25
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind7429_tar9_eps0.03,cifar10,sat,480.98
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind7460_tar9_eps0.12,cifar10,unsat,23.3
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind7526_tar2_eps0.09,cifar10,to,3600.1
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind7534_tar2_eps0.06,cifar10,sat,65.4
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind7535_tar0_eps0.09,cifar10,sat,121.41
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind7865_tar8_eps0.06,cifar10,unsat,45.8
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind7884_tar1_eps0.03,cifar10,to,3600.08
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind795_tar8_eps0.06,cifar10,to,3600.03
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind8024_tar2_eps0.01,cifar10,unsat,31.8
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind8147_tar8_eps0.01,cifar10,unsat,33.26
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind8163_tar8_eps0.15,cifar10,to,3600.05
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind8171_tar7_eps0.15,cifar10,sat,141.54
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind8207_tar6_eps0.15,cifar10,sat,1403.93
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind8392_tar4_eps0.01,cifar10,unsat,36.25
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind8439_tar4_eps0.15,cifar10,sat,99.44
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind8482_tar0_eps0.12,cifar10,to,3600.07
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind8654_tar8_eps0.12,cifar10,sat,3076.43
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind8773_tar1_eps0.09,cifar10,to,3600.06
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind8812_tar2_eps0.06,cifar10,to,3600.11
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind9004_tar0_eps0.01,cifar10,unsat,31.66
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind9028_tar2_eps0.15,cifar10,sat,410.41
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind9266_tar5_eps0.03,cifar10,to,3600.05
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind9273_tar2_eps0.09,cifar10,sat,142.14
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind9311_tar0_eps0.01,cifar10,unsat,33.96
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind9405_tar2_eps0.12,cifar10,to,3600.08
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind9691_tar0_eps0.06,cifar10,to,3600.07
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind9734_tar1_eps0.09,cifar10,to,3600.09
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind9767_tar3_eps0.06,cifar10,to,3600.05
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind977_tar1_eps0.15,cifar10,sat,1248.83
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind9827_tar8_eps0.06,cifar10,to,3600.02
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind9856_tar1_eps0.03,cifar10,to,3600.09
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind9918_tar1_eps0.03,cifar10,to,3600.04
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind9968_tar8_eps0.12,cifar10,unsat,20.63
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind1129_tar1_eps0.15,cifar10,to,3600.03
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind1176_tar3_eps0.15,cifar10,to,3600.09
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind1190_tar4_eps0.03,cifar10,unsat,41.51
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind1209_tar4_eps0.01,cifar10,unsat,41.15
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind1486_tar0_eps0.01,cifar10,unsat,40.59
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind1525_tar9_eps0.09,cifar10,to,3600.07
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind1546_tar9_eps0.12,cifar10,unsat,29.79
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind1574_tar6_eps0.06,cifar10,to,3600.12
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind1665_tar2_eps0.03,cifar10,unsat,32.86
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind1832_tar3_eps0.09,cifar10,to,3600.12
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind1925_tar3_eps0.06,cifar10,to,3600.1
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind2009_tar0_eps0.01,cifar10,unsat,42.93
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind2144_tar7_eps0.03,cifar10,unsat,46.7
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind2159_tar0_eps0.06,cifar10,sat,55.42
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind232_tar2_eps0.01,cifar10,unsat,37.44
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind2447_tar1_eps0.01,cifar10,sat,49.79
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind2685_tar4_eps0.03,cifar10,sat,53.51
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind2702_tar5_eps0.15,cifar10,to,3600.09
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind2813_tar5_eps0.06,cifar10,to,3600.07
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind2942_tar7_eps0.03,cifar10,unsat,41.74
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind2955_tar8_eps0.12,cifar10,to,3600.03
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind3197_tar4_eps0.01,cifar10,sat,51.07
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind3485_tar4_eps0.12,cifar10,to,3600.09
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind3551_tar6_eps0.12,cifar10,to,3600.04
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind3573_tar4_eps0.15,cifar10,to,3600.09
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind3581_tar1_eps0.03,cifar10,to,3600.12
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind3694_tar4_eps0.09,cifar10,sat,345.65
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind378_tar3_eps0.03,cifar10,sat,48.61
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind388_tar8_eps0.01,cifar10,unsat,42.71
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind3914_tar8_eps0.03,cifar10,unsat,43.67
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind4163_tar1_eps0.09,cifar10,to,3600.06
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind4381_tar8_eps0.06,cifar10,to,3600.12
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind4513_tar7_eps0.15,cifar10,sat,509.2
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind4579_tar1_eps0.03,cifar10,to,3600.08
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind4625_tar1_eps0.15,cifar10,to,3600.04
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind4762_tar4_eps0.12,cifar10,to,3600.1
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind5055_tar1_eps0.06,cifar10,to,3600.11
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind5064_tar3_eps0.09,cifar10,to,3600.06
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind5096_tar6_eps0.12,cifar10,to,3600.03
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind5203_tar0_eps0.01,cifar10,unsat,43.58
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind5226_tar9_eps0.06,cifar10,to,3600.07
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind5430_tar2_eps0.06,cifar10,to,3600.06
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind5490_tar5_eps0.12,cifar10,to,3600.11
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind5559_tar0_eps0.09,cifar10,unsat,30.13
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind5625_tar6_eps0.09,cifar10,to,3600.09
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind5699_tar2_eps0.15,cifar10,to,3600.12
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind5733_tar7_eps0.06,cifar10,to,3600.03
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind585_tar1_eps0.15,cifar10,sat,310.45
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind6009_tar1_eps0.06,cifar10,to,3600.08
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind6122_tar3_eps0.15,cifar10,sat,114.32
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind6434_tar6_eps0.15,cifar10,to,3600.03
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind6486_tar5_eps0.15,cifar10,sat,308.06
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind6504_tar4_eps0.12,cifar10,sat,94.8
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind654_tar1_eps0.12,cifar10,to,3600.1
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind6569_tar5_eps0.03,cifar10,to,3600.08
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind6620_tar0_eps0.01,cifar10,unsat,51.48
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind675_tar4_eps0.15,cifar10,sat,90.14
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind7009_tar2_eps0.01,cifar10,unsat,43.15
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind716_tar7_eps0.09,cifar10,to,3600.1
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind7335_tar2_eps0.09,cifar10,sat,79.81
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind7382_tar5_eps0.09,cifar10,to,3600.1
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind7522_tar3_eps0.03,cifar10,sat,53.09
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind7558_tar3_eps0.01,cifar10,unsat,42.82
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind7656_tar2_eps0.12,cifar10,to,3600.07
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind7876_tar7_eps0.12,cifar10,to,3600.05
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind7964_tar7_eps0.01,cifar10,unsat,42.43
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind8050_tar3_eps0.03,cifar10,sat,52.26
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind8164_tar2_eps0.09,cifar10,to,3600.09
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind8280_tar7_eps0.06,cifar10,sat,53.72
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind8575_tar4_eps0.15,cifar10,to,3600.07
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind8766_tar0_eps0.01,cifar10,unsat,47.97
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind8771_tar4_eps0.01,cifar10,unsat,44.45
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind8792_tar7_eps0.09,cifar10,to,3600.04
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind8857_tar1_eps0.12,cifar10,sat,139.31
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind8951_tar6_eps0.06,cifar10,to,3600.06
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind8951_tar7_eps0.12,cifar10,sat,179.14
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind9004_tar3_eps0.09,cifar10,to,3600.03
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind9032_tar0_eps0.06,cifar10,sat,62.81
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind9080_tar7_eps0.15,cifar10,to,3600.09
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind9163_tar1_eps0.01,cifar10,unsat,40.94
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind9212_tar1_eps0.03,cifar10,to,3600.1
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind9321_tar7_eps0.06,cifar10,to,3600.12
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind9341_tar6_eps0.03,cifar10,sat,51.86
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind943_tar7_eps0.09,cifar10,to,3600.12
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind9465_tar7_eps0.03,cifar10,sat,55.91
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind9502_tar3_eps0.06,cifar10,to,3600.03
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind9513_tar1_eps0.09,cifar10,to,3600.08
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind954_tar3_eps0.15,cifar10,unsat,28.5
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind9640_tar1_eps0.12,cifar10,sat,68.18
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind9696_tar4_eps0.12,cifar10,sat,179.86
SOI^snc_mcmc,32x16_688%%ind10115_eps0.06_delta2.0,taxi,sat,6.14
SOI^snc_mcmc,32x16_688%%ind1047_eps0.03_delta2.0,taxi,sat,6.37
SOI^snc_mcmc,32x16_688%%ind10672_eps0.03_delta6.0,taxi,sat,5.33
SOI^snc_mcmc,32x16_688%%ind11023_eps0.03_delta2.0,taxi,sat,4.73
SOI^snc_mcmc,32x16_688%%ind11525_eps0.01_delta2.0,taxi,sat,5.45
SOI^snc_mcmc,32x16_688%%ind11568_eps0.06_delta6.0,taxi,sat,4.68
SOI^snc_mcmc,32x16_688%%ind11783_eps0.06_delta6.0,taxi,sat,5.49
SOI^snc_mcmc,32x16_688%%ind12346_eps0.06_delta2.0,taxi,sat,5.07
SOI^snc_mcmc,32x16_688%%ind12443_eps0.06_delta6.0,taxi,sat,4.73
SOI^snc_mcmc,32x16_688%%ind13085_eps0.03_delta2.0,taxi,sat,4.69
SOI^snc_mcmc,32x16_688%%ind13371_eps0.03_delta6.0,taxi,sat,5.41
SOI^snc_mcmc,32x16_688%%ind13415_eps0.01_delta2.0,taxi,sat,6.21
SOI^snc_mcmc,32x16_688%%ind13672_eps0.01_delta2.0,taxi,sat,4.87
SOI^snc_mcmc,32x16_688%%ind13849_eps0.06_delta2.0,taxi,sat,4.43
SOI^snc_mcmc,32x16_688%%ind14137_eps0.03_delta6.0,taxi,sat,5.58
SOI^snc_mcmc,32x16_688%%ind14491_eps0.03_delta2.0,taxi,sat,5.04
SOI^snc_mcmc,32x16_688%%ind14529_eps0.03_delta2.0,taxi,sat,4.87
SOI^snc_mcmc,32x16_688%%ind15530_eps0.03_delta2.0,taxi,sat,3.96
SOI^snc_mcmc,32x16_688%%ind15670_eps0.01_delta6.0,taxi,to,3600.09
SOI^snc_mcmc,32x16_688%%ind1575_eps0.01_delta6.0,taxi,to,3600.11
SOI^snc_mcmc,32x16_688%%ind15925_eps0.01_delta6.0,taxi,to,3600.06
SOI^snc_mcmc,32x16_688%%ind15991_eps0.01_delta6.0,taxi,to,3600.05
SOI^snc_mcmc,32x16_688%%ind1607_eps0.03_delta6.0,taxi,sat,4.64
SOI^snc_mcmc,32x16_688%%ind1624_eps0.01_delta2.0,taxi,sat,6.18
SOI^snc_mcmc,32x16_688%%ind16643_eps0.01_delta2.0,taxi,sat,4.21
SOI^snc_mcmc,32x16_688%%ind17335_eps0.06_delta6.0,taxi,sat,6.41
SOI^snc_mcmc,32x16_688%%ind17512_eps0.06_delta2.0,taxi,sat,6.14
SOI^snc_mcmc,32x16_688%%ind17556_eps0.06_delta2.0,taxi,sat,5.15
SOI^snc_mcmc,32x16_688%%ind17730_eps0.03_delta6.0,taxi,sat,6.35
SOI^snc_mcmc,32x16_688%%ind17956_eps0.01_delta6.0,taxi,unsat,4.84
SOI^snc_mcmc,32x16_688%%ind18002_eps0.06_delta6.0,taxi,sat,5.35
SOI^snc_mcmc,32x16_688%%ind18116_eps0.03_delta2.0,taxi,sat,5.64
SOI^snc_mcmc,32x16_688%%ind1814_eps0.01_delta6.0,taxi,unsat,4.85
SOI^snc_mcmc,32x16_688%%ind18309_eps0.06_delta2.0,taxi,sat,6.0
SOI^snc_mcmc,32x16_688%%ind18527_eps0.06_delta2.0,taxi,sat,4.98
SOI^snc_mcmc,32x16_688%%ind18550_eps0.01_delta2.0,taxi,sat,4.67
SOI^snc_mcmc,32x16_688%%ind18791_eps0.01_delta6.0,taxi,unsat,4.93
SOI^snc_mcmc,32x16_688%%ind18827_eps0.01_delta2.0,taxi,to,3600.11
SOI^snc_mcmc,32x16_688%%ind1898_eps0.06_delta2.0,taxi,sat,4.74
SOI^snc_mcmc,32x16_688%%ind19117_eps0.01_delta2.0,taxi,sat,5.62
SOI^snc_mcmc,32x16_688%%ind19134_eps0.01_delta2.0,taxi,sat,4.31
SOI^snc_mcmc,32x16_688%%ind1920_eps0.01_delta6.0,taxi,unsat,5.99
SOI^snc_mcmc,32x16_688%%ind19247_eps0.06_delta6.0,taxi,sat,5.02
SOI^snc_mcmc,32x16_688%%ind19276_eps0.06_delta6.0,taxi,sat,5.01
SOI^snc_mcmc,32x16_688%%ind19558_eps0.06_delta6.0,taxi,sat,4.51
SOI^snc_mcmc,32x16_688%%ind19734_eps0.01_delta6.0,taxi,to,3600.12
SOI^snc_mcmc,32x16_688%%ind19765_eps0.03_delta2.0,taxi,sat,4.94
SOI^snc_mcmc,32x16_688%%ind19930_eps0.03_delta6.0,taxi,sat,10.12
SOI^snc_mcmc,32x16_688%%ind2273_eps0.03_delta6.0,taxi,sat,6.16
SOI^snc_mcmc,32x16_688%%ind230_eps0.01_delta2.0,taxi,sat,4.98
SOI^snc_mcmc,32x16_688%%ind2810_eps0.06_delta2.0,taxi,sat,5.36
SOI^snc_mcmc,32x16_688%%ind295_eps0.01_delta6.0,taxi,unsat,4.91
SOI^snc_mcmc,32x16_688%%ind3148_eps0.01_delta2.0,taxi,sat,4.67
SOI^snc_mcmc,32x16_688%%ind3297_eps0.01_delta6.0,taxi,to,3600.11
SOI^snc_mcmc,32x16_688%%ind332_eps0.03_delta2.0,taxi,sat,4.38
SOI^snc_mcmc,32x16_688%%ind3570_eps0.03_delta2.0,taxi,sat,4.02
SOI^snc_mcmc,32x16_688%%ind3798_eps0.06_delta2.0,taxi,sat,4.54
SOI^snc_mcmc,32x16_688%%ind3907_eps0.06_delta2.0,taxi,sat,5.84
SOI^snc_mcmc,32x16_688%%ind405_eps0.03_delta2.0,taxi,sat,4.83
SOI^snc_mcmc,32x16_688%%ind4530_eps0.03_delta6.0,taxi,sat,5.07
SOI^snc_mcmc,32x16_688%%ind4623_eps0.01_delta2.0,taxi,sat,4.57
SOI^snc_mcmc,32x16_688%%ind4981_eps0.01_delta2.0,taxi,sat,4.95
SOI^snc_mcmc,32x16_688%%ind5228_eps0.01_delta2.0,taxi,sat,3.57
SOI^snc_mcmc,32x16_688%%ind5306_eps0.01_delta2.0,taxi,sat,4.72
SOI^snc_mcmc,32x16_688%%ind5478_eps0.01_delta6.0,taxi,to,3600.08
SOI^snc_mcmc,32x16_688%%ind5853_eps0.06_delta2.0,taxi,sat,4.61
SOI^snc_mcmc,32x16_688%%ind6279_eps0.06_delta2.0,taxi,sat,5.39
SOI^snc_mcmc,32x16_688%%ind6575_eps0.03_delta6.0,taxi,sat,4.88
SOI^snc_mcmc,32x16_688%%ind6611_eps0.06_delta6.0,taxi,sat,3.69
SOI^snc_mcmc,32x16_688%%ind7096_eps0.06_delta6.0,taxi,sat,4.2
SOI^snc_mcmc,32x16_688%%ind7394_eps0.03_delta2.0,taxi,sat,4.34
SOI^snc_mcmc,32x16_688%%ind7411_eps0.01_delta6.0,taxi,to,3600.04
SOI^snc_mcmc,32x16_688%%ind7421_eps0.03_delta6.0,taxi,sat,5.37
SOI^snc_mcmc,32x16_688%%ind7483_eps0.06_delta6.0,taxi,sat,5.03
SOI^snc_mcmc,32x16_688%%ind7564_eps0.06_delta6.0,taxi,sat,5.14
SOI^snc_mcmc,32x16_688%%ind7586_eps0.03_delta6.0,taxi,sat,5.56
SOI^snc_mcmc,32x16_688%%ind7742_eps0.03_delta6.0,taxi,to,3600.07
SOI^snc_mcmc,32x16_688%%ind776_eps0.06_delta2.0,taxi,sat,4.98
SOI^snc_mcmc,32x16_688%%ind7818_eps0.01_delta6.0,taxi,to,3600.12
SOI^snc_mcmc,32x16_688%%ind786_eps0.06_delta6.0,taxi,sat,5.29
SOI^snc_mcmc,32x16_688%%ind7979_eps0.03_delta6.0,taxi,sat,5.94
SOI^snc_mcmc,32x16_688%%ind8021_eps0.06_delta6.0,taxi,sat,4.87
SOI^snc_mcmc,32x16_688%%ind825_eps0.06_delta2.0,taxi,sat,4.75
SOI^snc_mcmc,32x16_688%%ind8264_eps0.03_delta6.0,taxi,sat,4.58
SOI^snc_mcmc,32x16_688%%ind916_eps0.03_delta6.0,taxi,sat,5.44
SOI^snc_mcmc,32x16_688%%ind9317_eps0.01_delta6.0,taxi,unsat,4.57
SOI^snc_mcmc,32x16_688%%ind9338_eps0.06_delta6.0,taxi,sat,4.78
SOI^snc_mcmc,32x16_688%%ind9435_eps0.03_delta2.0,taxi,sat,4.49
SOI^snc_mcmc,32x16_688%%ind9507_eps0.03_delta2.0,taxi,sat,4.46
SOI^snc_mcmc,32x16_688%%ind9845_eps0.03_delta2.0,taxi,sat,4.65
SOI^snc_mcmc,64x32_2752%%ind10334_eps0.03_delta6.0,taxi,sat,8.55
SOI^snc_mcmc,64x32_2752%%ind10496_eps0.06_delta2.0,taxi,sat,9.44
SOI^snc_mcmc,64x32_2752%%ind10594_eps0.01_delta6.0,taxi,sat,8.98
SOI^snc_mcmc,64x32_2752%%ind10858_eps0.01_delta2.0,taxi,sat,7.46
SOI^snc_mcmc,64x32_2752%%ind10915_eps0.06_delta2.0,taxi,sat,8.6
SOI^snc_mcmc,64x32_2752%%ind10996_eps0.01_delta2.0,taxi,sat,9.13
SOI^snc_mcmc,64x32_2752%%ind11084_eps0.06_delta2.0,taxi,sat,11.55
SOI^snc_mcmc,64x32_2752%%ind11190_eps0.01_delta2.0,taxi,sat,7.81
SOI^snc_mcmc,64x32_2752%%ind11754_eps0.06_delta2.0,taxi,sat,9.25
SOI^snc_mcmc,64x32_2752%%ind12362_eps0.06_delta6.0,taxi,sat,8.46
SOI^snc_mcmc,64x32_2752%%ind12374_eps0.06_delta2.0,taxi,sat,11.7
SOI^snc_mcmc,64x32_2752%%ind12443_eps0.01_delta2.0,taxi,sat,8.82
SOI^snc_mcmc,64x32_2752%%ind12617_eps0.03_delta2.0,taxi,sat,7.7
SOI^snc_mcmc,64x32_2752%%ind12618_eps0.06_delta6.0,taxi,sat,8.9
SOI^snc_mcmc,64x32_2752%%ind12763_eps0.01_delta6.0,taxi,sat,8.33
SOI^snc_mcmc,64x32_2752%%ind12943_eps0.03_delta2.0,taxi,sat,10.28
SOI^snc_mcmc,64x32_2752%%ind13342_eps0.01_delta6.0,taxi,to,3600.05
SOI^snc_mcmc,64x32_2752%%ind13406_eps0.06_delta6.0,taxi,sat,8.93
SOI^snc_mcmc,64x32_2752%%ind13435_eps0.01_delta6.0,taxi,sat,8.49
SOI^snc_mcmc,64x32_2752%%ind13531_eps0.03_delta6.0,taxi,sat,8.74
SOI^snc_mcmc,64x32_2752%%ind13817_eps0.01_delta6.0,taxi,sat,8.55
SOI^snc_mcmc,64x32_2752%%ind1431_eps0.01_delta2.0,taxi,sat,8.9
SOI^snc_mcmc,64x32_2752%%ind14653_eps0.03_delta2.0,taxi,sat,8.71
SOI^snc_mcmc,64x32_2752%%ind150_eps0.06_delta2.0,taxi,sat,8.98
SOI^snc_mcmc,64x32_2752%%ind15183_eps0.06_delta6.0,taxi,sat,8.42
SOI^snc_mcmc,64x32_2752%%ind15227_eps0.03_delta6.0,taxi,sat,8.83
SOI^snc_mcmc,64x32_2752%%ind16042_eps0.06_delta6.0,taxi,sat,8.55
SOI^snc_mcmc,64x32_2752%%ind1612_eps0.03_delta6.0,taxi,sat,8.46
SOI^snc_mcmc,64x32_2752%%ind16217_eps0.06_delta6.0,taxi,sat,9.17
SOI^snc_mcmc,64x32_2752%%ind16242_eps0.03_delta2.0,taxi,sat,7.96
SOI^snc_mcmc,64x32_2752%%ind1627_eps0.01_delta6.0,taxi,sat,10.8
SOI^snc_mcmc,64x32_2752%%ind16368_eps0.03_delta2.0,taxi,sat,8.99
SOI^snc_mcmc,64x32_2752%%ind16667_eps0.06_delta6.0,taxi,sat,9.46
SOI^snc_mcmc,64x32_2752%%ind17035_eps0.03_delta2.0,taxi,sat,9.47
SOI^snc_mcmc,64x32_2752%%ind1713_eps0.03_delta2.0,taxi,sat,9.32
SOI^snc_mcmc,64x32_2752%%ind17409_eps0.06_delta2.0,taxi,sat,10.91
SOI^snc_mcmc,64x32_2752%%ind17410_eps0.01_delta2.0,taxi,sat,8.18
SOI^snc_mcmc,64x32_2752%%ind1742_eps0.03_delta6.0,taxi,sat,9.14
SOI^snc_mcmc,64x32_2752%%ind17877_eps0.03_delta2.0,taxi,sat,10.13
SOI^snc_mcmc,64x32_2752%%ind1796_eps0.01_delta6.0,taxi,to,3600.09
SOI^snc_mcmc,64x32_2752%%ind17970_eps0.06_delta6.0,taxi,sat,8.06
SOI^snc_mcmc,64x32_2752%%ind18050_eps0.03_delta2.0,taxi,sat,9.34
SOI^snc_mcmc,64x32_2752%%ind18087_eps0.06_delta6.0,taxi,sat,9.1
SOI^snc_mcmc,64x32_2752%%ind18159_eps0.06_delta6.0,taxi,sat,9.0
SOI^snc_mcmc,64x32_2752%%ind18223_eps0.03_delta2.0,taxi,sat,8.81
SOI^snc_mcmc,64x32_2752%%ind18419_eps0.03_delta2.0,taxi,sat,8.36
SOI^snc_mcmc,64x32_2752%%ind18605_eps0.01_delta2.0,taxi,sat,8.84
SOI^snc_mcmc,64x32_2752%%ind1869_eps0.01_delta6.0,taxi,to,3600.11
SOI^snc_mcmc,64x32_2752%%ind19311_eps0.03_delta6.0,taxi,sat,8.81
SOI^snc_mcmc,64x32_2752%%ind19344_eps0.01_delta2.0,taxi,sat,8.19
SOI^snc_mcmc,64x32_2752%%ind19471_eps0.06_delta6.0,taxi,sat,8.98
SOI^snc_mcmc,64x32_2752%%ind19479_eps0.01_delta2.0,taxi,sat,8.41
SOI^snc_mcmc,64x32_2752%%ind19598_eps0.01_delta6.0,taxi,sat,21.11
SOI^snc_mcmc,64x32_2752%%ind19757_eps0.06_delta6.0,taxi,sat,8.14
SOI^snc_mcmc,64x32_2752%%ind19783_eps0.03_delta6.0,taxi,sat,9.64
SOI^snc_mcmc,64x32_2752%%ind2057_eps0.06_delta2.0,taxi,sat,8.23
SOI^snc_mcmc,64x32_2752%%ind2256_eps0.03_delta6.0,taxi,sat,8.75
SOI^snc_mcmc,64x32_2752%%ind2498_eps0.01_delta2.0,taxi,sat,8.82
SOI^snc_mcmc,64x32_2752%%ind2849_eps0.06_delta2.0,taxi,sat,8.91
SOI^snc_mcmc,64x32_2752%%ind299_eps0.01_delta2.0,taxi,sat,7.29
SOI^snc_mcmc,64x32_2752%%ind3069_eps0.03_delta6.0,taxi,sat,7.9
SOI^snc_mcmc,64x32_2752%%ind332_eps0.01_delta6.0,taxi,sat,7.8
SOI^snc_mcmc,64x32_2752%%ind3516_eps0.03_delta6.0,taxi,sat,9.11
SOI^snc_mcmc,64x32_2752%%ind3526_eps0.01_delta6.0,taxi,sat,7.48
SOI^snc_mcmc,64x32_2752%%ind3535_eps0.01_delta6.0,taxi,sat,39.83
SOI^snc_mcmc,64x32_2752%%ind5210_eps0.03_delta2.0,taxi,sat,10.04
SOI^snc_mcmc,64x32_2752%%ind5223_eps0.06_delta2.0,taxi,sat,8.95
SOI^snc_mcmc,64x32_2752%%ind5291_eps0.03_delta6.0,taxi,sat,8.83
SOI^snc_mcmc,64x32_2752%%ind5561_eps0.03_delta6.0,taxi,sat,9.61
SOI^snc_mcmc,64x32_2752%%ind5598_eps0.03_delta6.0,taxi,sat,9.77
SOI^snc_mcmc,64x32_2752%%ind582_eps0.01_delta6.0,taxi,sat,8.6
SOI^snc_mcmc,64x32_2752%%ind587_eps0.06_delta6.0,taxi,sat,7.75
SOI^snc_mcmc,64x32_2752%%ind6178_eps0.06_delta6.0,taxi,sat,10.16
SOI^snc_mcmc,64x32_2752%%ind6319_eps0.01_delta2.0,taxi,sat,8.28
SOI^snc_mcmc,64x32_2752%%ind6605_eps0.03_delta2.0,taxi,sat,8.8
SOI^snc_mcmc,64x32_2752%%ind6697_eps0.01_delta6.0,taxi,sat,10.7
SOI^snc_mcmc,64x32_2752%%ind7165_eps0.03_delta6.0,taxi,sat,9.36
SOI^snc_mcmc,64x32_2752%%ind7492_eps0.01_delta2.0,taxi,sat,7.46
SOI^snc_mcmc,64x32_2752%%ind7700_eps0.01_delta6.0,taxi,sat,8.27
SOI^snc_mcmc,64x32_2752%%ind8084_eps0.06_delta2.0,taxi,sat,10.03
SOI^snc_mcmc,64x32_2752%%ind8467_eps0.06_delta2.0,taxi,sat,10.74
SOI^snc_mcmc,64x32_2752%%ind8542_eps0.03_delta2.0,taxi,sat,9.4
SOI^snc_mcmc,64x32_2752%%ind8558_eps0.03_delta2.0,taxi,sat,8.53
SOI^snc_mcmc,64x32_2752%%ind8829_eps0.06_delta2.0,taxi,sat,8.86
SOI^snc_mcmc,64x32_2752%%ind9074_eps0.06_delta2.0,taxi,sat,9.16
SOI^snc_mcmc,64x32_2752%%ind9556_eps0.06_delta2.0,taxi,sat,8.81
SOI^snc_mcmc,64x32_2752%%ind9559_eps0.03_delta6.0,taxi,sat,8.62
SOI^snc_mcmc,64x32_2752%%ind9609_eps0.06_delta6.0,taxi,sat,9.42
SOI^snc_mcmc,64x32_2752%%ind9688_eps0.01_delta2.0,taxi,sat,9.83
SOI^snc_mcmc,64x32_2752%%ind9902_eps0.01_delta2.0,taxi,sat,9.63
SOI^snc_mcmc,KJ_64x32_2048%%ind10151_eps0.01_delta6.0,taxi,to,3600.08
SOI^snc_mcmc,KJ_64x32_2048%%ind1018_eps0.06_delta6.0,taxi,sat,152.16
SOI^snc_mcmc,KJ_64x32_2048%%ind10311_eps0.06_delta6.0,taxi,sat,124.08
SOI^snc_mcmc,KJ_64x32_2048%%ind10543_eps0.01_delta2.0,taxi,sat,32.98
SOI^snc_mcmc,KJ_64x32_2048%%ind10931_eps0.06_delta2.0,taxi,sat,58.24
SOI^snc_mcmc,KJ_64x32_2048%%ind11399_eps0.03_delta2.0,taxi,sat,65.55
SOI^snc_mcmc,KJ_64x32_2048%%ind11533_eps0.03_delta6.0,taxi,sat,65.79
SOI^snc_mcmc,KJ_64x32_2048%%ind11678_eps0.01_delta6.0,taxi,to,3600.09
SOI^snc_mcmc,KJ_64x32_2048%%ind12030_eps0.01_delta2.0,taxi,to,3600.05
SOI^snc_mcmc,KJ_64x32_2048%%ind12149_eps0.01_delta6.0,taxi,to,3600.07
SOI^snc_mcmc,KJ_64x32_2048%%ind12873_eps0.01_delta2.0,taxi,sat,79.52
SOI^snc_mcmc,KJ_64x32_2048%%ind12984_eps0.01_delta6.0,taxi,sat,275.94
SOI^snc_mcmc,KJ_64x32_2048%%ind13057_eps0.06_delta2.0,taxi,sat,33.93
SOI^snc_mcmc,KJ_64x32_2048%%ind130_eps0.03_delta2.0,taxi,sat,59.36
SOI^snc_mcmc,KJ_64x32_2048%%ind13160_eps0.06_delta2.0,taxi,sat,48.74
SOI^snc_mcmc,KJ_64x32_2048%%ind14273_eps0.06_delta6.0,taxi,sat,113.41
SOI^snc_mcmc,KJ_64x32_2048%%ind14316_eps0.01_delta2.0,taxi,sat,124.29
SOI^snc_mcmc,KJ_64x32_2048%%ind14390_eps0.03_delta6.0,taxi,sat,100.9
SOI^snc_mcmc,KJ_64x32_2048%%ind14973_eps0.01_delta2.0,taxi,sat,42.09
SOI^snc_mcmc,KJ_64x32_2048%%ind15138_eps0.01_delta2.0,taxi,to,3600.03
SOI^snc_mcmc,KJ_64x32_2048%%ind15225_eps0.06_delta2.0,taxi,sat,44.4
SOI^snc_mcmc,KJ_64x32_2048%%ind15252_eps0.03_delta2.0,taxi,sat,69.96
SOI^snc_mcmc,KJ_64x32_2048%%ind15462_eps0.03_delta6.0,taxi,sat,76.87
SOI^snc_mcmc,KJ_64x32_2048%%ind1580_eps0.06_delta6.0,taxi,sat,53.59
SOI^snc_mcmc,KJ_64x32_2048%%ind15826_eps0.06_delta6.0,taxi,sat,48.51
SOI^snc_mcmc,KJ_64x32_2048%%ind15959_eps0.03_delta6.0,taxi,sat,130.51
SOI^snc_mcmc,KJ_64x32_2048%%ind16098_eps0.03_delta2.0,taxi,sat,35.05
SOI^snc_mcmc,KJ_64x32_2048%%ind16465_eps0.03_delta2.0,taxi,sat,58.16
SOI^snc_mcmc,KJ_64x32_2048%%ind16516_eps0.01_delta2.0,taxi,sat,33.18
SOI^snc_mcmc,KJ_64x32_2048%%ind1686_eps0.01_delta6.0,taxi,to,3600.11
SOI^snc_mcmc,KJ_64x32_2048%%ind16930_eps0.06_delta6.0,taxi,sat,94.91
SOI^snc_mcmc,KJ_64x32_2048%%ind17054_eps0.01_delta2.0,taxi,sat,35.01
SOI^snc_mcmc,KJ_64x32_2048%%ind17200_eps0.06_delta2.0,taxi,sat,39.8
SOI^snc_mcmc,KJ_64x32_2048%%ind17386_eps0.03_delta2.0,taxi,sat,37.23
SOI^snc_mcmc,KJ_64x32_2048%%ind17525_eps0.06_delta6.0,taxi,sat,122.98
SOI^snc_mcmc,KJ_64x32_2048%%ind17533_eps0.06_delta2.0,taxi,sat,43.21
SOI^snc_mcmc,KJ_64x32_2048%%ind17953_eps0.03_delta6.0,taxi,to,3600.1
SOI^snc_mcmc,KJ_64x32_2048%%ind18759_eps0.06_delta6.0,taxi,sat,75.97
SOI^snc_mcmc,KJ_64x32_2048%%ind19047_eps0.01_delta2.0,taxi,sat,37.14
SOI^snc_mcmc,KJ_64x32_2048%%ind19238_eps0.01_delta6.0,taxi,to,3600.06
SOI^snc_mcmc,KJ_64x32_2048%%ind19245_eps0.06_delta2.0,taxi,sat,36.9
SOI^snc_mcmc,KJ_64x32_2048%%ind19273_eps0.06_delta2.0,taxi,sat,38.55
SOI^snc_mcmc,KJ_64x32_2048%%ind19667_eps0.01_delta2.0,taxi,sat,33.2
SOI^snc_mcmc,KJ_64x32_2048%%ind199_eps0.01_delta6.0,taxi,to,3600.06
SOI^snc_mcmc,KJ_64x32_2048%%ind2144_eps0.03_delta6.0,taxi,to,3600.02
SOI^snc_mcmc,KJ_64x32_2048%%ind2271_eps0.03_delta6.0,taxi,sat,91.49
SOI^snc_mcmc,KJ_64x32_2048%%ind2643_eps0.01_delta6.0,taxi,to,3600.11
SOI^snc_mcmc,KJ_64x32_2048%%ind3032_eps0.03_delta2.0,taxi,sat,45.88
SOI^snc_mcmc,KJ_64x32_2048%%ind3099_eps0.06_delta6.0,taxi,sat,58.85
SOI^snc_mcmc,KJ_64x32_2048%%ind3113_eps0.03_delta6.0,taxi,sat,243.68
SOI^snc_mcmc,KJ_64x32_2048%%ind3137_eps0.01_delta2.0,taxi,sat,154.02
SOI^snc_mcmc,KJ_64x32_2048%%ind3318_eps0.03_delta6.0,taxi,sat,221.65
SOI^snc_mcmc,KJ_64x32_2048%%ind3437_eps0.03_delta2.0,taxi,sat,106.36
SOI^snc_mcmc,KJ_64x32_2048%%ind3461_eps0.06_delta6.0,taxi,sat,97.98
SOI^snc_mcmc,KJ_64x32_2048%%ind350_eps0.01_delta6.0,taxi,to,3600.05
SOI^snc_mcmc,KJ_64x32_2048%%ind3792_eps0.06_delta6.0,taxi,sat,242.78
SOI^snc_mcmc,KJ_64x32_2048%%ind3845_eps0.03_delta2.0,taxi,sat,33.64
SOI^snc_mcmc,KJ_64x32_2048%%ind3980_eps0.01_delta6.0,taxi,to,3600.07
SOI^snc_mcmc,KJ_64x32_2048%%ind4168_eps0.01_delta2.0,taxi,sat,58.48
SOI^snc_mcmc,KJ_64x32_2048%%ind4403_eps0.06_delta6.0,taxi,sat,68.56
SOI^snc_mcmc,KJ_64x32_2048%%ind4461_eps0.01_delta6.0,taxi,to,3600.04
SOI^snc_mcmc,KJ_64x32_2048%%ind4610_eps0.06_delta2.0,taxi,sat,36.91
SOI^snc_mcmc,KJ_64x32_2048%%ind4690_eps0.06_delta2.0,taxi,sat,34.02
SOI^snc_mcmc,KJ_64x32_2048%%ind4724_eps0.03_delta2.0,taxi,sat,65.49
SOI^snc_mcmc,KJ_64x32_2048%%ind4965_eps0.03_delta2.0,taxi,sat,32.35
SOI^snc_mcmc,KJ_64x32_2048%%ind498_eps0.03_delta6.0,taxi,sat,51.83
SOI^snc_mcmc,KJ_64x32_2048%%ind5126_eps0.06_delta6.0,taxi,sat,187.57
SOI^snc_mcmc,KJ_64x32_2048%%ind5616_eps0.03_delta6.0,taxi,sat,101.95
SOI^snc_mcmc,KJ_64x32_2048%%ind5710_eps0.06_delta2.0,taxi,sat,39.25
SOI^snc_mcmc,KJ_64x32_2048%%ind5769_eps0.03_delta2.0,taxi,sat,34.13
SOI^snc_mcmc,KJ_64x32_2048%%ind5965_eps0.06_delta2.0,taxi,sat,45.5
SOI^snc_mcmc,KJ_64x32_2048%%ind6210_eps0.01_delta6.0,taxi,to,3600.07
SOI^snc_mcmc,KJ_64x32_2048%%ind6267_eps0.03_delta2.0,taxi,sat,32.84
SOI^snc_mcmc,KJ_64x32_2048%%ind6340_eps0.01_delta6.0,taxi,to,3600.04
SOI^snc_mcmc,KJ_64x32_2048%%ind6372_eps0.01_delta2.0,taxi,to,3600.02
SOI^snc_mcmc,KJ_64x32_2048%%ind6706_eps0.01_delta6.0,taxi,to,3600.05
SOI^snc_mcmc,KJ_64x32_2048%%ind6931_eps0.06_delta6.0,taxi,sat,51.83
SOI^snc_mcmc,KJ_64x32_2048%%ind6954_eps0.03_delta2.0,taxi,sat,30.64
SOI^snc_mcmc,KJ_64x32_2048%%ind7290_eps0.06_delta2.0,taxi,sat,38.38
SOI^snc_mcmc,KJ_64x32_2048%%ind7386_eps0.01_delta2.0,taxi,sat,34.62
SOI^snc_mcmc,KJ_64x32_2048%%ind7553_eps0.06_delta2.0,taxi,sat,103.01
SOI^snc_mcmc,KJ_64x32_2048%%ind765_eps0.03_delta2.0,taxi,sat,42.92
SOI^snc_mcmc,KJ_64x32_2048%%ind793_eps0.03_delta6.0,taxi,sat,91.75
SOI^snc_mcmc,KJ_64x32_2048%%ind8201_eps0.03_delta6.0,taxi,sat,188.43
SOI^snc_mcmc,KJ_64x32_2048%%ind8453_eps0.03_delta6.0,taxi,sat,79.6
SOI^snc_mcmc,KJ_64x32_2048%%ind8834_eps0.01_delta2.0,taxi,to,3600.11
SOI^snc_mcmc,KJ_64x32_2048%%ind9014_eps0.03_delta6.0,taxi,sat,129.86
SOI^snc_mcmc,KJ_64x32_2048%%ind9578_eps0.06_delta6.0,taxi,sat,108.13
SOI^snc_mcmc,KJ_64x32_2048%%ind9798_eps0.06_delta2.0,taxi,sat,33.93
SOI^snc_mcmc,KJ_64x32_2048%%ind9865_eps0.01_delta6.0,taxi,to,3600.07
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind0_eps0.680958984375_target1.0,gtsr,unsat,219.41
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind102_eps0.267310546875_target4.0,gtsr,sat,20.72
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind103_eps0.466330078125_target1.0,gtsr,unsat,3397.74
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind104_eps0.517060546875_target1.0,gtsr,sat,26.75
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind105_eps0.197068359375_target1.0,gtsr,sat,21.46
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind106_eps0.411697265625_target0.0,gtsr,sat,20.63
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind107_eps0.158044921875_target3.0,gtsr,unsat,85.99
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind108_eps0.774615234375_target1.0,gtsr,unsat,137.6
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind109_eps0.515109375_target1.0,gtsr,sat,27.92
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind10_eps0.11316796875_target1.0,gtsr,sat,33.11
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind110_eps0.80778515625_target1.0,gtsr,sat,20.76
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind112_eps0.641935546875_target1.0,gtsr,sat,24.08
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind113_eps0.11316796875_target1.0,gtsr,sat,21.35
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind114_eps0.064388671875_target1.0,gtsr,sat,38.82
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind115_eps0.481939453125_target1.0,gtsr,sat,26.11
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind116_eps0.161947265625_target5.0,gtsr,sat,22.33
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind117_eps0.392185546875_target1.0,gtsr,sat,35.57
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind11_eps0.21853125_target1.0,gtsr,sat,21.81
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind121_eps0.466330078125_target1.0,gtsr,sat,31.71
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind123_eps0.36291796875_target3.0,gtsr,sat,66.4
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind125_eps0.474134765625_target1.0,gtsr,sat,20.57
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind126_eps0.817541015625_target1.0,gtsr,sat,22.75
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind127_eps0.171703125_target3.0,gtsr,sat,22.48
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind129_eps0.5853515625_target1.0,gtsr,sat,23.06
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind12_eps0.483890625_target1.0,gtsr,sat,20.28
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind130_eps0.310236328125_target3.0,gtsr,sat,31.99
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind132_eps0.220482421875_target1.0,gtsr,sat,19.8
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind133_eps0.26926171875_target1.0,gtsr,sat,20.66
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind134_eps0.1951171875_target3.0,gtsr,sat,20.95
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind14_eps0.173654296875_target1.0,gtsr,sat,33.67
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind15_eps0.7414453125_target1.0,gtsr,sat,19.59
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind17_eps0.15219140625_target0.0,gtsr,sat,22.3
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind18_eps0.265359375_target1.0,gtsr,sat,20.37
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind19_eps0.376576171875_target1.0,gtsr,sat,19.64
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind1_eps0.37852734375_target1.0,gtsr,sat,20.05
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind21_eps0.376576171875_target1.0,gtsr,unsat,83.25
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind24_eps0.817541015625_target1.0,gtsr,unsat,221.12
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind26_eps0.04292578125_target4.0,gtsr,sat,21.97
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind27_eps0.796078125_target1.0,gtsr,sat,20.69
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind28_eps0.068291015625_target1.0,gtsr,sat,22.36
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind29_eps0.876076171875_target1.0,gtsr,unsat,348.56
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind30_eps0.37852734375_target1.0,gtsr,sat,21.55
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind31_eps0.638033203125_target1.0,gtsr,unsat,292.56
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind32_eps0.54242578125_target1.0,gtsr,sat,22.39
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind33_eps0.76876171875_target1.0,gtsr,sat,21.31
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind34_eps0.2575546875_target1.0,gtsr,sat,20.88
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind35_eps0.556083984375_target1.0,gtsr,sat,19.84
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind36_eps0.16780078125_target3.0,gtsr,sat,20.34
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind38_eps0.716080078125_target1.0,gtsr,unsat,258.75
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind39_eps0.056583984375_target5.0,gtsr,sat,20.08
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind3_eps0.6009609375_target1.0,gtsr,sat,19.22
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind45_eps0.290724609375_target1.0,gtsr,sat,47.61
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind47_eps0.59705859375_target1.0,gtsr,sat,21.95
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind48_eps0.265359375_target1.0,gtsr,sat,21.04
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind4_eps0.509255859375_target1.0,gtsr,sat,21.09
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind51_eps0.236091796875_target3.0,gtsr,sat,24.1
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind53_eps0.60486328125_target1.0,gtsr,unsat,119.9
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind54_eps0.115119140625_target3.0,gtsr,sat,22.56
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind57_eps0.390234375_target1.0,gtsr,sat,21.87
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind58_eps0.641935546875_target1.0,gtsr,unsat,238.25
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind60_eps0.24975_target1.0,gtsr,unsat,102.18
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind61_eps0.4292578125_target0.0,gtsr,sat,19.81
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind62_eps0.6790078125_target1.0,gtsr,unsat,264.15
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind64_eps0.1795078125_target1.0,gtsr,sat,21.94
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind66_eps0.680958984375_target1.0,gtsr,sat,19.99
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind67_eps0.40584375_target1.0,gtsr,sat,20.04
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind68_eps0.208775390625_target3.0,gtsr,sat,20.4
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind69_eps0.626326171875_target1.0,gtsr,unsat,327.74
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind6_eps0.723884765625_target1.0,gtsr,sat,23.12
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind71_eps0.040974609375_target1.0,gtsr,sat,20.41
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind72_eps0.489744140625_target1.0,gtsr,sat,19.41
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind75_eps0.641935546875_target1.0,gtsr,unsat,76.62
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind76_eps0.813638671875_target1.0,gtsr,sat,22.64
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind77_eps0.220482421875_target1.0,gtsr,sat,19.49
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind78_eps0.65949609375_target1.0,gtsr,sat,20.45
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind79_eps0.1326796875_target1.0,gtsr,sat,21.52
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind7_eps0.575595703125_target1.0,gtsr,sat,21.4
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind80_eps0.774615234375_target1.0,gtsr,sat,21.07
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind81_eps0.200970703125_target1.0,gtsr,sat,20.76
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind84_eps0.04292578125_target5.0,gtsr,sat,20.53
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind85_eps0.556083984375_target1.0,gtsr,sat,21.64
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind87_eps0.407794921875_target1.0,gtsr,sat,19.01
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind90_eps0.189263671875_target3.0,gtsr,sat,22.33
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind91_eps0.458525390625_target1.0,gtsr,sat,20.68
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind92_eps0.0390234375_target1.0,gtsr,sat,21.4
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind93_eps0.314138671875_target3.0,gtsr,sat,20.32
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind95_eps0.5541328125_target1.0,gtsr,sat,25.33
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind97_eps0.271212890625_target1.0,gtsr,sat,22.03
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind98_eps0.704373046875_target1.0,gtsr,unsat,145.14
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind9_eps0.481939453125_target1.0,gtsr,sat,20.36
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind0_eps0.774615234375_target1.0,gtsr,unsat,57.58
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind100_eps0.489744140625_target6.0,gtsr,sat,30.73
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind101_eps0.9911953125_target0.0,gtsr,sat,51.5
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind102_eps0.26926171875_target4.0,gtsr,sat,28.95
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind103_eps0.4370625_target0.0,gtsr,sat,26.46
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind10_eps0.079998046875_target3.0,gtsr,sat,34.86
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind11_eps0.359015625_target1.0,gtsr,sat,31.69
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind12_eps0.38633203125_target0.0,gtsr,sat,23.75
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind13_eps0.454623046875_target0.0,gtsr,sat,30.56
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind14_eps0.353162109375_target1.0,gtsr,unsat,332.66
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind15_eps0.75315234375_target1.0,gtsr,sat,44.02
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind16_eps0.993146484375_target0.0,gtsr,sat,67.91
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind18_eps0.37072265625_target1.0,gtsr,sat,31.47
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind19_eps0.645837890625_target1.0,gtsr,sat,34.58
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind1_eps0.442916015625_target0.0,gtsr,unsat,172.26
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind21_eps0.5229140625_target1.0,gtsr,sat,33.79
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind22_eps0.5541328125_target1.0,gtsr,sat,38.02
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind23_eps0.247798828125_target4.0,gtsr,sat,30.36
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind24_eps0.809736328125_target1.0,gtsr,unsat,66.21
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind25_eps0.99509765625_target0.0,gtsr,sat,46.4
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind26_eps0.3356015625_target4.0,gtsr,sat,26.95
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind27_eps0.876076171875_target1.0,gtsr,unsat,108.76
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind28_eps0.263408203125_target1.0,gtsr,sat,84.95
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind29_eps0.868271484375_target1.0,gtsr,sat,37.88
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind30_eps0.107314453125_target0.0,gtsr,sat,56.91
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind31_eps0.801931640625_target1.0,gtsr,unsat,449.32
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind32_eps0.661447265625_target0.0,gtsr,sat,31.05
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind33_eps0.848759765625_target1.0,gtsr,sat,42.75
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind34_eps0.52681640625_target1.0,gtsr,unsat,492.94
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind36_eps0.41755078125_target0.0,gtsr,sat,47.06
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind37_eps0.380478515625_target0.0,gtsr,sat,24.32
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind38_eps0.770712890625_target1.0,gtsr,sat,34.0
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind39_eps0.1326796875_target4.0,gtsr,sat,39.59
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind3_eps0.314138671875_target0.0,gtsr,sat,26.68
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind40_eps0.99509765625_target0.0,gtsr,unsat,61.84
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind41_eps0.751201171875_target1.0,gtsr,unsat,94.2
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind42_eps0.997048828125_target0.0,gtsr,sat,51.43
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind44_eps0.09755859375_target4.0,gtsr,sat,26.27
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind45_eps0.146337890625_target3.0,gtsr,sat,26.28
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind47_eps0.458525390625_target0.0,gtsr,sat,30.3
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind4_eps0.55803515625_target1.0,gtsr,sat,83.95
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind50_eps0.271212890625_target0.0,gtsr,sat,25.61
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind51_eps0.40194140625_target1.0,gtsr,sat,28.73
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind52_eps0.856564453125_target1.0,gtsr,sat,47.31
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind53_eps0.833150390625_target1.0,gtsr,sat,54.33
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind54_eps0.28487109375_target1.0,gtsr,sat,30.91
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind55_eps0.99509765625_target0.0,gtsr,unsat,51.29
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind56_eps0.51901171875_target3.0,gtsr,sat,65.62
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind57_eps0.384380859375_target1.0,gtsr,unsat,92.87
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind58_eps0.595107421875_target1.0,gtsr,sat,33.28
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind59_eps0.997048828125_target0.0,gtsr,sat,50.05
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind5_eps0.353162109375_target5.0,gtsr,sat,27.42
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind61_eps0.037072265625_target1.0,gtsr,sat,25.16
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind62_eps0.517060546875_target1.0,gtsr,sat,43.44
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind63_eps0.993146484375_target0.0,gtsr,unsat,61.13
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind65_eps0.290724609375_target2.0,gtsr,sat,26.66
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind66_eps0.712177734375_target1.0,gtsr,unsat,74.16
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind67_eps0.55803515625_target1.0,gtsr,sat,29.09
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind68_eps0.411697265625_target3.0,gtsr,sat,30.88
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind69_eps0.34340625_target1.0,gtsr,unsat,138.8
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind6_eps0.606814453125_target1.0,gtsr,sat,36.67
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind72_eps0.583400390625_target1.0,gtsr,sat,33.5
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind73_eps0.4916953125_target1.0,gtsr,sat,31.0
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind74_eps0.993146484375_target0.0,gtsr,sat,43.05
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind75_eps0.868271484375_target1.0,gtsr,sat,46.58
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind76_eps0.84680859375_target1.0,gtsr,unsat,571.86
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind77_eps0.528767578125_target1.0,gtsr,unsat,100.49
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind78_eps0.60486328125_target1.0,gtsr,sat,47.18
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind79_eps0.3043828125_target1.0,gtsr,sat,48.97
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind7_eps0.548279296875_target0.0,gtsr,unsat,184.42
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind80_eps0.829248046875_target1.0,gtsr,sat,51.74
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind81_eps0.314138671875_target1.0,gtsr,sat,33.75
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind82_eps0.989244140625_target0.0,gtsr,unsat,68.72
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind85_eps0.6477890625_target1.0,gtsr,unsat,159.43
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind86_eps0.69851953125_target3.0,gtsr,unsat,182.35
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind87_eps0.794126953125_target1.0,gtsr,unsat,203.11
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind88_eps0.4760859375_target0.0,gtsr,unsat,70.98
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind89_eps0.302431640625_target1.0,gtsr,sat,26.21
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind8_eps0.997048828125_target0.0,gtsr,sat,53.07
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind90_eps0.48779296875_target3.0,gtsr,unsat,235.6
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind91_eps0.5619375_target1.0,gtsr,sat,44.58
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind92_eps0.18341015625_target1.0,gtsr,sat,44.59
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind93_eps0.3668203125_target3.0,gtsr,unsat,146.61
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind94_eps0.997048828125_target0.0,gtsr,sat,43.16
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind95_eps0.624375_target1.0,gtsr,sat,31.46
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind96_eps0.10536328125_target4.0,gtsr,sat,53.61
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind97_eps0.24584765625_target1.0,gtsr,sat,27.53
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind98_eps0.764859375_target1.0,gtsr,sat,41.04
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind99_eps0.997048828125_target0.0,gtsr,unsat,69.9
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind9_eps0.474134765625_target0.0,gtsr,sat,30.79
SOI^pi_wsat,ACASXU_experimental_v2a_1_1%%property1,acas,to,3600.06
SOI^pi_wsat,ACASXU_experimental_v2a_1_1%%property2,acas,to,3600.06
SOI^pi_wsat,ACASXU_experimental_v2a_1_1%%property3,acas,to,3600.06
SOI^pi_wsat,ACASXU_experimental_v2a_1_1%%property4,acas,unsat,202.76
SOI^pi_wsat,ACASXU_experimental_v2a_1_2%%property1,acas,to,3600.07
SOI^pi_wsat,ACASXU_experimental_v2a_1_2%%property2,acas,to,3600.04
SOI^pi_wsat,ACASXU_experimental_v2a_1_2%%property3,acas,unsat,185.44
SOI^pi_wsat,ACASXU_experimental_v2a_1_2%%property4,acas,unsat,47.45
SOI^pi_wsat,ACASXU_experimental_v2a_1_3%%property1,acas,to,3600.1
SOI^pi_wsat,ACASXU_experimental_v2a_1_3%%property2,acas,to,3600.04
SOI^pi_wsat,ACASXU_experimental_v2a_1_3%%property3,acas,to,3600.05
SOI^pi_wsat,ACASXU_experimental_v2a_1_3%%property4,acas,unsat,33.87
SOI^pi_wsat,ACASXU_experimental_v2a_1_4%%property1,acas,to,3600.05
SOI^pi_wsat,ACASXU_experimental_v2a_1_4%%property2,acas,to,3600.08
SOI^pi_wsat,ACASXU_experimental_v2a_1_4%%property3,acas,unsat,5.75
SOI^pi_wsat,ACASXU_experimental_v2a_1_4%%property4,acas,unsat,6.29
SOI^pi_wsat,ACASXU_experimental_v2a_1_5%%property1,acas,to,3600.07
SOI^pi_wsat,ACASXU_experimental_v2a_1_5%%property2,acas,to,3600.07
SOI^pi_wsat,ACASXU_experimental_v2a_1_5%%property3,acas,unsat,13.37
SOI^pi_wsat,ACASXU_experimental_v2a_1_5%%property4,acas,unsat,13.04
SOI^pi_wsat,ACASXU_experimental_v2a_1_6%%property1,acas,to,3600.08
SOI^pi_wsat,ACASXU_experimental_v2a_1_6%%property2,acas,to,3600.09
SOI^pi_wsat,ACASXU_experimental_v2a_1_6%%property3,acas,unsat,10.78
SOI^pi_wsat,ACASXU_experimental_v2a_1_6%%property4,acas,unsat,11.69
SOI^pi_wsat,ACASXU_experimental_v2a_1_7%%property1,acas,to,3600.06
SOI^pi_wsat,ACASXU_experimental_v2a_1_7%%property2,acas,to,3600.05
SOI^pi_wsat,ACASXU_experimental_v2a_1_7%%property3,acas,sat,10.83
SOI^pi_wsat,ACASXU_experimental_v2a_1_7%%property4,acas,sat,9.9
SOI^pi_wsat,ACASXU_experimental_v2a_1_8%%property1,acas,to,3600.08
SOI^pi_wsat,ACASXU_experimental_v2a_1_8%%property2,acas,to,3600.08
SOI^pi_wsat,ACASXU_experimental_v2a_1_8%%property3,acas,sat,9.86
SOI^pi_wsat,ACASXU_experimental_v2a_1_8%%property4,acas,sat,9.88
SOI^pi_wsat,ACASXU_experimental_v2a_1_9%%property1,acas,to,3600.1
SOI^pi_wsat,ACASXU_experimental_v2a_1_9%%property2,acas,to,3600.1
SOI^pi_wsat,ACASXU_experimental_v2a_1_9%%property3,acas,sat,11.46
SOI^pi_wsat,ACASXU_experimental_v2a_1_9%%property4,acas,sat,11.52
SOI^pi_wsat,ACASXU_experimental_v2a_2_1%%property1,acas,to,3600.06
SOI^pi_wsat,ACASXU_experimental_v2a_2_1%%property2,acas,sat,10.72
SOI^pi_wsat,ACASXU_experimental_v2a_2_1%%property3,acas,unsat,16.43
SOI^pi_wsat,ACASXU_experimental_v2a_2_1%%property4,acas,unsat,11.27
SOI^pi_wsat,ACASXU_experimental_v2a_2_2%%property1,acas,to,3600.07
SOI^pi_wsat,ACASXU_experimental_v2a_2_2%%property2,acas,to,3600.11
SOI^pi_wsat,ACASXU_experimental_v2a_2_2%%property3,acas,unsat,107.43
SOI^pi_wsat,ACASXU_experimental_v2a_2_2%%property4,acas,unsat,10.37
SOI^pi_wsat,ACASXU_experimental_v2a_2_3%%property1,acas,to,3600.03
SOI^pi_wsat,ACASXU_experimental_v2a_2_3%%property2,acas,sat,9.72
SOI^pi_wsat,ACASXU_experimental_v2a_2_3%%property3,acas,unsat,48.76
SOI^pi_wsat,ACASXU_experimental_v2a_2_3%%property4,acas,unsat,8.47
SOI^pi_wsat,ACASXU_experimental_v2a_2_4%%property1,acas,to,3600.11
SOI^pi_wsat,ACASXU_experimental_v2a_2_4%%property2,acas,to,3600.11
SOI^pi_wsat,ACASXU_experimental_v2a_2_4%%property3,acas,unsat,11.61
SOI^pi_wsat,ACASXU_experimental_v2a_2_4%%property4,acas,unsat,11.86
SOI^pi_wsat,ACASXU_experimental_v2a_2_5%%property1,acas,to,3600.07
SOI^pi_wsat,ACASXU_experimental_v2a_2_5%%property2,acas,sat,11.16
SOI^pi_wsat,ACASXU_experimental_v2a_2_5%%property3,acas,unsat,10.97
SOI^pi_wsat,ACASXU_experimental_v2a_2_5%%property4,acas,unsat,10.92
SOI^pi_wsat,ACASXU_experimental_v2a_2_6%%property1,acas,to,3600.07
SOI^pi_wsat,ACASXU_experimental_v2a_2_6%%property2,acas,to,3600.02
SOI^pi_wsat,ACASXU_experimental_v2a_2_6%%property3,acas,unsat,9.75
SOI^pi_wsat,ACASXU_experimental_v2a_2_6%%property4,acas,unsat,10.21
SOI^pi_wsat,ACASXU_experimental_v2a_2_7%%property1,acas,to,3600.07
SOI^pi_wsat,ACASXU_experimental_v2a_2_7%%property2,acas,sat,10.11
SOI^pi_wsat,ACASXU_experimental_v2a_2_7%%property3,acas,unsat,8.61
SOI^pi_wsat,ACASXU_experimental_v2a_2_7%%property4,acas,unsat,8.89
SOI^pi_wsat,ACASXU_experimental_v2a_2_8%%property1,acas,to,3600.05
SOI^pi_wsat,ACASXU_experimental_v2a_2_8%%property2,acas,sat,11.77
SOI^pi_wsat,ACASXU_experimental_v2a_2_8%%property3,acas,unsat,11.45
SOI^pi_wsat,ACASXU_experimental_v2a_2_8%%property4,acas,unsat,12.26
SOI^pi_wsat,ACASXU_experimental_v2a_2_9%%property1,acas,to,3600.08
SOI^pi_wsat,ACASXU_experimental_v2a_2_9%%property2,acas,to,3600.06
SOI^pi_wsat,ACASXU_experimental_v2a_2_9%%property3,acas,unsat,10.48
SOI^pi_wsat,ACASXU_experimental_v2a_2_9%%property4,acas,unsat,10.53
SOI^pi_wsat,ACASXU_experimental_v2a_3_1%%property1,acas,to,3600.1
SOI^pi_wsat,ACASXU_experimental_v2a_3_1%%property2,acas,sat,10.8
SOI^pi_wsat,ACASXU_experimental_v2a_3_1%%property3,acas,unsat,10.96
SOI^pi_wsat,ACASXU_experimental_v2a_3_1%%property4,acas,unsat,10.41
SOI^pi_wsat,ACASXU_experimental_v2a_3_2%%property1,acas,to,3600.11
SOI^pi_wsat,ACASXU_experimental_v2a_3_2%%property2,acas,to,3600.11
SOI^pi_wsat,ACASXU_experimental_v2a_3_2%%property3,acas,unsat,833.66
SOI^pi_wsat,ACASXU_experimental_v2a_3_2%%property4,acas,unsat,9.42
SOI^pi_wsat,ACASXU_experimental_v2a_3_3%%property1,acas,to,3600.02
SOI^pi_wsat,ACASXU_experimental_v2a_3_3%%property2,acas,to,3600.02
SOI^pi_wsat,ACASXU_experimental_v2a_3_3%%property3,acas,unsat,12.75
SOI^pi_wsat,ACASXU_experimental_v2a_3_3%%property4,acas,unsat,11.21
SOI^pi_wsat,ACASXU_experimental_v2a_3_4%%property1,acas,to,3600.03
SOI^pi_wsat,ACASXU_experimental_v2a_3_4%%property2,acas,to,3600.11
SOI^pi_wsat,ACASXU_experimental_v2a_3_4%%property3,acas,unsat,12.67
SOI^pi_wsat,ACASXU_experimental_v2a_3_4%%property4,acas,unsat,11.21
SOI^pi_wsat,ACASXU_experimental_v2a_3_5%%property1,acas,to,3600.08
SOI^pi_wsat,ACASXU_experimental_v2a_3_5%%property2,acas,to,3600.04
SOI^pi_wsat,ACASXU_experimental_v2a_3_5%%property3,acas,unsat,10.24
SOI^pi_wsat,ACASXU_experimental_v2a_3_5%%property4,acas,unsat,10.54
SOI^pi_wsat,ACASXU_experimental_v2a_3_6%%property1,acas,to,3600.07
SOI^pi_wsat,ACASXU_experimental_v2a_3_6%%property2,acas,to,3600.06
SOI^pi_wsat,ACASXU_experimental_v2a_3_6%%property3,acas,unsat,7.75
SOI^pi_wsat,ACASXU_experimental_v2a_3_6%%property4,acas,unsat,7.42
SOI^pi_wsat,ACASXU_experimental_v2a_3_7%%property1,acas,to,3600.05
SOI^pi_wsat,ACASXU_experimental_v2a_3_7%%property2,acas,to,3600.05
SOI^pi_wsat,ACASXU_experimental_v2a_3_7%%property3,acas,unsat,11.5
SOI^pi_wsat,ACASXU_experimental_v2a_3_7%%property4,acas,unsat,10.58
SOI^pi_wsat,ACASXU_experimental_v2a_3_8%%property1,acas,to,3600.09
SOI^pi_wsat,ACASXU_experimental_v2a_3_8%%property2,acas,sat,10.68
SOI^pi_wsat,ACASXU_experimental_v2a_3_8%%property3,acas,unsat,10.91
SOI^pi_wsat,ACASXU_experimental_v2a_3_8%%property4,acas,unsat,11.54
SOI^pi_wsat,ACASXU_experimental_v2a_3_9%%property1,acas,to,3600.04
SOI^pi_wsat,ACASXU_experimental_v2a_3_9%%property2,acas,sat,10.9
SOI^pi_wsat,ACASXU_experimental_v2a_3_9%%property3,acas,unsat,10.0
SOI^pi_wsat,ACASXU_experimental_v2a_3_9%%property4,acas,unsat,10.01
SOI^pi_wsat,ACASXU_experimental_v2a_4_1%%property1,acas,to,3600.06
SOI^pi_wsat,ACASXU_experimental_v2a_4_1%%property2,acas,to,3600.06
SOI^pi_wsat,ACASXU_experimental_v2a_4_1%%property3,acas,unsat,27.72
SOI^pi_wsat,ACASXU_experimental_v2a_4_1%%property4,acas,unsat,7.51
SOI^pi_wsat,ACASXU_experimental_v2a_4_2%%property1,acas,to,3600.07
SOI^pi_wsat,ACASXU_experimental_v2a_4_2%%property2,acas,to,3600.07
SOI^pi_wsat,ACASXU_experimental_v2a_4_2%%property3,acas,unsat,1367.22
SOI^pi_wsat,ACASXU_experimental_v2a_4_2%%property4,acas,unsat,11.54
SOI^pi_wsat,ACASXU_experimental_v2a_4_3%%property1,acas,to,3600.08
SOI^pi_wsat,ACASXU_experimental_v2a_4_3%%property2,acas,sat,11.37
SOI^pi_wsat,ACASXU_experimental_v2a_4_3%%property3,acas,unsat,329.0
SOI^pi_wsat,ACASXU_experimental_v2a_4_3%%property4,acas,unsat,10.42
SOI^pi_wsat,ACASXU_experimental_v2a_4_4%%property1,acas,to,3600.1
SOI^pi_wsat,ACASXU_experimental_v2a_4_4%%property2,acas,sat,4.51
SOI^pi_wsat,ACASXU_experimental_v2a_4_4%%property3,acas,unsat,5.22
SOI^pi_wsat,ACASXU_experimental_v2a_4_4%%property4,acas,unsat,5.24
SOI^pi_wsat,ACASXU_experimental_v2a_4_5%%property1,acas,to,3600.05
SOI^pi_wsat,ACASXU_experimental_v2a_4_5%%property2,acas,sat,4.51
SOI^pi_wsat,ACASXU_experimental_v2a_4_5%%property3,acas,unsat,4.95
SOI^pi_wsat,ACASXU_experimental_v2a_4_5%%property4,acas,unsat,4.02
SOI^pi_wsat,ACASXU_experimental_v2a_4_6%%property1,acas,to,3600.1
SOI^pi_wsat,ACASXU_experimental_v2a_4_6%%property2,acas,sat,4.24
SOI^pi_wsat,ACASXU_experimental_v2a_4_6%%property3,acas,unsat,4.65
SOI^pi_wsat,ACASXU_experimental_v2a_4_6%%property4,acas,unsat,5.13
SOI^pi_wsat,ACASXU_experimental_v2a_4_7%%property1,acas,to,3600.03
SOI^pi_wsat,ACASXU_experimental_v2a_4_7%%property2,acas,sat,3.6
SOI^pi_wsat,ACASXU_experimental_v2a_4_7%%property3,acas,unsat,3.78
SOI^pi_wsat,ACASXU_experimental_v2a_4_7%%property4,acas,unsat,3.99
SOI^pi_wsat,ACASXU_experimental_v2a_4_8%%property1,acas,to,3600.08
SOI^pi_wsat,ACASXU_experimental_v2a_4_8%%property2,acas,sat,4.75
SOI^pi_wsat,ACASXU_experimental_v2a_4_8%%property3,acas,unsat,4.03
SOI^pi_wsat,ACASXU_experimental_v2a_4_8%%property4,acas,unsat,4.26
SOI^pi_wsat,ACASXU_experimental_v2a_4_9%%property1,acas,to,3600.03
SOI^pi_wsat,ACASXU_experimental_v2a_4_9%%property2,acas,to,3600.08
SOI^pi_wsat,ACASXU_experimental_v2a_4_9%%property3,acas,unsat,4.48
SOI^pi_wsat,ACASXU_experimental_v2a_4_9%%property4,acas,unsat,4.14
SOI^pi_wsat,ACASXU_experimental_v2a_5_1%%property1,acas,to,3600.08
SOI^pi_wsat,ACASXU_experimental_v2a_5_1%%property2,acas,to,3600.07
SOI^pi_wsat,ACASXU_experimental_v2a_5_1%%property3,acas,unsat,200.78
SOI^pi_wsat,ACASXU_experimental_v2a_5_1%%property4,acas,unsat,4.49
SOI^pi_wsat,ACASXU_experimental_v2a_5_2%%property1,acas,to,3600.06
SOI^pi_wsat,ACASXU_experimental_v2a_5_2%%property2,acas,sat,4.73
SOI^pi_wsat,ACASXU_experimental_v2a_5_2%%property3,acas,unsat,5.73
SOI^pi_wsat,ACASXU_experimental_v2a_5_2%%property4,acas,unsat,4.81
SOI^pi_wsat,ACASXU_experimental_v2a_5_3%%property1,acas,to,3600.04
SOI^pi_wsat,ACASXU_experimental_v2a_5_3%%property2,acas,to,3600.09
SOI^pi_wsat,ACASXU_experimental_v2a_5_3%%property3,acas,unsat,5.67
SOI^pi_wsat,ACASXU_experimental_v2a_5_3%%property4,acas,unsat,4.8
SOI^pi_wsat,ACASXU_experimental_v2a_5_4%%property1,acas,to,3600.06
SOI^pi_wsat,ACASXU_experimental_v2a_5_4%%property2,acas,to,3600.03
SOI^pi_wsat,ACASXU_experimental_v2a_5_4%%property3,acas,unsat,3.38
SOI^pi_wsat,ACASXU_experimental_v2a_5_4%%property4,acas,unsat,4.49
SOI^pi_wsat,ACASXU_experimental_v2a_5_5%%property1,acas,to,3600.09
SOI^pi_wsat,ACASXU_experimental_v2a_5_5%%property2,acas,to,3600.06
SOI^pi_wsat,ACASXU_experimental_v2a_5_5%%property3,acas,unsat,3.54
SOI^pi_wsat,ACASXU_experimental_v2a_5_5%%property4,acas,unsat,3.3
SOI^pi_wsat,ACASXU_experimental_v2a_5_6%%property1,acas,to,3600.08
SOI^pi_wsat,ACASXU_experimental_v2a_5_6%%property2,acas,sat,4.4
SOI^pi_wsat,ACASXU_experimental_v2a_5_6%%property3,acas,unsat,4.07
SOI^pi_wsat,ACASXU_experimental_v2a_5_6%%property4,acas,unsat,4.67
SOI^pi_wsat,ACASXU_experimental_v2a_5_7%%property1,acas,to,3600.05
SOI^pi_wsat,ACASXU_experimental_v2a_5_7%%property2,acas,to,3600.12
SOI^pi_wsat,ACASXU_experimental_v2a_5_7%%property3,acas,unsat,3.54
SOI^pi_wsat,ACASXU_experimental_v2a_5_7%%property4,acas,unsat,3.23
SOI^pi_wsat,ACASXU_experimental_v2a_5_8%%property1,acas,to,3600.09
SOI^pi_wsat,ACASXU_experimental_v2a_5_8%%property2,acas,sat,3.85
SOI^pi_wsat,ACASXU_experimental_v2a_5_8%%property3,acas,unsat,4.18
SOI^pi_wsat,ACASXU_experimental_v2a_5_8%%property4,acas,unsat,4.77
SOI^pi_wsat,ACASXU_experimental_v2a_5_9%%property1,acas,to,3600.04
SOI^pi_wsat,ACASXU_experimental_v2a_5_9%%property2,acas,to,3600.11
SOI^pi_wsat,ACASXU_experimental_v2a_5_9%%property3,acas,unsat,4.03
SOI^pi_wsat,ACASXU_experimental_v2a_5_9%%property4,acas,unsat,4.48
SOI^pi_wsat,mnist2x256%%ind1087_tar4_eps0.01,mnist,unsat,11.54
SOI^pi_wsat,mnist2x256%%ind13_tar7_eps0.06,mnist,to,3600.09
SOI^pi_wsat,mnist2x256%%ind1819_tar3_eps0.01,mnist,unsat,11.08
SOI^pi_wsat,mnist2x256%%ind1857_tar8_eps0.09,mnist,sat,11.47
SOI^pi_wsat,mnist2x256%%ind1973_tar0_eps0.03,mnist,unsat,11.99
SOI^pi_wsat,mnist2x256%%ind2077_tar2_eps0.09,mnist,to,3600.03
SOI^pi_wsat,mnist2x256%%ind2115_tar2_eps0.12,mnist,to,3600.11
SOI^pi_wsat,mnist2x256%%ind2212_tar8_eps0.03,mnist,sat,10.37
SOI^pi_wsat,mnist2x256%%ind2255_tar5_eps0.15,mnist,sat,11.43
SOI^pi_wsat,mnist2x256%%ind228_tar8_eps0.12,mnist,sat,10.79
SOI^pi_wsat,mnist2x256%%ind22_tar9_eps0.06,mnist,unsat,423.75
SOI^pi_wsat,mnist2x256%%ind2308_tar7_eps0.01,mnist,unsat,10.76
SOI^pi_wsat,mnist2x256%%ind2310_tar8_eps0.03,mnist,sat,12.16
SOI^pi_wsat,mnist2x256%%ind2343_tar9_eps0.01,mnist,unsat,10.91
SOI^pi_wsat,mnist2x256%%ind2398_tar9_eps0.01,mnist,unsat,9.29
SOI^pi_wsat,mnist2x256%%ind2404_tar6_eps0.06,mnist,to,3600.08
SOI^pi_wsat,mnist2x256%%ind2448_tar1_eps0.03,mnist,unsat,267.54
SOI^pi_wsat,mnist2x256%%ind2510_tar2_eps0.09,mnist,sat,11.74
SOI^pi_wsat,mnist2x256%%ind2645_tar6_eps0.15,mnist,sat,48.29
SOI^pi_wsat,mnist2x256%%ind2648_tar6_eps0.09,mnist,to,3600.1
SOI^pi_wsat,mnist2x256%%ind2670_tar6_eps0.01,mnist,unsat,10.06
SOI^pi_wsat,mnist2x256%%ind2706_tar2_eps0.12,mnist,sat,13.97
SOI^pi_wsat,mnist2x256%%ind2737_tar9_eps0.06,mnist,sat,82.98
SOI^pi_wsat,mnist2x256%%ind2747_tar1_eps0.09,mnist,to,3600.05
SOI^pi_wsat,mnist2x256%%ind2761_tar5_eps0.06,mnist,to,3600.09
SOI^pi_wsat,mnist2x256%%ind3070_tar0_eps0.12,mnist,to,3600.09
SOI^pi_wsat,mnist2x256%%ind3497_tar3_eps0.01,mnist,unsat,12.07
SOI^pi_wsat,mnist2x256%%ind3526_tar3_eps0.03,mnist,unsat,1230.55
SOI^pi_wsat,mnist2x256%%ind3611_tar9_eps0.15,mnist,sat,13.2
SOI^pi_wsat,mnist2x256%%ind3623_tar6_eps0.03,mnist,unsat,10.31
SOI^pi_wsat,mnist2x256%%ind3724_tar5_eps0.01,mnist,unsat,11.35
SOI^pi_wsat,mnist2x256%%ind381_tar0_eps0.09,mnist,sat,13.69
SOI^pi_wsat,mnist2x256%%ind3863_tar3_eps0.12,mnist,to,3600.08
SOI^pi_wsat,mnist2x256%%ind38_tar1_eps0.12,mnist,sat,12.63
SOI^pi_wsat,mnist2x256%%ind4018_tar7_eps0.15,mnist,sat,12.39
SOI^pi_wsat,mnist2x256%%ind4136_tar0_eps0.12,mnist,to,3600.1
SOI^pi_wsat,mnist2x256%%ind4175_tar0_eps0.06,mnist,to,3600.09
SOI^pi_wsat,mnist2x256%%ind4477_tar4_eps0.15,mnist,sat,12.04
SOI^pi_wsat,mnist2x256%%ind4540_tar1_eps0.09,mnist,sat,30.36
SOI^pi_wsat,mnist2x256%%ind4631_tar2_eps0.12,mnist,sat,19.83
SOI^pi_wsat,mnist2x256%%ind4655_tar8_eps0.15,mnist,sat,11.01
SOI^pi_wsat,mnist2x256%%ind4670_tar0_eps0.06,mnist,to,3600.09
SOI^pi_wsat,mnist2x256%%ind4687_tar2_eps0.09,mnist,to,3600.04
SOI^pi_wsat,mnist2x256%%ind4804_tar1_eps0.15,mnist,to,3600.08
SOI^pi_wsat,mnist2x256%%ind4904_tar5_eps0.03,mnist,unsat,10.55
SOI^pi_wsat,mnist2x256%%ind5000_tar5_eps0.03,mnist,unsat,10.31
SOI^pi_wsat,mnist2x256%%ind506_tar6_eps0.12,mnist,sat,12.16
SOI^pi_wsat,mnist2x256%%ind5169_tar9_eps0.03,mnist,sat,13.0
SOI^pi_wsat,mnist2x256%%ind5188_tar5_eps0.03,mnist,unsat,15.12
SOI^pi_wsat,mnist2x256%%ind5269_tar2_eps0.12,mnist,sat,34.19
SOI^pi_wsat,mnist2x256%%ind5506_tar3_eps0.01,mnist,unsat,11.07
SOI^pi_wsat,mnist2x256%%ind5777_tar5_eps0.09,mnist,unsat,44.17
SOI^pi_wsat,mnist2x256%%ind5906_tar2_eps0.01,mnist,unsat,11.18
SOI^pi_wsat,mnist2x256%%ind5934_tar1_eps0.03,mnist,unsat,18.08
SOI^pi_wsat,mnist2x256%%ind5964_tar6_eps0.12,mnist,to,3600.06
SOI^pi_wsat,mnist2x256%%ind6084_tar4_eps0.01,mnist,unsat,15.08
SOI^pi_wsat,mnist2x256%%ind62_tar6_eps0.03,mnist,sat,10.46
SOI^pi_wsat,mnist2x256%%ind631_tar6_eps0.03,mnist,unsat,10.14
SOI^pi_wsat,mnist2x256%%ind6320_tar3_eps0.06,mnist,sat,14.73
SOI^pi_wsat,mnist2x256%%ind6340_tar6_eps0.12,mnist,sat,13.11
SOI^pi_wsat,mnist2x256%%ind6451_tar3_eps0.01,mnist,unsat,9.6
SOI^pi_wsat,mnist2x256%%ind6655_tar0_eps0.12,mnist,sat,16.04
SOI^pi_wsat,mnist2x256%%ind6765_tar4_eps0.09,mnist,sat,14.14
SOI^pi_wsat,mnist2x256%%ind6852_tar0_eps0.12,mnist,sat,16.05
SOI^pi_wsat,mnist2x256%%ind6915_tar7_eps0.09,mnist,to,3600.12
SOI^pi_wsat,mnist2x256%%ind7015_tar5_eps0.15,mnist,sat,17.57
SOI^pi_wsat,mnist2x256%%ind7085_tar6_eps0.06,mnist,to,3600.03
SOI^pi_wsat,mnist2x256%%ind7163_tar7_eps0.03,mnist,unsat,10.18
SOI^pi_wsat,mnist2x256%%ind7448_tar7_eps0.06,mnist,unsat,964.76
SOI^pi_wsat,mnist2x256%%ind746_tar4_eps0.09,mnist,to,3600.07
SOI^pi_wsat,mnist2x256%%ind7472_tar9_eps0.15,mnist,sat,11.81
SOI^pi_wsat,mnist2x256%%ind7919_tar1_eps0.06,mnist,unsat,10.08
SOI^pi_wsat,mnist2x256%%ind7945_tar3_eps0.06,mnist,sat,11.9
SOI^pi_wsat,mnist2x256%%ind8173_tar0_eps0.06,mnist,to,3600.03
SOI^pi_wsat,mnist2x256%%ind8225_tar3_eps0.01,mnist,unsat,10.91
SOI^pi_wsat,mnist2x256%%ind8250_tar7_eps0.15,mnist,sat,20.0
SOI^pi_wsat,mnist2x256%%ind8428_tar4_eps0.15,mnist,to,3600.09
SOI^pi_wsat,mnist2x256%%ind868_tar4_eps0.09,mnist,sat,16.9
SOI^pi_wsat,mnist2x256%%ind898_tar3_eps0.01,mnist,unsat,11.53
SOI^pi_wsat,mnist2x256%%ind8996_tar7_eps0.06,mnist,unsat,1111.58
SOI^pi_wsat,mnist2x256%%ind9005_tar9_eps0.15,mnist,sat,14.82
SOI^pi_wsat,mnist2x256%%ind9039_tar2_eps0.03,mnist,unsat,9.64
SOI^pi_wsat,mnist2x256%%ind9229_tar5_eps0.15,mnist,sat,14.36
SOI^pi_wsat,mnist2x256%%ind9394_tar6_eps0.01,mnist,unsat,11.15
SOI^pi_wsat,mnist2x256%%ind9567_tar6_eps0.12,mnist,to,3600.11
SOI^pi_wsat,mnist2x256%%ind959_tar1_eps0.15,mnist,sat,14.74
SOI^pi_wsat,mnist2x256%%ind9620_tar4_eps0.09,mnist,sat,16.31
SOI^pi_wsat,mnist2x256%%ind9667_tar6_eps0.15,mnist,to,3600.04
SOI^pi_wsat,mnist2x256%%ind9783_tar3_eps0.09,mnist,sat,12.99
SOI^pi_wsat,mnist2x256%%ind9919_tar2_eps0.06,mnist,sat,11.93
SOI^pi_wsat,mnist4x256%%ind1090_tar6_eps0.15,mnist,sat,19.53
SOI^pi_wsat,mnist4x256%%ind1190_tar4_eps0.03,mnist,unsat,14.58
SOI^pi_wsat,mnist4x256%%ind1249_tar4_eps0.01,mnist,unsat,13.54
SOI^pi_wsat,mnist4x256%%ind1307_tar2_eps0.06,mnist,to,3600.09
SOI^pi_wsat,mnist4x256%%ind1487_tar1_eps0.06,mnist,to,3600.08
SOI^pi_wsat,mnist4x256%%ind1546_tar9_eps0.12,mnist,to,3600.12
SOI^pi_wsat,mnist4x256%%ind1665_tar2_eps0.03,mnist,to,3600.08
SOI^pi_wsat,mnist4x256%%ind1668_tar7_eps0.06,mnist,to,3600.07
SOI^pi_wsat,mnist4x256%%ind1792_tar2_eps0.09,mnist,sat,47.48
SOI^pi_wsat,mnist4x256%%ind1801_tar3_eps0.09,mnist,to,3600.03
SOI^pi_wsat,mnist4x256%%ind1830_tar6_eps0.06,mnist,to,3600.08
SOI^pi_wsat,mnist4x256%%ind1843_tar7_eps0.15,mnist,to,3600.12
SOI^pi_wsat,mnist4x256%%ind2108_tar4_eps0.06,mnist,to,3600.06
SOI^pi_wsat,mnist4x256%%ind2144_tar3_eps0.03,mnist,unsat,13.64
SOI^pi_wsat,mnist4x256%%ind2256_tar1_eps0.15,mnist,to,3600.04
SOI^pi_wsat,mnist4x256%%ind2300_tar4_eps0.09,mnist,to,3600.11
SOI^pi_wsat,mnist4x256%%ind239_tar7_eps0.09,mnist,to,3600.22
SOI^pi_wsat,mnist4x256%%ind2519_tar0_eps0.06,mnist,to,3600.09
SOI^pi_wsat,mnist4x256%%ind2566_tar1_eps0.15,mnist,to,3600.11
SOI^pi_wsat,mnist4x256%%ind2685_tar4_eps0.03,mnist,to,3600.1
SOI^pi_wsat,mnist4x256%%ind2942_tar7_eps0.03,mnist,unsat,14.74
SOI^pi_wsat,mnist4x256%%ind2955_tar8_eps0.12,mnist,sat,14.6
SOI^pi_wsat,mnist4x256%%ind3274_tar0_eps0.01,mnist,unsat,13.72
SOI^pi_wsat,mnist4x256%%ind3485_tar4_eps0.12,mnist,to,3600.02
SOI^pi_wsat,mnist4x256%%ind3551_tar6_eps0.12,mnist,to,3600.1
SOI^pi_wsat,mnist4x256%%ind3566_tar5_eps0.15,mnist,to,3600.06
SOI^pi_wsat,mnist4x256%%ind3581_tar3_eps0.03,mnist,unsat,16.12
SOI^pi_wsat,mnist4x256%%ind3674_tar9_eps0.06,mnist,to,3600.08
SOI^pi_wsat,mnist4x256%%ind378_tar5_eps0.03,mnist,to,3600.11
SOI^pi_wsat,mnist4x256%%ind3914_tar7_eps0.03,mnist,to,3600.11
SOI^pi_wsat,mnist4x256%%ind3962_tar5_eps0.15,mnist,sat,27.43
SOI^pi_wsat,mnist4x256%%ind4572_tar3_eps0.15,mnist,to,3600.05
SOI^pi_wsat,mnist4x256%%ind4579_tar1_eps0.03,mnist,unsat,331.17
SOI^pi_wsat,mnist4x256%%ind4762_tar6_eps0.12,mnist,to,3600.11
SOI^pi_wsat,mnist4x256%%ind4859_tar7_eps0.01,mnist,unsat,15.45
SOI^pi_wsat,mnist4x256%%ind5096_tar1_eps0.12,mnist,to,3600.09
SOI^pi_wsat,mnist4x256%%ind5490_tar5_eps0.12,mnist,to,3600.03
SOI^pi_wsat,mnist4x256%%ind5551_tar5_eps0.06,mnist,to,3600.09
SOI^pi_wsat,mnist4x256%%ind5616_tar4_eps0.09,mnist,to,3600.11
SOI^pi_wsat,mnist4x256%%ind5654_tar2_eps0.09,mnist,sat,15.28
SOI^pi_wsat,mnist4x256%%ind5658_tar9_eps0.06,mnist,to,3600.09
SOI^pi_wsat,mnist4x256%%ind5936_tar7_eps0.09,mnist,to,3600.04
SOI^pi_wsat,mnist4x256%%ind615_tar5_eps0.15,mnist,to,3600.06
SOI^pi_wsat,mnist4x256%%ind6214_tar2_eps0.01,mnist,unsat,13.59
SOI^pi_wsat,mnist4x256%%ind6294_tar4_eps0.06,mnist,to,3600.02
SOI^pi_wsat,mnist4x256%%ind6317_tar3_eps0.01,mnist,unsat,15.55
SOI^pi_wsat,mnist4x256%%ind6343_tar2_eps0.09,mnist,to,3600.05
SOI^pi_wsat,mnist4x256%%ind6356_tar6_eps0.09,mnist,to,3600.11
SOI^pi_wsat,mnist4x256%%ind6504_tar4_eps0.12,mnist,to,3600.04
SOI^pi_wsat,mnist4x256%%ind6518_tar4_eps0.15,mnist,to,3600.03
SOI^pi_wsat,mnist4x256%%ind654_tar1_eps0.12,mnist,to,3600.09
SOI^pi_wsat,mnist4x256%%ind6569_tar4_eps0.03,mnist,to,3600.04
SOI^pi_wsat,mnist4x256%%ind667_tar0_eps0.09,mnist,to,3600.1
SOI^pi_wsat,mnist4x256%%ind675_tar2_eps0.15,mnist,sat,26.14
SOI^pi_wsat,mnist4x256%%ind6785_tar6_eps0.15,mnist,sat,31.58
SOI^pi_wsat,mnist4x256%%ind6957_tar4_eps0.01,mnist,unsat,15.15
SOI^pi_wsat,mnist4x256%%ind7055_tar5_eps0.09,mnist,to,3600.05
SOI^pi_wsat,mnist4x256%%ind7250_tar5_eps0.15,mnist,to,3600.09
SOI^pi_wsat,mnist4x256%%ind7377_tar6_eps0.15,mnist,to,3600.06
SOI^pi_wsat,mnist4x256%%ind7424_tar2_eps0.01,mnist,unsat,14.33
SOI^pi_wsat,mnist4x256%%ind7522_tar3_eps0.03,mnist,unsat,14.41
SOI^pi_wsat,mnist4x256%%ind7612_tar0_eps0.09,mnist,to,3600.09
SOI^pi_wsat,mnist4x256%%ind7625_tar3_eps0.15,mnist,to,3600.05
SOI^pi_wsat,mnist4x256%%ind7656_tar1_eps0.12,mnist,to,3600.11
SOI^pi_wsat,mnist4x256%%ind7767_tar1_eps0.01,mnist,unsat,14.22
SOI^pi_wsat,mnist4x256%%ind7876_tar7_eps0.12,mnist,to,3600.03
SOI^pi_wsat,mnist4x256%%ind8050_tar7_eps0.03,mnist,unsat,13.71
SOI^pi_wsat,mnist4x256%%ind8066_tar0_eps0.01,mnist,unsat,19.82
SOI^pi_wsat,mnist4x256%%ind8212_tar7_eps0.06,mnist,to,3600.06
SOI^pi_wsat,mnist4x256%%ind8291_tar9_eps0.09,mnist,to,3600.08
SOI^pi_wsat,mnist4x256%%ind8545_tar6_eps0.01,mnist,unsat,19.53
SOI^pi_wsat,mnist4x256%%ind8660_tar5_eps0.06,mnist,to,3600.09
SOI^pi_wsat,mnist4x256%%ind8691_tar4_eps0.01,mnist,unsat,19.53
SOI^pi_wsat,mnist4x256%%ind8857_tar2_eps0.12,mnist,to,3600.12
SOI^pi_wsat,mnist4x256%%ind8951_tar7_eps0.12,mnist,to,3600.04
SOI^pi_wsat,mnist4x256%%ind9084_tar0_eps0.01,mnist,unsat,15.04
SOI^pi_wsat,mnist4x256%%ind9138_tar0_eps0.01,mnist,unsat,13.75
SOI^pi_wsat,mnist4x256%%ind9212_tar8_eps0.03,mnist,unsat,14.4
SOI^pi_wsat,mnist4x256%%ind922_tar0_eps0.01,mnist,unsat,14.81
SOI^pi_wsat,mnist4x256%%ind9315_tar1_eps0.09,mnist,to,3600.1
SOI^pi_wsat,mnist4x256%%ind9341_tar6_eps0.03,mnist,to,3600.04
SOI^pi_wsat,mnist4x256%%ind934_tar9_eps0.06,mnist,to,3600.09
SOI^pi_wsat,mnist4x256%%ind945_tar8_eps0.01,mnist,unsat,15.22
SOI^pi_wsat,mnist4x256%%ind9465_tar1_eps0.03,mnist,unsat,18.84
SOI^pi_wsat,mnist4x256%%ind9492_tar7_eps0.06,mnist,to,3600.1
SOI^pi_wsat,mnist4x256%%ind950_tar6_eps0.06,mnist,to,3600.1
SOI^pi_wsat,mnist4x256%%ind9640_tar1_eps0.12,mnist,to,3600.03
SOI^pi_wsat,mnist4x256%%ind9696_tar4_eps0.12,mnist,to,3600.03
SOI^pi_wsat,mnist4x256%%ind9805_tar7_eps0.15,mnist,to,3600.04
SOI^pi_wsat,mnist4x256%%ind9989_tar2_eps0.09,mnist,to,3600.11
SOI^pi_wsat,mnist6x256%%ind1276_tar3_eps0.09,mnist,sat,30.3
SOI^pi_wsat,mnist6x256%%ind1346_tar9_eps0.03,mnist,to,3600.03
SOI^pi_wsat,mnist6x256%%ind1390_tar7_eps0.09,mnist,to,3600.08
SOI^pi_wsat,mnist6x256%%ind1549_tar2_eps0.12,mnist,sat,24.77
SOI^pi_wsat,mnist6x256%%ind1722_tar3_eps0.01,mnist,unsat,789.4
SOI^pi_wsat,mnist6x256%%ind1898_tar1_eps0.06,mnist,to,3600.03
SOI^pi_wsat,mnist6x256%%ind1931_tar7_eps0.03,mnist,to,3600.05
SOI^pi_wsat,mnist6x256%%ind2143_tar8_eps0.12,mnist,sat,22.78
SOI^pi_wsat,mnist6x256%%ind2160_tar3_eps0.06,mnist,to,3600.07
SOI^pi_wsat,mnist6x256%%ind2162_tar6_eps0.15,mnist,to,3600.07
SOI^pi_wsat,mnist6x256%%ind2184_tar0_eps0.01,mnist,unsat,21.68
SOI^pi_wsat,mnist6x256%%ind2184_tar4_eps0.09,mnist,to,3600.06
SOI^pi_wsat,mnist6x256%%ind2242_tar4_eps0.01,mnist,unsat,20.13
SOI^pi_wsat,mnist6x256%%ind2301_tar4_eps0.03,mnist,to,3600.11
SOI^pi_wsat,mnist6x256%%ind2398_tar8_eps0.01,mnist,unsat,20.22
SOI^pi_wsat,mnist6x256%%ind2532_tar5_eps0.12,mnist,sat,332.95
SOI^pi_wsat,mnist6x256%%ind260_tar5_eps0.03,mnist,unsat,20.81
SOI^pi_wsat,mnist6x256%%ind2665_tar4_eps0.06,mnist,to,3600.11
SOI^pi_wsat,mnist6x256%%ind2812_tar1_eps0.12,mnist,to,3600.04
SOI^pi_wsat,mnist6x256%%ind2944_tar2_eps0.06,mnist,sat,193.31
SOI^pi_wsat,mnist6x256%%ind2992_tar4_eps0.03,mnist,to,3600.1
SOI^pi_wsat,mnist6x256%%ind3341_tar9_eps0.01,mnist,unsat,23.31
SOI^pi_wsat,mnist6x256%%ind3533_tar5_eps0.12,mnist,sat,65.83
SOI^pi_wsat,mnist6x256%%ind3597_tar7_eps0.06,mnist,to,3600.08
SOI^pi_wsat,mnist6x256%%ind3796_tar0_eps0.01,mnist,unsat,1294.67
SOI^pi_wsat,mnist6x256%%ind3812_tar8_eps0.03,mnist,to,3600.09
SOI^pi_wsat,mnist6x256%%ind3892_tar0_eps0.09,mnist,to,3600.12
SOI^pi_wsat,mnist6x256%%ind4036_tar2_eps0.09,mnist,to,3600.04
SOI^pi_wsat,mnist6x256%%ind4224_tar1_eps0.06,mnist,to,3600.1
SOI^pi_wsat,mnist6x256%%ind4282_tar5_eps0.01,mnist,unsat,19.57
SOI^pi_wsat,mnist6x256%%ind4483_tar1_eps0.09,mnist,to,3600.05
SOI^pi_wsat,mnist6x256%%ind4690_tar3_eps0.03,mnist,to,3600.1
SOI^pi_wsat,mnist6x256%%ind4993_tar3_eps0.12,mnist,to,3600.04
SOI^pi_wsat,mnist6x256%%ind5004_tar9_eps0.15,mnist,to,3600.1
SOI^pi_wsat,mnist6x256%%ind5057_tar7_eps0.01,mnist,unsat,19.87
SOI^pi_wsat,mnist6x256%%ind5132_tar3_eps0.03,mnist,unsat,579.36
SOI^pi_wsat,mnist6x256%%ind515_tar5_eps0.15,mnist,to,3600.05
SOI^pi_wsat,mnist6x256%%ind5370_tar0_eps0.15,mnist,sat,164.55
SOI^pi_wsat,mnist6x256%%ind5393_tar1_eps0.03,mnist,to,3600.05
SOI^pi_wsat,mnist6x256%%ind5537_tar6_eps0.15,mnist,to,3600.09
SOI^pi_wsat,mnist6x256%%ind5655_tar5_eps0.06,mnist,to,3600.05
SOI^pi_wsat,mnist6x256%%ind5780_tar6_eps0.09,mnist,to,3600.07
SOI^pi_wsat,mnist6x256%%ind5786_tar7_eps0.03,mnist,to,3600.08
SOI^pi_wsat,mnist6x256%%ind5788_tar1_eps0.09,mnist,to,3600.11
SOI^pi_wsat,mnist6x256%%ind5959_tar2_eps0.12,mnist,to,3600.03
SOI^pi_wsat,mnist6x256%%ind5989_tar5_eps0.09,mnist,to,3600.03
SOI^pi_wsat,mnist6x256%%ind604_tar4_eps0.15,mnist,to,3600.07
SOI^pi_wsat,mnist6x256%%ind6176_tar2_eps0.03,mnist,unsat,20.19
SOI^pi_wsat,mnist6x256%%ind6265_tar3_eps0.03,mnist,unsat,19.7
SOI^pi_wsat,mnist6x256%%ind6266_tar6_eps0.01,mnist,unsat,20.77
SOI^pi_wsat,mnist6x256%%ind6342_tar2_eps0.06,mnist,to,3600.04
SOI^pi_wsat,mnist6x256%%ind6366_tar0_eps0.06,mnist,to,3600.1
SOI^pi_wsat,mnist6x256%%ind6412_tar6_eps0.15,mnist,to,3600.06
SOI^pi_wsat,mnist6x256%%ind6477_tar0_eps0.15,mnist,to,3600.06
SOI^pi_wsat,mnist6x256%%ind6501_tar1_eps0.12,mnist,to,3600.05
SOI^pi_wsat,mnist6x256%%ind674_tar8_eps0.06,mnist,to,3600.08
SOI^pi_wsat,mnist6x256%%ind6831_tar4_eps0.12,mnist,to,3600.09
SOI^pi_wsat,mnist6x256%%ind6953_tar5_eps0.01,mnist,unsat,21.72
SOI^pi_wsat,mnist6x256%%ind6970_tar6_eps0.15,mnist,to,3600.07
SOI^pi_wsat,mnist6x256%%ind7294_tar9_eps0.09,mnist,to,3600.1
SOI^pi_wsat,mnist6x256%%ind729_tar0_eps0.12,mnist,to,3600.03
SOI^pi_wsat,mnist6x256%%ind7433_tar4_eps0.06,mnist,to,3600.04
SOI^pi_wsat,mnist6x256%%ind7447_tar3_eps0.09,mnist,to,3600.06
SOI^pi_wsat,mnist6x256%%ind7481_tar0_eps0.15,mnist,to,3600.04
SOI^pi_wsat,mnist6x256%%ind7566_tar3_eps0.15,mnist,to,3600.04
SOI^pi_wsat,mnist6x256%%ind7792_tar5_eps0.03,mnist,unsat,20.4
SOI^pi_wsat,mnist6x256%%ind7840_tar7_eps0.15,mnist,to,3600.11
SOI^pi_wsat,mnist6x256%%ind8018_tar0_eps0.01,mnist,unsat,20.65
SOI^pi_wsat,mnist6x256%%ind8044_tar1_eps0.09,mnist,to,3600.12
SOI^pi_wsat,mnist6x256%%ind8192_tar7_eps0.12,mnist,to,3600.09
SOI^pi_wsat,mnist6x256%%ind8285_tar4_eps0.15,mnist,to,3600.05
SOI^pi_wsat,mnist6x256%%ind8364_tar0_eps0.01,mnist,unsat,21.89
SOI^pi_wsat,mnist6x256%%ind8398_tar1_eps0.06,mnist,to,3600.1
SOI^pi_wsat,mnist6x256%%ind8409_tar0_eps0.12,mnist,to,3600.09
SOI^pi_wsat,mnist6x256%%ind8480_tar8_eps0.09,mnist,to,3600.07
SOI^pi_wsat,mnist6x256%%ind8520_tar9_eps0.06,mnist,sat,24.09
SOI^pi_wsat,mnist6x256%%ind8587_tar1_eps0.09,mnist,to,3600.09
SOI^pi_wsat,mnist6x256%%ind8681_tar4_eps0.01,mnist,unsat,21.77
SOI^pi_wsat,mnist6x256%%ind9045_tar2_eps0.12,mnist,sat,30.44
SOI^pi_wsat,mnist6x256%%ind9227_tar7_eps0.15,mnist,to,3600.11
SOI^pi_wsat,mnist6x256%%ind92_tar5_eps0.06,mnist,sat,1165.61
SOI^pi_wsat,mnist6x256%%ind931_tar8_eps0.12,mnist,sat,26.78
SOI^pi_wsat,mnist6x256%%ind9491_tar9_eps0.03,mnist,unsat,24.46
SOI^pi_wsat,mnist6x256%%ind9512_tar7_eps0.15,mnist,to,3600.06
SOI^pi_wsat,mnist6x256%%ind9513_tar2_eps0.06,mnist,to,3600.11
SOI^pi_wsat,mnist6x256%%ind9563_tar1_eps0.03,mnist,unsat,23.61
SOI^pi_wsat,mnist6x256%%ind980_tar5_eps0.09,mnist,to,3600.03
SOI^pi_wsat,mnist6x256%%ind9900_tar9_eps0.01,mnist,unsat,19.59
SOI^pi_wsat,mnist6x256%%ind9909_tar6_eps0.01,mnist,unsat,19.72
SOI^pi_wsat,mnist6x256%%ind9998_tar0_eps0.12,mnist,to,3600.05
SOI^pi_wsat,cifar10_base_kw_simp%%ind1087_tar7_eps0.01,cifar10,unsat,24.48
SOI^pi_wsat,cifar10_base_kw_simp%%ind134_tar5_eps0.03,cifar10,unsat,23.94
SOI^pi_wsat,cifar10_base_kw_simp%%ind1388_tar4_eps0.09,cifar10,to,3600.06
SOI^pi_wsat,cifar10_base_kw_simp%%ind1446_tar2_eps0.15,cifar10,sat,44.0
SOI^pi_wsat,cifar10_base_kw_simp%%ind1787_tar2_eps0.12,cifar10,sat,30.02
SOI^pi_wsat,cifar10_base_kw_simp%%ind1812_tar9_eps0.15,cifar10,sat,397.29
SOI^pi_wsat,cifar10_base_kw_simp%%ind1819_tar4_eps0.01,cifar10,unsat,21.45
SOI^pi_wsat,cifar10_base_kw_simp%%ind1835_tar4_eps0.09,cifar10,sat,33.2
SOI^pi_wsat,cifar10_base_kw_simp%%ind1845_tar0_eps0.12,cifar10,to,3600.05
SOI^pi_wsat,cifar10_base_kw_simp%%ind1849_tar6_eps0.15,cifar10,sat,34.23
SOI^pi_wsat,cifar10_base_kw_simp%%ind1872_tar0_eps0.12,cifar10,sat,29.81
SOI^pi_wsat,cifar10_base_kw_simp%%ind2051_tar9_eps0.03,cifar10,unsat,17.79
SOI^pi_wsat,cifar10_base_kw_simp%%ind2130_tar4_eps0.15,cifar10,sat,25.99
SOI^pi_wsat,cifar10_base_kw_simp%%ind2149_tar5_eps0.06,cifar10,to,3600.06
SOI^pi_wsat,cifar10_base_kw_simp%%ind2172_tar6_eps0.06,cifar10,sat,29.24
SOI^pi_wsat,cifar10_base_kw_simp%%ind2215_tar6_eps0.06,cifar10,sat,24.83
SOI^pi_wsat,cifar10_base_kw_simp%%ind2223_tar2_eps0.12,cifar10,sat,301.69
SOI^pi_wsat,cifar10_base_kw_simp%%ind228_tar2_eps0.12,cifar10,sat,27.44
SOI^pi_wsat,cifar10_base_kw_simp%%ind22_tar2_eps0.15,cifar10,sat,35.25
SOI^pi_wsat,cifar10_base_kw_simp%%ind2304_tar7_eps0.15,cifar10,sat,1209.37
SOI^pi_wsat,cifar10_base_kw_simp%%ind2308_tar5_eps0.01,cifar10,unsat,18.25
SOI^pi_wsat,cifar10_base_kw_simp%%ind2343_tar3_eps0.01,cifar10,unsat,19.07
SOI^pi_wsat,cifar10_base_kw_simp%%ind2398_tar2_eps0.01,cifar10,unsat,23.21
SOI^pi_wsat,cifar10_base_kw_simp%%ind2412_tar5_eps0.06,cifar10,to,3600.1
SOI^pi_wsat,cifar10_base_kw_simp%%ind2581_tar3_eps0.12,cifar10,to,3600.08
SOI^pi_wsat,cifar10_base_kw_simp%%ind2670_tar4_eps0.01,cifar10,unsat,17.82
SOI^pi_wsat,cifar10_base_kw_simp%%ind2741_tar1_eps0.09,cifar10,to,3600.1
SOI^pi_wsat,cifar10_base_kw_simp%%ind2796_tar2_eps0.06,cifar10,sat,21.4
SOI^pi_wsat,cifar10_base_kw_simp%%ind3016_tar3_eps0.06,cifar10,to,3600.1
SOI^pi_wsat,cifar10_base_kw_simp%%ind3094_tar7_eps0.06,cifar10,to,3600.06
SOI^pi_wsat,cifar10_base_kw_simp%%ind30_tar3_eps0.03,cifar10,sat,20.26
SOI^pi_wsat,cifar10_base_kw_simp%%ind3497_tar3_eps0.01,cifar10,unsat,19.81
SOI^pi_wsat,cifar10_base_kw_simp%%ind3551_tar4_eps0.09,cifar10,sat,21.87
SOI^pi_wsat,cifar10_base_kw_simp%%ind3566_tar2_eps0.03,cifar10,sat,23.67
SOI^pi_wsat,cifar10_base_kw_simp%%ind3587_tar5_eps0.15,cifar10,sat,28.29
SOI^pi_wsat,cifar10_base_kw_simp%%ind3724_tar4_eps0.01,cifar10,unsat,17.82
SOI^pi_wsat,cifar10_base_kw_simp%%ind38_tar6_eps0.12,cifar10,sat,25.08
SOI^pi_wsat,cifar10_base_kw_simp%%ind4079_tar1_eps0.03,cifar10,unsat,21.68
SOI^pi_wsat,cifar10_base_kw_simp%%ind4220_tar7_eps0.06,cifar10,to,3600.06
SOI^pi_wsat,cifar10_base_kw_simp%%ind4480_tar3_eps0.09,cifar10,sat,27.67
SOI^pi_wsat,cifar10_base_kw_simp%%ind4514_tar4_eps0.15,cifar10,to,3600.07
SOI^pi_wsat,cifar10_base_kw_simp%%ind4736_tar0_eps0.03,cifar10,to,3600.1
SOI^pi_wsat,cifar10_base_kw_simp%%ind5154_tar6_eps0.12,cifar10,sat,27.8
SOI^pi_wsat,cifar10_base_kw_simp%%ind5163_tar2_eps0.09,cifar10,sat,599.52
SOI^pi_wsat,cifar10_base_kw_simp%%ind5440_tar8_eps0.03,cifar10,unsat,20.19
SOI^pi_wsat,cifar10_base_kw_simp%%ind5506_tar6_eps0.01,cifar10,sat,18.54
SOI^pi_wsat,cifar10_base_kw_simp%%ind5522_tar7_eps0.03,cifar10,unsat,17.15
SOI^pi_wsat,cifar10_base_kw_simp%%ind5743_tar7_eps0.15,cifar10,sat,137.83
SOI^pi_wsat,cifar10_base_kw_simp%%ind5749_tar6_eps0.12,cifar10,sat,483.02
SOI^pi_wsat,cifar10_base_kw_simp%%ind5752_tar8_eps0.09,cifar10,to,3600.07
SOI^pi_wsat,cifar10_base_kw_simp%%ind5818_tar0_eps0.09,cifar10,to,3600.06
SOI^pi_wsat,cifar10_base_kw_simp%%ind5853_tar2_eps0.12,cifar10,sat,40.98
SOI^pi_wsat,cifar10_base_kw_simp%%ind5874_tar6_eps0.03,cifar10,sat,21.79
SOI^pi_wsat,cifar10_base_kw_simp%%ind5906_tar9_eps0.01,cifar10,unsat,17.31
SOI^pi_wsat,cifar10_base_kw_simp%%ind5962_tar9_eps0.06,cifar10,sat,20.54
SOI^pi_wsat,cifar10_base_kw_simp%%ind6084_tar5_eps0.01,cifar10,unsat,21.38
SOI^pi_wsat,cifar10_base_kw_simp%%ind6129_tar2_eps0.12,cifar10,sat,29.99
SOI^pi_wsat,cifar10_base_kw_simp%%ind6174_tar7_eps0.15,cifar10,sat,31.59
SOI^pi_wsat,cifar10_base_kw_simp%%ind6218_tar6_eps0.03,cifar10,sat,24.1
SOI^pi_wsat,cifar10_base_kw_simp%%ind6364_tar9_eps0.15,cifar10,sat,24.96
SOI^pi_wsat,cifar10_base_kw_simp%%ind637_tar0_eps0.15,cifar10,sat,32.23
SOI^pi_wsat,cifar10_base_kw_simp%%ind6451_tar3_eps0.01,cifar10,unsat,19.05
SOI^pi_wsat,cifar10_base_kw_simp%%ind6484_tar0_eps0.06,cifar10,sat,20.29
SOI^pi_wsat,cifar10_base_kw_simp%%ind6496_tar8_eps0.12,cifar10,to,3600.1
SOI^pi_wsat,cifar10_base_kw_simp%%ind6499_tar5_eps0.03,cifar10,sat,21.92
SOI^pi_wsat,cifar10_base_kw_simp%%ind6579_tar3_eps0.06,cifar10,sat,22.28
SOI^pi_wsat,cifar10_base_kw_simp%%ind6765_tar7_eps0.15,cifar10,sat,48.5
SOI^pi_wsat,cifar10_base_kw_simp%%ind6799_tar1_eps0.12,cifar10,sat,22.39
SOI^pi_wsat,cifar10_base_kw_simp%%ind681_tar7_eps0.09,cifar10,to,3600.05
SOI^pi_wsat,cifar10_base_kw_simp%%ind7154_tar2_eps0.09,cifar10,to,3600.07
SOI^pi_wsat,cifar10_base_kw_simp%%ind7173_tar8_eps0.03,cifar10,unsat,20.44
SOI^pi_wsat,cifar10_base_kw_simp%%ind727_tar1_eps0.09,cifar10,sat,35.41
SOI^pi_wsat,cifar10_base_kw_simp%%ind7341_tar0_eps0.06,cifar10,to,3600.12
SOI^pi_wsat,cifar10_base_kw_simp%%ind7371_tar4_eps0.09,cifar10,sat,105.34
SOI^pi_wsat,cifar10_base_kw_simp%%ind7656_tar9_eps0.09,cifar10,sat,22.78
SOI^pi_wsat,cifar10_base_kw_simp%%ind7672_tar0_eps0.06,cifar10,to,3600.07
SOI^pi_wsat,cifar10_base_kw_simp%%ind7986_tar5_eps0.03,cifar10,unsat,19.51
SOI^pi_wsat,cifar10_base_kw_simp%%ind8209_tar1_eps0.06,cifar10,to,3600.06
SOI^pi_wsat,cifar10_base_kw_simp%%ind8225_tar3_eps0.01,cifar10,unsat,25.32
SOI^pi_wsat,cifar10_base_kw_simp%%ind8477_tar0_eps0.06,cifar10,to,3600.11
SOI^pi_wsat,cifar10_base_kw_simp%%ind8778_tar6_eps0.03,cifar10,unsat,18.88
SOI^pi_wsat,cifar10_base_kw_simp%%ind8783_tar5_eps0.15,cifar10,sat,42.96
SOI^pi_wsat,cifar10_base_kw_simp%%ind898_tar9_eps0.01,cifar10,unsat,19.08
SOI^pi_wsat,cifar10_base_kw_simp%%ind9081_tar2_eps0.12,cifar10,sat,33.14
SOI^pi_wsat,cifar10_base_kw_simp%%ind9226_tar6_eps0.09,cifar10,sat,106.96
SOI^pi_wsat,cifar10_base_kw_simp%%ind9266_tar2_eps0.09,cifar10,sat,48.05
SOI^pi_wsat,cifar10_base_kw_simp%%ind9394_tar6_eps0.01,cifar10,unsat,22.19
SOI^pi_wsat,cifar10_base_kw_simp%%ind9603_tar3_eps0.03,cifar10,to,3600.03
SOI^pi_wsat,cifar10_base_kw_simp%%ind9765_tar6_eps0.15,cifar10,sat,392.99
SOI^pi_wsat,cifar10_base_kw_simp%%ind9777_tar6_eps0.12,cifar10,sat,46.23
SOI^pi_wsat,cifar10_deep_kw_simp%%ind1034_tar7_eps0.01,cifar10,unsat,23.67
SOI^pi_wsat,cifar10_deep_kw_simp%%ind1243_tar1_eps0.06,cifar10,to,3600.02
SOI^pi_wsat,cifar10_deep_kw_simp%%ind1342_tar4_eps0.03,cifar10,unsat,26.94
SOI^pi_wsat,cifar10_deep_kw_simp%%ind1381_tar5_eps0.09,cifar10,sat,141.55
SOI^pi_wsat,cifar10_deep_kw_simp%%ind1399_tar0_eps0.09,cifar10,sat,78.3
SOI^pi_wsat,cifar10_deep_kw_simp%%ind1409_tar7_eps0.09,cifar10,to,3600.11
SOI^pi_wsat,cifar10_deep_kw_simp%%ind1464_tar4_eps0.12,cifar10,sat,387.31
SOI^pi_wsat,cifar10_deep_kw_simp%%ind1487_tar0_eps0.01,cifar10,unsat,40.27
SOI^pi_wsat,cifar10_deep_kw_simp%%ind1617_tar7_eps0.15,cifar10,to,3600.07
SOI^pi_wsat,cifar10_deep_kw_simp%%ind1643_tar7_eps0.12,cifar10,sat,315.65
SOI^pi_wsat,cifar10_deep_kw_simp%%ind1860_tar6_eps0.01,cifar10,unsat,31.59
SOI^pi_wsat,cifar10_deep_kw_simp%%ind2055_tar6_eps0.09,cifar10,to,3600.07
SOI^pi_wsat,cifar10_deep_kw_simp%%ind2423_tar7_eps0.09,cifar10,sat,277.41
SOI^pi_wsat,cifar10_deep_kw_simp%%ind2573_tar0_eps0.15,cifar10,to,3600.04
SOI^pi_wsat,cifar10_deep_kw_simp%%ind2713_tar9_eps0.12,cifar10,to,3600.03
SOI^pi_wsat,cifar10_deep_kw_simp%%ind2746_tar6_eps0.15,cifar10,to,3600.05
SOI^pi_wsat,cifar10_deep_kw_simp%%ind2911_tar3_eps0.12,cifar10,to,3600.07
SOI^pi_wsat,cifar10_deep_kw_simp%%ind2970_tar0_eps0.06,cifar10,to,3600.02
SOI^pi_wsat,cifar10_deep_kw_simp%%ind3039_tar7_eps0.09,cifar10,to,3600.09
SOI^pi_wsat,cifar10_deep_kw_simp%%ind3105_tar9_eps0.03,cifar10,unsat,35.79
SOI^pi_wsat,cifar10_deep_kw_simp%%ind3154_tar8_eps0.01,cifar10,unsat,34.58
SOI^pi_wsat,cifar10_deep_kw_simp%%ind3447_tar3_eps0.06,cifar10,to,3600.11
SOI^pi_wsat,cifar10_deep_kw_simp%%ind4004_tar7_eps0.03,cifar10,sat,44.54
SOI^pi_wsat,cifar10_deep_kw_simp%%ind4340_tar2_eps0.12,cifar10,to,3600.03
SOI^pi_wsat,cifar10_deep_kw_simp%%ind4351_tar3_eps0.15,cifar10,sat,242.27
SOI^pi_wsat,cifar10_deep_kw_simp%%ind4378_tar9_eps0.06,cifar10,to,3600.09
SOI^pi_wsat,cifar10_deep_kw_simp%%ind4532_tar2_eps0.06,cifar10,to,3600.03
SOI^pi_wsat,cifar10_deep_kw_simp%%ind4550_tar7_eps0.06,cifar10,to,3600.06
SOI^pi_wsat,cifar10_deep_kw_simp%%ind4757_tar3_eps0.12,cifar10,to,3600.1
SOI^pi_wsat,cifar10_deep_kw_simp%%ind4973_tar8_eps0.03,cifar10,sat,62.49
SOI^pi_wsat,cifar10_deep_kw_simp%%ind4985_tar2_eps0.03,cifar10,sat,50.06
SOI^pi_wsat,cifar10_deep_kw_simp%%ind5209_tar0_eps0.12,cifar10,to,3600.08
SOI^pi_wsat,cifar10_deep_kw_simp%%ind5242_tar4_eps0.09,cifar10,sat,145.5
SOI^pi_wsat,cifar10_deep_kw_simp%%ind5433_tar4_eps0.03,cifar10,to,3600.04
SOI^pi_wsat,cifar10_deep_kw_simp%%ind5455_tar6_eps0.15,cifar10,sat,145.69
SOI^pi_wsat,cifar10_deep_kw_simp%%ind5619_tar4_eps0.15,cifar10,sat,1393.06
SOI^pi_wsat,cifar10_deep_kw_simp%%ind5886_tar0_eps0.01,cifar10,unsat,34.98
SOI^pi_wsat,cifar10_deep_kw_simp%%ind5897_tar3_eps0.06,cifar10,to,3600.12
SOI^pi_wsat,cifar10_deep_kw_simp%%ind600_tar7_eps0.01,cifar10,unsat,25.88
SOI^pi_wsat,cifar10_deep_kw_simp%%ind6072_tar1_eps0.15,cifar10,sat,966.98
SOI^pi_wsat,cifar10_deep_kw_simp%%ind6110_tar2_eps0.03,cifar10,unsat,36.57
SOI^pi_wsat,cifar10_deep_kw_simp%%ind6177_tar1_eps0.09,cifar10,sat,1850.61
SOI^pi_wsat,cifar10_deep_kw_simp%%ind618_tar3_eps0.03,cifar10,unsat,37.03
SOI^pi_wsat,cifar10_deep_kw_simp%%ind6265_tar1_eps0.09,cifar10,sat,92.43
SOI^pi_wsat,cifar10_deep_kw_simp%%ind6310_tar7_eps0.03,cifar10,unsat,35.66
SOI^pi_wsat,cifar10_deep_kw_simp%%ind6444_tar2_eps0.12,cifar10,sat,138.54
SOI^pi_wsat,cifar10_deep_kw_simp%%ind6545_tar0_eps0.01,cifar10,sat,49.47
SOI^pi_wsat,cifar10_deep_kw_simp%%ind6560_tar5_eps0.12,cifar10,sat,155.94
SOI^pi_wsat,cifar10_deep_kw_simp%%ind6598_tar3_eps0.09,cifar10,sat,70.0
SOI^pi_wsat,cifar10_deep_kw_simp%%ind6633_tar1_eps0.06,cifar10,to,3600.03
SOI^pi_wsat,cifar10_deep_kw_simp%%ind6637_tar4_eps0.15,cifar10,sat,288.16
SOI^pi_wsat,cifar10_deep_kw_simp%%ind6731_tar8_eps0.12,cifar10,to,3600.05
SOI^pi_wsat,cifar10_deep_kw_simp%%ind6734_tar9_eps0.03,cifar10,sat,92.23
SOI^pi_wsat,cifar10_deep_kw_simp%%ind6755_tar4_eps0.01,cifar10,unsat,34.83
SOI^pi_wsat,cifar10_deep_kw_simp%%ind7047_tar9_eps0.01,cifar10,unsat,32.65
SOI^pi_wsat,cifar10_deep_kw_simp%%ind7128_tar2_eps0.15,cifar10,to,3600.09
SOI^pi_wsat,cifar10_deep_kw_simp%%ind7305_tar9_eps0.01,cifar10,unsat,32.9
SOI^pi_wsat,cifar10_deep_kw_simp%%ind7429_tar9_eps0.03,cifar10,sat,238.8
SOI^pi_wsat,cifar10_deep_kw_simp%%ind7460_tar9_eps0.12,cifar10,to,3600.09
SOI^pi_wsat,cifar10_deep_kw_simp%%ind7526_tar2_eps0.09,cifar10,to,3600.1
SOI^pi_wsat,cifar10_deep_kw_simp%%ind7534_tar2_eps0.06,cifar10,sat,71.11
SOI^pi_wsat,cifar10_deep_kw_simp%%ind7535_tar0_eps0.09,cifar10,sat,129.84
SOI^pi_wsat,cifar10_deep_kw_simp%%ind7865_tar8_eps0.06,cifar10,unsat,23.2
SOI^pi_wsat,cifar10_deep_kw_simp%%ind7884_tar1_eps0.03,cifar10,to,3600.04
SOI^pi_wsat,cifar10_deep_kw_simp%%ind795_tar8_eps0.06,cifar10,to,3600.1
SOI^pi_wsat,cifar10_deep_kw_simp%%ind8024_tar2_eps0.01,cifar10,unsat,31.8
SOI^pi_wsat,cifar10_deep_kw_simp%%ind8147_tar8_eps0.01,cifar10,unsat,21.31
SOI^pi_wsat,cifar10_deep_kw_simp%%ind8163_tar8_eps0.15,cifar10,to,3600.02
SOI^pi_wsat,cifar10_deep_kw_simp%%ind8171_tar7_eps0.15,cifar10,sat,133.28
SOI^pi_wsat,cifar10_deep_kw_simp%%ind8207_tar6_eps0.15,cifar10,sat,2263.4
SOI^pi_wsat,cifar10_deep_kw_simp%%ind8392_tar4_eps0.01,cifar10,unsat,32.78
SOI^pi_wsat,cifar10_deep_kw_simp%%ind8439_tar4_eps0.15,cifar10,sat,119.18
SOI^pi_wsat,cifar10_deep_kw_simp%%ind8482_tar0_eps0.12,cifar10,to,3600.03
SOI^pi_wsat,cifar10_deep_kw_simp%%ind8654_tar8_eps0.12,cifar10,sat,2424.33
SOI^pi_wsat,cifar10_deep_kw_simp%%ind8773_tar1_eps0.09,cifar10,to,3600.06
SOI^pi_wsat,cifar10_deep_kw_simp%%ind8812_tar2_eps0.06,cifar10,to,3600.1
SOI^pi_wsat,cifar10_deep_kw_simp%%ind9004_tar0_eps0.01,cifar10,unsat,36.07
SOI^pi_wsat,cifar10_deep_kw_simp%%ind9028_tar2_eps0.15,cifar10,sat,535.26
SOI^pi_wsat,cifar10_deep_kw_simp%%ind9266_tar5_eps0.03,cifar10,to,3600.03
SOI^pi_wsat,cifar10_deep_kw_simp%%ind9273_tar2_eps0.09,cifar10,sat,159.14
SOI^pi_wsat,cifar10_deep_kw_simp%%ind9311_tar0_eps0.01,cifar10,unsat,35.8
SOI^pi_wsat,cifar10_deep_kw_simp%%ind9405_tar2_eps0.12,cifar10,to,3600.12
SOI^pi_wsat,cifar10_deep_kw_simp%%ind9691_tar0_eps0.06,cifar10,to,3600.09
SOI^pi_wsat,cifar10_deep_kw_simp%%ind9734_tar1_eps0.09,cifar10,to,3600.06
SOI^pi_wsat,cifar10_deep_kw_simp%%ind9767_tar3_eps0.06,cifar10,to,3600.05
SOI^pi_wsat,cifar10_deep_kw_simp%%ind977_tar1_eps0.15,cifar10,sat,1067.65
SOI^pi_wsat,cifar10_deep_kw_simp%%ind9827_tar8_eps0.06,cifar10,to,3600.11
SOI^pi_wsat,cifar10_deep_kw_simp%%ind9856_tar1_eps0.03,cifar10,to,3600.06
SOI^pi_wsat,cifar10_deep_kw_simp%%ind9918_tar1_eps0.03,cifar10,to,3600.07
SOI^pi_wsat,cifar10_deep_kw_simp%%ind9968_tar8_eps0.12,cifar10,to,3600.04
SOI^pi_wsat,cifar10_wide_kw_simp%%ind1129_tar1_eps0.15,cifar10,to,3600.08
SOI^pi_wsat,cifar10_wide_kw_simp%%ind1176_tar3_eps0.15,cifar10,to,3600.07
SOI^pi_wsat,cifar10_wide_kw_simp%%ind1190_tar4_eps0.03,cifar10,unsat,40.86
SOI^pi_wsat,cifar10_wide_kw_simp%%ind1209_tar4_eps0.01,cifar10,unsat,40.48
SOI^pi_wsat,cifar10_wide_kw_simp%%ind1486_tar0_eps0.01,cifar10,unsat,41.0
SOI^pi_wsat,cifar10_wide_kw_simp%%ind1525_tar9_eps0.09,cifar10,to,3600.04
SOI^pi_wsat,cifar10_wide_kw_simp%%ind1546_tar9_eps0.12,cifar10,to,3600.11
SOI^pi_wsat,cifar10_wide_kw_simp%%ind1574_tar6_eps0.06,cifar10,to,3600.11
SOI^pi_wsat,cifar10_wide_kw_simp%%ind1665_tar2_eps0.03,cifar10,to,3600.1
SOI^pi_wsat,cifar10_wide_kw_simp%%ind1832_tar3_eps0.09,cifar10,to,3600.03
SOI^pi_wsat,cifar10_wide_kw_simp%%ind1925_tar3_eps0.06,cifar10,to,3600.05
SOI^pi_wsat,cifar10_wide_kw_simp%%ind2009_tar0_eps0.01,cifar10,unsat,42.32
SOI^pi_wsat,cifar10_wide_kw_simp%%ind2144_tar7_eps0.03,cifar10,unsat,42.14
SOI^pi_wsat,cifar10_wide_kw_simp%%ind2159_tar0_eps0.06,cifar10,sat,59.67
SOI^pi_wsat,cifar10_wide_kw_simp%%ind232_tar2_eps0.01,cifar10,unsat,40.76
SOI^pi_wsat,cifar10_wide_kw_simp%%ind2447_tar1_eps0.01,cifar10,sat,53.64
SOI^pi_wsat,cifar10_wide_kw_simp%%ind2685_tar4_eps0.03,cifar10,sat,46.45
SOI^pi_wsat,cifar10_wide_kw_simp%%ind2702_tar5_eps0.15,cifar10,to,3600.03
SOI^pi_wsat,cifar10_wide_kw_simp%%ind2813_tar5_eps0.06,cifar10,to,3600.06
SOI^pi_wsat,cifar10_wide_kw_simp%%ind2942_tar7_eps0.03,cifar10,unsat,39.24
SOI^pi_wsat,cifar10_wide_kw_simp%%ind2955_tar8_eps0.12,cifar10,to,3600.1
SOI^pi_wsat,cifar10_wide_kw_simp%%ind3197_tar4_eps0.01,cifar10,sat,56.78
SOI^pi_wsat,cifar10_wide_kw_simp%%ind3485_tar4_eps0.12,cifar10,to,3600.11
SOI^pi_wsat,cifar10_wide_kw_simp%%ind3551_tar6_eps0.12,cifar10,to,3600.02
SOI^pi_wsat,cifar10_wide_kw_simp%%ind3573_tar4_eps0.15,cifar10,to,3600.03
SOI^pi_wsat,cifar10_wide_kw_simp%%ind3581_tar1_eps0.03,cifar10,to,3600.06
SOI^pi_wsat,cifar10_wide_kw_simp%%ind3694_tar4_eps0.09,cifar10,sat,347.76
SOI^pi_wsat,cifar10_wide_kw_simp%%ind378_tar3_eps0.03,cifar10,sat,50.38
SOI^pi_wsat,cifar10_wide_kw_simp%%ind388_tar8_eps0.01,cifar10,unsat,45.5
SOI^pi_wsat,cifar10_wide_kw_simp%%ind3914_tar8_eps0.03,cifar10,unsat,41.76
SOI^pi_wsat,cifar10_wide_kw_simp%%ind4163_tar1_eps0.09,cifar10,to,3600.12
SOI^pi_wsat,cifar10_wide_kw_simp%%ind4381_tar8_eps0.06,cifar10,to,3600.11
SOI^pi_wsat,cifar10_wide_kw_simp%%ind4513_tar7_eps0.15,cifar10,sat,558.79
SOI^pi_wsat,cifar10_wide_kw_simp%%ind4579_tar1_eps0.03,cifar10,to,3600.05
SOI^pi_wsat,cifar10_wide_kw_simp%%ind4625_tar1_eps0.15,cifar10,to,3600.06
SOI^pi_wsat,cifar10_wide_kw_simp%%ind4762_tar4_eps0.12,cifar10,to,3600.07
SOI^pi_wsat,cifar10_wide_kw_simp%%ind5055_tar1_eps0.06,cifar10,to,3600.1
SOI^pi_wsat,cifar10_wide_kw_simp%%ind5064_tar3_eps0.09,cifar10,to,3600.03
SOI^pi_wsat,cifar10_wide_kw_simp%%ind5096_tar6_eps0.12,cifar10,sat,2080.3
SOI^pi_wsat,cifar10_wide_kw_simp%%ind5203_tar0_eps0.01,cifar10,unsat,44.56
SOI^pi_wsat,cifar10_wide_kw_simp%%ind5226_tar9_eps0.06,cifar10,to,3600.1
SOI^pi_wsat,cifar10_wide_kw_simp%%ind5430_tar2_eps0.06,cifar10,to,3600.03
SOI^pi_wsat,cifar10_wide_kw_simp%%ind5490_tar5_eps0.12,cifar10,to,3600.11
SOI^pi_wsat,cifar10_wide_kw_simp%%ind5559_tar0_eps0.09,cifar10,to,3600.09
SOI^pi_wsat,cifar10_wide_kw_simp%%ind5625_tar6_eps0.09,cifar10,to,3600.07
SOI^pi_wsat,cifar10_wide_kw_simp%%ind5699_tar2_eps0.15,cifar10,to,3600.07
SOI^pi_wsat,cifar10_wide_kw_simp%%ind5733_tar7_eps0.06,cifar10,to,3600.06
SOI^pi_wsat,cifar10_wide_kw_simp%%ind585_tar1_eps0.15,cifar10,sat,326.03
SOI^pi_wsat,cifar10_wide_kw_simp%%ind6009_tar1_eps0.06,cifar10,to,3600.04
SOI^pi_wsat,cifar10_wide_kw_simp%%ind6122_tar3_eps0.15,cifar10,sat,144.17
SOI^pi_wsat,cifar10_wide_kw_simp%%ind6434_tar6_eps0.15,cifar10,to,3600.06
SOI^pi_wsat,cifar10_wide_kw_simp%%ind6486_tar5_eps0.15,cifar10,sat,403.49
SOI^pi_wsat,cifar10_wide_kw_simp%%ind6504_tar4_eps0.12,cifar10,sat,72.97
SOI^pi_wsat,cifar10_wide_kw_simp%%ind654_tar1_eps0.12,cifar10,to,3600.1
SOI^pi_wsat,cifar10_wide_kw_simp%%ind6569_tar5_eps0.03,cifar10,to,3600.07
SOI^pi_wsat,cifar10_wide_kw_simp%%ind6620_tar0_eps0.01,cifar10,unsat,52.07
SOI^pi_wsat,cifar10_wide_kw_simp%%ind675_tar4_eps0.15,cifar10,sat,100.17
SOI^pi_wsat,cifar10_wide_kw_simp%%ind7009_tar2_eps0.01,cifar10,unsat,56.78
SOI^pi_wsat,cifar10_wide_kw_simp%%ind716_tar7_eps0.09,cifar10,to,3600.09
SOI^pi_wsat,cifar10_wide_kw_simp%%ind7335_tar2_eps0.09,cifar10,sat,109.39
SOI^pi_wsat,cifar10_wide_kw_simp%%ind7382_tar5_eps0.09,cifar10,to,3600.03
SOI^pi_wsat,cifar10_wide_kw_simp%%ind7522_tar3_eps0.03,cifar10,sat,50.48
SOI^pi_wsat,cifar10_wide_kw_simp%%ind7558_tar3_eps0.01,cifar10,unsat,45.37
SOI^pi_wsat,cifar10_wide_kw_simp%%ind7656_tar2_eps0.12,cifar10,to,3600.09
SOI^pi_wsat,cifar10_wide_kw_simp%%ind7876_tar7_eps0.12,cifar10,to,3600.07
SOI^pi_wsat,cifar10_wide_kw_simp%%ind7964_tar7_eps0.01,cifar10,unsat,42.84
SOI^pi_wsat,cifar10_wide_kw_simp%%ind8050_tar3_eps0.03,cifar10,sat,47.69
SOI^pi_wsat,cifar10_wide_kw_simp%%ind8164_tar2_eps0.09,cifar10,to,3600.07
SOI^pi_wsat,cifar10_wide_kw_simp%%ind8280_tar7_eps0.06,cifar10,sat,54.94
SOI^pi_wsat,cifar10_wide_kw_simp%%ind8575_tar4_eps0.15,cifar10,to,3600.11
SOI^pi_wsat,cifar10_wide_kw_simp%%ind8766_tar0_eps0.01,cifar10,unsat,52.18
SOI^pi_wsat,cifar10_wide_kw_simp%%ind8771_tar4_eps0.01,cifar10,unsat,69.28
SOI^pi_wsat,cifar10_wide_kw_simp%%ind8792_tar7_eps0.09,cifar10,to,3600.1
SOI^pi_wsat,cifar10_wide_kw_simp%%ind8857_tar1_eps0.12,cifar10,sat,258.09
SOI^pi_wsat,cifar10_wide_kw_simp%%ind8951_tar6_eps0.06,cifar10,to,3600.07
SOI^pi_wsat,cifar10_wide_kw_simp%%ind8951_tar7_eps0.12,cifar10,sat,239.34
SOI^pi_wsat,cifar10_wide_kw_simp%%ind9004_tar3_eps0.09,cifar10,to,3600.06
SOI^pi_wsat,cifar10_wide_kw_simp%%ind9032_tar0_eps0.06,cifar10,sat,51.3
SOI^pi_wsat,cifar10_wide_kw_simp%%ind9080_tar7_eps0.15,cifar10,to,3600.05
SOI^pi_wsat,cifar10_wide_kw_simp%%ind9163_tar1_eps0.01,cifar10,unsat,51.41
SOI^pi_wsat,cifar10_wide_kw_simp%%ind9212_tar1_eps0.03,cifar10,to,3600.1
SOI^pi_wsat,cifar10_wide_kw_simp%%ind9321_tar7_eps0.06,cifar10,to,3600.08
SOI^pi_wsat,cifar10_wide_kw_simp%%ind9341_tar6_eps0.03,cifar10,sat,62.39
SOI^pi_wsat,cifar10_wide_kw_simp%%ind943_tar7_eps0.09,cifar10,to,3600.06
SOI^pi_wsat,cifar10_wide_kw_simp%%ind9465_tar7_eps0.03,cifar10,sat,58.99
SOI^pi_wsat,cifar10_wide_kw_simp%%ind9502_tar3_eps0.06,cifar10,to,3600.03
SOI^pi_wsat,cifar10_wide_kw_simp%%ind9513_tar1_eps0.09,cifar10,to,3600.05
SOI^pi_wsat,cifar10_wide_kw_simp%%ind954_tar3_eps0.15,cifar10,to,3600.03
SOI^pi_wsat,cifar10_wide_kw_simp%%ind9640_tar1_eps0.12,cifar10,sat,76.35
SOI^pi_wsat,cifar10_wide_kw_simp%%ind9696_tar4_eps0.12,cifar10,sat,121.78
SOI^pi_wsat,32x16_688%%ind10115_eps0.06_delta2.0,taxi,sat,8.23
SOI^pi_wsat,32x16_688%%ind1047_eps0.03_delta2.0,taxi,sat,6.42
SOI^pi_wsat,32x16_688%%ind10672_eps0.03_delta6.0,taxi,sat,6.01
SOI^pi_wsat,32x16_688%%ind11023_eps0.03_delta2.0,taxi,sat,6.06
SOI^pi_wsat,32x16_688%%ind11525_eps0.01_delta2.0,taxi,sat,3.85
SOI^pi_wsat,32x16_688%%ind11568_eps0.06_delta6.0,taxi,sat,5.92
SOI^pi_wsat,32x16_688%%ind11783_eps0.06_delta6.0,taxi,sat,6.24
SOI^pi_wsat,32x16_688%%ind12346_eps0.06_delta2.0,taxi,sat,5.27
SOI^pi_wsat,32x16_688%%ind12443_eps0.06_delta6.0,taxi,sat,6.45
SOI^pi_wsat,32x16_688%%ind13085_eps0.03_delta2.0,taxi,sat,5.44
SOI^pi_wsat,32x16_688%%ind13371_eps0.03_delta6.0,taxi,sat,5.67
SOI^pi_wsat,32x16_688%%ind13415_eps0.01_delta2.0,taxi,sat,5.77
SOI^pi_wsat,32x16_688%%ind13672_eps0.01_delta2.0,taxi,sat,5.06
SOI^pi_wsat,32x16_688%%ind13849_eps0.06_delta2.0,taxi,sat,5.78
SOI^pi_wsat,32x16_688%%ind14137_eps0.03_delta6.0,taxi,sat,8.73
SOI^pi_wsat,32x16_688%%ind14491_eps0.03_delta2.0,taxi,sat,4.92
SOI^pi_wsat,32x16_688%%ind14529_eps0.03_delta2.0,taxi,sat,5.98
SOI^pi_wsat,32x16_688%%ind15530_eps0.03_delta2.0,taxi,sat,5.5
SOI^pi_wsat,32x16_688%%ind15670_eps0.01_delta6.0,taxi,unsat,16.95
SOI^pi_wsat,32x16_688%%ind1575_eps0.01_delta6.0,taxi,unsat,12.98
SOI^pi_wsat,32x16_688%%ind15925_eps0.01_delta6.0,taxi,unsat,67.48
SOI^pi_wsat,32x16_688%%ind15991_eps0.01_delta6.0,taxi,unsat,46.68
SOI^pi_wsat,32x16_688%%ind1607_eps0.03_delta6.0,taxi,sat,5.71
SOI^pi_wsat,32x16_688%%ind1624_eps0.01_delta2.0,taxi,sat,5.99
SOI^pi_wsat,32x16_688%%ind16643_eps0.01_delta2.0,taxi,sat,4.84
SOI^pi_wsat,32x16_688%%ind17335_eps0.06_delta6.0,taxi,sat,5.73
SOI^pi_wsat,32x16_688%%ind17512_eps0.06_delta2.0,taxi,sat,6.06
SOI^pi_wsat,32x16_688%%ind17556_eps0.06_delta2.0,taxi,sat,4.92
SOI^pi_wsat,32x16_688%%ind17730_eps0.03_delta6.0,taxi,sat,5.06
SOI^pi_wsat,32x16_688%%ind17956_eps0.01_delta6.0,taxi,unsat,5.46
SOI^pi_wsat,32x16_688%%ind18002_eps0.06_delta6.0,taxi,sat,6.26
SOI^pi_wsat,32x16_688%%ind18116_eps0.03_delta2.0,taxi,sat,4.89
SOI^pi_wsat,32x16_688%%ind1814_eps0.01_delta6.0,taxi,unsat,5.19
SOI^pi_wsat,32x16_688%%ind18309_eps0.06_delta2.0,taxi,sat,6.5
SOI^pi_wsat,32x16_688%%ind18527_eps0.06_delta2.0,taxi,sat,5.66
SOI^pi_wsat,32x16_688%%ind18550_eps0.01_delta2.0,taxi,sat,6.22
SOI^pi_wsat,32x16_688%%ind18791_eps0.01_delta6.0,taxi,unsat,5.74
SOI^pi_wsat,32x16_688%%ind18827_eps0.01_delta2.0,taxi,unsat,8.81
SOI^pi_wsat,32x16_688%%ind1898_eps0.06_delta2.0,taxi,sat,5.84
SOI^pi_wsat,32x16_688%%ind19117_eps0.01_delta2.0,taxi,sat,5.31
SOI^pi_wsat,32x16_688%%ind19134_eps0.01_delta2.0,taxi,sat,5.93
SOI^pi_wsat,32x16_688%%ind1920_eps0.01_delta6.0,taxi,unsat,5.03
SOI^pi_wsat,32x16_688%%ind19247_eps0.06_delta6.0,taxi,sat,4.97
SOI^pi_wsat,32x16_688%%ind19276_eps0.06_delta6.0,taxi,sat,5.75
SOI^pi_wsat,32x16_688%%ind19558_eps0.06_delta6.0,taxi,sat,5.51
SOI^pi_wsat,32x16_688%%ind19734_eps0.01_delta6.0,taxi,unsat,24.04
SOI^pi_wsat,32x16_688%%ind19765_eps0.03_delta2.0,taxi,sat,4.77
SOI^pi_wsat,32x16_688%%ind19930_eps0.03_delta6.0,taxi,sat,5.18
SOI^pi_wsat,32x16_688%%ind2273_eps0.03_delta6.0,taxi,sat,6.38
SOI^pi_wsat,32x16_688%%ind230_eps0.01_delta2.0,taxi,sat,4.51
SOI^pi_wsat,32x16_688%%ind2810_eps0.06_delta2.0,taxi,sat,5.92
SOI^pi_wsat,32x16_688%%ind295_eps0.01_delta6.0,taxi,unsat,5.28
SOI^pi_wsat,32x16_688%%ind3148_eps0.01_delta2.0,taxi,sat,5.17
SOI^pi_wsat,32x16_688%%ind3297_eps0.01_delta6.0,taxi,unsat,13.56
SOI^pi_wsat,32x16_688%%ind332_eps0.03_delta2.0,taxi,sat,5.38
SOI^pi_wsat,32x16_688%%ind3570_eps0.03_delta2.0,taxi,sat,5.57
SOI^pi_wsat,32x16_688%%ind3798_eps0.06_delta2.0,taxi,sat,5.75
SOI^pi_wsat,32x16_688%%ind3907_eps0.06_delta2.0,taxi,sat,5.19
SOI^pi_wsat,32x16_688%%ind405_eps0.03_delta2.0,taxi,sat,5.75
SOI^pi_wsat,32x16_688%%ind4530_eps0.03_delta6.0,taxi,sat,6.51
SOI^pi_wsat,32x16_688%%ind4623_eps0.01_delta2.0,taxi,sat,5.09
SOI^pi_wsat,32x16_688%%ind4981_eps0.01_delta2.0,taxi,sat,5.28
SOI^pi_wsat,32x16_688%%ind5228_eps0.01_delta2.0,taxi,sat,5.15
SOI^pi_wsat,32x16_688%%ind5306_eps0.01_delta2.0,taxi,sat,6.73
SOI^pi_wsat,32x16_688%%ind5478_eps0.01_delta6.0,taxi,unsat,15.18
SOI^pi_wsat,32x16_688%%ind5853_eps0.06_delta2.0,taxi,sat,5.48
SOI^pi_wsat,32x16_688%%ind6279_eps0.06_delta2.0,taxi,sat,5.08
SOI^pi_wsat,32x16_688%%ind6575_eps0.03_delta6.0,taxi,sat,6.42
SOI^pi_wsat,32x16_688%%ind6611_eps0.06_delta6.0,taxi,sat,6.23
SOI^pi_wsat,32x16_688%%ind7096_eps0.06_delta6.0,taxi,sat,5.47
SOI^pi_wsat,32x16_688%%ind7394_eps0.03_delta2.0,taxi,sat,5.88
SOI^pi_wsat,32x16_688%%ind7411_eps0.01_delta6.0,taxi,unsat,26.66
SOI^pi_wsat,32x16_688%%ind7421_eps0.03_delta6.0,taxi,sat,5.62
SOI^pi_wsat,32x16_688%%ind7483_eps0.06_delta6.0,taxi,sat,5.92
SOI^pi_wsat,32x16_688%%ind7564_eps0.06_delta6.0,taxi,sat,6.56
SOI^pi_wsat,32x16_688%%ind7586_eps0.03_delta6.0,taxi,sat,5.3
SOI^pi_wsat,32x16_688%%ind7742_eps0.03_delta6.0,taxi,unsat,927.8
SOI^pi_wsat,32x16_688%%ind776_eps0.06_delta2.0,taxi,sat,7.13
SOI^pi_wsat,32x16_688%%ind7818_eps0.01_delta6.0,taxi,unsat,10.47
SOI^pi_wsat,32x16_688%%ind786_eps0.06_delta6.0,taxi,sat,7.34
SOI^pi_wsat,32x16_688%%ind7979_eps0.03_delta6.0,taxi,sat,5.63
SOI^pi_wsat,32x16_688%%ind8021_eps0.06_delta6.0,taxi,sat,5.05
SOI^pi_wsat,32x16_688%%ind825_eps0.06_delta2.0,taxi,sat,6.51
SOI^pi_wsat,32x16_688%%ind8264_eps0.03_delta6.0,taxi,sat,5.77
SOI^pi_wsat,32x16_688%%ind916_eps0.03_delta6.0,taxi,sat,6.28
SOI^pi_wsat,32x16_688%%ind9317_eps0.01_delta6.0,taxi,unsat,6.09
SOI^pi_wsat,32x16_688%%ind9338_eps0.06_delta6.0,taxi,sat,6.3
SOI^pi_wsat,32x16_688%%ind9435_eps0.03_delta2.0,taxi,sat,6.42
SOI^pi_wsat,32x16_688%%ind9507_eps0.03_delta2.0,taxi,sat,6.59
SOI^pi_wsat,32x16_688%%ind9845_eps0.03_delta2.0,taxi,sat,4.9
SOI^pi_wsat,64x32_2752%%ind10334_eps0.03_delta6.0,taxi,sat,11.27
SOI^pi_wsat,64x32_2752%%ind10496_eps0.06_delta2.0,taxi,sat,10.54
SOI^pi_wsat,64x32_2752%%ind10594_eps0.01_delta6.0,taxi,sat,10.08
SOI^pi_wsat,64x32_2752%%ind10858_eps0.01_delta2.0,taxi,sat,9.37
SOI^pi_wsat,64x32_2752%%ind10915_eps0.06_delta2.0,taxi,sat,8.42
SOI^pi_wsat,64x32_2752%%ind10996_eps0.01_delta2.0,taxi,sat,9.34
SOI^pi_wsat,64x32_2752%%ind11084_eps0.06_delta2.0,taxi,sat,13.6
SOI^pi_wsat,64x32_2752%%ind11190_eps0.01_delta2.0,taxi,sat,8.48
SOI^pi_wsat,64x32_2752%%ind11754_eps0.06_delta2.0,taxi,sat,11.71
SOI^pi_wsat,64x32_2752%%ind12362_eps0.06_delta6.0,taxi,sat,11.58
SOI^pi_wsat,64x32_2752%%ind12374_eps0.06_delta2.0,taxi,sat,9.79
SOI^pi_wsat,64x32_2752%%ind12443_eps0.01_delta2.0,taxi,sat,9.04
SOI^pi_wsat,64x32_2752%%ind12617_eps0.03_delta2.0,taxi,sat,11.11
SOI^pi_wsat,64x32_2752%%ind12618_eps0.06_delta6.0,taxi,sat,12.22
SOI^pi_wsat,64x32_2752%%ind12763_eps0.01_delta6.0,taxi,sat,8.57
SOI^pi_wsat,64x32_2752%%ind12943_eps0.03_delta2.0,taxi,sat,12.6
SOI^pi_wsat,64x32_2752%%ind13342_eps0.01_delta6.0,taxi,to,3600.11
SOI^pi_wsat,64x32_2752%%ind13406_eps0.06_delta6.0,taxi,sat,9.36
SOI^pi_wsat,64x32_2752%%ind13435_eps0.01_delta6.0,taxi,sat,9.73
SOI^pi_wsat,64x32_2752%%ind13531_eps0.03_delta6.0,taxi,sat,10.0
SOI^pi_wsat,64x32_2752%%ind13817_eps0.01_delta6.0,taxi,sat,9.7
SOI^pi_wsat,64x32_2752%%ind1431_eps0.01_delta2.0,taxi,sat,11.69
SOI^pi_wsat,64x32_2752%%ind14653_eps0.03_delta2.0,taxi,sat,10.35
SOI^pi_wsat,64x32_2752%%ind150_eps0.06_delta2.0,taxi,sat,9.94
SOI^pi_wsat,64x32_2752%%ind15183_eps0.06_delta6.0,taxi,sat,9.05
SOI^pi_wsat,64x32_2752%%ind15227_eps0.03_delta6.0,taxi,sat,13.37
SOI^pi_wsat,64x32_2752%%ind16042_eps0.06_delta6.0,taxi,sat,9.22
SOI^pi_wsat,64x32_2752%%ind1612_eps0.03_delta6.0,taxi,sat,9.51
SOI^pi_wsat,64x32_2752%%ind16217_eps0.06_delta6.0,taxi,sat,11.17
SOI^pi_wsat,64x32_2752%%ind16242_eps0.03_delta2.0,taxi,sat,9.68
SOI^pi_wsat,64x32_2752%%ind1627_eps0.01_delta6.0,taxi,sat,8.8
SOI^pi_wsat,64x32_2752%%ind16368_eps0.03_delta2.0,taxi,sat,9.42
SOI^pi_wsat,64x32_2752%%ind16667_eps0.06_delta6.0,taxi,sat,9.96
SOI^pi_wsat,64x32_2752%%ind17035_eps0.03_delta2.0,taxi,sat,9.33
SOI^pi_wsat,64x32_2752%%ind1713_eps0.03_delta2.0,taxi,sat,11.01
SOI^pi_wsat,64x32_2752%%ind17409_eps0.06_delta2.0,taxi,sat,10.74
SOI^pi_wsat,64x32_2752%%ind17410_eps0.01_delta2.0,taxi,sat,9.8
SOI^pi_wsat,64x32_2752%%ind1742_eps0.03_delta6.0,taxi,sat,12.3
SOI^pi_wsat,64x32_2752%%ind17877_eps0.03_delta2.0,taxi,sat,8.97
SOI^pi_wsat,64x32_2752%%ind1796_eps0.01_delta6.0,taxi,to,3600.02
SOI^pi_wsat,64x32_2752%%ind17970_eps0.06_delta6.0,taxi,sat,12.28
SOI^pi_wsat,64x32_2752%%ind18050_eps0.03_delta2.0,taxi,sat,11.61
SOI^pi_wsat,64x32_2752%%ind18087_eps0.06_delta6.0,taxi,sat,9.26
SOI^pi_wsat,64x32_2752%%ind18159_eps0.06_delta6.0,taxi,sat,10.88
SOI^pi_wsat,64x32_2752%%ind18223_eps0.03_delta2.0,taxi,sat,8.89
SOI^pi_wsat,64x32_2752%%ind18419_eps0.03_delta2.0,taxi,sat,9.13
SOI^pi_wsat,64x32_2752%%ind18605_eps0.01_delta2.0,taxi,sat,9.23
SOI^pi_wsat,64x32_2752%%ind1869_eps0.01_delta6.0,taxi,to,3600.03
SOI^pi_wsat,64x32_2752%%ind19311_eps0.03_delta6.0,taxi,sat,9.69
SOI^pi_wsat,64x32_2752%%ind19344_eps0.01_delta2.0,taxi,sat,12.59
SOI^pi_wsat,64x32_2752%%ind19471_eps0.06_delta6.0,taxi,sat,9.21
SOI^pi_wsat,64x32_2752%%ind19479_eps0.01_delta2.0,taxi,sat,8.38
SOI^pi_wsat,64x32_2752%%ind19598_eps0.01_delta6.0,taxi,sat,12.73
SOI^pi_wsat,64x32_2752%%ind19757_eps0.06_delta6.0,taxi,sat,12.2
SOI^pi_wsat,64x32_2752%%ind19783_eps0.03_delta6.0,taxi,sat,10.18
SOI^pi_wsat,64x32_2752%%ind2057_eps0.06_delta2.0,taxi,sat,10.24
SOI^pi_wsat,64x32_2752%%ind2256_eps0.03_delta6.0,taxi,sat,10.13
SOI^pi_wsat,64x32_2752%%ind2498_eps0.01_delta2.0,taxi,sat,8.96
SOI^pi_wsat,64x32_2752%%ind2849_eps0.06_delta2.0,taxi,sat,11.99
SOI^pi_wsat,64x32_2752%%ind299_eps0.01_delta2.0,taxi,sat,9.28
SOI^pi_wsat,64x32_2752%%ind3069_eps0.03_delta6.0,taxi,sat,9.85
SOI^pi_wsat,64x32_2752%%ind332_eps0.01_delta6.0,taxi,sat,12.57
SOI^pi_wsat,64x32_2752%%ind3516_eps0.03_delta6.0,taxi,sat,9.87
SOI^pi_wsat,64x32_2752%%ind3526_eps0.01_delta6.0,taxi,sat,9.98
SOI^pi_wsat,64x32_2752%%ind3535_eps0.01_delta6.0,taxi,sat,40.28
SOI^pi_wsat,64x32_2752%%ind5210_eps0.03_delta2.0,taxi,sat,10.06
SOI^pi_wsat,64x32_2752%%ind5223_eps0.06_delta2.0,taxi,sat,10.69
SOI^pi_wsat,64x32_2752%%ind5291_eps0.03_delta6.0,taxi,sat,8.93
SOI^pi_wsat,64x32_2752%%ind5561_eps0.03_delta6.0,taxi,sat,11.79
SOI^pi_wsat,64x32_2752%%ind5598_eps0.03_delta6.0,taxi,sat,8.55
SOI^pi_wsat,64x32_2752%%ind582_eps0.01_delta6.0,taxi,sat,9.56
SOI^pi_wsat,64x32_2752%%ind587_eps0.06_delta6.0,taxi,sat,7.58
SOI^pi_wsat,64x32_2752%%ind6178_eps0.06_delta6.0,taxi,sat,12.6
SOI^pi_wsat,64x32_2752%%ind6319_eps0.01_delta2.0,taxi,sat,9.37
SOI^pi_wsat,64x32_2752%%ind6605_eps0.03_delta2.0,taxi,sat,9.46
SOI^pi_wsat,64x32_2752%%ind6697_eps0.01_delta6.0,taxi,sat,9.39
SOI^pi_wsat,64x32_2752%%ind7165_eps0.03_delta6.0,taxi,sat,9.07
SOI^pi_wsat,64x32_2752%%ind7492_eps0.01_delta2.0,taxi,sat,9.79
SOI^pi_wsat,64x32_2752%%ind7700_eps0.01_delta6.0,taxi,sat,11.61
SOI^pi_wsat,64x32_2752%%ind8084_eps0.06_delta2.0,taxi,sat,10.7
SOI^pi_wsat,64x32_2752%%ind8467_eps0.06_delta2.0,taxi,sat,11.45
SOI^pi_wsat,64x32_2752%%ind8542_eps0.03_delta2.0,taxi,sat,10.38
SOI^pi_wsat,64x32_2752%%ind8558_eps0.03_delta2.0,taxi,sat,10.11
SOI^pi_wsat,64x32_2752%%ind8829_eps0.06_delta2.0,taxi,sat,10.42
SOI^pi_wsat,64x32_2752%%ind9074_eps0.06_delta2.0,taxi,sat,13.32
SOI^pi_wsat,64x32_2752%%ind9556_eps0.06_delta2.0,taxi,sat,8.27
SOI^pi_wsat,64x32_2752%%ind9559_eps0.03_delta6.0,taxi,sat,7.25
SOI^pi_wsat,64x32_2752%%ind9609_eps0.06_delta6.0,taxi,sat,10.44
SOI^pi_wsat,64x32_2752%%ind9688_eps0.01_delta2.0,taxi,sat,11.18
SOI^pi_wsat,64x32_2752%%ind9902_eps0.01_delta2.0,taxi,sat,9.8
SOI^pi_wsat,KJ_64x32_2048%%ind10151_eps0.01_delta6.0,taxi,to,3600.12
SOI^pi_wsat,KJ_64x32_2048%%ind1018_eps0.06_delta6.0,taxi,sat,154.67
SOI^pi_wsat,KJ_64x32_2048%%ind10311_eps0.06_delta6.0,taxi,sat,183.56
SOI^pi_wsat,KJ_64x32_2048%%ind10543_eps0.01_delta2.0,taxi,sat,49.61
SOI^pi_wsat,KJ_64x32_2048%%ind10931_eps0.06_delta2.0,taxi,sat,44.36
SOI^pi_wsat,KJ_64x32_2048%%ind11399_eps0.03_delta2.0,taxi,sat,143.84
SOI^pi_wsat,KJ_64x32_2048%%ind11533_eps0.03_delta6.0,taxi,sat,140.52
SOI^pi_wsat,KJ_64x32_2048%%ind11678_eps0.01_delta6.0,taxi,to,3600.09
SOI^pi_wsat,KJ_64x32_2048%%ind12030_eps0.01_delta2.0,taxi,to,3600.1
SOI^pi_wsat,KJ_64x32_2048%%ind12149_eps0.01_delta6.0,taxi,to,3600.03
SOI^pi_wsat,KJ_64x32_2048%%ind12873_eps0.01_delta2.0,taxi,to,3600.12
SOI^pi_wsat,KJ_64x32_2048%%ind12984_eps0.01_delta6.0,taxi,sat,112.59
SOI^pi_wsat,KJ_64x32_2048%%ind13057_eps0.06_delta2.0,taxi,sat,51.82
SOI^pi_wsat,KJ_64x32_2048%%ind130_eps0.03_delta2.0,taxi,sat,68.66
SOI^pi_wsat,KJ_64x32_2048%%ind13160_eps0.06_delta2.0,taxi,sat,174.21
SOI^pi_wsat,KJ_64x32_2048%%ind14273_eps0.06_delta6.0,taxi,sat,119.65
SOI^pi_wsat,KJ_64x32_2048%%ind14316_eps0.01_delta2.0,taxi,sat,153.49
SOI^pi_wsat,KJ_64x32_2048%%ind14390_eps0.03_delta6.0,taxi,sat,233.64
SOI^pi_wsat,KJ_64x32_2048%%ind14973_eps0.01_delta2.0,taxi,sat,38.73
SOI^pi_wsat,KJ_64x32_2048%%ind15138_eps0.01_delta2.0,taxi,to,3600.03
SOI^pi_wsat,KJ_64x32_2048%%ind15225_eps0.06_delta2.0,taxi,sat,61.23
SOI^pi_wsat,KJ_64x32_2048%%ind15252_eps0.03_delta2.0,taxi,sat,47.52
SOI^pi_wsat,KJ_64x32_2048%%ind15462_eps0.03_delta6.0,taxi,sat,186.83
SOI^pi_wsat,KJ_64x32_2048%%ind1580_eps0.06_delta6.0,taxi,sat,136.66
SOI^pi_wsat,KJ_64x32_2048%%ind15826_eps0.06_delta6.0,taxi,sat,114.04
SOI^pi_wsat,KJ_64x32_2048%%ind15959_eps0.03_delta6.0,taxi,sat,201.75
SOI^pi_wsat,KJ_64x32_2048%%ind16098_eps0.03_delta2.0,taxi,sat,42.21
SOI^pi_wsat,KJ_64x32_2048%%ind16465_eps0.03_delta2.0,taxi,sat,63.67
SOI^pi_wsat,KJ_64x32_2048%%ind16516_eps0.01_delta2.0,taxi,sat,45.85
SOI^pi_wsat,KJ_64x32_2048%%ind1686_eps0.01_delta6.0,taxi,to,3600.04
SOI^pi_wsat,KJ_64x32_2048%%ind16930_eps0.06_delta6.0,taxi,sat,188.88
SOI^pi_wsat,KJ_64x32_2048%%ind17054_eps0.01_delta2.0,taxi,sat,38.55
SOI^pi_wsat,KJ_64x32_2048%%ind17200_eps0.06_delta2.0,taxi,sat,39.14
SOI^pi_wsat,KJ_64x32_2048%%ind17386_eps0.03_delta2.0,taxi,sat,79.55
SOI^pi_wsat,KJ_64x32_2048%%ind17525_eps0.06_delta6.0,taxi,sat,87.31
SOI^pi_wsat,KJ_64x32_2048%%ind17533_eps0.06_delta2.0,taxi,sat,100.96
SOI^pi_wsat,KJ_64x32_2048%%ind17953_eps0.03_delta6.0,taxi,to,3600.04
SOI^pi_wsat,KJ_64x32_2048%%ind18759_eps0.06_delta6.0,taxi,sat,80.25
SOI^pi_wsat,KJ_64x32_2048%%ind19047_eps0.01_delta2.0,taxi,sat,47.62
SOI^pi_wsat,KJ_64x32_2048%%ind19238_eps0.01_delta6.0,taxi,to,3600.03
SOI^pi_wsat,KJ_64x32_2048%%ind19245_eps0.06_delta2.0,taxi,sat,37.01
SOI^pi_wsat,KJ_64x32_2048%%ind19273_eps0.06_delta2.0,taxi,sat,51.05
SOI^pi_wsat,KJ_64x32_2048%%ind19667_eps0.01_delta2.0,taxi,sat,35.4
SOI^pi_wsat,KJ_64x32_2048%%ind199_eps0.01_delta6.0,taxi,to,3600.03
SOI^pi_wsat,KJ_64x32_2048%%ind2144_eps0.03_delta6.0,taxi,to,3600.08
SOI^pi_wsat,KJ_64x32_2048%%ind2271_eps0.03_delta6.0,taxi,sat,88.52
SOI^pi_wsat,KJ_64x32_2048%%ind2643_eps0.01_delta6.0,taxi,to,3600.09
SOI^pi_wsat,KJ_64x32_2048%%ind3032_eps0.03_delta2.0,taxi,sat,44.36
SOI^pi_wsat,KJ_64x32_2048%%ind3099_eps0.06_delta6.0,taxi,sat,47.52
SOI^pi_wsat,KJ_64x32_2048%%ind3113_eps0.03_delta6.0,taxi,sat,266.54
SOI^pi_wsat,KJ_64x32_2048%%ind3137_eps0.01_delta2.0,taxi,sat,48.38
SOI^pi_wsat,KJ_64x32_2048%%ind3318_eps0.03_delta6.0,taxi,sat,75.12
SOI^pi_wsat,KJ_64x32_2048%%ind3437_eps0.03_delta2.0,taxi,sat,51.26
SOI^pi_wsat,KJ_64x32_2048%%ind3461_eps0.06_delta6.0,taxi,sat,129.82
SOI^pi_wsat,KJ_64x32_2048%%ind350_eps0.01_delta6.0,taxi,to,3600.08
SOI^pi_wsat,KJ_64x32_2048%%ind3792_eps0.06_delta6.0,taxi,sat,194.41
SOI^pi_wsat,KJ_64x32_2048%%ind3845_eps0.03_delta2.0,taxi,sat,34.69
SOI^pi_wsat,KJ_64x32_2048%%ind3980_eps0.01_delta6.0,taxi,to,3600.04
SOI^pi_wsat,KJ_64x32_2048%%ind4168_eps0.01_delta2.0,taxi,sat,56.74
SOI^pi_wsat,KJ_64x32_2048%%ind4403_eps0.06_delta6.0,taxi,sat,106.51
SOI^pi_wsat,KJ_64x32_2048%%ind4461_eps0.01_delta6.0,taxi,to,3600.08
SOI^pi_wsat,KJ_64x32_2048%%ind4610_eps0.06_delta2.0,taxi,sat,40.29
SOI^pi_wsat,KJ_64x32_2048%%ind4690_eps0.06_delta2.0,taxi,sat,38.53
SOI^pi_wsat,KJ_64x32_2048%%ind4724_eps0.03_delta2.0,taxi,sat,97.26
SOI^pi_wsat,KJ_64x32_2048%%ind4965_eps0.03_delta2.0,taxi,sat,38.85
SOI^pi_wsat,KJ_64x32_2048%%ind498_eps0.03_delta6.0,taxi,sat,73.77
SOI^pi_wsat,KJ_64x32_2048%%ind5126_eps0.06_delta6.0,taxi,sat,136.11
SOI^pi_wsat,KJ_64x32_2048%%ind5616_eps0.03_delta6.0,taxi,sat,164.48
SOI^pi_wsat,KJ_64x32_2048%%ind5710_eps0.06_delta2.0,taxi,sat,43.35
SOI^pi_wsat,KJ_64x32_2048%%ind5769_eps0.03_delta2.0,taxi,sat,43.53
SOI^pi_wsat,KJ_64x32_2048%%ind5965_eps0.06_delta2.0,taxi,sat,49.18
SOI^pi_wsat,KJ_64x32_2048%%ind6210_eps0.01_delta6.0,taxi,to,3600.03
SOI^pi_wsat,KJ_64x32_2048%%ind6267_eps0.03_delta2.0,taxi,sat,39.51
SOI^pi_wsat,KJ_64x32_2048%%ind6340_eps0.01_delta6.0,taxi,to,3600.05
SOI^pi_wsat,KJ_64x32_2048%%ind6372_eps0.01_delta2.0,taxi,to,3600.11
SOI^pi_wsat,KJ_64x32_2048%%ind6706_eps0.01_delta6.0,taxi,to,3600.04
SOI^pi_wsat,KJ_64x32_2048%%ind6931_eps0.06_delta6.0,taxi,sat,68.67
SOI^pi_wsat,KJ_64x32_2048%%ind6954_eps0.03_delta2.0,taxi,sat,49.64
SOI^pi_wsat,KJ_64x32_2048%%ind7290_eps0.06_delta2.0,taxi,sat,44.46
SOI^pi_wsat,KJ_64x32_2048%%ind7386_eps0.01_delta2.0,taxi,sat,50.72
SOI^pi_wsat,KJ_64x32_2048%%ind7553_eps0.06_delta2.0,taxi,sat,488.91
SOI^pi_wsat,KJ_64x32_2048%%ind765_eps0.03_delta2.0,taxi,sat,43.52
SOI^pi_wsat,KJ_64x32_2048%%ind793_eps0.03_delta6.0,taxi,sat,142.84
SOI^pi_wsat,KJ_64x32_2048%%ind8201_eps0.03_delta6.0,taxi,sat,304.71
SOI^pi_wsat,KJ_64x32_2048%%ind8453_eps0.03_delta6.0,taxi,sat,128.66
SOI^pi_wsat,KJ_64x32_2048%%ind8834_eps0.01_delta2.0,taxi,to,3600.11
SOI^pi_wsat,KJ_64x32_2048%%ind9014_eps0.03_delta6.0,taxi,sat,98.68
SOI^pi_wsat,KJ_64x32_2048%%ind9578_eps0.06_delta6.0,taxi,sat,59.98
SOI^pi_wsat,KJ_64x32_2048%%ind9798_eps0.06_delta2.0,taxi,sat,54.05
SOI^pi_wsat,KJ_64x32_2048%%ind9865_eps0.01_delta6.0,taxi,to,3600.11
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind0_eps0.680958984375_target1.0,gtsr,unsat,389.32
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind102_eps0.267310546875_target4.0,gtsr,sat,22.52
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind103_eps0.466330078125_target1.0,gtsr,unsat,88.98
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind104_eps0.517060546875_target1.0,gtsr,sat,29.07
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind105_eps0.197068359375_target1.0,gtsr,sat,24.59
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind106_eps0.411697265625_target0.0,gtsr,sat,29.15
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind107_eps0.158044921875_target3.0,gtsr,unsat,33.62
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind108_eps0.774615234375_target1.0,gtsr,unsat,45.54
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind109_eps0.515109375_target1.0,gtsr,sat,30.49
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind10_eps0.11316796875_target1.0,gtsr,sat,22.76
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind110_eps0.80778515625_target1.0,gtsr,sat,22.51
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind112_eps0.641935546875_target1.0,gtsr,sat,28.2
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind113_eps0.11316796875_target1.0,gtsr,sat,22.68
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind114_eps0.064388671875_target1.0,gtsr,sat,26.05
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind115_eps0.481939453125_target1.0,gtsr,sat,23.34
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind116_eps0.161947265625_target5.0,gtsr,sat,22.13
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind117_eps0.392185546875_target1.0,gtsr,sat,30.86
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind11_eps0.21853125_target1.0,gtsr,sat,25.4
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind121_eps0.466330078125_target1.0,gtsr,sat,21.51
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind123_eps0.36291796875_target3.0,gtsr,sat,21.3
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind125_eps0.474134765625_target1.0,gtsr,sat,24.06
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind126_eps0.817541015625_target1.0,gtsr,sat,28.8
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind127_eps0.171703125_target3.0,gtsr,sat,28.08
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind129_eps0.5853515625_target1.0,gtsr,sat,21.47
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind12_eps0.483890625_target1.0,gtsr,sat,21.39
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind130_eps0.310236328125_target3.0,gtsr,sat,23.33
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind132_eps0.220482421875_target1.0,gtsr,sat,27.73
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind133_eps0.26926171875_target1.0,gtsr,sat,21.31
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind134_eps0.1951171875_target3.0,gtsr,sat,28.1
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind14_eps0.173654296875_target1.0,gtsr,sat,23.9
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind15_eps0.7414453125_target1.0,gtsr,sat,26.84
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind17_eps0.15219140625_target0.0,gtsr,sat,20.49
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind18_eps0.265359375_target1.0,gtsr,sat,21.61
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind19_eps0.376576171875_target1.0,gtsr,sat,23.11
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind1_eps0.37852734375_target1.0,gtsr,sat,27.55
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind21_eps0.376576171875_target1.0,gtsr,unsat,51.27
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind24_eps0.817541015625_target1.0,gtsr,unsat,508.05
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind26_eps0.04292578125_target4.0,gtsr,sat,23.0
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind27_eps0.796078125_target1.0,gtsr,sat,25.06
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind28_eps0.068291015625_target1.0,gtsr,sat,28.96
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind29_eps0.876076171875_target1.0,gtsr,unsat,296.72
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind30_eps0.37852734375_target1.0,gtsr,sat,25.89
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind31_eps0.638033203125_target1.0,gtsr,unsat,162.34
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind32_eps0.54242578125_target1.0,gtsr,sat,21.83
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind33_eps0.76876171875_target1.0,gtsr,sat,25.25
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind34_eps0.2575546875_target1.0,gtsr,sat,20.9
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind35_eps0.556083984375_target1.0,gtsr,sat,26.7
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind36_eps0.16780078125_target3.0,gtsr,sat,25.25
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind38_eps0.716080078125_target1.0,gtsr,unsat,223.81
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind39_eps0.056583984375_target5.0,gtsr,sat,21.16
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind3_eps0.6009609375_target1.0,gtsr,sat,21.59
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind45_eps0.290724609375_target1.0,gtsr,sat,28.52
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind47_eps0.59705859375_target1.0,gtsr,sat,24.34
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind48_eps0.265359375_target1.0,gtsr,sat,25.42
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind4_eps0.509255859375_target1.0,gtsr,sat,25.41
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind51_eps0.236091796875_target3.0,gtsr,sat,22.32
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind53_eps0.60486328125_target1.0,gtsr,unsat,68.14
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind54_eps0.115119140625_target3.0,gtsr,sat,31.97
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind57_eps0.390234375_target1.0,gtsr,sat,29.45
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind58_eps0.641935546875_target1.0,gtsr,unsat,196.56
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind60_eps0.24975_target1.0,gtsr,unsat,55.52
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind61_eps0.4292578125_target0.0,gtsr,sat,29.12
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind62_eps0.6790078125_target1.0,gtsr,unsat,374.23
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind64_eps0.1795078125_target1.0,gtsr,sat,28.01
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind66_eps0.680958984375_target1.0,gtsr,sat,24.04
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind67_eps0.40584375_target1.0,gtsr,sat,28.2
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind68_eps0.208775390625_target3.0,gtsr,sat,26.23
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind69_eps0.626326171875_target1.0,gtsr,unsat,465.85
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind6_eps0.723884765625_target1.0,gtsr,sat,26.32
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind71_eps0.040974609375_target1.0,gtsr,sat,28.1
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind72_eps0.489744140625_target1.0,gtsr,sat,24.16
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind75_eps0.641935546875_target1.0,gtsr,unsat,189.51
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind76_eps0.813638671875_target1.0,gtsr,sat,28.13
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind77_eps0.220482421875_target1.0,gtsr,sat,23.3
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind78_eps0.65949609375_target1.0,gtsr,sat,24.28
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind79_eps0.1326796875_target1.0,gtsr,sat,28.6
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind7_eps0.575595703125_target1.0,gtsr,sat,22.47
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind80_eps0.774615234375_target1.0,gtsr,sat,22.38
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind81_eps0.200970703125_target1.0,gtsr,sat,20.86
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind84_eps0.04292578125_target5.0,gtsr,sat,22.36
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind85_eps0.556083984375_target1.0,gtsr,sat,24.04
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind87_eps0.407794921875_target1.0,gtsr,sat,24.77
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind90_eps0.189263671875_target3.0,gtsr,sat,29.6
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind91_eps0.458525390625_target1.0,gtsr,sat,23.38
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind92_eps0.0390234375_target1.0,gtsr,sat,22.28
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind93_eps0.314138671875_target3.0,gtsr,sat,24.22
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind95_eps0.5541328125_target1.0,gtsr,sat,28.38
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind97_eps0.271212890625_target1.0,gtsr,sat,21.6
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind98_eps0.704373046875_target1.0,gtsr,unsat,115.22
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind9_eps0.481939453125_target1.0,gtsr,sat,22.56
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind0_eps0.774615234375_target1.0,gtsr,unsat,221.26
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind100_eps0.489744140625_target6.0,gtsr,sat,40.66
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind101_eps0.9911953125_target0.0,gtsr,sat,66.7
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind102_eps0.26926171875_target4.0,gtsr,sat,32.56
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind103_eps0.4370625_target0.0,gtsr,sat,29.71
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind10_eps0.079998046875_target3.0,gtsr,sat,33.41
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind11_eps0.359015625_target1.0,gtsr,sat,34.37
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind12_eps0.38633203125_target0.0,gtsr,sat,33.73
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind13_eps0.454623046875_target0.0,gtsr,sat,34.13
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind14_eps0.353162109375_target1.0,gtsr,unsat,79.27
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind15_eps0.75315234375_target1.0,gtsr,sat,57.68
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind16_eps0.993146484375_target0.0,gtsr,sat,73.28
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind18_eps0.37072265625_target1.0,gtsr,sat,37.5
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind19_eps0.645837890625_target1.0,gtsr,sat,34.06
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind1_eps0.442916015625_target0.0,gtsr,unsat,102.01
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind21_eps0.5229140625_target1.0,gtsr,sat,36.13
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind22_eps0.5541328125_target1.0,gtsr,sat,44.54
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind23_eps0.247798828125_target4.0,gtsr,sat,35.28
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind24_eps0.809736328125_target1.0,gtsr,unsat,104.19
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind25_eps0.99509765625_target0.0,gtsr,sat,82.27
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind26_eps0.3356015625_target4.0,gtsr,sat,34.8
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind27_eps0.876076171875_target1.0,gtsr,unsat,156.65
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind28_eps0.263408203125_target1.0,gtsr,sat,79.97
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind29_eps0.868271484375_target1.0,gtsr,sat,37.29
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind30_eps0.107314453125_target0.0,gtsr,sat,77.66
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind31_eps0.801931640625_target1.0,gtsr,unsat,173.33
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind32_eps0.661447265625_target0.0,gtsr,sat,32.52
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind33_eps0.848759765625_target1.0,gtsr,sat,49.7
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind34_eps0.52681640625_target1.0,gtsr,unsat,294.94
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind36_eps0.41755078125_target0.0,gtsr,sat,54.97
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind37_eps0.380478515625_target0.0,gtsr,sat,28.32
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind38_eps0.770712890625_target1.0,gtsr,sat,44.39
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind39_eps0.1326796875_target4.0,gtsr,sat,41.37
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind3_eps0.314138671875_target0.0,gtsr,sat,27.0
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind40_eps0.99509765625_target0.0,gtsr,unsat,75.62
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind41_eps0.751201171875_target1.0,gtsr,unsat,76.63
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind42_eps0.997048828125_target0.0,gtsr,sat,66.65
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind44_eps0.09755859375_target4.0,gtsr,sat,25.35
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind45_eps0.146337890625_target3.0,gtsr,sat,25.82
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind47_eps0.458525390625_target0.0,gtsr,sat,29.88
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind4_eps0.55803515625_target1.0,gtsr,sat,81.44
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind50_eps0.271212890625_target0.0,gtsr,sat,35.3
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind51_eps0.40194140625_target1.0,gtsr,sat,37.14
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind52_eps0.856564453125_target1.0,gtsr,sat,59.45
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind53_eps0.833150390625_target1.0,gtsr,sat,57.22
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind54_eps0.28487109375_target1.0,gtsr,sat,30.08
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind55_eps0.99509765625_target0.0,gtsr,unsat,80.0
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind56_eps0.51901171875_target3.0,gtsr,sat,65.39
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind57_eps0.384380859375_target1.0,gtsr,unsat,147.48
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind58_eps0.595107421875_target1.0,gtsr,sat,36.65
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind59_eps0.997048828125_target0.0,gtsr,sat,92.08
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind5_eps0.353162109375_target5.0,gtsr,sat,28.27
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind61_eps0.037072265625_target1.0,gtsr,sat,26.17
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind62_eps0.517060546875_target1.0,gtsr,sat,43.91
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind63_eps0.993146484375_target0.0,gtsr,unsat,89.0
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind65_eps0.290724609375_target2.0,gtsr,sat,31.05
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind66_eps0.712177734375_target1.0,gtsr,unsat,137.33
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind67_eps0.55803515625_target1.0,gtsr,sat,39.35
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind68_eps0.411697265625_target3.0,gtsr,sat,31.05
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind69_eps0.34340625_target1.0,gtsr,unsat,112.78
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind6_eps0.606814453125_target1.0,gtsr,sat,42.74
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind72_eps0.583400390625_target1.0,gtsr,sat,34.47
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind73_eps0.4916953125_target1.0,gtsr,sat,34.45
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind74_eps0.993146484375_target0.0,gtsr,sat,71.52
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind75_eps0.868271484375_target1.0,gtsr,sat,51.75
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind76_eps0.84680859375_target1.0,gtsr,unsat,538.96
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind77_eps0.528767578125_target1.0,gtsr,unsat,117.11
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind78_eps0.60486328125_target1.0,gtsr,sat,43.03
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind79_eps0.3043828125_target1.0,gtsr,sat,60.27
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind7_eps0.548279296875_target0.0,gtsr,unsat,108.7
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind80_eps0.829248046875_target1.0,gtsr,sat,43.86
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind81_eps0.314138671875_target1.0,gtsr,sat,32.71
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind82_eps0.989244140625_target0.0,gtsr,unsat,81.13
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind85_eps0.6477890625_target1.0,gtsr,unsat,108.18
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind86_eps0.69851953125_target3.0,gtsr,unsat,147.23
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind87_eps0.794126953125_target1.0,gtsr,unsat,84.13
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind88_eps0.4760859375_target0.0,gtsr,unsat,51.79
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind89_eps0.302431640625_target1.0,gtsr,sat,27.87
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind8_eps0.997048828125_target0.0,gtsr,sat,99.83
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind90_eps0.48779296875_target3.0,gtsr,unsat,93.47
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind91_eps0.5619375_target1.0,gtsr,sat,58.74
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind92_eps0.18341015625_target1.0,gtsr,sat,42.54
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind93_eps0.3668203125_target3.0,gtsr,unsat,70.42
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind94_eps0.997048828125_target0.0,gtsr,sat,67.83
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind95_eps0.624375_target1.0,gtsr,sat,43.42
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind96_eps0.10536328125_target4.0,gtsr,sat,50.66
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind97_eps0.24584765625_target1.0,gtsr,sat,27.58
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind98_eps0.764859375_target1.0,gtsr,sat,58.01
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind99_eps0.997048828125_target0.0,gtsr,unsat,88.03
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind9_eps0.474134765625_target0.0,gtsr,sat,30.08
SOI^pi_mcmc,ACASXU_experimental_v2a_1_1%%property1,acas,to,3600.06
SOI^pi_mcmc,ACASXU_experimental_v2a_1_1%%property2,acas,to,3600.06
SOI^pi_mcmc,ACASXU_experimental_v2a_1_1%%property3,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_1_1%%property4,acas,unsat,319.3
SOI^pi_mcmc,ACASXU_experimental_v2a_1_2%%property1,acas,to,3600.06
SOI^pi_mcmc,ACASXU_experimental_v2a_1_2%%property2,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_1_2%%property3,acas,to,3600.08
SOI^pi_mcmc,ACASXU_experimental_v2a_1_2%%property4,acas,unsat,305.58
SOI^pi_mcmc,ACASXU_experimental_v2a_1_3%%property1,acas,to,3600.04
SOI^pi_mcmc,ACASXU_experimental_v2a_1_3%%property2,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_1_3%%property3,acas,to,3600.04
SOI^pi_mcmc,ACASXU_experimental_v2a_1_3%%property4,acas,to,3600.08
SOI^pi_mcmc,ACASXU_experimental_v2a_1_4%%property1,acas,to,3600.1
SOI^pi_mcmc,ACASXU_experimental_v2a_1_4%%property2,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_1_4%%property3,acas,unsat,7.67
SOI^pi_mcmc,ACASXU_experimental_v2a_1_4%%property4,acas,unsat,9.0
SOI^pi_mcmc,ACASXU_experimental_v2a_1_5%%property1,acas,to,3600.03
SOI^pi_mcmc,ACASXU_experimental_v2a_1_5%%property2,acas,to,3600.03
SOI^pi_mcmc,ACASXU_experimental_v2a_1_5%%property3,acas,unsat,59.61
SOI^pi_mcmc,ACASXU_experimental_v2a_1_5%%property4,acas,unsat,28.17
SOI^pi_mcmc,ACASXU_experimental_v2a_1_6%%property1,acas,to,3600.09
SOI^pi_mcmc,ACASXU_experimental_v2a_1_6%%property2,acas,to,3600.08
SOI^pi_mcmc,ACASXU_experimental_v2a_1_6%%property3,acas,unsat,11.34
SOI^pi_mcmc,ACASXU_experimental_v2a_1_6%%property4,acas,unsat,28.2
SOI^pi_mcmc,ACASXU_experimental_v2a_1_7%%property1,acas,to,3600.06
SOI^pi_mcmc,ACASXU_experimental_v2a_1_7%%property2,acas,to,3600.1
SOI^pi_mcmc,ACASXU_experimental_v2a_1_7%%property3,acas,sat,10.43
SOI^pi_mcmc,ACASXU_experimental_v2a_1_7%%property4,acas,sat,11.51
SOI^pi_mcmc,ACASXU_experimental_v2a_1_8%%property1,acas,to,3600.12
SOI^pi_mcmc,ACASXU_experimental_v2a_1_8%%property2,acas,to,3600.03
SOI^pi_mcmc,ACASXU_experimental_v2a_1_8%%property3,acas,sat,10.34
SOI^pi_mcmc,ACASXU_experimental_v2a_1_8%%property4,acas,sat,10.51
SOI^pi_mcmc,ACASXU_experimental_v2a_1_9%%property1,acas,to,3600.06
SOI^pi_mcmc,ACASXU_experimental_v2a_1_9%%property2,acas,to,3600.06
SOI^pi_mcmc,ACASXU_experimental_v2a_1_9%%property3,acas,sat,12.51
SOI^pi_mcmc,ACASXU_experimental_v2a_1_9%%property4,acas,sat,12.4
SOI^pi_mcmc,ACASXU_experimental_v2a_2_1%%property1,acas,to,3600.03
SOI^pi_mcmc,ACASXU_experimental_v2a_2_1%%property2,acas,sat,13.09
SOI^pi_mcmc,ACASXU_experimental_v2a_2_1%%property3,acas,unsat,633.3
SOI^pi_mcmc,ACASXU_experimental_v2a_2_1%%property4,acas,unsat,28.03
SOI^pi_mcmc,ACASXU_experimental_v2a_2_2%%property1,acas,to,3600.05
SOI^pi_mcmc,ACASXU_experimental_v2a_2_2%%property2,acas,to,3600.1
SOI^pi_mcmc,ACASXU_experimental_v2a_2_2%%property3,acas,unsat,1038.62
SOI^pi_mcmc,ACASXU_experimental_v2a_2_2%%property4,acas,unsat,95.56
SOI^pi_mcmc,ACASXU_experimental_v2a_2_3%%property1,acas,to,3600.09
SOI^pi_mcmc,ACASXU_experimental_v2a_2_3%%property2,acas,sat,11.98
SOI^pi_mcmc,ACASXU_experimental_v2a_2_3%%property3,acas,to,3600.12
SOI^pi_mcmc,ACASXU_experimental_v2a_2_3%%property4,acas,unsat,9.36
SOI^pi_mcmc,ACASXU_experimental_v2a_2_4%%property1,acas,to,3600.03
SOI^pi_mcmc,ACASXU_experimental_v2a_2_4%%property2,acas,sat,12.72
SOI^pi_mcmc,ACASXU_experimental_v2a_2_4%%property3,acas,unsat,12.42
SOI^pi_mcmc,ACASXU_experimental_v2a_2_4%%property4,acas,unsat,12.42
SOI^pi_mcmc,ACASXU_experimental_v2a_2_5%%property1,acas,to,3600.1
SOI^pi_mcmc,ACASXU_experimental_v2a_2_5%%property2,acas,to,3600.04
SOI^pi_mcmc,ACASXU_experimental_v2a_2_5%%property3,acas,unsat,19.86
SOI^pi_mcmc,ACASXU_experimental_v2a_2_5%%property4,acas,unsat,33.03
SOI^pi_mcmc,ACASXU_experimental_v2a_2_6%%property1,acas,to,3600.06
SOI^pi_mcmc,ACASXU_experimental_v2a_2_6%%property2,acas,sat,11.86
SOI^pi_mcmc,ACASXU_experimental_v2a_2_6%%property3,acas,unsat,11.45
SOI^pi_mcmc,ACASXU_experimental_v2a_2_6%%property4,acas,unsat,2573.16
SOI^pi_mcmc,ACASXU_experimental_v2a_2_7%%property1,acas,to,3600.09
SOI^pi_mcmc,ACASXU_experimental_v2a_2_7%%property2,acas,to,3600.09
SOI^pi_mcmc,ACASXU_experimental_v2a_2_7%%property3,acas,unsat,10.42
SOI^pi_mcmc,ACASXU_experimental_v2a_2_7%%property4,acas,unsat,9.56
SOI^pi_mcmc,ACASXU_experimental_v2a_2_8%%property1,acas,to,3600.08
SOI^pi_mcmc,ACASXU_experimental_v2a_2_8%%property2,acas,sat,12.91
SOI^pi_mcmc,ACASXU_experimental_v2a_2_8%%property3,acas,unsat,12.8
SOI^pi_mcmc,ACASXU_experimental_v2a_2_8%%property4,acas,to,3600.12
SOI^pi_mcmc,ACASXU_experimental_v2a_2_9%%property1,acas,to,3600.1
SOI^pi_mcmc,ACASXU_experimental_v2a_2_9%%property2,acas,to,3600.05
SOI^pi_mcmc,ACASXU_experimental_v2a_2_9%%property3,acas,unsat,11.8
SOI^pi_mcmc,ACASXU_experimental_v2a_2_9%%property4,acas,unsat,11.88
SOI^pi_mcmc,ACASXU_experimental_v2a_3_1%%property1,acas,to,3600.09
SOI^pi_mcmc,ACASXU_experimental_v2a_3_1%%property2,acas,sat,12.6
SOI^pi_mcmc,ACASXU_experimental_v2a_3_1%%property3,acas,unsat,255.03
SOI^pi_mcmc,ACASXU_experimental_v2a_3_1%%property4,acas,unsat,54.72
SOI^pi_mcmc,ACASXU_experimental_v2a_3_2%%property1,acas,to,3600.04
SOI^pi_mcmc,ACASXU_experimental_v2a_3_2%%property2,acas,to,3600.06
SOI^pi_mcmc,ACASXU_experimental_v2a_3_2%%property3,acas,to,3600.06
SOI^pi_mcmc,ACASXU_experimental_v2a_3_2%%property4,acas,unsat,12.31
SOI^pi_mcmc,ACASXU_experimental_v2a_3_3%%property1,acas,to,3600.1
SOI^pi_mcmc,ACASXU_experimental_v2a_3_3%%property2,acas,to,3600.1
SOI^pi_mcmc,ACASXU_experimental_v2a_3_3%%property3,acas,unsat,159.36
SOI^pi_mcmc,ACASXU_experimental_v2a_3_3%%property4,acas,unsat,11.38
SOI^pi_mcmc,ACASXU_experimental_v2a_3_4%%property1,acas,to,3600.04
SOI^pi_mcmc,ACASXU_experimental_v2a_3_4%%property2,acas,sat,12.79
SOI^pi_mcmc,ACASXU_experimental_v2a_3_4%%property3,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_3_4%%property4,acas,unsat,12.49
SOI^pi_mcmc,ACASXU_experimental_v2a_3_5%%property1,acas,to,3600.08
SOI^pi_mcmc,ACASXU_experimental_v2a_3_5%%property2,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_3_5%%property3,acas,unsat,12.85
SOI^pi_mcmc,ACASXU_experimental_v2a_3_5%%property4,acas,unsat,47.87
SOI^pi_mcmc,ACASXU_experimental_v2a_3_6%%property1,acas,to,3600.05
SOI^pi_mcmc,ACASXU_experimental_v2a_3_6%%property2,acas,to,3600.03
SOI^pi_mcmc,ACASXU_experimental_v2a_3_6%%property3,acas,unsat,68.64
SOI^pi_mcmc,ACASXU_experimental_v2a_3_6%%property4,acas,unsat,231.57
SOI^pi_mcmc,ACASXU_experimental_v2a_3_7%%property1,acas,to,3600.12
SOI^pi_mcmc,ACASXU_experimental_v2a_3_7%%property2,acas,to,3600.12
SOI^pi_mcmc,ACASXU_experimental_v2a_3_7%%property3,acas,unsat,12.47
SOI^pi_mcmc,ACASXU_experimental_v2a_3_7%%property4,acas,unsat,14.91
SOI^pi_mcmc,ACASXU_experimental_v2a_3_8%%property1,acas,to,3600.05
SOI^pi_mcmc,ACASXU_experimental_v2a_3_8%%property2,acas,sat,11.62
SOI^pi_mcmc,ACASXU_experimental_v2a_3_8%%property3,acas,unsat,25.41
SOI^pi_mcmc,ACASXU_experimental_v2a_3_8%%property4,acas,unsat,216.79
SOI^pi_mcmc,ACASXU_experimental_v2a_3_9%%property1,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_3_9%%property2,acas,to,3600.03
SOI^pi_mcmc,ACASXU_experimental_v2a_3_9%%property3,acas,unsat,30.35
SOI^pi_mcmc,ACASXU_experimental_v2a_3_9%%property4,acas,unsat,747.67
SOI^pi_mcmc,ACASXU_experimental_v2a_4_1%%property1,acas,to,3600.1
SOI^pi_mcmc,ACASXU_experimental_v2a_4_1%%property2,acas,to,3600.06
SOI^pi_mcmc,ACASXU_experimental_v2a_4_1%%property3,acas,unsat,140.74
SOI^pi_mcmc,ACASXU_experimental_v2a_4_1%%property4,acas,unsat,10.4
SOI^pi_mcmc,ACASXU_experimental_v2a_4_2%%property1,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_4_2%%property2,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_4_2%%property3,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_4_2%%property4,acas,unsat,26.8
SOI^pi_mcmc,ACASXU_experimental_v2a_4_3%%property1,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_4_3%%property2,acas,sat,11.96
SOI^pi_mcmc,ACASXU_experimental_v2a_4_3%%property3,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_4_3%%property4,acas,unsat,17.31
SOI^pi_mcmc,ACASXU_experimental_v2a_4_4%%property1,acas,to,3600.08
SOI^pi_mcmc,ACASXU_experimental_v2a_4_4%%property2,acas,sat,4.46
SOI^pi_mcmc,ACASXU_experimental_v2a_4_4%%property3,acas,unsat,5.07
SOI^pi_mcmc,ACASXU_experimental_v2a_4_4%%property4,acas,unsat,45.95
SOI^pi_mcmc,ACASXU_experimental_v2a_4_5%%property1,acas,to,3600.09
SOI^pi_mcmc,ACASXU_experimental_v2a_4_5%%property2,acas,sat,5.29
SOI^pi_mcmc,ACASXU_experimental_v2a_4_5%%property3,acas,unsat,4.65
SOI^pi_mcmc,ACASXU_experimental_v2a_4_5%%property4,acas,unsat,4.98
SOI^pi_mcmc,ACASXU_experimental_v2a_4_6%%property1,acas,to,3600.03
SOI^pi_mcmc,ACASXU_experimental_v2a_4_6%%property2,acas,to,3600.05
SOI^pi_mcmc,ACASXU_experimental_v2a_4_6%%property3,acas,unsat,480.68
SOI^pi_mcmc,ACASXU_experimental_v2a_4_6%%property4,acas,unsat,3.93
SOI^pi_mcmc,ACASXU_experimental_v2a_4_7%%property1,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_4_7%%property2,acas,sat,3.92
SOI^pi_mcmc,ACASXU_experimental_v2a_4_7%%property3,acas,unsat,5.46
SOI^pi_mcmc,ACASXU_experimental_v2a_4_7%%property4,acas,unsat,4.08
SOI^pi_mcmc,ACASXU_experimental_v2a_4_8%%property1,acas,to,3600.08
SOI^pi_mcmc,ACASXU_experimental_v2a_4_8%%property2,acas,sat,4.29
SOI^pi_mcmc,ACASXU_experimental_v2a_4_8%%property3,acas,unsat,3.95
SOI^pi_mcmc,ACASXU_experimental_v2a_4_8%%property4,acas,unsat,5.01
SOI^pi_mcmc,ACASXU_experimental_v2a_4_9%%property1,acas,to,3600.1
SOI^pi_mcmc,ACASXU_experimental_v2a_4_9%%property2,acas,to,3600.04
SOI^pi_mcmc,ACASXU_experimental_v2a_4_9%%property3,acas,unsat,141.83
SOI^pi_mcmc,ACASXU_experimental_v2a_4_9%%property4,acas,unsat,4.59
SOI^pi_mcmc,ACASXU_experimental_v2a_5_1%%property1,acas,to,3600.1
SOI^pi_mcmc,ACASXU_experimental_v2a_5_1%%property2,acas,sat,4.58
SOI^pi_mcmc,ACASXU_experimental_v2a_5_1%%property3,acas,to,3600.03
SOI^pi_mcmc,ACASXU_experimental_v2a_5_1%%property4,acas,unsat,8.93
SOI^pi_mcmc,ACASXU_experimental_v2a_5_2%%property1,acas,to,3600.11
SOI^pi_mcmc,ACASXU_experimental_v2a_5_2%%property2,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_5_2%%property3,acas,unsat,15.48
SOI^pi_mcmc,ACASXU_experimental_v2a_5_2%%property4,acas,unsat,3.92
SOI^pi_mcmc,ACASXU_experimental_v2a_5_3%%property1,acas,to,3600.04
SOI^pi_mcmc,ACASXU_experimental_v2a_5_3%%property2,acas,to,3600.1
SOI^pi_mcmc,ACASXU_experimental_v2a_5_3%%property3,acas,unsat,21.55
SOI^pi_mcmc,ACASXU_experimental_v2a_5_3%%property4,acas,unsat,7.82
SOI^pi_mcmc,ACASXU_experimental_v2a_5_4%%property1,acas,to,3600.08
SOI^pi_mcmc,ACASXU_experimental_v2a_5_4%%property2,acas,sat,5.15
SOI^pi_mcmc,ACASXU_experimental_v2a_5_4%%property3,acas,unsat,4.34
SOI^pi_mcmc,ACASXU_experimental_v2a_5_4%%property4,acas,unsat,4.32
SOI^pi_mcmc,ACASXU_experimental_v2a_5_5%%property1,acas,to,3600.03
SOI^pi_mcmc,ACASXU_experimental_v2a_5_5%%property2,acas,to,3600.05
SOI^pi_mcmc,ACASXU_experimental_v2a_5_5%%property3,acas,unsat,30.71
SOI^pi_mcmc,ACASXU_experimental_v2a_5_5%%property4,acas,unsat,4.2
SOI^pi_mcmc,ACASXU_experimental_v2a_5_6%%property1,acas,to,3600.08
SOI^pi_mcmc,ACASXU_experimental_v2a_5_6%%property2,acas,sat,4.43
SOI^pi_mcmc,ACASXU_experimental_v2a_5_6%%property3,acas,unsat,35.69
SOI^pi_mcmc,ACASXU_experimental_v2a_5_6%%property4,acas,unsat,4.71
SOI^pi_mcmc,ACASXU_experimental_v2a_5_7%%property1,acas,to,3600.03
SOI^pi_mcmc,ACASXU_experimental_v2a_5_7%%property2,acas,sat,4.6
SOI^pi_mcmc,ACASXU_experimental_v2a_5_7%%property3,acas,unsat,4.23
SOI^pi_mcmc,ACASXU_experimental_v2a_5_7%%property4,acas,unsat,4.05
SOI^pi_mcmc,ACASXU_experimental_v2a_5_8%%property1,acas,to,3600.04
SOI^pi_mcmc,ACASXU_experimental_v2a_5_8%%property2,acas,sat,4.9
SOI^pi_mcmc,ACASXU_experimental_v2a_5_8%%property3,acas,unsat,7.61
SOI^pi_mcmc,ACASXU_experimental_v2a_5_8%%property4,acas,unsat,97.43
SOI^pi_mcmc,ACASXU_experimental_v2a_5_9%%property1,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_5_9%%property2,acas,sat,4.87
SOI^pi_mcmc,ACASXU_experimental_v2a_5_9%%property3,acas,unsat,4.14
SOI^pi_mcmc,ACASXU_experimental_v2a_5_9%%property4,acas,unsat,4.18
SOI^pi_mcmc,mnist2x256%%ind1087_tar4_eps0.01,mnist,unsat,11.22
SOI^pi_mcmc,mnist2x256%%ind13_tar7_eps0.06,mnist,to,3600.1
SOI^pi_mcmc,mnist2x256%%ind1819_tar3_eps0.01,mnist,unsat,9.57
SOI^pi_mcmc,mnist2x256%%ind1857_tar8_eps0.09,mnist,sat,13.01
SOI^pi_mcmc,mnist2x256%%ind1973_tar0_eps0.03,mnist,unsat,13.16
SOI^pi_mcmc,mnist2x256%%ind2077_tar2_eps0.09,mnist,to,3600.11
SOI^pi_mcmc,mnist2x256%%ind2115_tar2_eps0.12,mnist,to,3600.1
SOI^pi_mcmc,mnist2x256%%ind2212_tar8_eps0.03,mnist,sat,12.24
SOI^pi_mcmc,mnist2x256%%ind2255_tar5_eps0.15,mnist,sat,11.23
SOI^pi_mcmc,mnist2x256%%ind228_tar8_eps0.12,mnist,sat,12.89
SOI^pi_mcmc,mnist2x256%%ind22_tar9_eps0.06,mnist,unsat,114.78
SOI^pi_mcmc,mnist2x256%%ind2308_tar7_eps0.01,mnist,unsat,9.77
SOI^pi_mcmc,mnist2x256%%ind2310_tar8_eps0.03,mnist,sat,10.41
SOI^pi_mcmc,mnist2x256%%ind2343_tar9_eps0.01,mnist,unsat,11.71
SOI^pi_mcmc,mnist2x256%%ind2398_tar9_eps0.01,mnist,unsat,12.22
SOI^pi_mcmc,mnist2x256%%ind2404_tar6_eps0.06,mnist,to,3600.08
SOI^pi_mcmc,mnist2x256%%ind2448_tar1_eps0.03,mnist,unsat,166.73
SOI^pi_mcmc,mnist2x256%%ind2510_tar2_eps0.09,mnist,sat,17.35
SOI^pi_mcmc,mnist2x256%%ind2645_tar6_eps0.15,mnist,sat,11.98
SOI^pi_mcmc,mnist2x256%%ind2648_tar6_eps0.09,mnist,to,3600.06
SOI^pi_mcmc,mnist2x256%%ind2670_tar6_eps0.01,mnist,unsat,12.98
SOI^pi_mcmc,mnist2x256%%ind2706_tar2_eps0.12,mnist,sat,13.35
SOI^pi_mcmc,mnist2x256%%ind2737_tar9_eps0.06,mnist,sat,27.36
SOI^pi_mcmc,mnist2x256%%ind2747_tar1_eps0.09,mnist,to,3600.06
SOI^pi_mcmc,mnist2x256%%ind2761_tar5_eps0.06,mnist,unsat,2539.08
SOI^pi_mcmc,mnist2x256%%ind3070_tar0_eps0.12,mnist,to,3600.1
SOI^pi_mcmc,mnist2x256%%ind3497_tar3_eps0.01,mnist,unsat,13.14
SOI^pi_mcmc,mnist2x256%%ind3526_tar3_eps0.03,mnist,unsat,738.7
SOI^pi_mcmc,mnist2x256%%ind3611_tar9_eps0.15,mnist,to,3600.09
SOI^pi_mcmc,mnist2x256%%ind3623_tar6_eps0.03,mnist,unsat,13.63
SOI^pi_mcmc,mnist2x256%%ind3724_tar5_eps0.01,mnist,unsat,10.91
SOI^pi_mcmc,mnist2x256%%ind381_tar0_eps0.09,mnist,sat,16.28
SOI^pi_mcmc,mnist2x256%%ind3863_tar3_eps0.12,mnist,sat,22.48
SOI^pi_mcmc,mnist2x256%%ind38_tar1_eps0.12,mnist,sat,12.0
SOI^pi_mcmc,mnist2x256%%ind4018_tar7_eps0.15,mnist,to,3600.05
SOI^pi_mcmc,mnist2x256%%ind4136_tar0_eps0.12,mnist,to,3600.05
SOI^pi_mcmc,mnist2x256%%ind4175_tar0_eps0.06,mnist,to,3600.04
SOI^pi_mcmc,mnist2x256%%ind4477_tar4_eps0.15,mnist,sat,13.78
SOI^pi_mcmc,mnist2x256%%ind4540_tar1_eps0.09,mnist,sat,25.4
SOI^pi_mcmc,mnist2x256%%ind4631_tar2_eps0.12,mnist,to,3600.06
SOI^pi_mcmc,mnist2x256%%ind4655_tar8_eps0.15,mnist,sat,12.07
SOI^pi_mcmc,mnist2x256%%ind4670_tar0_eps0.06,mnist,to,3600.08
SOI^pi_mcmc,mnist2x256%%ind4687_tar2_eps0.09,mnist,sat,39.88
SOI^pi_mcmc,mnist2x256%%ind4804_tar1_eps0.15,mnist,to,3600.04
SOI^pi_mcmc,mnist2x256%%ind4904_tar5_eps0.03,mnist,unsat,10.04
SOI^pi_mcmc,mnist2x256%%ind5000_tar5_eps0.03,mnist,unsat,10.38
SOI^pi_mcmc,mnist2x256%%ind506_tar6_eps0.12,mnist,sat,17.09
SOI^pi_mcmc,mnist2x256%%ind5169_tar9_eps0.03,mnist,sat,12.32
SOI^pi_mcmc,mnist2x256%%ind5188_tar5_eps0.03,mnist,unsat,14.69
SOI^pi_mcmc,mnist2x256%%ind5269_tar2_eps0.12,mnist,sat,19.02
SOI^pi_mcmc,mnist2x256%%ind5506_tar3_eps0.01,mnist,unsat,12.4
SOI^pi_mcmc,mnist2x256%%ind5777_tar5_eps0.09,mnist,unsat,122.44
SOI^pi_mcmc,mnist2x256%%ind5906_tar2_eps0.01,mnist,unsat,15.69
SOI^pi_mcmc,mnist2x256%%ind5934_tar1_eps0.03,mnist,unsat,15.42
SOI^pi_mcmc,mnist2x256%%ind5964_tar6_eps0.12,mnist,to,3600.12
SOI^pi_mcmc,mnist2x256%%ind6084_tar4_eps0.01,mnist,unsat,14.57
SOI^pi_mcmc,mnist2x256%%ind62_tar6_eps0.03,mnist,sat,13.42
SOI^pi_mcmc,mnist2x256%%ind631_tar6_eps0.03,mnist,unsat,12.54
SOI^pi_mcmc,mnist2x256%%ind6320_tar3_eps0.06,mnist,sat,23.12
SOI^pi_mcmc,mnist2x256%%ind6340_tar6_eps0.12,mnist,sat,14.72
SOI^pi_mcmc,mnist2x256%%ind6451_tar3_eps0.01,mnist,unsat,12.83
SOI^pi_mcmc,mnist2x256%%ind6655_tar0_eps0.12,mnist,sat,24.76
SOI^pi_mcmc,mnist2x256%%ind6765_tar4_eps0.09,mnist,sat,12.15
SOI^pi_mcmc,mnist2x256%%ind6852_tar0_eps0.12,mnist,sat,19.4
SOI^pi_mcmc,mnist2x256%%ind6915_tar7_eps0.09,mnist,sat,38.47
SOI^pi_mcmc,mnist2x256%%ind7015_tar5_eps0.15,mnist,sat,16.83
SOI^pi_mcmc,mnist2x256%%ind7085_tar6_eps0.06,mnist,to,3600.08
SOI^pi_mcmc,mnist2x256%%ind7163_tar7_eps0.03,mnist,unsat,9.76
SOI^pi_mcmc,mnist2x256%%ind7448_tar7_eps0.06,mnist,unsat,582.54
SOI^pi_mcmc,mnist2x256%%ind746_tar4_eps0.09,mnist,to,3600.06
SOI^pi_mcmc,mnist2x256%%ind7472_tar9_eps0.15,mnist,sat,11.76
SOI^pi_mcmc,mnist2x256%%ind7919_tar1_eps0.06,mnist,unsat,10.99
SOI^pi_mcmc,mnist2x256%%ind7945_tar3_eps0.06,mnist,sat,12.71
SOI^pi_mcmc,mnist2x256%%ind8173_tar0_eps0.06,mnist,to,3600.04
SOI^pi_mcmc,mnist2x256%%ind8225_tar3_eps0.01,mnist,unsat,12.91
SOI^pi_mcmc,mnist2x256%%ind8250_tar7_eps0.15,mnist,sat,27.32
SOI^pi_mcmc,mnist2x256%%ind8428_tar4_eps0.15,mnist,sat,12.34
SOI^pi_mcmc,mnist2x256%%ind868_tar4_eps0.09,mnist,sat,12.04
SOI^pi_mcmc,mnist2x256%%ind898_tar3_eps0.01,mnist,unsat,14.68
SOI^pi_mcmc,mnist2x256%%ind8996_tar7_eps0.06,mnist,unsat,532.25
SOI^pi_mcmc,mnist2x256%%ind9005_tar9_eps0.15,mnist,sat,13.98
SOI^pi_mcmc,mnist2x256%%ind9039_tar2_eps0.03,mnist,unsat,9.86
SOI^pi_mcmc,mnist2x256%%ind9229_tar5_eps0.15,mnist,sat,18.12
SOI^pi_mcmc,mnist2x256%%ind9394_tar6_eps0.01,mnist,unsat,10.17
SOI^pi_mcmc,mnist2x256%%ind9567_tar6_eps0.12,mnist,to,3600.1
SOI^pi_mcmc,mnist2x256%%ind959_tar1_eps0.15,mnist,sat,25.76
SOI^pi_mcmc,mnist2x256%%ind9620_tar4_eps0.09,mnist,sat,40.2
SOI^pi_mcmc,mnist2x256%%ind9667_tar6_eps0.15,mnist,to,3600.03
SOI^pi_mcmc,mnist2x256%%ind9783_tar3_eps0.09,mnist,sat,14.72
SOI^pi_mcmc,mnist2x256%%ind9919_tar2_eps0.06,mnist,sat,10.9
SOI^pi_mcmc,mnist4x256%%ind1090_tar6_eps0.15,mnist,sat,36.71
SOI^pi_mcmc,mnist4x256%%ind1190_tar4_eps0.03,mnist,unsat,12.93
SOI^pi_mcmc,mnist4x256%%ind1249_tar4_eps0.01,mnist,unsat,14.91
SOI^pi_mcmc,mnist4x256%%ind1307_tar2_eps0.06,mnist,to,3600.03
SOI^pi_mcmc,mnist4x256%%ind1487_tar1_eps0.06,mnist,to,3600.03
SOI^pi_mcmc,mnist4x256%%ind1546_tar9_eps0.12,mnist,to,3600.1
SOI^pi_mcmc,mnist4x256%%ind1665_tar2_eps0.03,mnist,to,3600.1
SOI^pi_mcmc,mnist4x256%%ind1668_tar7_eps0.06,mnist,to,3600.09
SOI^pi_mcmc,mnist4x256%%ind1792_tar2_eps0.09,mnist,to,3600.02
SOI^pi_mcmc,mnist4x256%%ind1801_tar3_eps0.09,mnist,sat,20.1
SOI^pi_mcmc,mnist4x256%%ind1830_tar6_eps0.06,mnist,to,3600.05
SOI^pi_mcmc,mnist4x256%%ind1843_tar7_eps0.15,mnist,to,3600.08
SOI^pi_mcmc,mnist4x256%%ind2108_tar4_eps0.06,mnist,to,3600.06
SOI^pi_mcmc,mnist4x256%%ind2144_tar3_eps0.03,mnist,unsat,15.56
SOI^pi_mcmc,mnist4x256%%ind2256_tar1_eps0.15,mnist,to,3600.07
SOI^pi_mcmc,mnist4x256%%ind2300_tar4_eps0.09,mnist,to,3600.12
SOI^pi_mcmc,mnist4x256%%ind239_tar7_eps0.09,mnist,to,3600.08
SOI^pi_mcmc,mnist4x256%%ind2519_tar0_eps0.06,mnist,to,3600.05
SOI^pi_mcmc,mnist4x256%%ind2566_tar1_eps0.15,mnist,to,3600.08
SOI^pi_mcmc,mnist4x256%%ind2685_tar4_eps0.03,mnist,to,3600.05
SOI^pi_mcmc,mnist4x256%%ind2942_tar7_eps0.03,mnist,unsat,16.08
SOI^pi_mcmc,mnist4x256%%ind2955_tar8_eps0.12,mnist,sat,16.33
SOI^pi_mcmc,mnist4x256%%ind3274_tar0_eps0.01,mnist,unsat,16.75
SOI^pi_mcmc,mnist4x256%%ind3485_tar4_eps0.12,mnist,to,3600.06
SOI^pi_mcmc,mnist4x256%%ind3551_tar6_eps0.12,mnist,to,3600.09
SOI^pi_mcmc,mnist4x256%%ind3566_tar5_eps0.15,mnist,to,3600.09
SOI^pi_mcmc,mnist4x256%%ind3581_tar3_eps0.03,mnist,unsat,15.52
SOI^pi_mcmc,mnist4x256%%ind3674_tar9_eps0.06,mnist,to,3600.1
SOI^pi_mcmc,mnist4x256%%ind378_tar5_eps0.03,mnist,to,3600.03
SOI^pi_mcmc,mnist4x256%%ind3914_tar7_eps0.03,mnist,to,3600.06
SOI^pi_mcmc,mnist4x256%%ind3962_tar5_eps0.15,mnist,sat,34.6
SOI^pi_mcmc,mnist4x256%%ind4572_tar3_eps0.15,mnist,to,3600.05
SOI^pi_mcmc,mnist4x256%%ind4579_tar1_eps0.03,mnist,unsat,190.23
SOI^pi_mcmc,mnist4x256%%ind4762_tar6_eps0.12,mnist,to,3600.09
SOI^pi_mcmc,mnist4x256%%ind4859_tar7_eps0.01,mnist,unsat,19.7
SOI^pi_mcmc,mnist4x256%%ind5096_tar1_eps0.12,mnist,to,3600.04
SOI^pi_mcmc,mnist4x256%%ind5490_tar5_eps0.12,mnist,to,3600.12
SOI^pi_mcmc,mnist4x256%%ind5551_tar5_eps0.06,mnist,to,3600.08
SOI^pi_mcmc,mnist4x256%%ind5616_tar4_eps0.09,mnist,to,3600.1
SOI^pi_mcmc,mnist4x256%%ind5654_tar2_eps0.09,mnist,sat,16.97
SOI^pi_mcmc,mnist4x256%%ind5658_tar9_eps0.06,mnist,to,3600.06
SOI^pi_mcmc,mnist4x256%%ind5936_tar7_eps0.09,mnist,to,3600.02
SOI^pi_mcmc,mnist4x256%%ind615_tar5_eps0.15,mnist,to,3600.05
SOI^pi_mcmc,mnist4x256%%ind6214_tar2_eps0.01,mnist,unsat,16.35
SOI^pi_mcmc,mnist4x256%%ind6294_tar4_eps0.06,mnist,to,3600.1
SOI^pi_mcmc,mnist4x256%%ind6317_tar3_eps0.01,mnist,unsat,17.6
SOI^pi_mcmc,mnist4x256%%ind6343_tar2_eps0.09,mnist,to,3600.08
SOI^pi_mcmc,mnist4x256%%ind6356_tar6_eps0.09,mnist,to,3600.12
SOI^pi_mcmc,mnist4x256%%ind6504_tar4_eps0.12,mnist,to,3600.03
SOI^pi_mcmc,mnist4x256%%ind6518_tar4_eps0.15,mnist,to,3600.11
SOI^pi_mcmc,mnist4x256%%ind654_tar1_eps0.12,mnist,to,3600.11
SOI^pi_mcmc,mnist4x256%%ind6569_tar4_eps0.03,mnist,to,3600.04
SOI^pi_mcmc,mnist4x256%%ind667_tar0_eps0.09,mnist,to,3600.04
SOI^pi_mcmc,mnist4x256%%ind675_tar2_eps0.15,mnist,sat,31.89
SOI^pi_mcmc,mnist4x256%%ind6785_tar6_eps0.15,mnist,sat,49.65
SOI^pi_mcmc,mnist4x256%%ind6957_tar4_eps0.01,mnist,unsat,20.01
SOI^pi_mcmc,mnist4x256%%ind7055_tar5_eps0.09,mnist,to,3600.08
SOI^pi_mcmc,mnist4x256%%ind7250_tar5_eps0.15,mnist,to,3600.1
SOI^pi_mcmc,mnist4x256%%ind7377_tar6_eps0.15,mnist,to,3600.1
SOI^pi_mcmc,mnist4x256%%ind7424_tar2_eps0.01,mnist,unsat,14.67
SOI^pi_mcmc,mnist4x256%%ind7522_tar3_eps0.03,mnist,unsat,13.86
SOI^pi_mcmc,mnist4x256%%ind7612_tar0_eps0.09,mnist,to,3600.06
SOI^pi_mcmc,mnist4x256%%ind7625_tar3_eps0.15,mnist,to,3600.03
SOI^pi_mcmc,mnist4x256%%ind7656_tar1_eps0.12,mnist,to,3600.08
SOI^pi_mcmc,mnist4x256%%ind7767_tar1_eps0.01,mnist,unsat,14.11
SOI^pi_mcmc,mnist4x256%%ind7876_tar7_eps0.12,mnist,to,3600.04
SOI^pi_mcmc,mnist4x256%%ind8050_tar7_eps0.03,mnist,unsat,14.52
SOI^pi_mcmc,mnist4x256%%ind8066_tar0_eps0.01,mnist,unsat,19.35
SOI^pi_mcmc,mnist4x256%%ind8212_tar7_eps0.06,mnist,to,3600.1
SOI^pi_mcmc,mnist4x256%%ind8291_tar9_eps0.09,mnist,to,3600.09
SOI^pi_mcmc,mnist4x256%%ind8545_tar6_eps0.01,mnist,unsat,19.31
SOI^pi_mcmc,mnist4x256%%ind8660_tar5_eps0.06,mnist,to,3600.05
SOI^pi_mcmc,mnist4x256%%ind8691_tar4_eps0.01,mnist,unsat,13.97
SOI^pi_mcmc,mnist4x256%%ind8857_tar2_eps0.12,mnist,to,3600.12
SOI^pi_mcmc,mnist4x256%%ind8951_tar7_eps0.12,mnist,to,3600.03
SOI^pi_mcmc,mnist4x256%%ind9084_tar0_eps0.01,mnist,unsat,14.91
SOI^pi_mcmc,mnist4x256%%ind9138_tar0_eps0.01,mnist,unsat,14.59
SOI^pi_mcmc,mnist4x256%%ind9212_tar8_eps0.03,mnist,unsat,15.25
SOI^pi_mcmc,mnist4x256%%ind922_tar0_eps0.01,mnist,unsat,15.68
SOI^pi_mcmc,mnist4x256%%ind9315_tar1_eps0.09,mnist,to,3600.11
SOI^pi_mcmc,mnist4x256%%ind9341_tar6_eps0.03,mnist,to,3600.09
SOI^pi_mcmc,mnist4x256%%ind934_tar9_eps0.06,mnist,to,3600.05
SOI^pi_mcmc,mnist4x256%%ind945_tar8_eps0.01,mnist,unsat,14.27
SOI^pi_mcmc,mnist4x256%%ind9465_tar1_eps0.03,mnist,unsat,14.37
SOI^pi_mcmc,mnist4x256%%ind9492_tar7_eps0.06,mnist,to,3600.05
SOI^pi_mcmc,mnist4x256%%ind950_tar6_eps0.06,mnist,to,3600.07
SOI^pi_mcmc,mnist4x256%%ind9640_tar1_eps0.12,mnist,to,3600.11
SOI^pi_mcmc,mnist4x256%%ind9696_tar4_eps0.12,mnist,to,3600.05
SOI^pi_mcmc,mnist4x256%%ind9805_tar7_eps0.15,mnist,to,3600.04
SOI^pi_mcmc,mnist4x256%%ind9989_tar2_eps0.09,mnist,to,3600.08
SOI^pi_mcmc,mnist6x256%%ind1276_tar3_eps0.09,mnist,sat,33.93
SOI^pi_mcmc,mnist6x256%%ind1346_tar9_eps0.03,mnist,to,3600.05
SOI^pi_mcmc,mnist6x256%%ind1390_tar7_eps0.09,mnist,to,3600.09
SOI^pi_mcmc,mnist6x256%%ind1549_tar2_eps0.12,mnist,sat,30.3
SOI^pi_mcmc,mnist6x256%%ind1722_tar3_eps0.01,mnist,unsat,527.58
SOI^pi_mcmc,mnist6x256%%ind1898_tar1_eps0.06,mnist,to,3600.1
SOI^pi_mcmc,mnist6x256%%ind1931_tar7_eps0.03,mnist,to,3600.12
SOI^pi_mcmc,mnist6x256%%ind2143_tar8_eps0.12,mnist,sat,22.32
SOI^pi_mcmc,mnist6x256%%ind2160_tar3_eps0.06,mnist,to,3600.07
SOI^pi_mcmc,mnist6x256%%ind2162_tar6_eps0.15,mnist,to,3600.05
SOI^pi_mcmc,mnist6x256%%ind2184_tar0_eps0.01,mnist,unsat,20.02
SOI^pi_mcmc,mnist6x256%%ind2184_tar4_eps0.09,mnist,to,3600.05
SOI^pi_mcmc,mnist6x256%%ind2242_tar4_eps0.01,mnist,unsat,20.09
SOI^pi_mcmc,mnist6x256%%ind2301_tar4_eps0.03,mnist,to,3600.03
SOI^pi_mcmc,mnist6x256%%ind2398_tar8_eps0.01,mnist,unsat,20.4
SOI^pi_mcmc,mnist6x256%%ind2532_tar5_eps0.12,mnist,sat,501.56
SOI^pi_mcmc,mnist6x256%%ind260_tar5_eps0.03,mnist,unsat,21.93
SOI^pi_mcmc,mnist6x256%%ind2665_tar4_eps0.06,mnist,to,3600.1
SOI^pi_mcmc,mnist6x256%%ind2812_tar1_eps0.12,mnist,to,3600.06
SOI^pi_mcmc,mnist6x256%%ind2944_tar2_eps0.06,mnist,to,3600.06
SOI^pi_mcmc,mnist6x256%%ind2992_tar4_eps0.03,mnist,to,3600.09
SOI^pi_mcmc,mnist6x256%%ind3341_tar9_eps0.01,mnist,unsat,19.3
SOI^pi_mcmc,mnist6x256%%ind3533_tar5_eps0.12,mnist,sat,200.44
SOI^pi_mcmc,mnist6x256%%ind3597_tar7_eps0.06,mnist,to,3600.11
SOI^pi_mcmc,mnist6x256%%ind3796_tar0_eps0.01,mnist,unsat,329.13
SOI^pi_mcmc,mnist6x256%%ind3812_tar8_eps0.03,mnist,to,3600.09
SOI^pi_mcmc,mnist6x256%%ind3892_tar0_eps0.09,mnist,to,3600.03
SOI^pi_mcmc,mnist6x256%%ind4036_tar2_eps0.09,mnist,sat,217.16
SOI^pi_mcmc,mnist6x256%%ind4224_tar1_eps0.06,mnist,to,3600.06
SOI^pi_mcmc,mnist6x256%%ind4282_tar5_eps0.01,mnist,unsat,21.3
SOI^pi_mcmc,mnist6x256%%ind4483_tar1_eps0.09,mnist,to,3600.11
SOI^pi_mcmc,mnist6x256%%ind4690_tar3_eps0.03,mnist,to,3600.11
SOI^pi_mcmc,mnist6x256%%ind4993_tar3_eps0.12,mnist,sat,909.77
SOI^pi_mcmc,mnist6x256%%ind5004_tar9_eps0.15,mnist,to,3600.07
SOI^pi_mcmc,mnist6x256%%ind5057_tar7_eps0.01,mnist,unsat,21.14
SOI^pi_mcmc,mnist6x256%%ind5132_tar3_eps0.03,mnist,unsat,448.85
SOI^pi_mcmc,mnist6x256%%ind515_tar5_eps0.15,mnist,to,3600.08
SOI^pi_mcmc,mnist6x256%%ind5370_tar0_eps0.15,mnist,sat,2010.96
SOI^pi_mcmc,mnist6x256%%ind5393_tar1_eps0.03,mnist,to,3600.1
SOI^pi_mcmc,mnist6x256%%ind5537_tar6_eps0.15,mnist,to,3600.09
SOI^pi_mcmc,mnist6x256%%ind5655_tar5_eps0.06,mnist,to,3600.08
SOI^pi_mcmc,mnist6x256%%ind5780_tar6_eps0.09,mnist,to,3600.12
SOI^pi_mcmc,mnist6x256%%ind5786_tar7_eps0.03,mnist,to,3600.06
SOI^pi_mcmc,mnist6x256%%ind5788_tar1_eps0.09,mnist,to,3600.06
SOI^pi_mcmc,mnist6x256%%ind5959_tar2_eps0.12,mnist,to,3600.06
SOI^pi_mcmc,mnist6x256%%ind5989_tar5_eps0.09,mnist,to,3600.04
SOI^pi_mcmc,mnist6x256%%ind604_tar4_eps0.15,mnist,to,3600.06
SOI^pi_mcmc,mnist6x256%%ind6176_tar2_eps0.03,mnist,unsat,21.33
SOI^pi_mcmc,mnist6x256%%ind6265_tar3_eps0.03,mnist,unsat,19.85
SOI^pi_mcmc,mnist6x256%%ind6266_tar6_eps0.01,mnist,unsat,22.43
SOI^pi_mcmc,mnist6x256%%ind6342_tar2_eps0.06,mnist,to,3600.03
SOI^pi_mcmc,mnist6x256%%ind6366_tar0_eps0.06,mnist,to,3600.06
SOI^pi_mcmc,mnist6x256%%ind6412_tar6_eps0.15,mnist,to,3600.12
SOI^pi_mcmc,mnist6x256%%ind6477_tar0_eps0.15,mnist,to,3600.07
SOI^pi_mcmc,mnist6x256%%ind6501_tar1_eps0.12,mnist,to,3600.11
SOI^pi_mcmc,mnist6x256%%ind674_tar8_eps0.06,mnist,to,3600.07
SOI^pi_mcmc,mnist6x256%%ind6831_tar4_eps0.12,mnist,to,3600.07
SOI^pi_mcmc,mnist6x256%%ind6953_tar5_eps0.01,mnist,unsat,21.08
SOI^pi_mcmc,mnist6x256%%ind6970_tar6_eps0.15,mnist,to,3600.05
SOI^pi_mcmc,mnist6x256%%ind7294_tar9_eps0.09,mnist,to,3600.05
SOI^pi_mcmc,mnist6x256%%ind729_tar0_eps0.12,mnist,to,3600.06
SOI^pi_mcmc,mnist6x256%%ind7433_tar4_eps0.06,mnist,to,3600.07
SOI^pi_mcmc,mnist6x256%%ind7447_tar3_eps0.09,mnist,to,3600.11
SOI^pi_mcmc,mnist6x256%%ind7481_tar0_eps0.15,mnist,to,3600.08
SOI^pi_mcmc,mnist6x256%%ind7566_tar3_eps0.15,mnist,to,3600.05
SOI^pi_mcmc,mnist6x256%%ind7792_tar5_eps0.03,mnist,unsat,19.23
SOI^pi_mcmc,mnist6x256%%ind7840_tar7_eps0.15,mnist,to,3600.05
SOI^pi_mcmc,mnist6x256%%ind8018_tar0_eps0.01,mnist,unsat,19.47
SOI^pi_mcmc,mnist6x256%%ind8044_tar1_eps0.09,mnist,to,3600.1
SOI^pi_mcmc,mnist6x256%%ind8192_tar7_eps0.12,mnist,to,3600.03
SOI^pi_mcmc,mnist6x256%%ind8285_tar4_eps0.15,mnist,sat,1831.0
SOI^pi_mcmc,mnist6x256%%ind8364_tar0_eps0.01,mnist,unsat,19.36
SOI^pi_mcmc,mnist6x256%%ind8398_tar1_eps0.06,mnist,to,3600.07
SOI^pi_mcmc,mnist6x256%%ind8409_tar0_eps0.12,mnist,to,3600.09
SOI^pi_mcmc,mnist6x256%%ind8480_tar8_eps0.09,mnist,to,3600.05
SOI^pi_mcmc,mnist6x256%%ind8520_tar9_eps0.06,mnist,sat,20.76
SOI^pi_mcmc,mnist6x256%%ind8587_tar1_eps0.09,mnist,to,3600.12
SOI^pi_mcmc,mnist6x256%%ind8681_tar4_eps0.01,mnist,unsat,23.2
SOI^pi_mcmc,mnist6x256%%ind9045_tar2_eps0.12,mnist,sat,31.38
SOI^pi_mcmc,mnist6x256%%ind9227_tar7_eps0.15,mnist,sat,331.2
SOI^pi_mcmc,mnist6x256%%ind92_tar5_eps0.06,mnist,to,3600.05
SOI^pi_mcmc,mnist6x256%%ind931_tar8_eps0.12,mnist,sat,29.51
SOI^pi_mcmc,mnist6x256%%ind9491_tar9_eps0.03,mnist,unsat,28.05
SOI^pi_mcmc,mnist6x256%%ind9512_tar7_eps0.15,mnist,to,3600.1
SOI^pi_mcmc,mnist6x256%%ind9513_tar2_eps0.06,mnist,to,3600.07
SOI^pi_mcmc,mnist6x256%%ind9563_tar1_eps0.03,mnist,unsat,22.52
SOI^pi_mcmc,mnist6x256%%ind980_tar5_eps0.09,mnist,to,3600.07
SOI^pi_mcmc,mnist6x256%%ind9900_tar9_eps0.01,mnist,unsat,21.4
SOI^pi_mcmc,mnist6x256%%ind9909_tar6_eps0.01,mnist,unsat,26.02
SOI^pi_mcmc,mnist6x256%%ind9998_tar0_eps0.12,mnist,to,3600.06
SOI^pi_mcmc,cifar10_base_kw_simp%%ind1087_tar7_eps0.01,cifar10,unsat,24.66
SOI^pi_mcmc,cifar10_base_kw_simp%%ind134_tar5_eps0.03,cifar10,unsat,26.43
SOI^pi_mcmc,cifar10_base_kw_simp%%ind1388_tar4_eps0.09,cifar10,sat,1136.9
SOI^pi_mcmc,cifar10_base_kw_simp%%ind1446_tar2_eps0.15,cifar10,sat,49.99
SOI^pi_mcmc,cifar10_base_kw_simp%%ind1787_tar2_eps0.12,cifar10,sat,27.99
SOI^pi_mcmc,cifar10_base_kw_simp%%ind1812_tar9_eps0.15,cifar10,sat,806.97
SOI^pi_mcmc,cifar10_base_kw_simp%%ind1819_tar4_eps0.01,cifar10,unsat,23.41
SOI^pi_mcmc,cifar10_base_kw_simp%%ind1835_tar4_eps0.09,cifar10,sat,25.75
SOI^pi_mcmc,cifar10_base_kw_simp%%ind1845_tar0_eps0.12,cifar10,sat,3473.39
SOI^pi_mcmc,cifar10_base_kw_simp%%ind1849_tar6_eps0.15,cifar10,sat,36.64
SOI^pi_mcmc,cifar10_base_kw_simp%%ind1872_tar0_eps0.12,cifar10,sat,22.84
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2051_tar9_eps0.03,cifar10,unsat,21.81
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2130_tar4_eps0.15,cifar10,sat,24.45
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2149_tar5_eps0.06,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2172_tar6_eps0.06,cifar10,sat,24.15
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2215_tar6_eps0.06,cifar10,sat,27.94
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2223_tar2_eps0.12,cifar10,sat,362.55
SOI^pi_mcmc,cifar10_base_kw_simp%%ind228_tar2_eps0.12,cifar10,sat,21.7
SOI^pi_mcmc,cifar10_base_kw_simp%%ind22_tar2_eps0.15,cifar10,sat,49.39
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2304_tar7_eps0.15,cifar10,sat,1954.65
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2308_tar5_eps0.01,cifar10,unsat,17.3
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2343_tar3_eps0.01,cifar10,unsat,16.74
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2398_tar2_eps0.01,cifar10,unsat,16.17
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2412_tar5_eps0.06,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2581_tar3_eps0.12,cifar10,sat,2907.48
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2670_tar4_eps0.01,cifar10,unsat,24.09
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2741_tar1_eps0.09,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2796_tar2_eps0.06,cifar10,sat,28.48
SOI^pi_mcmc,cifar10_base_kw_simp%%ind3016_tar3_eps0.06,cifar10,to,3600.09
SOI^pi_mcmc,cifar10_base_kw_simp%%ind3094_tar7_eps0.06,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_base_kw_simp%%ind30_tar3_eps0.03,cifar10,sat,22.26
SOI^pi_mcmc,cifar10_base_kw_simp%%ind3497_tar3_eps0.01,cifar10,unsat,21.83
SOI^pi_mcmc,cifar10_base_kw_simp%%ind3551_tar4_eps0.09,cifar10,sat,20.92
SOI^pi_mcmc,cifar10_base_kw_simp%%ind3566_tar2_eps0.03,cifar10,sat,23.25
SOI^pi_mcmc,cifar10_base_kw_simp%%ind3587_tar5_eps0.15,cifar10,sat,29.04
SOI^pi_mcmc,cifar10_base_kw_simp%%ind3724_tar4_eps0.01,cifar10,unsat,18.02
SOI^pi_mcmc,cifar10_base_kw_simp%%ind38_tar6_eps0.12,cifar10,sat,25.41
SOI^pi_mcmc,cifar10_base_kw_simp%%ind4079_tar1_eps0.03,cifar10,unsat,17.93
SOI^pi_mcmc,cifar10_base_kw_simp%%ind4220_tar7_eps0.06,cifar10,to,3600.04
SOI^pi_mcmc,cifar10_base_kw_simp%%ind4480_tar3_eps0.09,cifar10,sat,37.29
SOI^pi_mcmc,cifar10_base_kw_simp%%ind4514_tar4_eps0.15,cifar10,to,3600.07
SOI^pi_mcmc,cifar10_base_kw_simp%%ind4736_tar0_eps0.03,cifar10,to,3600.12
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5154_tar6_eps0.12,cifar10,sat,33.66
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5163_tar2_eps0.09,cifar10,sat,1463.91
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5440_tar8_eps0.03,cifar10,unsat,19.41
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5506_tar6_eps0.01,cifar10,sat,18.83
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5522_tar7_eps0.03,cifar10,unsat,18.27
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5743_tar7_eps0.15,cifar10,sat,172.74
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5749_tar6_eps0.12,cifar10,sat,440.62
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5752_tar8_eps0.09,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5818_tar0_eps0.09,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5853_tar2_eps0.12,cifar10,sat,40.68
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5874_tar6_eps0.03,cifar10,sat,22.5
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5906_tar9_eps0.01,cifar10,unsat,19.22
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5962_tar9_eps0.06,cifar10,sat,22.99
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6084_tar5_eps0.01,cifar10,unsat,18.76
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6129_tar2_eps0.12,cifar10,sat,28.99
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6174_tar7_eps0.15,cifar10,sat,30.92
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6218_tar6_eps0.03,cifar10,sat,22.41
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6364_tar9_eps0.15,cifar10,sat,25.38
SOI^pi_mcmc,cifar10_base_kw_simp%%ind637_tar0_eps0.15,cifar10,sat,33.17
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6451_tar3_eps0.01,cifar10,unsat,18.45
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6484_tar0_eps0.06,cifar10,sat,23.14
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6496_tar8_eps0.12,cifar10,sat,2699.52
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6499_tar5_eps0.03,cifar10,sat,20.35
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6579_tar3_eps0.06,cifar10,sat,27.88
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6765_tar7_eps0.15,cifar10,sat,60.83
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6799_tar1_eps0.12,cifar10,sat,21.21
SOI^pi_mcmc,cifar10_base_kw_simp%%ind681_tar7_eps0.09,cifar10,to,3600.05
SOI^pi_mcmc,cifar10_base_kw_simp%%ind7154_tar2_eps0.09,cifar10,sat,1773.59
SOI^pi_mcmc,cifar10_base_kw_simp%%ind7173_tar8_eps0.03,cifar10,unsat,19.5
SOI^pi_mcmc,cifar10_base_kw_simp%%ind727_tar1_eps0.09,cifar10,sat,42.81
SOI^pi_mcmc,cifar10_base_kw_simp%%ind7341_tar0_eps0.06,cifar10,to,3600.12
SOI^pi_mcmc,cifar10_base_kw_simp%%ind7371_tar4_eps0.09,cifar10,sat,236.05
SOI^pi_mcmc,cifar10_base_kw_simp%%ind7656_tar9_eps0.09,cifar10,sat,19.91
SOI^pi_mcmc,cifar10_base_kw_simp%%ind7672_tar0_eps0.06,cifar10,to,3600.11
SOI^pi_mcmc,cifar10_base_kw_simp%%ind7986_tar5_eps0.03,cifar10,unsat,17.32
SOI^pi_mcmc,cifar10_base_kw_simp%%ind8209_tar1_eps0.06,cifar10,to,3600.12
SOI^pi_mcmc,cifar10_base_kw_simp%%ind8225_tar3_eps0.01,cifar10,unsat,18.26
SOI^pi_mcmc,cifar10_base_kw_simp%%ind8477_tar0_eps0.06,cifar10,to,3600.08
SOI^pi_mcmc,cifar10_base_kw_simp%%ind8778_tar6_eps0.03,cifar10,unsat,18.6
SOI^pi_mcmc,cifar10_base_kw_simp%%ind8783_tar5_eps0.15,cifar10,sat,38.26
SOI^pi_mcmc,cifar10_base_kw_simp%%ind898_tar9_eps0.01,cifar10,unsat,16.68
SOI^pi_mcmc,cifar10_base_kw_simp%%ind9081_tar2_eps0.12,cifar10,sat,34.41
SOI^pi_mcmc,cifar10_base_kw_simp%%ind9226_tar6_eps0.09,cifar10,sat,132.95
SOI^pi_mcmc,cifar10_base_kw_simp%%ind9266_tar2_eps0.09,cifar10,sat,36.05
SOI^pi_mcmc,cifar10_base_kw_simp%%ind9394_tar6_eps0.01,cifar10,unsat,17.47
SOI^pi_mcmc,cifar10_base_kw_simp%%ind9603_tar3_eps0.03,cifar10,to,3600.05
SOI^pi_mcmc,cifar10_base_kw_simp%%ind9765_tar6_eps0.15,cifar10,sat,168.9
SOI^pi_mcmc,cifar10_base_kw_simp%%ind9777_tar6_eps0.12,cifar10,sat,47.73
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind1034_tar7_eps0.01,cifar10,unsat,19.96
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind1243_tar1_eps0.06,cifar10,to,3600.08
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind1342_tar4_eps0.03,cifar10,unsat,32.86
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind1381_tar5_eps0.09,cifar10,sat,94.29
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind1399_tar0_eps0.09,cifar10,sat,95.71
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind1409_tar7_eps0.09,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind1464_tar4_eps0.12,cifar10,sat,383.85
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind1487_tar0_eps0.01,cifar10,unsat,45.15
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind1617_tar7_eps0.15,cifar10,to,3600.02
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind1643_tar7_eps0.12,cifar10,sat,206.34
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind1860_tar6_eps0.01,cifar10,unsat,38.0
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind2055_tar6_eps0.09,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind2423_tar7_eps0.09,cifar10,sat,242.28
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind2573_tar0_eps0.15,cifar10,to,3600.09
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind2713_tar9_eps0.12,cifar10,to,3600.05
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind2746_tar6_eps0.15,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind2911_tar3_eps0.12,cifar10,to,3600.07
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind2970_tar0_eps0.06,cifar10,to,3600.05
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind3039_tar7_eps0.09,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind3105_tar9_eps0.03,cifar10,unsat,32.29
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind3154_tar8_eps0.01,cifar10,unsat,30.52
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind3447_tar3_eps0.06,cifar10,to,3600.08
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind4004_tar7_eps0.03,cifar10,sat,48.71
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind4340_tar2_eps0.12,cifar10,to,3600.09
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind4351_tar3_eps0.15,cifar10,sat,192.39
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind4378_tar9_eps0.06,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind4532_tar2_eps0.06,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind4550_tar7_eps0.06,cifar10,to,3600.07
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind4757_tar3_eps0.12,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind4973_tar8_eps0.03,cifar10,sat,61.26
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind4985_tar2_eps0.03,cifar10,sat,49.75
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind5209_tar0_eps0.12,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind5242_tar4_eps0.09,cifar10,sat,132.94
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind5433_tar4_eps0.03,cifar10,to,3600.05
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind5455_tar6_eps0.15,cifar10,sat,153.93
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind5619_tar4_eps0.15,cifar10,sat,2042.09
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind5886_tar0_eps0.01,cifar10,unsat,43.74
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind5897_tar3_eps0.06,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind600_tar7_eps0.01,cifar10,unsat,32.72
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6072_tar1_eps0.15,cifar10,sat,2020.26
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6110_tar2_eps0.03,cifar10,unsat,43.19
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6177_tar1_eps0.09,cifar10,sat,575.17
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind618_tar3_eps0.03,cifar10,unsat,43.69
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6265_tar1_eps0.09,cifar10,sat,111.68
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6310_tar7_eps0.03,cifar10,unsat,43.46
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6444_tar2_eps0.12,cifar10,sat,153.77
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6545_tar0_eps0.01,cifar10,sat,52.02
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6560_tar5_eps0.12,cifar10,sat,198.35
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6598_tar3_eps0.09,cifar10,sat,74.55
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6633_tar1_eps0.06,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6637_tar4_eps0.15,cifar10,sat,332.46
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6731_tar8_eps0.12,cifar10,to,3600.08
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6734_tar9_eps0.03,cifar10,sat,89.73
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6755_tar4_eps0.01,cifar10,unsat,42.72
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind7047_tar9_eps0.01,cifar10,unsat,46.84
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind7128_tar2_eps0.15,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind7305_tar9_eps0.01,cifar10,unsat,37.0
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind7429_tar9_eps0.03,cifar10,sat,165.99
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind7460_tar9_eps0.12,cifar10,to,3600.07
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind7526_tar2_eps0.09,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind7534_tar2_eps0.06,cifar10,sat,72.9
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind7535_tar0_eps0.09,cifar10,sat,133.74
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind7865_tar8_eps0.06,cifar10,unsat,26.16
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind7884_tar1_eps0.03,cifar10,to,3600.04
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind795_tar8_eps0.06,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind8024_tar2_eps0.01,cifar10,unsat,43.48
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind8147_tar8_eps0.01,cifar10,unsat,32.9
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind8163_tar8_eps0.15,cifar10,to,3600.04
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind8171_tar7_eps0.15,cifar10,sat,155.71
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind8207_tar6_eps0.15,cifar10,sat,2307.82
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind8392_tar4_eps0.01,cifar10,unsat,43.75
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind8439_tar4_eps0.15,cifar10,sat,111.8
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind8482_tar0_eps0.12,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind8654_tar8_eps0.12,cifar10,sat,2163.38
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind8773_tar1_eps0.09,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind8812_tar2_eps0.06,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9004_tar0_eps0.01,cifar10,unsat,40.18
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9028_tar2_eps0.15,cifar10,sat,391.39
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9266_tar5_eps0.03,cifar10,to,3600.11
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9273_tar2_eps0.09,cifar10,sat,158.72
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9311_tar0_eps0.01,cifar10,unsat,37.0
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9405_tar2_eps0.12,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9691_tar0_eps0.06,cifar10,to,3600.05
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9734_tar1_eps0.09,cifar10,to,3600.11
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9767_tar3_eps0.06,cifar10,to,3600.11
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind977_tar1_eps0.15,cifar10,sat,915.32
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9827_tar8_eps0.06,cifar10,to,3600.12
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9856_tar1_eps0.03,cifar10,to,3600.09
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9918_tar1_eps0.03,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9968_tar8_eps0.12,cifar10,to,3600.02
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind1129_tar1_eps0.15,cifar10,to,3600.08
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind1176_tar3_eps0.15,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind1190_tar4_eps0.03,cifar10,unsat,45.68
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind1209_tar4_eps0.01,cifar10,unsat,48.25
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind1486_tar0_eps0.01,cifar10,unsat,43.79
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind1525_tar9_eps0.09,cifar10,to,3600.09
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind1546_tar9_eps0.12,cifar10,to,3600.04
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind1574_tar6_eps0.06,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind1665_tar2_eps0.03,cifar10,to,3600.09
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind1832_tar3_eps0.09,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind1925_tar3_eps0.06,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind2009_tar0_eps0.01,cifar10,unsat,44.24
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind2144_tar7_eps0.03,cifar10,unsat,53.6
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind2159_tar0_eps0.06,cifar10,sat,53.08
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind232_tar2_eps0.01,cifar10,unsat,46.86
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind2447_tar1_eps0.01,cifar10,sat,45.38
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind2685_tar4_eps0.03,cifar10,sat,54.22
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind2702_tar5_eps0.15,cifar10,to,3600.08
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind2813_tar5_eps0.06,cifar10,to,3600.08
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind2942_tar7_eps0.03,cifar10,unsat,51.01
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind2955_tar8_eps0.12,cifar10,to,3600.08
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind3197_tar4_eps0.01,cifar10,sat,50.16
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind3485_tar4_eps0.12,cifar10,to,3600.05
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind3551_tar6_eps0.12,cifar10,to,3600.11
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind3573_tar4_eps0.15,cifar10,to,3600.04
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind3581_tar1_eps0.03,cifar10,to,3600.04
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind3694_tar4_eps0.09,cifar10,sat,364.0
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind378_tar3_eps0.03,cifar10,sat,54.75
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind388_tar8_eps0.01,cifar10,unsat,38.93
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind3914_tar8_eps0.03,cifar10,unsat,43.72
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind4163_tar1_eps0.09,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind4381_tar8_eps0.06,cifar10,to,3600.05
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind4513_tar7_eps0.15,cifar10,sat,522.45
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind4579_tar1_eps0.03,cifar10,to,3600.12
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind4625_tar1_eps0.15,cifar10,to,3600.07
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind4762_tar4_eps0.12,cifar10,to,3600.12
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind5055_tar1_eps0.06,cifar10,to,3600.07
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind5064_tar3_eps0.09,cifar10,to,3600.11
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind5096_tar6_eps0.12,cifar10,sat,742.7
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind5203_tar0_eps0.01,cifar10,unsat,41.26
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind5226_tar9_eps0.06,cifar10,to,3600.04
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind5430_tar2_eps0.06,cifar10,to,3600.02
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind5490_tar5_eps0.12,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind5559_tar0_eps0.09,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind5625_tar6_eps0.09,cifar10,to,3600.11
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind5699_tar2_eps0.15,cifar10,to,3600.11
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind5733_tar7_eps0.06,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind585_tar1_eps0.15,cifar10,sat,383.54
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind6009_tar1_eps0.06,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind6122_tar3_eps0.15,cifar10,sat,154.44
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind6434_tar6_eps0.15,cifar10,to,3600.11
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind6486_tar5_eps0.15,cifar10,sat,487.31
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind6504_tar4_eps0.12,cifar10,sat,91.36
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind654_tar1_eps0.12,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind6569_tar5_eps0.03,cifar10,to,3600.08
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind6620_tar0_eps0.01,cifar10,unsat,51.4
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind675_tar4_eps0.15,cifar10,sat,118.57
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind7009_tar2_eps0.01,cifar10,unsat,37.87
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind716_tar7_eps0.09,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind7335_tar2_eps0.09,cifar10,sat,85.55
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind7382_tar5_eps0.09,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind7522_tar3_eps0.03,cifar10,sat,68.38
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind7558_tar3_eps0.01,cifar10,unsat,37.36
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind7656_tar2_eps0.12,cifar10,to,3600.05
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind7876_tar7_eps0.12,cifar10,to,3600.05
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind7964_tar7_eps0.01,cifar10,unsat,46.77
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind8050_tar3_eps0.03,cifar10,sat,69.92
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind8164_tar2_eps0.09,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind8280_tar7_eps0.06,cifar10,sat,53.64
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind8575_tar4_eps0.15,cifar10,sat,3115.31
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind8766_tar0_eps0.01,cifar10,unsat,48.65
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind8771_tar4_eps0.01,cifar10,unsat,50.05
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind8792_tar7_eps0.09,cifar10,to,3600.11
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind8857_tar1_eps0.12,cifar10,sat,272.15
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind8951_tar6_eps0.06,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind8951_tar7_eps0.12,cifar10,sat,188.35
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9004_tar3_eps0.09,cifar10,to,3600.07
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9032_tar0_eps0.06,cifar10,sat,74.58
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9080_tar7_eps0.15,cifar10,to,3600.09
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9163_tar1_eps0.01,cifar10,unsat,41.25
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9212_tar1_eps0.03,cifar10,to,3600.07
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9321_tar7_eps0.06,cifar10,to,3600.09
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9341_tar6_eps0.03,cifar10,sat,48.38
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind943_tar7_eps0.09,cifar10,to,3600.04
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9465_tar7_eps0.03,cifar10,sat,60.53
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9502_tar3_eps0.06,cifar10,to,3600.09
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9513_tar1_eps0.09,cifar10,to,3600.08
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind954_tar3_eps0.15,cifar10,to,3600.11
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9640_tar1_eps0.12,cifar10,sat,90.53
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9696_tar4_eps0.12,cifar10,sat,167.7
SOI^pi_mcmc,32x16_688%%ind10115_eps0.06_delta2.0,taxi,sat,13.58
SOI^pi_mcmc,32x16_688%%ind1047_eps0.03_delta2.0,taxi,sat,12.58
SOI^pi_mcmc,32x16_688%%ind10672_eps0.03_delta6.0,taxi,sat,12.6
SOI^pi_mcmc,32x16_688%%ind11023_eps0.03_delta2.0,taxi,sat,12.56
SOI^pi_mcmc,32x16_688%%ind11525_eps0.01_delta2.0,taxi,sat,12.67
SOI^pi_mcmc,32x16_688%%ind11568_eps0.06_delta6.0,taxi,sat,12.53
SOI^pi_mcmc,32x16_688%%ind11783_eps0.06_delta6.0,taxi,sat,12.65
SOI^pi_mcmc,32x16_688%%ind12346_eps0.06_delta2.0,taxi,sat,11.52
SOI^pi_mcmc,32x16_688%%ind12443_eps0.06_delta6.0,taxi,sat,11.55
SOI^pi_mcmc,32x16_688%%ind13085_eps0.03_delta2.0,taxi,sat,11.51
SOI^pi_mcmc,32x16_688%%ind13371_eps0.03_delta6.0,taxi,sat,11.63
SOI^pi_mcmc,32x16_688%%ind13415_eps0.01_delta2.0,taxi,sat,9.51
SOI^pi_mcmc,32x16_688%%ind13672_eps0.01_delta2.0,taxi,sat,9.66
SOI^pi_mcmc,32x16_688%%ind13849_eps0.06_delta2.0,taxi,sat,13.55
SOI^pi_mcmc,32x16_688%%ind14137_eps0.03_delta6.0,taxi,to,3600.11
SOI^pi_mcmc,32x16_688%%ind14491_eps0.03_delta2.0,taxi,sat,12.61
SOI^pi_mcmc,32x16_688%%ind14529_eps0.03_delta2.0,taxi,sat,12.5
SOI^pi_mcmc,32x16_688%%ind15530_eps0.03_delta2.0,taxi,sat,12.55
SOI^pi_mcmc,32x16_688%%ind15670_eps0.01_delta6.0,taxi,unsat,19.88
SOI^pi_mcmc,32x16_688%%ind1575_eps0.01_delta6.0,taxi,unsat,17.16
SOI^pi_mcmc,32x16_688%%ind15925_eps0.01_delta6.0,taxi,unsat,36.98
SOI^pi_mcmc,32x16_688%%ind15991_eps0.01_delta6.0,taxi,unsat,33.78
SOI^pi_mcmc,32x16_688%%ind1607_eps0.03_delta6.0,taxi,sat,11.63
SOI^pi_mcmc,32x16_688%%ind1624_eps0.01_delta2.0,taxi,sat,11.53
SOI^pi_mcmc,32x16_688%%ind16643_eps0.01_delta2.0,taxi,sat,11.7
SOI^pi_mcmc,32x16_688%%ind17335_eps0.06_delta6.0,taxi,sat,11.82
SOI^pi_mcmc,32x16_688%%ind17512_eps0.06_delta2.0,taxi,sat,11.62
SOI^pi_mcmc,32x16_688%%ind17556_eps0.06_delta2.0,taxi,sat,11.69
SOI^pi_mcmc,32x16_688%%ind17730_eps0.03_delta6.0,taxi,sat,10.57
SOI^pi_mcmc,32x16_688%%ind17956_eps0.01_delta6.0,taxi,unsat,7.92
SOI^pi_mcmc,32x16_688%%ind18002_eps0.06_delta6.0,taxi,sat,7.15
SOI^pi_mcmc,32x16_688%%ind18116_eps0.03_delta2.0,taxi,sat,7.08
SOI^pi_mcmc,32x16_688%%ind1814_eps0.01_delta6.0,taxi,unsat,7.0
SOI^pi_mcmc,32x16_688%%ind18309_eps0.06_delta2.0,taxi,sat,6.97
SOI^pi_mcmc,32x16_688%%ind18527_eps0.06_delta2.0,taxi,sat,7.23
SOI^pi_mcmc,32x16_688%%ind18550_eps0.01_delta2.0,taxi,sat,7.32
SOI^pi_mcmc,32x16_688%%ind18791_eps0.01_delta6.0,taxi,unsat,7.14
SOI^pi_mcmc,32x16_688%%ind18827_eps0.01_delta2.0,taxi,unsat,7.89
SOI^pi_mcmc,32x16_688%%ind1898_eps0.06_delta2.0,taxi,sat,6.11
SOI^pi_mcmc,32x16_688%%ind19117_eps0.01_delta2.0,taxi,sat,6.31
SOI^pi_mcmc,32x16_688%%ind19134_eps0.01_delta2.0,taxi,sat,6.15
SOI^pi_mcmc,32x16_688%%ind1920_eps0.01_delta6.0,taxi,unsat,6.19
SOI^pi_mcmc,32x16_688%%ind19247_eps0.06_delta6.0,taxi,sat,6.06
SOI^pi_mcmc,32x16_688%%ind19276_eps0.06_delta6.0,taxi,sat,6.22
SOI^pi_mcmc,32x16_688%%ind19558_eps0.06_delta6.0,taxi,sat,5.0
SOI^pi_mcmc,32x16_688%%ind19734_eps0.01_delta6.0,taxi,unsat,19.68
SOI^pi_mcmc,32x16_688%%ind19765_eps0.03_delta2.0,taxi,sat,7.23
SOI^pi_mcmc,32x16_688%%ind19930_eps0.03_delta6.0,taxi,sat,8.61
SOI^pi_mcmc,32x16_688%%ind2273_eps0.03_delta6.0,taxi,sat,7.24
SOI^pi_mcmc,32x16_688%%ind230_eps0.01_delta2.0,taxi,sat,7.21
SOI^pi_mcmc,32x16_688%%ind2810_eps0.06_delta2.0,taxi,sat,7.3
SOI^pi_mcmc,32x16_688%%ind295_eps0.01_delta6.0,taxi,unsat,7.23
SOI^pi_mcmc,32x16_688%%ind3148_eps0.01_delta2.0,taxi,sat,7.25
SOI^pi_mcmc,32x16_688%%ind3297_eps0.01_delta6.0,taxi,unsat,13.69
SOI^pi_mcmc,32x16_688%%ind332_eps0.03_delta2.0,taxi,sat,6.28
SOI^pi_mcmc,32x16_688%%ind3570_eps0.03_delta2.0,taxi,sat,6.5
SOI^pi_mcmc,32x16_688%%ind3798_eps0.06_delta2.0,taxi,sat,6.1
SOI^pi_mcmc,32x16_688%%ind3907_eps0.06_delta2.0,taxi,sat,6.35
SOI^pi_mcmc,32x16_688%%ind405_eps0.03_delta2.0,taxi,sat,6.35
SOI^pi_mcmc,32x16_688%%ind4530_eps0.03_delta6.0,taxi,sat,6.12
SOI^pi_mcmc,32x16_688%%ind4623_eps0.01_delta2.0,taxi,sat,6.15
SOI^pi_mcmc,32x16_688%%ind4981_eps0.01_delta2.0,taxi,sat,12.77
SOI^pi_mcmc,32x16_688%%ind5228_eps0.01_delta2.0,taxi,sat,12.76
SOI^pi_mcmc,32x16_688%%ind5306_eps0.01_delta2.0,taxi,sat,12.76
SOI^pi_mcmc,32x16_688%%ind5478_eps0.01_delta6.0,taxi,unsat,20.76
SOI^pi_mcmc,32x16_688%%ind5853_eps0.06_delta2.0,taxi,sat,11.76
SOI^pi_mcmc,32x16_688%%ind6279_eps0.06_delta2.0,taxi,sat,11.76
SOI^pi_mcmc,32x16_688%%ind6575_eps0.03_delta6.0,taxi,sat,11.75
SOI^pi_mcmc,32x16_688%%ind6611_eps0.06_delta6.0,taxi,sat,11.85
SOI^pi_mcmc,32x16_688%%ind7096_eps0.06_delta6.0,taxi,sat,11.86
SOI^pi_mcmc,32x16_688%%ind7394_eps0.03_delta2.0,taxi,sat,11.86
SOI^pi_mcmc,32x16_688%%ind7411_eps0.01_delta6.0,taxi,unsat,26.83
SOI^pi_mcmc,32x16_688%%ind7421_eps0.03_delta6.0,taxi,sat,10.78
SOI^pi_mcmc,32x16_688%%ind7483_eps0.06_delta6.0,taxi,sat,10.76
SOI^pi_mcmc,32x16_688%%ind7564_eps0.06_delta6.0,taxi,sat,10.76
SOI^pi_mcmc,32x16_688%%ind7586_eps0.03_delta6.0,taxi,sat,10.77
SOI^pi_mcmc,32x16_688%%ind7742_eps0.03_delta6.0,taxi,unsat,1197.56
SOI^pi_mcmc,32x16_688%%ind776_eps0.06_delta2.0,taxi,sat,11.94
SOI^pi_mcmc,32x16_688%%ind7818_eps0.01_delta6.0,taxi,unsat,13.79
SOI^pi_mcmc,32x16_688%%ind786_eps0.06_delta6.0,taxi,sat,11.99
SOI^pi_mcmc,32x16_688%%ind7979_eps0.03_delta6.0,taxi,sat,10.96
SOI^pi_mcmc,32x16_688%%ind8021_eps0.06_delta6.0,taxi,sat,11.12
SOI^pi_mcmc,32x16_688%%ind825_eps0.06_delta2.0,taxi,sat,10.92
SOI^pi_mcmc,32x16_688%%ind8264_eps0.03_delta6.0,taxi,sat,10.95
SOI^pi_mcmc,32x16_688%%ind916_eps0.03_delta6.0,taxi,sat,10.92
SOI^pi_mcmc,32x16_688%%ind9317_eps0.01_delta6.0,taxi,unsat,10.92
SOI^pi_mcmc,32x16_688%%ind9338_eps0.06_delta6.0,taxi,sat,10.21
SOI^pi_mcmc,32x16_688%%ind9435_eps0.03_delta2.0,taxi,sat,10.0
SOI^pi_mcmc,32x16_688%%ind9507_eps0.03_delta2.0,taxi,sat,10.14
SOI^pi_mcmc,32x16_688%%ind9845_eps0.03_delta2.0,taxi,sat,10.1
SOI^pi_mcmc,64x32_2752%%ind10334_eps0.03_delta6.0,taxi,sat,12.37
SOI^pi_mcmc,64x32_2752%%ind10496_eps0.06_delta2.0,taxi,sat,12.74
SOI^pi_mcmc,64x32_2752%%ind10594_eps0.01_delta6.0,taxi,sat,12.5
SOI^pi_mcmc,64x32_2752%%ind10858_eps0.01_delta2.0,taxi,sat,15.57
SOI^pi_mcmc,64x32_2752%%ind10915_eps0.06_delta2.0,taxi,sat,16.0
SOI^pi_mcmc,64x32_2752%%ind10996_eps0.01_delta2.0,taxi,sat,16.09
SOI^pi_mcmc,64x32_2752%%ind11084_eps0.06_delta2.0,taxi,sat,16.1
SOI^pi_mcmc,64x32_2752%%ind11190_eps0.01_delta2.0,taxi,sat,14.66
SOI^pi_mcmc,64x32_2752%%ind11754_eps0.06_delta2.0,taxi,sat,15.48
SOI^pi_mcmc,64x32_2752%%ind12362_eps0.06_delta6.0,taxi,sat,15.3
SOI^pi_mcmc,64x32_2752%%ind12374_eps0.06_delta2.0,taxi,sat,15.62
SOI^pi_mcmc,64x32_2752%%ind12443_eps0.01_delta2.0,taxi,sat,15.0
SOI^pi_mcmc,64x32_2752%%ind12617_eps0.03_delta2.0,taxi,sat,14.74
SOI^pi_mcmc,64x32_2752%%ind12618_eps0.06_delta6.0,taxi,sat,14.47
SOI^pi_mcmc,64x32_2752%%ind12763_eps0.01_delta6.0,taxi,sat,13.74
SOI^pi_mcmc,64x32_2752%%ind12943_eps0.03_delta2.0,taxi,sat,14.26
SOI^pi_mcmc,64x32_2752%%ind13342_eps0.01_delta6.0,taxi,to,3600.02
SOI^pi_mcmc,64x32_2752%%ind13406_eps0.06_delta6.0,taxi,sat,14.87
SOI^pi_mcmc,64x32_2752%%ind13435_eps0.01_delta6.0,taxi,sat,13.58
SOI^pi_mcmc,64x32_2752%%ind13531_eps0.03_delta6.0,taxi,sat,15.75
SOI^pi_mcmc,64x32_2752%%ind13817_eps0.01_delta6.0,taxi,sat,15.34
SOI^pi_mcmc,64x32_2752%%ind1431_eps0.01_delta2.0,taxi,sat,14.92
SOI^pi_mcmc,64x32_2752%%ind14653_eps0.03_delta2.0,taxi,sat,15.4
SOI^pi_mcmc,64x32_2752%%ind150_eps0.06_delta2.0,taxi,sat,16.01
SOI^pi_mcmc,64x32_2752%%ind15183_eps0.06_delta6.0,taxi,sat,15.73
SOI^pi_mcmc,64x32_2752%%ind15227_eps0.03_delta6.0,taxi,sat,15.52
SOI^pi_mcmc,64x32_2752%%ind16042_eps0.06_delta6.0,taxi,sat,15.56
SOI^pi_mcmc,64x32_2752%%ind1612_eps0.03_delta6.0,taxi,sat,7.1
SOI^pi_mcmc,64x32_2752%%ind16217_eps0.06_delta6.0,taxi,sat,11.16
SOI^pi_mcmc,64x32_2752%%ind16242_eps0.03_delta2.0,taxi,sat,7.95
SOI^pi_mcmc,64x32_2752%%ind1627_eps0.01_delta6.0,taxi,sat,10.47
SOI^pi_mcmc,64x32_2752%%ind16368_eps0.03_delta2.0,taxi,sat,10.31
SOI^pi_mcmc,64x32_2752%%ind16667_eps0.06_delta6.0,taxi,sat,11.74
SOI^pi_mcmc,64x32_2752%%ind17035_eps0.03_delta2.0,taxi,sat,10.95
SOI^pi_mcmc,64x32_2752%%ind1713_eps0.03_delta2.0,taxi,sat,9.24
SOI^pi_mcmc,64x32_2752%%ind17409_eps0.06_delta2.0,taxi,sat,10.53
SOI^pi_mcmc,64x32_2752%%ind17410_eps0.01_delta2.0,taxi,sat,9.01
SOI^pi_mcmc,64x32_2752%%ind1742_eps0.03_delta6.0,taxi,sat,8.97
SOI^pi_mcmc,64x32_2752%%ind17877_eps0.03_delta2.0,taxi,sat,10.05
SOI^pi_mcmc,64x32_2752%%ind1796_eps0.01_delta6.0,taxi,to,3600.09
SOI^pi_mcmc,64x32_2752%%ind17970_eps0.06_delta6.0,taxi,sat,10.31
SOI^pi_mcmc,64x32_2752%%ind18050_eps0.03_delta2.0,taxi,sat,8.58
SOI^pi_mcmc,64x32_2752%%ind18087_eps0.06_delta6.0,taxi,sat,9.57
SOI^pi_mcmc,64x32_2752%%ind18159_eps0.06_delta6.0,taxi,sat,9.8
SOI^pi_mcmc,64x32_2752%%ind18223_eps0.03_delta2.0,taxi,sat,8.79
SOI^pi_mcmc,64x32_2752%%ind18419_eps0.03_delta2.0,taxi,sat,15.3
SOI^pi_mcmc,64x32_2752%%ind18605_eps0.01_delta2.0,taxi,sat,14.86
SOI^pi_mcmc,64x32_2752%%ind1869_eps0.01_delta6.0,taxi,to,3600.04
SOI^pi_mcmc,64x32_2752%%ind19311_eps0.03_delta6.0,taxi,sat,14.8
SOI^pi_mcmc,64x32_2752%%ind19344_eps0.01_delta2.0,taxi,sat,13.85
SOI^pi_mcmc,64x32_2752%%ind19471_eps0.06_delta6.0,taxi,sat,14.12
SOI^pi_mcmc,64x32_2752%%ind19479_eps0.01_delta2.0,taxi,sat,14.13
SOI^pi_mcmc,64x32_2752%%ind19598_eps0.01_delta6.0,taxi,sat,19.03
SOI^pi_mcmc,64x32_2752%%ind19757_eps0.06_delta6.0,taxi,sat,14.66
SOI^pi_mcmc,64x32_2752%%ind19783_eps0.03_delta6.0,taxi,sat,14.14
SOI^pi_mcmc,64x32_2752%%ind2057_eps0.06_delta2.0,taxi,sat,12.49
SOI^pi_mcmc,64x32_2752%%ind2256_eps0.03_delta6.0,taxi,sat,11.6
SOI^pi_mcmc,64x32_2752%%ind2498_eps0.01_delta2.0,taxi,sat,10.34
SOI^pi_mcmc,64x32_2752%%ind2849_eps0.06_delta2.0,taxi,sat,9.96
SOI^pi_mcmc,64x32_2752%%ind299_eps0.01_delta2.0,taxi,sat,9.01
SOI^pi_mcmc,64x32_2752%%ind3069_eps0.03_delta6.0,taxi,sat,10.31
SOI^pi_mcmc,64x32_2752%%ind332_eps0.01_delta6.0,taxi,sat,9.23
SOI^pi_mcmc,64x32_2752%%ind3516_eps0.03_delta6.0,taxi,sat,9.24
SOI^pi_mcmc,64x32_2752%%ind3526_eps0.01_delta6.0,taxi,sat,8.25
SOI^pi_mcmc,64x32_2752%%ind3535_eps0.01_delta6.0,taxi,sat,14.38
SOI^pi_mcmc,64x32_2752%%ind5210_eps0.03_delta2.0,taxi,sat,8.74
SOI^pi_mcmc,64x32_2752%%ind5223_eps0.06_delta2.0,taxi,sat,8.97
SOI^pi_mcmc,64x32_2752%%ind5291_eps0.03_delta6.0,taxi,sat,8.37
SOI^pi_mcmc,64x32_2752%%ind5561_eps0.03_delta6.0,taxi,sat,9.35
SOI^pi_mcmc,64x32_2752%%ind5598_eps0.03_delta6.0,taxi,sat,9.75
SOI^pi_mcmc,64x32_2752%%ind582_eps0.01_delta6.0,taxi,sat,8.58
SOI^pi_mcmc,64x32_2752%%ind587_eps0.06_delta6.0,taxi,sat,9.31
SOI^pi_mcmc,64x32_2752%%ind6178_eps0.06_delta6.0,taxi,sat,9.82
SOI^pi_mcmc,64x32_2752%%ind6319_eps0.01_delta2.0,taxi,sat,8.45
SOI^pi_mcmc,64x32_2752%%ind6605_eps0.03_delta2.0,taxi,sat,8.72
SOI^pi_mcmc,64x32_2752%%ind6697_eps0.01_delta6.0,taxi,sat,11.47
SOI^pi_mcmc,64x32_2752%%ind7165_eps0.03_delta6.0,taxi,sat,10.18
SOI^pi_mcmc,64x32_2752%%ind7492_eps0.01_delta2.0,taxi,sat,9.15
SOI^pi_mcmc,64x32_2752%%ind7700_eps0.01_delta6.0,taxi,sat,8.65
SOI^pi_mcmc,64x32_2752%%ind8084_eps0.06_delta2.0,taxi,sat,10.01
SOI^pi_mcmc,64x32_2752%%ind8467_eps0.06_delta2.0,taxi,sat,9.83
SOI^pi_mcmc,64x32_2752%%ind8542_eps0.03_delta2.0,taxi,sat,9.5
SOI^pi_mcmc,64x32_2752%%ind8558_eps0.03_delta2.0,taxi,sat,9.44
SOI^pi_mcmc,64x32_2752%%ind8829_eps0.06_delta2.0,taxi,sat,9.96
SOI^pi_mcmc,64x32_2752%%ind9074_eps0.06_delta2.0,taxi,sat,10.23
SOI^pi_mcmc,64x32_2752%%ind9556_eps0.06_delta2.0,taxi,sat,9.48
SOI^pi_mcmc,64x32_2752%%ind9559_eps0.03_delta6.0,taxi,sat,9.44
SOI^pi_mcmc,64x32_2752%%ind9609_eps0.06_delta6.0,taxi,sat,8.87
SOI^pi_mcmc,64x32_2752%%ind9688_eps0.01_delta2.0,taxi,sat,8.42
SOI^pi_mcmc,64x32_2752%%ind9902_eps0.01_delta2.0,taxi,sat,8.53
SOI^pi_mcmc,KJ_64x32_2048%%ind10151_eps0.01_delta6.0,taxi,to,3600.05
SOI^pi_mcmc,KJ_64x32_2048%%ind1018_eps0.06_delta6.0,taxi,sat,105.89
SOI^pi_mcmc,KJ_64x32_2048%%ind10311_eps0.06_delta6.0,taxi,sat,1444.06
SOI^pi_mcmc,KJ_64x32_2048%%ind10543_eps0.01_delta2.0,taxi,sat,35.85
SOI^pi_mcmc,KJ_64x32_2048%%ind10931_eps0.06_delta2.0,taxi,sat,56.58
SOI^pi_mcmc,KJ_64x32_2048%%ind11399_eps0.03_delta2.0,taxi,sat,48.81
SOI^pi_mcmc,KJ_64x32_2048%%ind11533_eps0.03_delta6.0,taxi,sat,52.87
SOI^pi_mcmc,KJ_64x32_2048%%ind11678_eps0.01_delta6.0,taxi,to,3600.11
SOI^pi_mcmc,KJ_64x32_2048%%ind12030_eps0.01_delta2.0,taxi,to,3600.1
SOI^pi_mcmc,KJ_64x32_2048%%ind12149_eps0.01_delta6.0,taxi,to,3600.09
SOI^pi_mcmc,KJ_64x32_2048%%ind12873_eps0.01_delta2.0,taxi,sat,229.56
SOI^pi_mcmc,KJ_64x32_2048%%ind12984_eps0.01_delta6.0,taxi,to,3600.06
SOI^pi_mcmc,KJ_64x32_2048%%ind13057_eps0.06_delta2.0,taxi,sat,35.89
SOI^pi_mcmc,KJ_64x32_2048%%ind130_eps0.03_delta2.0,taxi,sat,45.71
SOI^pi_mcmc,KJ_64x32_2048%%ind13160_eps0.06_delta2.0,taxi,sat,50.35
SOI^pi_mcmc,KJ_64x32_2048%%ind14273_eps0.06_delta6.0,taxi,sat,131.44
SOI^pi_mcmc,KJ_64x32_2048%%ind14316_eps0.01_delta2.0,taxi,sat,46.04
SOI^pi_mcmc,KJ_64x32_2048%%ind14390_eps0.03_delta6.0,taxi,sat,207.62
SOI^pi_mcmc,KJ_64x32_2048%%ind14973_eps0.01_delta2.0,taxi,sat,33.56
SOI^pi_mcmc,KJ_64x32_2048%%ind15138_eps0.01_delta2.0,taxi,to,3600.09
SOI^pi_mcmc,KJ_64x32_2048%%ind15225_eps0.06_delta2.0,taxi,sat,38.25
SOI^pi_mcmc,KJ_64x32_2048%%ind15252_eps0.03_delta2.0,taxi,sat,52.64
SOI^pi_mcmc,KJ_64x32_2048%%ind15462_eps0.03_delta6.0,taxi,sat,93.29
SOI^pi_mcmc,KJ_64x32_2048%%ind1580_eps0.06_delta6.0,taxi,sat,46.65
SOI^pi_mcmc,KJ_64x32_2048%%ind15826_eps0.06_delta6.0,taxi,sat,47.14
SOI^pi_mcmc,KJ_64x32_2048%%ind15959_eps0.03_delta6.0,taxi,sat,125.0
SOI^pi_mcmc,KJ_64x32_2048%%ind16098_eps0.03_delta2.0,taxi,sat,35.45
SOI^pi_mcmc,KJ_64x32_2048%%ind16465_eps0.03_delta2.0,taxi,sat,50.41
SOI^pi_mcmc,KJ_64x32_2048%%ind16516_eps0.01_delta2.0,taxi,sat,34.62
SOI^pi_mcmc,KJ_64x32_2048%%ind1686_eps0.01_delta6.0,taxi,to,3600.03
SOI^pi_mcmc,KJ_64x32_2048%%ind16930_eps0.06_delta6.0,taxi,sat,116.19
SOI^pi_mcmc,KJ_64x32_2048%%ind17054_eps0.01_delta2.0,taxi,sat,34.22
SOI^pi_mcmc,KJ_64x32_2048%%ind17200_eps0.06_delta2.0,taxi,sat,37.51
SOI^pi_mcmc,KJ_64x32_2048%%ind17386_eps0.03_delta2.0,taxi,sat,36.37
SOI^pi_mcmc,KJ_64x32_2048%%ind17525_eps0.06_delta6.0,taxi,sat,72.37
SOI^pi_mcmc,KJ_64x32_2048%%ind17533_eps0.06_delta2.0,taxi,sat,39.27
SOI^pi_mcmc,KJ_64x32_2048%%ind17953_eps0.03_delta6.0,taxi,sat,126.77
SOI^pi_mcmc,KJ_64x32_2048%%ind18759_eps0.06_delta6.0,taxi,sat,52.44
SOI^pi_mcmc,KJ_64x32_2048%%ind19047_eps0.01_delta2.0,taxi,sat,37.46
SOI^pi_mcmc,KJ_64x32_2048%%ind19238_eps0.01_delta6.0,taxi,to,3600.12
SOI^pi_mcmc,KJ_64x32_2048%%ind19245_eps0.06_delta2.0,taxi,sat,33.86
SOI^pi_mcmc,KJ_64x32_2048%%ind19273_eps0.06_delta2.0,taxi,sat,35.0
SOI^pi_mcmc,KJ_64x32_2048%%ind19667_eps0.01_delta2.0,taxi,sat,31.78
SOI^pi_mcmc,KJ_64x32_2048%%ind199_eps0.01_delta6.0,taxi,to,3600.1
SOI^pi_mcmc,KJ_64x32_2048%%ind2144_eps0.03_delta6.0,taxi,sat,68.35
SOI^pi_mcmc,KJ_64x32_2048%%ind2271_eps0.03_delta6.0,taxi,sat,64.52
SOI^pi_mcmc,KJ_64x32_2048%%ind2643_eps0.01_delta6.0,taxi,to,3600.02
SOI^pi_mcmc,KJ_64x32_2048%%ind3032_eps0.03_delta2.0,taxi,sat,45.01
SOI^pi_mcmc,KJ_64x32_2048%%ind3099_eps0.06_delta6.0,taxi,sat,52.1
SOI^pi_mcmc,KJ_64x32_2048%%ind3113_eps0.03_delta6.0,taxi,sat,214.82
SOI^pi_mcmc,KJ_64x32_2048%%ind3137_eps0.01_delta2.0,taxi,sat,123.26
SOI^pi_mcmc,KJ_64x32_2048%%ind3318_eps0.03_delta6.0,taxi,sat,175.27
SOI^pi_mcmc,KJ_64x32_2048%%ind3437_eps0.03_delta2.0,taxi,sat,82.92
SOI^pi_mcmc,KJ_64x32_2048%%ind3461_eps0.06_delta6.0,taxi,sat,111.02
SOI^pi_mcmc,KJ_64x32_2048%%ind350_eps0.01_delta6.0,taxi,to,3600.04
SOI^pi_mcmc,KJ_64x32_2048%%ind3792_eps0.06_delta6.0,taxi,sat,244.38
SOI^pi_mcmc,KJ_64x32_2048%%ind3845_eps0.03_delta2.0,taxi,sat,34.66
SOI^pi_mcmc,KJ_64x32_2048%%ind3980_eps0.01_delta6.0,taxi,to,3600.07
SOI^pi_mcmc,KJ_64x32_2048%%ind4168_eps0.01_delta2.0,taxi,sat,47.08
SOI^pi_mcmc,KJ_64x32_2048%%ind4403_eps0.06_delta6.0,taxi,sat,93.53
SOI^pi_mcmc,KJ_64x32_2048%%ind4461_eps0.01_delta6.0,taxi,to,3600.07
SOI^pi_mcmc,KJ_64x32_2048%%ind4610_eps0.06_delta2.0,taxi,sat,38.69
SOI^pi_mcmc,KJ_64x32_2048%%ind4690_eps0.06_delta2.0,taxi,sat,35.46
SOI^pi_mcmc,KJ_64x32_2048%%ind4724_eps0.03_delta2.0,taxi,sat,68.97
SOI^pi_mcmc,KJ_64x32_2048%%ind4965_eps0.03_delta2.0,taxi,sat,34.39
SOI^pi_mcmc,KJ_64x32_2048%%ind498_eps0.03_delta6.0,taxi,sat,49.4
SOI^pi_mcmc,KJ_64x32_2048%%ind5126_eps0.06_delta6.0,taxi,sat,171.16
SOI^pi_mcmc,KJ_64x32_2048%%ind5616_eps0.03_delta6.0,taxi,sat,91.98
SOI^pi_mcmc,KJ_64x32_2048%%ind5710_eps0.06_delta2.0,taxi,sat,32.21
SOI^pi_mcmc,KJ_64x32_2048%%ind5769_eps0.03_delta2.0,taxi,sat,31.44
SOI^pi_mcmc,KJ_64x32_2048%%ind5965_eps0.06_delta2.0,taxi,sat,45.92
SOI^pi_mcmc,KJ_64x32_2048%%ind6210_eps0.01_delta6.0,taxi,to,3600.1
SOI^pi_mcmc,KJ_64x32_2048%%ind6267_eps0.03_delta2.0,taxi,sat,30.12
SOI^pi_mcmc,KJ_64x32_2048%%ind6340_eps0.01_delta6.0,taxi,to,3600.02
SOI^pi_mcmc,KJ_64x32_2048%%ind6372_eps0.01_delta2.0,taxi,to,3600.09
SOI^pi_mcmc,KJ_64x32_2048%%ind6706_eps0.01_delta6.0,taxi,to,3600.05
SOI^pi_mcmc,KJ_64x32_2048%%ind6931_eps0.06_delta6.0,taxi,sat,50.5
SOI^pi_mcmc,KJ_64x32_2048%%ind6954_eps0.03_delta2.0,taxi,sat,30.8
SOI^pi_mcmc,KJ_64x32_2048%%ind7290_eps0.06_delta2.0,taxi,sat,31.88
SOI^pi_mcmc,KJ_64x32_2048%%ind7386_eps0.01_delta2.0,taxi,sat,30.75
SOI^pi_mcmc,KJ_64x32_2048%%ind7553_eps0.06_delta2.0,taxi,sat,96.45
SOI^pi_mcmc,KJ_64x32_2048%%ind765_eps0.03_delta2.0,taxi,sat,31.23
SOI^pi_mcmc,KJ_64x32_2048%%ind793_eps0.03_delta6.0,taxi,sat,57.91
SOI^pi_mcmc,KJ_64x32_2048%%ind8201_eps0.03_delta6.0,taxi,sat,102.9
SOI^pi_mcmc,KJ_64x32_2048%%ind8453_eps0.03_delta6.0,taxi,sat,72.07
SOI^pi_mcmc,KJ_64x32_2048%%ind8834_eps0.01_delta2.0,taxi,to,3600.03
SOI^pi_mcmc,KJ_64x32_2048%%ind9014_eps0.03_delta6.0,taxi,sat,48.69
SOI^pi_mcmc,KJ_64x32_2048%%ind9578_eps0.06_delta6.0,taxi,sat,97.08
SOI^pi_mcmc,KJ_64x32_2048%%ind9798_eps0.06_delta2.0,taxi,sat,31.84
SOI^pi_mcmc,KJ_64x32_2048%%ind9865_eps0.01_delta6.0,taxi,to,3600.05
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind0_eps0.680958984375_target1.0,gtsr,unsat,747.26
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind102_eps0.267310546875_target4.0,gtsr,sat,21.26
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind103_eps0.466330078125_target1.0,gtsr,unsat,3266.75
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind104_eps0.517060546875_target1.0,gtsr,sat,20.48
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind105_eps0.197068359375_target1.0,gtsr,sat,21.22
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind106_eps0.411697265625_target0.0,gtsr,sat,19.0
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind107_eps0.158044921875_target3.0,gtsr,unsat,74.4
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind108_eps0.774615234375_target1.0,gtsr,unsat,141.29
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind109_eps0.515109375_target1.0,gtsr,sat,21.75
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind10_eps0.11316796875_target1.0,gtsr,sat,22.57
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind110_eps0.80778515625_target1.0,gtsr,sat,19.97
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind112_eps0.641935546875_target1.0,gtsr,sat,20.95
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind113_eps0.11316796875_target1.0,gtsr,sat,22.41
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind114_eps0.064388671875_target1.0,gtsr,sat,38.96
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind115_eps0.481939453125_target1.0,gtsr,sat,21.98
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind116_eps0.161947265625_target5.0,gtsr,sat,20.79
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind117_eps0.392185546875_target1.0,gtsr,sat,22.38
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind11_eps0.21853125_target1.0,gtsr,sat,20.3
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind121_eps0.466330078125_target1.0,gtsr,sat,21.11
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind123_eps0.36291796875_target3.0,gtsr,sat,21.17
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind125_eps0.474134765625_target1.0,gtsr,sat,20.41
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind126_eps0.817541015625_target1.0,gtsr,sat,21.75
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind127_eps0.171703125_target3.0,gtsr,sat,20.57
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind129_eps0.5853515625_target1.0,gtsr,sat,21.95
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind12_eps0.483890625_target1.0,gtsr,sat,21.53
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind130_eps0.310236328125_target3.0,gtsr,sat,21.09
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind132_eps0.220482421875_target1.0,gtsr,sat,21.04
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind133_eps0.26926171875_target1.0,gtsr,sat,21.36
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind134_eps0.1951171875_target3.0,gtsr,sat,21.46
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind14_eps0.173654296875_target1.0,gtsr,sat,21.96
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind15_eps0.7414453125_target1.0,gtsr,sat,18.43
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind17_eps0.15219140625_target0.0,gtsr,sat,20.52
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind18_eps0.265359375_target1.0,gtsr,sat,21.2
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind19_eps0.376576171875_target1.0,gtsr,sat,18.71
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind1_eps0.37852734375_target1.0,gtsr,sat,20.58
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind21_eps0.376576171875_target1.0,gtsr,unsat,88.42
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind24_eps0.817541015625_target1.0,gtsr,unsat,445.68
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind26_eps0.04292578125_target4.0,gtsr,sat,20.15
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind27_eps0.796078125_target1.0,gtsr,sat,21.74
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind28_eps0.068291015625_target1.0,gtsr,sat,21.56
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind29_eps0.876076171875_target1.0,gtsr,unsat,1795.56
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind30_eps0.37852734375_target1.0,gtsr,sat,21.02
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind31_eps0.638033203125_target1.0,gtsr,unsat,275.4
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind32_eps0.54242578125_target1.0,gtsr,sat,19.97
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind33_eps0.76876171875_target1.0,gtsr,sat,20.8
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind34_eps0.2575546875_target1.0,gtsr,sat,20.72
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind35_eps0.556083984375_target1.0,gtsr,sat,21.9
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind36_eps0.16780078125_target3.0,gtsr,sat,21.59
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind38_eps0.716080078125_target1.0,gtsr,unsat,429.82
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind39_eps0.056583984375_target5.0,gtsr,sat,22.67
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind3_eps0.6009609375_target1.0,gtsr,sat,20.97
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind45_eps0.290724609375_target1.0,gtsr,sat,21.53
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind47_eps0.59705859375_target1.0,gtsr,sat,21.15
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind48_eps0.265359375_target1.0,gtsr,sat,20.15
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind4_eps0.509255859375_target1.0,gtsr,sat,22.34
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind51_eps0.236091796875_target3.0,gtsr,sat,21.21
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind53_eps0.60486328125_target1.0,gtsr,unsat,117.77
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind54_eps0.115119140625_target3.0,gtsr,sat,22.84
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind57_eps0.390234375_target1.0,gtsr,sat,21.86
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind58_eps0.641935546875_target1.0,gtsr,unsat,337.41
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind60_eps0.24975_target1.0,gtsr,unsat,104.88
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind61_eps0.4292578125_target0.0,gtsr,sat,21.04
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind62_eps0.6790078125_target1.0,gtsr,unsat,582.88
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind64_eps0.1795078125_target1.0,gtsr,sat,21.61
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind66_eps0.680958984375_target1.0,gtsr,sat,20.26
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind67_eps0.40584375_target1.0,gtsr,sat,20.6
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind68_eps0.208775390625_target3.0,gtsr,sat,18.77
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind69_eps0.626326171875_target1.0,gtsr,unsat,2561.8
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind6_eps0.723884765625_target1.0,gtsr,sat,19.08
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind71_eps0.040974609375_target1.0,gtsr,sat,21.57
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind72_eps0.489744140625_target1.0,gtsr,sat,22.91
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind75_eps0.641935546875_target1.0,gtsr,unsat,679.89
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind76_eps0.813638671875_target1.0,gtsr,sat,21.62
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind77_eps0.220482421875_target1.0,gtsr,sat,20.37
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind78_eps0.65949609375_target1.0,gtsr,sat,20.4
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind79_eps0.1326796875_target1.0,gtsr,sat,22.21
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind7_eps0.575595703125_target1.0,gtsr,sat,21.18
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind80_eps0.774615234375_target1.0,gtsr,sat,21.16
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind81_eps0.200970703125_target1.0,gtsr,sat,20.07
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind84_eps0.04292578125_target5.0,gtsr,sat,22.32
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind85_eps0.556083984375_target1.0,gtsr,sat,21.65
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind87_eps0.407794921875_target1.0,gtsr,sat,20.59
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind90_eps0.189263671875_target3.0,gtsr,sat,21.52
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind91_eps0.458525390625_target1.0,gtsr,sat,21.86
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind92_eps0.0390234375_target1.0,gtsr,sat,20.84
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind93_eps0.314138671875_target3.0,gtsr,sat,20.72
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind95_eps0.5541328125_target1.0,gtsr,sat,21.3
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind97_eps0.271212890625_target1.0,gtsr,sat,20.42
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind98_eps0.704373046875_target1.0,gtsr,unsat,228.66
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind9_eps0.481939453125_target1.0,gtsr,sat,21.91
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind0_eps0.774615234375_target1.0,gtsr,unsat,608.94
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind100_eps0.489744140625_target6.0,gtsr,sat,31.92
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind101_eps0.9911953125_target0.0,gtsr,sat,54.94
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind102_eps0.26926171875_target4.0,gtsr,sat,29.45
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind103_eps0.4370625_target0.0,gtsr,sat,28.73
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind10_eps0.079998046875_target3.0,gtsr,sat,31.62
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind11_eps0.359015625_target1.0,gtsr,sat,29.38
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind12_eps0.38633203125_target0.0,gtsr,sat,23.82
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind13_eps0.454623046875_target0.0,gtsr,sat,28.97
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind14_eps0.353162109375_target1.0,gtsr,unsat,383.37
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind15_eps0.75315234375_target1.0,gtsr,sat,43.69
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind16_eps0.993146484375_target0.0,gtsr,sat,65.47
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind18_eps0.37072265625_target1.0,gtsr,sat,30.64
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind19_eps0.645837890625_target1.0,gtsr,sat,38.42
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind1_eps0.442916015625_target0.0,gtsr,unsat,620.17
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind21_eps0.5229140625_target1.0,gtsr,sat,31.42
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind22_eps0.5541328125_target1.0,gtsr,sat,40.31
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind23_eps0.247798828125_target4.0,gtsr,sat,30.22
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind24_eps0.809736328125_target1.0,gtsr,unsat,147.06
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind25_eps0.99509765625_target0.0,gtsr,sat,48.02
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind26_eps0.3356015625_target4.0,gtsr,sat,27.03
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind27_eps0.876076171875_target1.0,gtsr,unsat,220.03
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind28_eps0.263408203125_target1.0,gtsr,sat,85.92
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind29_eps0.868271484375_target1.0,gtsr,sat,37.38
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind30_eps0.107314453125_target0.0,gtsr,sat,54.71
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind31_eps0.801931640625_target1.0,gtsr,unsat,444.57
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind32_eps0.661447265625_target0.0,gtsr,sat,31.62
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind33_eps0.848759765625_target1.0,gtsr,sat,41.64
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind34_eps0.52681640625_target1.0,gtsr,unsat,894.04
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind36_eps0.41755078125_target0.0,gtsr,sat,43.97
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind37_eps0.380478515625_target0.0,gtsr,sat,26.71
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind38_eps0.770712890625_target1.0,gtsr,sat,30.46
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind39_eps0.1326796875_target4.0,gtsr,sat,41.85
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind3_eps0.314138671875_target0.0,gtsr,sat,26.67
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind40_eps0.99509765625_target0.0,gtsr,unsat,58.47
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind41_eps0.751201171875_target1.0,gtsr,unsat,140.25
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind42_eps0.997048828125_target0.0,gtsr,sat,51.86
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind44_eps0.09755859375_target4.0,gtsr,sat,24.36
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind45_eps0.146337890625_target3.0,gtsr,sat,28.87
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind47_eps0.458525390625_target0.0,gtsr,sat,27.3
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind4_eps0.55803515625_target1.0,gtsr,sat,85.05
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind50_eps0.271212890625_target0.0,gtsr,sat,27.04
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind51_eps0.40194140625_target1.0,gtsr,sat,25.62
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind52_eps0.856564453125_target1.0,gtsr,sat,44.57
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind53_eps0.833150390625_target1.0,gtsr,sat,57.04
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind54_eps0.28487109375_target1.0,gtsr,sat,30.22
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind55_eps0.99509765625_target0.0,gtsr,unsat,69.85
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind56_eps0.51901171875_target3.0,gtsr,sat,68.65
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind57_eps0.384380859375_target1.0,gtsr,unsat,87.74
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind58_eps0.595107421875_target1.0,gtsr,sat,31.51
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind59_eps0.997048828125_target0.0,gtsr,sat,47.85
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind5_eps0.353162109375_target5.0,gtsr,sat,27.65
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind61_eps0.037072265625_target1.0,gtsr,sat,25.38
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind62_eps0.517060546875_target1.0,gtsr,sat,45.48
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind63_eps0.993146484375_target0.0,gtsr,unsat,67.85
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind65_eps0.290724609375_target2.0,gtsr,sat,29.45
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind66_eps0.712177734375_target1.0,gtsr,unsat,86.94
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind67_eps0.55803515625_target1.0,gtsr,sat,32.61
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind68_eps0.411697265625_target3.0,gtsr,sat,29.45
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind69_eps0.34340625_target1.0,gtsr,unsat,139.82
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind6_eps0.606814453125_target1.0,gtsr,sat,38.15
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind72_eps0.583400390625_target1.0,gtsr,sat,32.2
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind73_eps0.4916953125_target1.0,gtsr,sat,37.03
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind74_eps0.993146484375_target0.0,gtsr,sat,46.97
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind75_eps0.868271484375_target1.0,gtsr,sat,46.07
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind76_eps0.84680859375_target1.0,gtsr,unsat,1102.94
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind77_eps0.528767578125_target1.0,gtsr,unsat,121.76
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind78_eps0.60486328125_target1.0,gtsr,sat,48.6
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind79_eps0.3043828125_target1.0,gtsr,sat,50.46
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind7_eps0.548279296875_target0.0,gtsr,unsat,220.07
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind80_eps0.829248046875_target1.0,gtsr,sat,53.42
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind81_eps0.314138671875_target1.0,gtsr,sat,34.98
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind82_eps0.989244140625_target0.0,gtsr,unsat,70.03
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind85_eps0.6477890625_target1.0,gtsr,unsat,312.35
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind86_eps0.69851953125_target3.0,gtsr,unsat,227.17
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind87_eps0.794126953125_target1.0,gtsr,unsat,193.1
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind88_eps0.4760859375_target0.0,gtsr,unsat,69.89
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind89_eps0.302431640625_target1.0,gtsr,sat,29.12
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind8_eps0.997048828125_target0.0,gtsr,sat,48.13
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind90_eps0.48779296875_target3.0,gtsr,unsat,228.55
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind91_eps0.5619375_target1.0,gtsr,sat,45.85
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind92_eps0.18341015625_target1.0,gtsr,sat,43.89
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind93_eps0.3668203125_target3.0,gtsr,unsat,129.6
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind94_eps0.997048828125_target0.0,gtsr,sat,50.86
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind95_eps0.624375_target1.0,gtsr,sat,33.96
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind96_eps0.10536328125_target4.0,gtsr,sat,57.43
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind97_eps0.24584765625_target1.0,gtsr,sat,26.46
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind98_eps0.764859375_target1.0,gtsr,sat,38.39
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind99_eps0.997048828125_target0.0,gtsr,unsat,64.19
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind9_eps0.474134765625_target0.0,gtsr,sat,29.69

==> plots/cactus-eran.csv <==
configuration,benchmark,family,result,time
SOI^pi_mcmc,ACASXU_experimental_v2a_1_1%%property1,acas,to,3600.06
SOI^pi_mcmc,ACASXU_experimental_v2a_1_1%%property2,acas,to,3600.06
SOI^pi_mcmc,ACASXU_experimental_v2a_1_1%%property3,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_1_1%%property4,acas,unsat,319.3
SOI^pi_mcmc,ACASXU_experimental_v2a_1_2%%property1,acas,to,3600.06
SOI^pi_mcmc,ACASXU_experimental_v2a_1_2%%property2,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_1_2%%property3,acas,to,3600.08
SOI^pi_mcmc,ACASXU_experimental_v2a_1_2%%property4,acas,unsat,305.58
SOI^pi_mcmc,ACASXU_experimental_v2a_1_3%%property1,acas,to,3600.04
SOI^pi_mcmc,ACASXU_experimental_v2a_1_3%%property2,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_1_3%%property3,acas,to,3600.04
SOI^pi_mcmc,ACASXU_experimental_v2a_1_3%%property4,acas,to,3600.08
SOI^pi_mcmc,ACASXU_experimental_v2a_1_4%%property1,acas,to,3600.1
SOI^pi_mcmc,ACASXU_experimental_v2a_1_4%%property2,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_1_4%%property3,acas,unsat,7.67
SOI^pi_mcmc,ACASXU_experimental_v2a_1_4%%property4,acas,unsat,9.0
SOI^pi_mcmc,ACASXU_experimental_v2a_1_5%%property1,acas,to,3600.03
SOI^pi_mcmc,ACASXU_experimental_v2a_1_5%%property2,acas,to,3600.03
SOI^pi_mcmc,ACASXU_experimental_v2a_1_5%%property3,acas,unsat,59.61
SOI^pi_mcmc,ACASXU_experimental_v2a_1_5%%property4,acas,unsat,28.17
SOI^pi_mcmc,ACASXU_experimental_v2a_1_6%%property1,acas,to,3600.09
SOI^pi_mcmc,ACASXU_experimental_v2a_1_6%%property2,acas,to,3600.08
SOI^pi_mcmc,ACASXU_experimental_v2a_1_6%%property3,acas,unsat,11.34
SOI^pi_mcmc,ACASXU_experimental_v2a_1_6%%property4,acas,unsat,28.2
SOI^pi_mcmc,ACASXU_experimental_v2a_1_7%%property1,acas,to,3600.06
SOI^pi_mcmc,ACASXU_experimental_v2a_1_7%%property2,acas,to,3600.1
SOI^pi_mcmc,ACASXU_experimental_v2a_1_7%%property3,acas,sat,10.43
SOI^pi_mcmc,ACASXU_experimental_v2a_1_7%%property4,acas,sat,11.51
SOI^pi_mcmc,ACASXU_experimental_v2a_1_8%%property1,acas,to,3600.12
SOI^pi_mcmc,ACASXU_experimental_v2a_1_8%%property2,acas,to,3600.03
SOI^pi_mcmc,ACASXU_experimental_v2a_1_8%%property3,acas,sat,10.34
SOI^pi_mcmc,ACASXU_experimental_v2a_1_8%%property4,acas,sat,10.51
SOI^pi_mcmc,ACASXU_experimental_v2a_1_9%%property1,acas,to,3600.06
SOI^pi_mcmc,ACASXU_experimental_v2a_1_9%%property2,acas,to,3600.06
SOI^pi_mcmc,ACASXU_experimental_v2a_1_9%%property3,acas,sat,12.51
SOI^pi_mcmc,ACASXU_experimental_v2a_1_9%%property4,acas,sat,12.4
SOI^pi_mcmc,ACASXU_experimental_v2a_2_1%%property1,acas,to,3600.03
SOI^pi_mcmc,ACASXU_experimental_v2a_2_1%%property2,acas,sat,13.09
SOI^pi_mcmc,ACASXU_experimental_v2a_2_1%%property3,acas,unsat,633.3
SOI^pi_mcmc,ACASXU_experimental_v2a_2_1%%property4,acas,unsat,28.03
SOI^pi_mcmc,ACASXU_experimental_v2a_2_2%%property1,acas,to,3600.05
SOI^pi_mcmc,ACASXU_experimental_v2a_2_2%%property2,acas,to,3600.1
SOI^pi_mcmc,ACASXU_experimental_v2a_2_2%%property3,acas,unsat,1038.62
SOI^pi_mcmc,ACASXU_experimental_v2a_2_2%%property4,acas,unsat,95.56
SOI^pi_mcmc,ACASXU_experimental_v2a_2_3%%property1,acas,to,3600.09
SOI^pi_mcmc,ACASXU_experimental_v2a_2_3%%property2,acas,sat,11.98
SOI^pi_mcmc,ACASXU_experimental_v2a_2_3%%property3,acas,to,3600.12
SOI^pi_mcmc,ACASXU_experimental_v2a_2_3%%property4,acas,unsat,9.36
SOI^pi_mcmc,ACASXU_experimental_v2a_2_4%%property1,acas,to,3600.03
SOI^pi_mcmc,ACASXU_experimental_v2a_2_4%%property2,acas,sat,12.72
SOI^pi_mcmc,ACASXU_experimental_v2a_2_4%%property3,acas,unsat,12.42
SOI^pi_mcmc,ACASXU_experimental_v2a_2_4%%property4,acas,unsat,12.42
SOI^pi_mcmc,ACASXU_experimental_v2a_2_5%%property1,acas,to,3600.1
SOI^pi_mcmc,ACASXU_experimental_v2a_2_5%%property2,acas,to,3600.04
SOI^pi_mcmc,ACASXU_experimental_v2a_2_5%%property3,acas,unsat,19.86
SOI^pi_mcmc,ACASXU_experimental_v2a_2_5%%property4,acas,unsat,33.03
SOI^pi_mcmc,ACASXU_experimental_v2a_2_6%%property1,acas,to,3600.06
SOI^pi_mcmc,ACASXU_experimental_v2a_2_6%%property2,acas,sat,11.86
SOI^pi_mcmc,ACASXU_experimental_v2a_2_6%%property3,acas,unsat,11.45
SOI^pi_mcmc,ACASXU_experimental_v2a_2_6%%property4,acas,unsat,2573.16
SOI^pi_mcmc,ACASXU_experimental_v2a_2_7%%property1,acas,to,3600.09
SOI^pi_mcmc,ACASXU_experimental_v2a_2_7%%property2,acas,to,3600.09
SOI^pi_mcmc,ACASXU_experimental_v2a_2_7%%property3,acas,unsat,10.42
SOI^pi_mcmc,ACASXU_experimental_v2a_2_7%%property4,acas,unsat,9.56
SOI^pi_mcmc,ACASXU_experimental_v2a_2_8%%property1,acas,to,3600.08
SOI^pi_mcmc,ACASXU_experimental_v2a_2_8%%property2,acas,sat,12.91
SOI^pi_mcmc,ACASXU_experimental_v2a_2_8%%property3,acas,unsat,12.8
SOI^pi_mcmc,ACASXU_experimental_v2a_2_8%%property4,acas,to,3600.12
SOI^pi_mcmc,ACASXU_experimental_v2a_2_9%%property1,acas,to,3600.1
SOI^pi_mcmc,ACASXU_experimental_v2a_2_9%%property2,acas,to,3600.05
SOI^pi_mcmc,ACASXU_experimental_v2a_2_9%%property3,acas,unsat,11.8
SOI^pi_mcmc,ACASXU_experimental_v2a_2_9%%property4,acas,unsat,11.88
SOI^pi_mcmc,ACASXU_experimental_v2a_3_1%%property1,acas,to,3600.09
SOI^pi_mcmc,ACASXU_experimental_v2a_3_1%%property2,acas,sat,12.6
SOI^pi_mcmc,ACASXU_experimental_v2a_3_1%%property3,acas,unsat,255.03
SOI^pi_mcmc,ACASXU_experimental_v2a_3_1%%property4,acas,unsat,54.72
SOI^pi_mcmc,ACASXU_experimental_v2a_3_2%%property1,acas,to,3600.04
SOI^pi_mcmc,ACASXU_experimental_v2a_3_2%%property2,acas,to,3600.06
SOI^pi_mcmc,ACASXU_experimental_v2a_3_2%%property3,acas,to,3600.06
SOI^pi_mcmc,ACASXU_experimental_v2a_3_2%%property4,acas,unsat,12.31
SOI^pi_mcmc,ACASXU_experimental_v2a_3_3%%property1,acas,to,3600.1
SOI^pi_mcmc,ACASXU_experimental_v2a_3_3%%property2,acas,to,3600.1
SOI^pi_mcmc,ACASXU_experimental_v2a_3_3%%property3,acas,unsat,159.36
SOI^pi_mcmc,ACASXU_experimental_v2a_3_3%%property4,acas,unsat,11.38
SOI^pi_mcmc,ACASXU_experimental_v2a_3_4%%property1,acas,to,3600.04
SOI^pi_mcmc,ACASXU_experimental_v2a_3_4%%property2,acas,sat,12.79
SOI^pi_mcmc,ACASXU_experimental_v2a_3_4%%property3,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_3_4%%property4,acas,unsat,12.49
SOI^pi_mcmc,ACASXU_experimental_v2a_3_5%%property1,acas,to,3600.08
SOI^pi_mcmc,ACASXU_experimental_v2a_3_5%%property2,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_3_5%%property3,acas,unsat,12.85
SOI^pi_mcmc,ACASXU_experimental_v2a_3_5%%property4,acas,unsat,47.87
SOI^pi_mcmc,ACASXU_experimental_v2a_3_6%%property1,acas,to,3600.05
SOI^pi_mcmc,ACASXU_experimental_v2a_3_6%%property2,acas,to,3600.03
SOI^pi_mcmc,ACASXU_experimental_v2a_3_6%%property3,acas,unsat,68.64
SOI^pi_mcmc,ACASXU_experimental_v2a_3_6%%property4,acas,unsat,231.57
SOI^pi_mcmc,ACASXU_experimental_v2a_3_7%%property1,acas,to,3600.12
SOI^pi_mcmc,ACASXU_experimental_v2a_3_7%%property2,acas,to,3600.12
SOI^pi_mcmc,ACASXU_experimental_v2a_3_7%%property3,acas,unsat,12.47
SOI^pi_mcmc,ACASXU_experimental_v2a_3_7%%property4,acas,unsat,14.91
SOI^pi_mcmc,ACASXU_experimental_v2a_3_8%%property1,acas,to,3600.05
SOI^pi_mcmc,ACASXU_experimental_v2a_3_8%%property2,acas,sat,11.62
SOI^pi_mcmc,ACASXU_experimental_v2a_3_8%%property3,acas,unsat,25.41
SOI^pi_mcmc,ACASXU_experimental_v2a_3_8%%property4,acas,unsat,216.79
SOI^pi_mcmc,ACASXU_experimental_v2a_3_9%%property1,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_3_9%%property2,acas,to,3600.03
SOI^pi_mcmc,ACASXU_experimental_v2a_3_9%%property3,acas,unsat,30.35
SOI^pi_mcmc,ACASXU_experimental_v2a_3_9%%property4,acas,unsat,747.67
SOI^pi_mcmc,ACASXU_experimental_v2a_4_1%%property1,acas,to,3600.1
SOI^pi_mcmc,ACASXU_experimental_v2a_4_1%%property2,acas,to,3600.06
SOI^pi_mcmc,ACASXU_experimental_v2a_4_1%%property3,acas,unsat,140.74
SOI^pi_mcmc,ACASXU_experimental_v2a_4_1%%property4,acas,unsat,10.4
SOI^pi_mcmc,ACASXU_experimental_v2a_4_2%%property1,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_4_2%%property2,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_4_2%%property3,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_4_2%%property4,acas,unsat,26.8
SOI^pi_mcmc,ACASXU_experimental_v2a_4_3%%property1,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_4_3%%property2,acas,sat,11.96
SOI^pi_mcmc,ACASXU_experimental_v2a_4_3%%property3,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_4_3%%property4,acas,unsat,17.31
SOI^pi_mcmc,ACASXU_experimental_v2a_4_4%%property1,acas,to,3600.08
SOI^pi_mcmc,ACASXU_experimental_v2a_4_4%%property2,acas,sat,4.46
SOI^pi_mcmc,ACASXU_experimental_v2a_4_4%%property3,acas,unsat,5.07
SOI^pi_mcmc,ACASXU_experimental_v2a_4_4%%property4,acas,unsat,45.95
SOI^pi_mcmc,ACASXU_experimental_v2a_4_5%%property1,acas,to,3600.09
SOI^pi_mcmc,ACASXU_experimental_v2a_4_5%%property2,acas,sat,5.29
SOI^pi_mcmc,ACASXU_experimental_v2a_4_5%%property3,acas,unsat,4.65
SOI^pi_mcmc,ACASXU_experimental_v2a_4_5%%property4,acas,unsat,4.98
SOI^pi_mcmc,ACASXU_experimental_v2a_4_6%%property1,acas,to,3600.03
SOI^pi_mcmc,ACASXU_experimental_v2a_4_6%%property2,acas,to,3600.05
SOI^pi_mcmc,ACASXU_experimental_v2a_4_6%%property3,acas,unsat,480.68
SOI^pi_mcmc,ACASXU_experimental_v2a_4_6%%property4,acas,unsat,3.93
SOI^pi_mcmc,ACASXU_experimental_v2a_4_7%%property1,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_4_7%%property2,acas,sat,3.92
SOI^pi_mcmc,ACASXU_experimental_v2a_4_7%%property3,acas,unsat,5.46
SOI^pi_mcmc,ACASXU_experimental_v2a_4_7%%property4,acas,unsat,4.08
SOI^pi_mcmc,ACASXU_experimental_v2a_4_8%%property1,acas,to,3600.08
SOI^pi_mcmc,ACASXU_experimental_v2a_4_8%%property2,acas,sat,4.29
SOI^pi_mcmc,ACASXU_experimental_v2a_4_8%%property3,acas,unsat,3.95
SOI^pi_mcmc,ACASXU_experimental_v2a_4_8%%property4,acas,unsat,5.01
SOI^pi_mcmc,ACASXU_experimental_v2a_4_9%%property1,acas,to,3600.1
SOI^pi_mcmc,ACASXU_experimental_v2a_4_9%%property2,acas,to,3600.04
SOI^pi_mcmc,ACASXU_experimental_v2a_4_9%%property3,acas,unsat,141.83
SOI^pi_mcmc,ACASXU_experimental_v2a_4_9%%property4,acas,unsat,4.59
SOI^pi_mcmc,ACASXU_experimental_v2a_5_1%%property1,acas,to,3600.1
SOI^pi_mcmc,ACASXU_experimental_v2a_5_1%%property2,acas,sat,4.58
SOI^pi_mcmc,ACASXU_experimental_v2a_5_1%%property3,acas,to,3600.03
SOI^pi_mcmc,ACASXU_experimental_v2a_5_1%%property4,acas,unsat,8.93
SOI^pi_mcmc,ACASXU_experimental_v2a_5_2%%property1,acas,to,3600.11
SOI^pi_mcmc,ACASXU_experimental_v2a_5_2%%property2,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_5_2%%property3,acas,unsat,15.48
SOI^pi_mcmc,ACASXU_experimental_v2a_5_2%%property4,acas,unsat,3.92
SOI^pi_mcmc,ACASXU_experimental_v2a_5_3%%property1,acas,to,3600.04
SOI^pi_mcmc,ACASXU_experimental_v2a_5_3%%property2,acas,to,3600.1
SOI^pi_mcmc,ACASXU_experimental_v2a_5_3%%property3,acas,unsat,21.55
SOI^pi_mcmc,ACASXU_experimental_v2a_5_3%%property4,acas,unsat,7.82
SOI^pi_mcmc,ACASXU_experimental_v2a_5_4%%property1,acas,to,3600.08
SOI^pi_mcmc,ACASXU_experimental_v2a_5_4%%property2,acas,sat,5.15
SOI^pi_mcmc,ACASXU_experimental_v2a_5_4%%property3,acas,unsat,4.34
SOI^pi_mcmc,ACASXU_experimental_v2a_5_4%%property4,acas,unsat,4.32
SOI^pi_mcmc,ACASXU_experimental_v2a_5_5%%property1,acas,to,3600.03
SOI^pi_mcmc,ACASXU_experimental_v2a_5_5%%property2,acas,to,3600.05
SOI^pi_mcmc,ACASXU_experimental_v2a_5_5%%property3,acas,unsat,30.71
SOI^pi_mcmc,ACASXU_experimental_v2a_5_5%%property4,acas,unsat,4.2
SOI^pi_mcmc,ACASXU_experimental_v2a_5_6%%property1,acas,to,3600.08
SOI^pi_mcmc,ACASXU_experimental_v2a_5_6%%property2,acas,sat,4.43
SOI^pi_mcmc,ACASXU_experimental_v2a_5_6%%property3,acas,unsat,35.69
SOI^pi_mcmc,ACASXU_experimental_v2a_5_6%%property4,acas,unsat,4.71
SOI^pi_mcmc,ACASXU_experimental_v2a_5_7%%property1,acas,to,3600.03
SOI^pi_mcmc,ACASXU_experimental_v2a_5_7%%property2,acas,sat,4.6
SOI^pi_mcmc,ACASXU_experimental_v2a_5_7%%property3,acas,unsat,4.23
SOI^pi_mcmc,ACASXU_experimental_v2a_5_7%%property4,acas,unsat,4.05
SOI^pi_mcmc,ACASXU_experimental_v2a_5_8%%property1,acas,to,3600.04
SOI^pi_mcmc,ACASXU_experimental_v2a_5_8%%property2,acas,sat,4.9
SOI^pi_mcmc,ACASXU_experimental_v2a_5_8%%property3,acas,unsat,7.61
SOI^pi_mcmc,ACASXU_experimental_v2a_5_8%%property4,acas,unsat,97.43
SOI^pi_mcmc,ACASXU_experimental_v2a_5_9%%property1,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_5_9%%property2,acas,sat,4.87
SOI^pi_mcmc,ACASXU_experimental_v2a_5_9%%property3,acas,unsat,4.14
SOI^pi_mcmc,ACASXU_experimental_v2a_5_9%%property4,acas,unsat,4.18
SOI^pi_mcmc,mnist2x256%%ind1087_tar4_eps0.01,mnist,unsat,11.22
SOI^pi_mcmc,mnist2x256%%ind13_tar7_eps0.06,mnist,to,3600.1
SOI^pi_mcmc,mnist2x256%%ind1819_tar3_eps0.01,mnist,unsat,9.57
SOI^pi_mcmc,mnist2x256%%ind1857_tar8_eps0.09,mnist,sat,13.01
SOI^pi_mcmc,mnist2x256%%ind1973_tar0_eps0.03,mnist,unsat,13.16
SOI^pi_mcmc,mnist2x256%%ind2077_tar2_eps0.09,mnist,to,3600.11
SOI^pi_mcmc,mnist2x256%%ind2115_tar2_eps0.12,mnist,to,3600.1
SOI^pi_mcmc,mnist2x256%%ind2212_tar8_eps0.03,mnist,sat,12.24
SOI^pi_mcmc,mnist2x256%%ind2255_tar5_eps0.15,mnist,sat,11.23
SOI^pi_mcmc,mnist2x256%%ind228_tar8_eps0.12,mnist,sat,12.89
SOI^pi_mcmc,mnist2x256%%ind22_tar9_eps0.06,mnist,unsat,114.78
SOI^pi_mcmc,mnist2x256%%ind2308_tar7_eps0.01,mnist,unsat,9.77
SOI^pi_mcmc,mnist2x256%%ind2310_tar8_eps0.03,mnist,sat,10.41
SOI^pi_mcmc,mnist2x256%%ind2343_tar9_eps0.01,mnist,unsat,11.71
SOI^pi_mcmc,mnist2x256%%ind2398_tar9_eps0.01,mnist,unsat,12.22
SOI^pi_mcmc,mnist2x256%%ind2404_tar6_eps0.06,mnist,to,3600.08
SOI^pi_mcmc,mnist2x256%%ind2448_tar1_eps0.03,mnist,unsat,166.73
SOI^pi_mcmc,mnist2x256%%ind2510_tar2_eps0.09,mnist,sat,17.35
SOI^pi_mcmc,mnist2x256%%ind2645_tar6_eps0.15,mnist,sat,11.98
SOI^pi_mcmc,mnist2x256%%ind2648_tar6_eps0.09,mnist,to,3600.06
SOI^pi_mcmc,mnist2x256%%ind2670_tar6_eps0.01,mnist,unsat,12.98
SOI^pi_mcmc,mnist2x256%%ind2706_tar2_eps0.12,mnist,sat,13.35
SOI^pi_mcmc,mnist2x256%%ind2737_tar9_eps0.06,mnist,sat,27.36
SOI^pi_mcmc,mnist2x256%%ind2747_tar1_eps0.09,mnist,to,3600.06
SOI^pi_mcmc,mnist2x256%%ind2761_tar5_eps0.06,mnist,unsat,2539.08
SOI^pi_mcmc,mnist2x256%%ind3070_tar0_eps0.12,mnist,to,3600.1
SOI^pi_mcmc,mnist2x256%%ind3497_tar3_eps0.01,mnist,unsat,13.14
SOI^pi_mcmc,mnist2x256%%ind3526_tar3_eps0.03,mnist,unsat,738.7
SOI^pi_mcmc,mnist2x256%%ind3611_tar9_eps0.15,mnist,to,3600.09
SOI^pi_mcmc,mnist2x256%%ind3623_tar6_eps0.03,mnist,unsat,13.63
SOI^pi_mcmc,mnist2x256%%ind3724_tar5_eps0.01,mnist,unsat,10.91
SOI^pi_mcmc,mnist2x256%%ind381_tar0_eps0.09,mnist,sat,16.28
SOI^pi_mcmc,mnist2x256%%ind3863_tar3_eps0.12,mnist,sat,22.48
SOI^pi_mcmc,mnist2x256%%ind38_tar1_eps0.12,mnist,sat,12.0
SOI^pi_mcmc,mnist2x256%%ind4018_tar7_eps0.15,mnist,to,3600.05
SOI^pi_mcmc,mnist2x256%%ind4136_tar0_eps0.12,mnist,to,3600.05
SOI^pi_mcmc,mnist2x256%%ind4175_tar0_eps0.06,mnist,to,3600.04
SOI^pi_mcmc,mnist2x256%%ind4477_tar4_eps0.15,mnist,sat,13.78
SOI^pi_mcmc,mnist2x256%%ind4540_tar1_eps0.09,mnist,sat,25.4
SOI^pi_mcmc,mnist2x256%%ind4631_tar2_eps0.12,mnist,to,3600.06
SOI^pi_mcmc,mnist2x256%%ind4655_tar8_eps0.15,mnist,sat,12.07
SOI^pi_mcmc,mnist2x256%%ind4670_tar0_eps0.06,mnist,to,3600.08
SOI^pi_mcmc,mnist2x256%%ind4687_tar2_eps0.09,mnist,sat,39.88
SOI^pi_mcmc,mnist2x256%%ind4804_tar1_eps0.15,mnist,to,3600.04
SOI^pi_mcmc,mnist2x256%%ind4904_tar5_eps0.03,mnist,unsat,10.04
SOI^pi_mcmc,mnist2x256%%ind5000_tar5_eps0.03,mnist,unsat,10.38
SOI^pi_mcmc,mnist2x256%%ind506_tar6_eps0.12,mnist,sat,17.09
SOI^pi_mcmc,mnist2x256%%ind5169_tar9_eps0.03,mnist,sat,12.32
SOI^pi_mcmc,mnist2x256%%ind5188_tar5_eps0.03,mnist,unsat,14.69
SOI^pi_mcmc,mnist2x256%%ind5269_tar2_eps0.12,mnist,sat,19.02
SOI^pi_mcmc,mnist2x256%%ind5506_tar3_eps0.01,mnist,unsat,12.4
SOI^pi_mcmc,mnist2x256%%ind5777_tar5_eps0.09,mnist,unsat,122.44
SOI^pi_mcmc,mnist2x256%%ind5906_tar2_eps0.01,mnist,unsat,15.69
SOI^pi_mcmc,mnist2x256%%ind5934_tar1_eps0.03,mnist,unsat,15.42
SOI^pi_mcmc,mnist2x256%%ind5964_tar6_eps0.12,mnist,to,3600.12
SOI^pi_mcmc,mnist2x256%%ind6084_tar4_eps0.01,mnist,unsat,14.57
SOI^pi_mcmc,mnist2x256%%ind62_tar6_eps0.03,mnist,sat,13.42
SOI^pi_mcmc,mnist2x256%%ind631_tar6_eps0.03,mnist,unsat,12.54
SOI^pi_mcmc,mnist2x256%%ind6320_tar3_eps0.06,mnist,sat,23.12
SOI^pi_mcmc,mnist2x256%%ind6340_tar6_eps0.12,mnist,sat,14.72
SOI^pi_mcmc,mnist2x256%%ind6451_tar3_eps0.01,mnist,unsat,12.83
SOI^pi_mcmc,mnist2x256%%ind6655_tar0_eps0.12,mnist,sat,24.76
SOI^pi_mcmc,mnist2x256%%ind6765_tar4_eps0.09,mnist,sat,12.15
SOI^pi_mcmc,mnist2x256%%ind6852_tar0_eps0.12,mnist,sat,19.4
SOI^pi_mcmc,mnist2x256%%ind6915_tar7_eps0.09,mnist,sat,38.47
SOI^pi_mcmc,mnist2x256%%ind7015_tar5_eps0.15,mnist,sat,16.83
SOI^pi_mcmc,mnist2x256%%ind7085_tar6_eps0.06,mnist,to,3600.08
SOI^pi_mcmc,mnist2x256%%ind7163_tar7_eps0.03,mnist,unsat,9.76
SOI^pi_mcmc,mnist2x256%%ind7448_tar7_eps0.06,mnist,unsat,582.54
SOI^pi_mcmc,mnist2x256%%ind746_tar4_eps0.09,mnist,to,3600.06
SOI^pi_mcmc,mnist2x256%%ind7472_tar9_eps0.15,mnist,sat,11.76
SOI^pi_mcmc,mnist2x256%%ind7919_tar1_eps0.06,mnist,unsat,10.99
SOI^pi_mcmc,mnist2x256%%ind7945_tar3_eps0.06,mnist,sat,12.71
SOI^pi_mcmc,mnist2x256%%ind8173_tar0_eps0.06,mnist,to,3600.04
SOI^pi_mcmc,mnist2x256%%ind8225_tar3_eps0.01,mnist,unsat,12.91
SOI^pi_mcmc,mnist2x256%%ind8250_tar7_eps0.15,mnist,sat,27.32
SOI^pi_mcmc,mnist2x256%%ind8428_tar4_eps0.15,mnist,sat,12.34
SOI^pi_mcmc,mnist2x256%%ind868_tar4_eps0.09,mnist,sat,12.04
SOI^pi_mcmc,mnist2x256%%ind898_tar3_eps0.01,mnist,unsat,14.68
SOI^pi_mcmc,mnist2x256%%ind8996_tar7_eps0.06,mnist,unsat,532.25
SOI^pi_mcmc,mnist2x256%%ind9005_tar9_eps0.15,mnist,sat,13.98
SOI^pi_mcmc,mnist2x256%%ind9039_tar2_eps0.03,mnist,unsat,9.86
SOI^pi_mcmc,mnist2x256%%ind9229_tar5_eps0.15,mnist,sat,18.12
SOI^pi_mcmc,mnist2x256%%ind9394_tar6_eps0.01,mnist,unsat,10.17
SOI^pi_mcmc,mnist2x256%%ind9567_tar6_eps0.12,mnist,to,3600.1
SOI^pi_mcmc,mnist2x256%%ind959_tar1_eps0.15,mnist,sat,25.76
SOI^pi_mcmc,mnist2x256%%ind9620_tar4_eps0.09,mnist,sat,40.2
SOI^pi_mcmc,mnist2x256%%ind9667_tar6_eps0.15,mnist,to,3600.03
SOI^pi_mcmc,mnist2x256%%ind9783_tar3_eps0.09,mnist,sat,14.72
SOI^pi_mcmc,mnist2x256%%ind9919_tar2_eps0.06,mnist,sat,10.9
SOI^pi_mcmc,mnist4x256%%ind1090_tar6_eps0.15,mnist,sat,36.71
SOI^pi_mcmc,mnist4x256%%ind1190_tar4_eps0.03,mnist,unsat,12.93
SOI^pi_mcmc,mnist4x256%%ind1249_tar4_eps0.01,mnist,unsat,14.91
SOI^pi_mcmc,mnist4x256%%ind1307_tar2_eps0.06,mnist,to,3600.03
SOI^pi_mcmc,mnist4x256%%ind1487_tar1_eps0.06,mnist,to,3600.03
SOI^pi_mcmc,mnist4x256%%ind1546_tar9_eps0.12,mnist,to,3600.1
SOI^pi_mcmc,mnist4x256%%ind1665_tar2_eps0.03,mnist,to,3600.1
SOI^pi_mcmc,mnist4x256%%ind1668_tar7_eps0.06,mnist,to,3600.09
SOI^pi_mcmc,mnist4x256%%ind1792_tar2_eps0.09,mnist,to,3600.02
SOI^pi_mcmc,mnist4x256%%ind1801_tar3_eps0.09,mnist,sat,20.1
SOI^pi_mcmc,mnist4x256%%ind1830_tar6_eps0.06,mnist,to,3600.05
SOI^pi_mcmc,mnist4x256%%ind1843_tar7_eps0.15,mnist,to,3600.08
SOI^pi_mcmc,mnist4x256%%ind2108_tar4_eps0.06,mnist,to,3600.06
SOI^pi_mcmc,mnist4x256%%ind2144_tar3_eps0.03,mnist,unsat,15.56
SOI^pi_mcmc,mnist4x256%%ind2256_tar1_eps0.15,mnist,to,3600.07
SOI^pi_mcmc,mnist4x256%%ind2300_tar4_eps0.09,mnist,to,3600.12
SOI^pi_mcmc,mnist4x256%%ind239_tar7_eps0.09,mnist,to,3600.08
SOI^pi_mcmc,mnist4x256%%ind2519_tar0_eps0.06,mnist,to,3600.05
SOI^pi_mcmc,mnist4x256%%ind2566_tar1_eps0.15,mnist,to,3600.08
SOI^pi_mcmc,mnist4x256%%ind2685_tar4_eps0.03,mnist,to,3600.05
SOI^pi_mcmc,mnist4x256%%ind2942_tar7_eps0.03,mnist,unsat,16.08
SOI^pi_mcmc,mnist4x256%%ind2955_tar8_eps0.12,mnist,sat,16.33
SOI^pi_mcmc,mnist4x256%%ind3274_tar0_eps0.01,mnist,unsat,16.75
SOI^pi_mcmc,mnist4x256%%ind3485_tar4_eps0.12,mnist,to,3600.06
SOI^pi_mcmc,mnist4x256%%ind3551_tar6_eps0.12,mnist,to,3600.09
SOI^pi_mcmc,mnist4x256%%ind3566_tar5_eps0.15,mnist,to,3600.09
SOI^pi_mcmc,mnist4x256%%ind3581_tar3_eps0.03,mnist,unsat,15.52
SOI^pi_mcmc,mnist4x256%%ind3674_tar9_eps0.06,mnist,to,3600.1
SOI^pi_mcmc,mnist4x256%%ind378_tar5_eps0.03,mnist,to,3600.03
SOI^pi_mcmc,mnist4x256%%ind3914_tar7_eps0.03,mnist,to,3600.06
SOI^pi_mcmc,mnist4x256%%ind3962_tar5_eps0.15,mnist,sat,34.6
SOI^pi_mcmc,mnist4x256%%ind4572_tar3_eps0.15,mnist,to,3600.05
SOI^pi_mcmc,mnist4x256%%ind4579_tar1_eps0.03,mnist,unsat,190.23
SOI^pi_mcmc,mnist4x256%%ind4762_tar6_eps0.12,mnist,to,3600.09
SOI^pi_mcmc,mnist4x256%%ind4859_tar7_eps0.01,mnist,unsat,19.7
SOI^pi_mcmc,mnist4x256%%ind5096_tar1_eps0.12,mnist,to,3600.04
SOI^pi_mcmc,mnist4x256%%ind5490_tar5_eps0.12,mnist,to,3600.12
SOI^pi_mcmc,mnist4x256%%ind5551_tar5_eps0.06,mnist,to,3600.08
SOI^pi_mcmc,mnist4x256%%ind5616_tar4_eps0.09,mnist,to,3600.1
SOI^pi_mcmc,mnist4x256%%ind5654_tar2_eps0.09,mnist,sat,16.97
SOI^pi_mcmc,mnist4x256%%ind5658_tar9_eps0.06,mnist,to,3600.06
SOI^pi_mcmc,mnist4x256%%ind5936_tar7_eps0.09,mnist,to,3600.02
SOI^pi_mcmc,mnist4x256%%ind615_tar5_eps0.15,mnist,to,3600.05
SOI^pi_mcmc,mnist4x256%%ind6214_tar2_eps0.01,mnist,unsat,16.35
SOI^pi_mcmc,mnist4x256%%ind6294_tar4_eps0.06,mnist,to,3600.1
SOI^pi_mcmc,mnist4x256%%ind6317_tar3_eps0.01,mnist,unsat,17.6
SOI^pi_mcmc,mnist4x256%%ind6343_tar2_eps0.09,mnist,to,3600.08
SOI^pi_mcmc,mnist4x256%%ind6356_tar6_eps0.09,mnist,to,3600.12
SOI^pi_mcmc,mnist4x256%%ind6504_tar4_eps0.12,mnist,to,3600.03
SOI^pi_mcmc,mnist4x256%%ind6518_tar4_eps0.15,mnist,to,3600.11
SOI^pi_mcmc,mnist4x256%%ind654_tar1_eps0.12,mnist,to,3600.11
SOI^pi_mcmc,mnist4x256%%ind6569_tar4_eps0.03,mnist,to,3600.04
SOI^pi_mcmc,mnist4x256%%ind667_tar0_eps0.09,mnist,to,3600.04
SOI^pi_mcmc,mnist4x256%%ind675_tar2_eps0.15,mnist,sat,31.89
SOI^pi_mcmc,mnist4x256%%ind6785_tar6_eps0.15,mnist,sat,49.65
SOI^pi_mcmc,mnist4x256%%ind6957_tar4_eps0.01,mnist,unsat,20.01
SOI^pi_mcmc,mnist4x256%%ind7055_tar5_eps0.09,mnist,to,3600.08
SOI^pi_mcmc,mnist4x256%%ind7250_tar5_eps0.15,mnist,to,3600.1
SOI^pi_mcmc,mnist4x256%%ind7377_tar6_eps0.15,mnist,to,3600.1
SOI^pi_mcmc,mnist4x256%%ind7424_tar2_eps0.01,mnist,unsat,14.67
SOI^pi_mcmc,mnist4x256%%ind7522_tar3_eps0.03,mnist,unsat,13.86
SOI^pi_mcmc,mnist4x256%%ind7612_tar0_eps0.09,mnist,to,3600.06
SOI^pi_mcmc,mnist4x256%%ind7625_tar3_eps0.15,mnist,to,3600.03
SOI^pi_mcmc,mnist4x256%%ind7656_tar1_eps0.12,mnist,to,3600.08
SOI^pi_mcmc,mnist4x256%%ind7767_tar1_eps0.01,mnist,unsat,14.11
SOI^pi_mcmc,mnist4x256%%ind7876_tar7_eps0.12,mnist,to,3600.04
SOI^pi_mcmc,mnist4x256%%ind8050_tar7_eps0.03,mnist,unsat,14.52
SOI^pi_mcmc,mnist4x256%%ind8066_tar0_eps0.01,mnist,unsat,19.35
SOI^pi_mcmc,mnist4x256%%ind8212_tar7_eps0.06,mnist,to,3600.1
SOI^pi_mcmc,mnist4x256%%ind8291_tar9_eps0.09,mnist,to,3600.09
SOI^pi_mcmc,mnist4x256%%ind8545_tar6_eps0.01,mnist,unsat,19.31
SOI^pi_mcmc,mnist4x256%%ind8660_tar5_eps0.06,mnist,to,3600.05
SOI^pi_mcmc,mnist4x256%%ind8691_tar4_eps0.01,mnist,unsat,13.97
SOI^pi_mcmc,mnist4x256%%ind8857_tar2_eps0.12,mnist,to,3600.12
SOI^pi_mcmc,mnist4x256%%ind8951_tar7_eps0.12,mnist,to,3600.03
SOI^pi_mcmc,mnist4x256%%ind9084_tar0_eps0.01,mnist,unsat,14.91
SOI^pi_mcmc,mnist4x256%%ind9138_tar0_eps0.01,mnist,unsat,14.59
SOI^pi_mcmc,mnist4x256%%ind9212_tar8_eps0.03,mnist,unsat,15.25
SOI^pi_mcmc,mnist4x256%%ind922_tar0_eps0.01,mnist,unsat,15.68
SOI^pi_mcmc,mnist4x256%%ind9315_tar1_eps0.09,mnist,to,3600.11
SOI^pi_mcmc,mnist4x256%%ind9341_tar6_eps0.03,mnist,to,3600.09
SOI^pi_mcmc,mnist4x256%%ind934_tar9_eps0.06,mnist,to,3600.05
SOI^pi_mcmc,mnist4x256%%ind945_tar8_eps0.01,mnist,unsat,14.27
SOI^pi_mcmc,mnist4x256%%ind9465_tar1_eps0.03,mnist,unsat,14.37
SOI^pi_mcmc,mnist4x256%%ind9492_tar7_eps0.06,mnist,to,3600.05
SOI^pi_mcmc,mnist4x256%%ind950_tar6_eps0.06,mnist,to,3600.07
SOI^pi_mcmc,mnist4x256%%ind9640_tar1_eps0.12,mnist,to,3600.11
SOI^pi_mcmc,mnist4x256%%ind9696_tar4_eps0.12,mnist,to,3600.05
SOI^pi_mcmc,mnist4x256%%ind9805_tar7_eps0.15,mnist,to,3600.04
SOI^pi_mcmc,mnist4x256%%ind9989_tar2_eps0.09,mnist,to,3600.08
SOI^pi_mcmc,mnist6x256%%ind1276_tar3_eps0.09,mnist,sat,33.93
SOI^pi_mcmc,mnist6x256%%ind1346_tar9_eps0.03,mnist,to,3600.05
SOI^pi_mcmc,mnist6x256%%ind1390_tar7_eps0.09,mnist,to,3600.09
SOI^pi_mcmc,mnist6x256%%ind1549_tar2_eps0.12,mnist,sat,30.3
SOI^pi_mcmc,mnist6x256%%ind1722_tar3_eps0.01,mnist,unsat,527.58
SOI^pi_mcmc,mnist6x256%%ind1898_tar1_eps0.06,mnist,to,3600.1
SOI^pi_mcmc,mnist6x256%%ind1931_tar7_eps0.03,mnist,to,3600.12
SOI^pi_mcmc,mnist6x256%%ind2143_tar8_eps0.12,mnist,sat,22.32
SOI^pi_mcmc,mnist6x256%%ind2160_tar3_eps0.06,mnist,to,3600.07
SOI^pi_mcmc,mnist6x256%%ind2162_tar6_eps0.15,mnist,to,3600.05
SOI^pi_mcmc,mnist6x256%%ind2184_tar0_eps0.01,mnist,unsat,20.02
SOI^pi_mcmc,mnist6x256%%ind2184_tar4_eps0.09,mnist,to,3600.05
SOI^pi_mcmc,mnist6x256%%ind2242_tar4_eps0.01,mnist,unsat,20.09
SOI^pi_mcmc,mnist6x256%%ind2301_tar4_eps0.03,mnist,to,3600.03
SOI^pi_mcmc,mnist6x256%%ind2398_tar8_eps0.01,mnist,unsat,20.4
SOI^pi_mcmc,mnist6x256%%ind2532_tar5_eps0.12,mnist,sat,501.56
SOI^pi_mcmc,mnist6x256%%ind260_tar5_eps0.03,mnist,unsat,21.93
SOI^pi_mcmc,mnist6x256%%ind2665_tar4_eps0.06,mnist,to,3600.1
SOI^pi_mcmc,mnist6x256%%ind2812_tar1_eps0.12,mnist,to,3600.06
SOI^pi_mcmc,mnist6x256%%ind2944_tar2_eps0.06,mnist,to,3600.06
SOI^pi_mcmc,mnist6x256%%ind2992_tar4_eps0.03,mnist,to,3600.09
SOI^pi_mcmc,mnist6x256%%ind3341_tar9_eps0.01,mnist,unsat,19.3
SOI^pi_mcmc,mnist6x256%%ind3533_tar5_eps0.12,mnist,sat,200.44
SOI^pi_mcmc,mnist6x256%%ind3597_tar7_eps0.06,mnist,to,3600.11
SOI^pi_mcmc,mnist6x256%%ind3796_tar0_eps0.01,mnist,unsat,329.13
SOI^pi_mcmc,mnist6x256%%ind3812_tar8_eps0.03,mnist,to,3600.09
SOI^pi_mcmc,mnist6x256%%ind3892_tar0_eps0.09,mnist,to,3600.03
SOI^pi_mcmc,mnist6x256%%ind4036_tar2_eps0.09,mnist,sat,217.16
SOI^pi_mcmc,mnist6x256%%ind4224_tar1_eps0.06,mnist,to,3600.06
SOI^pi_mcmc,mnist6x256%%ind4282_tar5_eps0.01,mnist,unsat,21.3
SOI^pi_mcmc,mnist6x256%%ind4483_tar1_eps0.09,mnist,to,3600.11
SOI^pi_mcmc,mnist6x256%%ind4690_tar3_eps0.03,mnist,to,3600.11
SOI^pi_mcmc,mnist6x256%%ind4993_tar3_eps0.12,mnist,sat,909.77
SOI^pi_mcmc,mnist6x256%%ind5004_tar9_eps0.15,mnist,to,3600.07
SOI^pi_mcmc,mnist6x256%%ind5057_tar7_eps0.01,mnist,unsat,21.14
SOI^pi_mcmc,mnist6x256%%ind5132_tar3_eps0.03,mnist,unsat,448.85
SOI^pi_mcmc,mnist6x256%%ind515_tar5_eps0.15,mnist,to,3600.08
SOI^pi_mcmc,mnist6x256%%ind5370_tar0_eps0.15,mnist,sat,2010.96
SOI^pi_mcmc,mnist6x256%%ind5393_tar1_eps0.03,mnist,to,3600.1
SOI^pi_mcmc,mnist6x256%%ind5537_tar6_eps0.15,mnist,to,3600.09
SOI^pi_mcmc,mnist6x256%%ind5655_tar5_eps0.06,mnist,to,3600.08
SOI^pi_mcmc,mnist6x256%%ind5780_tar6_eps0.09,mnist,to,3600.12
SOI^pi_mcmc,mnist6x256%%ind5786_tar7_eps0.03,mnist,to,3600.06
SOI^pi_mcmc,mnist6x256%%ind5788_tar1_eps0.09,mnist,to,3600.06
SOI^pi_mcmc,mnist6x256%%ind5959_tar2_eps0.12,mnist,to,3600.06
SOI^pi_mcmc,mnist6x256%%ind5989_tar5_eps0.09,mnist,to,3600.04
SOI^pi_mcmc,mnist6x256%%ind604_tar4_eps0.15,mnist,to,3600.06
SOI^pi_mcmc,mnist6x256%%ind6176_tar2_eps0.03,mnist,unsat,21.33
SOI^pi_mcmc,mnist6x256%%ind6265_tar3_eps0.03,mnist,unsat,19.85
SOI^pi_mcmc,mnist6x256%%ind6266_tar6_eps0.01,mnist,unsat,22.43
SOI^pi_mcmc,mnist6x256%%ind6342_tar2_eps0.06,mnist,to,3600.03
SOI^pi_mcmc,mnist6x256%%ind6366_tar0_eps0.06,mnist,to,3600.06
SOI^pi_mcmc,mnist6x256%%ind6412_tar6_eps0.15,mnist,to,3600.12
SOI^pi_mcmc,mnist6x256%%ind6477_tar0_eps0.15,mnist,to,3600.07
SOI^pi_mcmc,mnist6x256%%ind6501_tar1_eps0.12,mnist,to,3600.11
SOI^pi_mcmc,mnist6x256%%ind674_tar8_eps0.06,mnist,to,3600.07
SOI^pi_mcmc,mnist6x256%%ind6831_tar4_eps0.12,mnist,to,3600.07
SOI^pi_mcmc,mnist6x256%%ind6953_tar5_eps0.01,mnist,unsat,21.08
SOI^pi_mcmc,mnist6x256%%ind6970_tar6_eps0.15,mnist,to,3600.05
SOI^pi_mcmc,mnist6x256%%ind7294_tar9_eps0.09,mnist,to,3600.05
SOI^pi_mcmc,mnist6x256%%ind729_tar0_eps0.12,mnist,to,3600.06
SOI^pi_mcmc,mnist6x256%%ind7433_tar4_eps0.06,mnist,to,3600.07
SOI^pi_mcmc,mnist6x256%%ind7447_tar3_eps0.09,mnist,to,3600.11
SOI^pi_mcmc,mnist6x256%%ind7481_tar0_eps0.15,mnist,to,3600.08
SOI^pi_mcmc,mnist6x256%%ind7566_tar3_eps0.15,mnist,to,3600.05
SOI^pi_mcmc,mnist6x256%%ind7792_tar5_eps0.03,mnist,unsat,19.23
SOI^pi_mcmc,mnist6x256%%ind7840_tar7_eps0.15,mnist,to,3600.05
SOI^pi_mcmc,mnist6x256%%ind8018_tar0_eps0.01,mnist,unsat,19.47
SOI^pi_mcmc,mnist6x256%%ind8044_tar1_eps0.09,mnist,to,3600.1
SOI^pi_mcmc,mnist6x256%%ind8192_tar7_eps0.12,mnist,to,3600.03
SOI^pi_mcmc,mnist6x256%%ind8285_tar4_eps0.15,mnist,sat,1831.0
SOI^pi_mcmc,mnist6x256%%ind8364_tar0_eps0.01,mnist,unsat,19.36
SOI^pi_mcmc,mnist6x256%%ind8398_tar1_eps0.06,mnist,to,3600.07
SOI^pi_mcmc,mnist6x256%%ind8409_tar0_eps0.12,mnist,to,3600.09
SOI^pi_mcmc,mnist6x256%%ind8480_tar8_eps0.09,mnist,to,3600.05
SOI^pi_mcmc,mnist6x256%%ind8520_tar9_eps0.06,mnist,sat,20.76
SOI^pi_mcmc,mnist6x256%%ind8587_tar1_eps0.09,mnist,to,3600.12
SOI^pi_mcmc,mnist6x256%%ind8681_tar4_eps0.01,mnist,unsat,23.2
SOI^pi_mcmc,mnist6x256%%ind9045_tar2_eps0.12,mnist,sat,31.38
SOI^pi_mcmc,mnist6x256%%ind9227_tar7_eps0.15,mnist,sat,331.2
SOI^pi_mcmc,mnist6x256%%ind92_tar5_eps0.06,mnist,to,3600.05
SOI^pi_mcmc,mnist6x256%%ind931_tar8_eps0.12,mnist,sat,29.51
SOI^pi_mcmc,mnist6x256%%ind9491_tar9_eps0.03,mnist,unsat,28.05
SOI^pi_mcmc,mnist6x256%%ind9512_tar7_eps0.15,mnist,to,3600.1
SOI^pi_mcmc,mnist6x256%%ind9513_tar2_eps0.06,mnist,to,3600.07
SOI^pi_mcmc,mnist6x256%%ind9563_tar1_eps0.03,mnist,unsat,22.52
SOI^pi_mcmc,mnist6x256%%ind980_tar5_eps0.09,mnist,to,3600.07
SOI^pi_mcmc,mnist6x256%%ind9900_tar9_eps0.01,mnist,unsat,21.4
SOI^pi_mcmc,mnist6x256%%ind9909_tar6_eps0.01,mnist,unsat,26.02
SOI^pi_mcmc,mnist6x256%%ind9998_tar0_eps0.12,mnist,to,3600.06
SOI^pi_mcmc,cifar10_base_kw_simp%%ind1087_tar7_eps0.01,cifar10,unsat,24.66
SOI^pi_mcmc,cifar10_base_kw_simp%%ind134_tar5_eps0.03,cifar10,unsat,26.43
SOI^pi_mcmc,cifar10_base_kw_simp%%ind1388_tar4_eps0.09,cifar10,sat,1136.9
SOI^pi_mcmc,cifar10_base_kw_simp%%ind1446_tar2_eps0.15,cifar10,sat,49.99
SOI^pi_mcmc,cifar10_base_kw_simp%%ind1787_tar2_eps0.12,cifar10,sat,27.99
SOI^pi_mcmc,cifar10_base_kw_simp%%ind1812_tar9_eps0.15,cifar10,sat,806.97
SOI^pi_mcmc,cifar10_base_kw_simp%%ind1819_tar4_eps0.01,cifar10,unsat,23.41
SOI^pi_mcmc,cifar10_base_kw_simp%%ind1835_tar4_eps0.09,cifar10,sat,25.75
SOI^pi_mcmc,cifar10_base_kw_simp%%ind1845_tar0_eps0.12,cifar10,sat,3473.39
SOI^pi_mcmc,cifar10_base_kw_simp%%ind1849_tar6_eps0.15,cifar10,sat,36.64
SOI^pi_mcmc,cifar10_base_kw_simp%%ind1872_tar0_eps0.12,cifar10,sat,22.84
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2051_tar9_eps0.03,cifar10,unsat,21.81
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2130_tar4_eps0.15,cifar10,sat,24.45
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2149_tar5_eps0.06,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2172_tar6_eps0.06,cifar10,sat,24.15
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2215_tar6_eps0.06,cifar10,sat,27.94
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2223_tar2_eps0.12,cifar10,sat,362.55
SOI^pi_mcmc,cifar10_base_kw_simp%%ind228_tar2_eps0.12,cifar10,sat,21.7
SOI^pi_mcmc,cifar10_base_kw_simp%%ind22_tar2_eps0.15,cifar10,sat,49.39
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2304_tar7_eps0.15,cifar10,sat,1954.65
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2308_tar5_eps0.01,cifar10,unsat,17.3
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2343_tar3_eps0.01,cifar10,unsat,16.74
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2398_tar2_eps0.01,cifar10,unsat,16.17
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2412_tar5_eps0.06,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2581_tar3_eps0.12,cifar10,sat,2907.48
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2670_tar4_eps0.01,cifar10,unsat,24.09
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2741_tar1_eps0.09,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2796_tar2_eps0.06,cifar10,sat,28.48
SOI^pi_mcmc,cifar10_base_kw_simp%%ind3016_tar3_eps0.06,cifar10,to,3600.09
SOI^pi_mcmc,cifar10_base_kw_simp%%ind3094_tar7_eps0.06,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_base_kw_simp%%ind30_tar3_eps0.03,cifar10,sat,22.26
SOI^pi_mcmc,cifar10_base_kw_simp%%ind3497_tar3_eps0.01,cifar10,unsat,21.83
SOI^pi_mcmc,cifar10_base_kw_simp%%ind3551_tar4_eps0.09,cifar10,sat,20.92
SOI^pi_mcmc,cifar10_base_kw_simp%%ind3566_tar2_eps0.03,cifar10,sat,23.25
SOI^pi_mcmc,cifar10_base_kw_simp%%ind3587_tar5_eps0.15,cifar10,sat,29.04
SOI^pi_mcmc,cifar10_base_kw_simp%%ind3724_tar4_eps0.01,cifar10,unsat,18.02
SOI^pi_mcmc,cifar10_base_kw_simp%%ind38_tar6_eps0.12,cifar10,sat,25.41
SOI^pi_mcmc,cifar10_base_kw_simp%%ind4079_tar1_eps0.03,cifar10,unsat,17.93
SOI^pi_mcmc,cifar10_base_kw_simp%%ind4220_tar7_eps0.06,cifar10,to,3600.04
SOI^pi_mcmc,cifar10_base_kw_simp%%ind4480_tar3_eps0.09,cifar10,sat,37.29
SOI^pi_mcmc,cifar10_base_kw_simp%%ind4514_tar4_eps0.15,cifar10,to,3600.07
SOI^pi_mcmc,cifar10_base_kw_simp%%ind4736_tar0_eps0.03,cifar10,to,3600.12
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5154_tar6_eps0.12,cifar10,sat,33.66
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5163_tar2_eps0.09,cifar10,sat,1463.91
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5440_tar8_eps0.03,cifar10,unsat,19.41
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5506_tar6_eps0.01,cifar10,sat,18.83
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5522_tar7_eps0.03,cifar10,unsat,18.27
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5743_tar7_eps0.15,cifar10,sat,172.74
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5749_tar6_eps0.12,cifar10,sat,440.62
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5752_tar8_eps0.09,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5818_tar0_eps0.09,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5853_tar2_eps0.12,cifar10,sat,40.68
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5874_tar6_eps0.03,cifar10,sat,22.5
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5906_tar9_eps0.01,cifar10,unsat,19.22
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5962_tar9_eps0.06,cifar10,sat,22.99
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6084_tar5_eps0.01,cifar10,unsat,18.76
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6129_tar2_eps0.12,cifar10,sat,28.99
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6174_tar7_eps0.15,cifar10,sat,30.92
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6218_tar6_eps0.03,cifar10,sat,22.41
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6364_tar9_eps0.15,cifar10,sat,25.38
SOI^pi_mcmc,cifar10_base_kw_simp%%ind637_tar0_eps0.15,cifar10,sat,33.17
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6451_tar3_eps0.01,cifar10,unsat,18.45
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6484_tar0_eps0.06,cifar10,sat,23.14
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6496_tar8_eps0.12,cifar10,sat,2699.52
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6499_tar5_eps0.03,cifar10,sat,20.35
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6579_tar3_eps0.06,cifar10,sat,27.88
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6765_tar7_eps0.15,cifar10,sat,60.83
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6799_tar1_eps0.12,cifar10,sat,21.21
SOI^pi_mcmc,cifar10_base_kw_simp%%ind681_tar7_eps0.09,cifar10,to,3600.05
SOI^pi_mcmc,cifar10_base_kw_simp%%ind7154_tar2_eps0.09,cifar10,sat,1773.59
SOI^pi_mcmc,cifar10_base_kw_simp%%ind7173_tar8_eps0.03,cifar10,unsat,19.5
SOI^pi_mcmc,cifar10_base_kw_simp%%ind727_tar1_eps0.09,cifar10,sat,42.81
SOI^pi_mcmc,cifar10_base_kw_simp%%ind7341_tar0_eps0.06,cifar10,to,3600.12
SOI^pi_mcmc,cifar10_base_kw_simp%%ind7371_tar4_eps0.09,cifar10,sat,236.05
SOI^pi_mcmc,cifar10_base_kw_simp%%ind7656_tar9_eps0.09,cifar10,sat,19.91
SOI^pi_mcmc,cifar10_base_kw_simp%%ind7672_tar0_eps0.06,cifar10,to,3600.11
SOI^pi_mcmc,cifar10_base_kw_simp%%ind7986_tar5_eps0.03,cifar10,unsat,17.32
SOI^pi_mcmc,cifar10_base_kw_simp%%ind8209_tar1_eps0.06,cifar10,to,3600.12
SOI^pi_mcmc,cifar10_base_kw_simp%%ind8225_tar3_eps0.01,cifar10,unsat,18.26
SOI^pi_mcmc,cifar10_base_kw_simp%%ind8477_tar0_eps0.06,cifar10,to,3600.08
SOI^pi_mcmc,cifar10_base_kw_simp%%ind8778_tar6_eps0.03,cifar10,unsat,18.6
SOI^pi_mcmc,cifar10_base_kw_simp%%ind8783_tar5_eps0.15,cifar10,sat,38.26
SOI^pi_mcmc,cifar10_base_kw_simp%%ind898_tar9_eps0.01,cifar10,unsat,16.68
SOI^pi_mcmc,cifar10_base_kw_simp%%ind9081_tar2_eps0.12,cifar10,sat,34.41
SOI^pi_mcmc,cifar10_base_kw_simp%%ind9226_tar6_eps0.09,cifar10,sat,132.95
SOI^pi_mcmc,cifar10_base_kw_simp%%ind9266_tar2_eps0.09,cifar10,sat,36.05
SOI^pi_mcmc,cifar10_base_kw_simp%%ind9394_tar6_eps0.01,cifar10,unsat,17.47
SOI^pi_mcmc,cifar10_base_kw_simp%%ind9603_tar3_eps0.03,cifar10,to,3600.05
SOI^pi_mcmc,cifar10_base_kw_simp%%ind9765_tar6_eps0.15,cifar10,sat,168.9
SOI^pi_mcmc,cifar10_base_kw_simp%%ind9777_tar6_eps0.12,cifar10,sat,47.73
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind1034_tar7_eps0.01,cifar10,unsat,19.96
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind1243_tar1_eps0.06,cifar10,to,3600.08
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind1342_tar4_eps0.03,cifar10,unsat,32.86
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind1381_tar5_eps0.09,cifar10,sat,94.29
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind1399_tar0_eps0.09,cifar10,sat,95.71
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind1409_tar7_eps0.09,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind1464_tar4_eps0.12,cifar10,sat,383.85
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind1487_tar0_eps0.01,cifar10,unsat,45.15
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind1617_tar7_eps0.15,cifar10,to,3600.02
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind1643_tar7_eps0.12,cifar10,sat,206.34
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind1860_tar6_eps0.01,cifar10,unsat,38.0
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind2055_tar6_eps0.09,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind2423_tar7_eps0.09,cifar10,sat,242.28
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind2573_tar0_eps0.15,cifar10,to,3600.09
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind2713_tar9_eps0.12,cifar10,to,3600.05
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind2746_tar6_eps0.15,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind2911_tar3_eps0.12,cifar10,to,3600.07
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind2970_tar0_eps0.06,cifar10,to,3600.05
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind3039_tar7_eps0.09,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind3105_tar9_eps0.03,cifar10,unsat,32.29
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind3154_tar8_eps0.01,cifar10,unsat,30.52
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind3447_tar3_eps0.06,cifar10,to,3600.08
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind4004_tar7_eps0.03,cifar10,sat,48.71
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind4340_tar2_eps0.12,cifar10,to,3600.09
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind4351_tar3_eps0.15,cifar10,sat,192.39
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind4378_tar9_eps0.06,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind4532_tar2_eps0.06,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind4550_tar7_eps0.06,cifar10,to,3600.07
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind4757_tar3_eps0.12,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind4973_tar8_eps0.03,cifar10,sat,61.26
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind4985_tar2_eps0.03,cifar10,sat,49.75
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind5209_tar0_eps0.12,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind5242_tar4_eps0.09,cifar10,sat,132.94
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind5433_tar4_eps0.03,cifar10,to,3600.05
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind5455_tar6_eps0.15,cifar10,sat,153.93
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind5619_tar4_eps0.15,cifar10,sat,2042.09
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind5886_tar0_eps0.01,cifar10,unsat,43.74
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind5897_tar3_eps0.06,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind600_tar7_eps0.01,cifar10,unsat,32.72
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6072_tar1_eps0.15,cifar10,sat,2020.26
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6110_tar2_eps0.03,cifar10,unsat,43.19
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6177_tar1_eps0.09,cifar10,sat,575.17
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind618_tar3_eps0.03,cifar10,unsat,43.69
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6265_tar1_eps0.09,cifar10,sat,111.68
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6310_tar7_eps0.03,cifar10,unsat,43.46
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6444_tar2_eps0.12,cifar10,sat,153.77
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6545_tar0_eps0.01,cifar10,sat,52.02
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6560_tar5_eps0.12,cifar10,sat,198.35
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6598_tar3_eps0.09,cifar10,sat,74.55
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6633_tar1_eps0.06,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6637_tar4_eps0.15,cifar10,sat,332.46
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6731_tar8_eps0.12,cifar10,to,3600.08
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6734_tar9_eps0.03,cifar10,sat,89.73
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6755_tar4_eps0.01,cifar10,unsat,42.72
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind7047_tar9_eps0.01,cifar10,unsat,46.84
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind7128_tar2_eps0.15,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind7305_tar9_eps0.01,cifar10,unsat,37.0
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind7429_tar9_eps0.03,cifar10,sat,165.99
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind7460_tar9_eps0.12,cifar10,to,3600.07
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind7526_tar2_eps0.09,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind7534_tar2_eps0.06,cifar10,sat,72.9
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind7535_tar0_eps0.09,cifar10,sat,133.74
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind7865_tar8_eps0.06,cifar10,unsat,26.16
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind7884_tar1_eps0.03,cifar10,to,3600.04
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind795_tar8_eps0.06,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind8024_tar2_eps0.01,cifar10,unsat,43.48
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind8147_tar8_eps0.01,cifar10,unsat,32.9
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind8163_tar8_eps0.15,cifar10,to,3600.04
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind8171_tar7_eps0.15,cifar10,sat,155.71
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind8207_tar6_eps0.15,cifar10,sat,2307.82
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind8392_tar4_eps0.01,cifar10,unsat,43.75
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind8439_tar4_eps0.15,cifar10,sat,111.8
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind8482_tar0_eps0.12,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind8654_tar8_eps0.12,cifar10,sat,2163.38
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind8773_tar1_eps0.09,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind8812_tar2_eps0.06,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9004_tar0_eps0.01,cifar10,unsat,40.18
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9028_tar2_eps0.15,cifar10,sat,391.39
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9266_tar5_eps0.03,cifar10,to,3600.11
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9273_tar2_eps0.09,cifar10,sat,158.72
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9311_tar0_eps0.01,cifar10,unsat,37.0
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9405_tar2_eps0.12,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9691_tar0_eps0.06,cifar10,to,3600.05
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9734_tar1_eps0.09,cifar10,to,3600.11
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9767_tar3_eps0.06,cifar10,to,3600.11
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind977_tar1_eps0.15,cifar10,sat,915.32
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9827_tar8_eps0.06,cifar10,to,3600.12
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9856_tar1_eps0.03,cifar10,to,3600.09
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9918_tar1_eps0.03,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9968_tar8_eps0.12,cifar10,to,3600.02
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind1129_tar1_eps0.15,cifar10,to,3600.08
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind1176_tar3_eps0.15,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind1190_tar4_eps0.03,cifar10,unsat,45.68
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind1209_tar4_eps0.01,cifar10,unsat,48.25
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind1486_tar0_eps0.01,cifar10,unsat,43.79
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind1525_tar9_eps0.09,cifar10,to,3600.09
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind1546_tar9_eps0.12,cifar10,to,3600.04
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind1574_tar6_eps0.06,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind1665_tar2_eps0.03,cifar10,to,3600.09
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind1832_tar3_eps0.09,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind1925_tar3_eps0.06,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind2009_tar0_eps0.01,cifar10,unsat,44.24
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind2144_tar7_eps0.03,cifar10,unsat,53.6
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind2159_tar0_eps0.06,cifar10,sat,53.08
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind232_tar2_eps0.01,cifar10,unsat,46.86
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind2447_tar1_eps0.01,cifar10,sat,45.38
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind2685_tar4_eps0.03,cifar10,sat,54.22
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind2702_tar5_eps0.15,cifar10,to,3600.08
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind2813_tar5_eps0.06,cifar10,to,3600.08
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind2942_tar7_eps0.03,cifar10,unsat,51.01
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind2955_tar8_eps0.12,cifar10,to,3600.08
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind3197_tar4_eps0.01,cifar10,sat,50.16
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind3485_tar4_eps0.12,cifar10,to,3600.05
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind3551_tar6_eps0.12,cifar10,to,3600.11
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind3573_tar4_eps0.15,cifar10,to,3600.04
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind3581_tar1_eps0.03,cifar10,to,3600.04
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind3694_tar4_eps0.09,cifar10,sat,364.0
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind378_tar3_eps0.03,cifar10,sat,54.75
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind388_tar8_eps0.01,cifar10,unsat,38.93
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind3914_tar8_eps0.03,cifar10,unsat,43.72
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind4163_tar1_eps0.09,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind4381_tar8_eps0.06,cifar10,to,3600.05
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind4513_tar7_eps0.15,cifar10,sat,522.45
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind4579_tar1_eps0.03,cifar10,to,3600.12
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind4625_tar1_eps0.15,cifar10,to,3600.07
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind4762_tar4_eps0.12,cifar10,to,3600.12
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind5055_tar1_eps0.06,cifar10,to,3600.07
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind5064_tar3_eps0.09,cifar10,to,3600.11
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind5096_tar6_eps0.12,cifar10,sat,742.7
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind5203_tar0_eps0.01,cifar10,unsat,41.26
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind5226_tar9_eps0.06,cifar10,to,3600.04
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind5430_tar2_eps0.06,cifar10,to,3600.02
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind5490_tar5_eps0.12,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind5559_tar0_eps0.09,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind5625_tar6_eps0.09,cifar10,to,3600.11
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind5699_tar2_eps0.15,cifar10,to,3600.11
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind5733_tar7_eps0.06,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind585_tar1_eps0.15,cifar10,sat,383.54
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind6009_tar1_eps0.06,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind6122_tar3_eps0.15,cifar10,sat,154.44
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind6434_tar6_eps0.15,cifar10,to,3600.11
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind6486_tar5_eps0.15,cifar10,sat,487.31
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind6504_tar4_eps0.12,cifar10,sat,91.36
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind654_tar1_eps0.12,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind6569_tar5_eps0.03,cifar10,to,3600.08
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind6620_tar0_eps0.01,cifar10,unsat,51.4
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind675_tar4_eps0.15,cifar10,sat,118.57
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind7009_tar2_eps0.01,cifar10,unsat,37.87
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind716_tar7_eps0.09,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind7335_tar2_eps0.09,cifar10,sat,85.55
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind7382_tar5_eps0.09,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind7522_tar3_eps0.03,cifar10,sat,68.38
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind7558_tar3_eps0.01,cifar10,unsat,37.36
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind7656_tar2_eps0.12,cifar10,to,3600.05
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind7876_tar7_eps0.12,cifar10,to,3600.05
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind7964_tar7_eps0.01,cifar10,unsat,46.77
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind8050_tar3_eps0.03,cifar10,sat,69.92
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind8164_tar2_eps0.09,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind8280_tar7_eps0.06,cifar10,sat,53.64
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind8575_tar4_eps0.15,cifar10,sat,3115.31
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind8766_tar0_eps0.01,cifar10,unsat,48.65
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind8771_tar4_eps0.01,cifar10,unsat,50.05
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind8792_tar7_eps0.09,cifar10,to,3600.11
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind8857_tar1_eps0.12,cifar10,sat,272.15
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind8951_tar6_eps0.06,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind8951_tar7_eps0.12,cifar10,sat,188.35
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9004_tar3_eps0.09,cifar10,to,3600.07
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9032_tar0_eps0.06,cifar10,sat,74.58
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9080_tar7_eps0.15,cifar10,to,3600.09
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9163_tar1_eps0.01,cifar10,unsat,41.25
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9212_tar1_eps0.03,cifar10,to,3600.07
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9321_tar7_eps0.06,cifar10,to,3600.09
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9341_tar6_eps0.03,cifar10,sat,48.38
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind943_tar7_eps0.09,cifar10,to,3600.04
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9465_tar7_eps0.03,cifar10,sat,60.53
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9502_tar3_eps0.06,cifar10,to,3600.09
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9513_tar1_eps0.09,cifar10,to,3600.08
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind954_tar3_eps0.15,cifar10,to,3600.11
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9640_tar1_eps0.12,cifar10,sat,90.53
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9696_tar4_eps0.12,cifar10,sat,167.7
SOI^pi_mcmc,32x16_688%%ind10115_eps0.06_delta2.0,taxi,sat,13.58
SOI^pi_mcmc,32x16_688%%ind1047_eps0.03_delta2.0,taxi,sat,12.58
SOI^pi_mcmc,32x16_688%%ind10672_eps0.03_delta6.0,taxi,sat,12.6
SOI^pi_mcmc,32x16_688%%ind11023_eps0.03_delta2.0,taxi,sat,12.56
SOI^pi_mcmc,32x16_688%%ind11525_eps0.01_delta2.0,taxi,sat,12.67
SOI^pi_mcmc,32x16_688%%ind11568_eps0.06_delta6.0,taxi,sat,12.53
SOI^pi_mcmc,32x16_688%%ind11783_eps0.06_delta6.0,taxi,sat,12.65
SOI^pi_mcmc,32x16_688%%ind12346_eps0.06_delta2.0,taxi,sat,11.52
SOI^pi_mcmc,32x16_688%%ind12443_eps0.06_delta6.0,taxi,sat,11.55
SOI^pi_mcmc,32x16_688%%ind13085_eps0.03_delta2.0,taxi,sat,11.51
SOI^pi_mcmc,32x16_688%%ind13371_eps0.03_delta6.0,taxi,sat,11.63
SOI^pi_mcmc,32x16_688%%ind13415_eps0.01_delta2.0,taxi,sat,9.51
SOI^pi_mcmc,32x16_688%%ind13672_eps0.01_delta2.0,taxi,sat,9.66
SOI^pi_mcmc,32x16_688%%ind13849_eps0.06_delta2.0,taxi,sat,13.55
SOI^pi_mcmc,32x16_688%%ind14137_eps0.03_delta6.0,taxi,to,3600.11
SOI^pi_mcmc,32x16_688%%ind14491_eps0.03_delta2.0,taxi,sat,12.61
SOI^pi_mcmc,32x16_688%%ind14529_eps0.03_delta2.0,taxi,sat,12.5
SOI^pi_mcmc,32x16_688%%ind15530_eps0.03_delta2.0,taxi,sat,12.55
SOI^pi_mcmc,32x16_688%%ind15670_eps0.01_delta6.0,taxi,unsat,19.88
SOI^pi_mcmc,32x16_688%%ind1575_eps0.01_delta6.0,taxi,unsat,17.16
SOI^pi_mcmc,32x16_688%%ind15925_eps0.01_delta6.0,taxi,unsat,36.98
SOI^pi_mcmc,32x16_688%%ind15991_eps0.01_delta6.0,taxi,unsat,33.78
SOI^pi_mcmc,32x16_688%%ind1607_eps0.03_delta6.0,taxi,sat,11.63
SOI^pi_mcmc,32x16_688%%ind1624_eps0.01_delta2.0,taxi,sat,11.53
SOI^pi_mcmc,32x16_688%%ind16643_eps0.01_delta2.0,taxi,sat,11.7
SOI^pi_mcmc,32x16_688%%ind17335_eps0.06_delta6.0,taxi,sat,11.82
SOI^pi_mcmc,32x16_688%%ind17512_eps0.06_delta2.0,taxi,sat,11.62
SOI^pi_mcmc,32x16_688%%ind17556_eps0.06_delta2.0,taxi,sat,11.69
SOI^pi_mcmc,32x16_688%%ind17730_eps0.03_delta6.0,taxi,sat,10.57
SOI^pi_mcmc,32x16_688%%ind17956_eps0.01_delta6.0,taxi,unsat,7.92
SOI^pi_mcmc,32x16_688%%ind18002_eps0.06_delta6.0,taxi,sat,7.15
SOI^pi_mcmc,32x16_688%%ind18116_eps0.03_delta2.0,taxi,sat,7.08
SOI^pi_mcmc,32x16_688%%ind1814_eps0.01_delta6.0,taxi,unsat,7.0
SOI^pi_mcmc,32x16_688%%ind18309_eps0.06_delta2.0,taxi,sat,6.97
SOI^pi_mcmc,32x16_688%%ind18527_eps0.06_delta2.0,taxi,sat,7.23
SOI^pi_mcmc,32x16_688%%ind18550_eps0.01_delta2.0,taxi,sat,7.32
SOI^pi_mcmc,32x16_688%%ind18791_eps0.01_delta6.0,taxi,unsat,7.14
SOI^pi_mcmc,32x16_688%%ind18827_eps0.01_delta2.0,taxi,unsat,7.89
SOI^pi_mcmc,32x16_688%%ind1898_eps0.06_delta2.0,taxi,sat,6.11
SOI^pi_mcmc,32x16_688%%ind19117_eps0.01_delta2.0,taxi,sat,6.31
SOI^pi_mcmc,32x16_688%%ind19134_eps0.01_delta2.0,taxi,sat,6.15
SOI^pi_mcmc,32x16_688%%ind1920_eps0.01_delta6.0,taxi,unsat,6.19
SOI^pi_mcmc,32x16_688%%ind19247_eps0.06_delta6.0,taxi,sat,6.06
SOI^pi_mcmc,32x16_688%%ind19276_eps0.06_delta6.0,taxi,sat,6.22
SOI^pi_mcmc,32x16_688%%ind19558_eps0.06_delta6.0,taxi,sat,5.0
SOI^pi_mcmc,32x16_688%%ind19734_eps0.01_delta6.0,taxi,unsat,19.68
SOI^pi_mcmc,32x16_688%%ind19765_eps0.03_delta2.0,taxi,sat,7.23
SOI^pi_mcmc,32x16_688%%ind19930_eps0.03_delta6.0,taxi,sat,8.61
SOI^pi_mcmc,32x16_688%%ind2273_eps0.03_delta6.0,taxi,sat,7.24
SOI^pi_mcmc,32x16_688%%ind230_eps0.01_delta2.0,taxi,sat,7.21
SOI^pi_mcmc,32x16_688%%ind2810_eps0.06_delta2.0,taxi,sat,7.3
SOI^pi_mcmc,32x16_688%%ind295_eps0.01_delta6.0,taxi,unsat,7.23
SOI^pi_mcmc,32x16_688%%ind3148_eps0.01_delta2.0,taxi,sat,7.25
SOI^pi_mcmc,32x16_688%%ind3297_eps0.01_delta6.0,taxi,unsat,13.69
SOI^pi_mcmc,32x16_688%%ind332_eps0.03_delta2.0,taxi,sat,6.28
SOI^pi_mcmc,32x16_688%%ind3570_eps0.03_delta2.0,taxi,sat,6.5
SOI^pi_mcmc,32x16_688%%ind3798_eps0.06_delta2.0,taxi,sat,6.1
SOI^pi_mcmc,32x16_688%%ind3907_eps0.06_delta2.0,taxi,sat,6.35
SOI^pi_mcmc,32x16_688%%ind405_eps0.03_delta2.0,taxi,sat,6.35
SOI^pi_mcmc,32x16_688%%ind4530_eps0.03_delta6.0,taxi,sat,6.12
SOI^pi_mcmc,32x16_688%%ind4623_eps0.01_delta2.0,taxi,sat,6.15
SOI^pi_mcmc,32x16_688%%ind4981_eps0.01_delta2.0,taxi,sat,12.77
SOI^pi_mcmc,32x16_688%%ind5228_eps0.01_delta2.0,taxi,sat,12.76
SOI^pi_mcmc,32x16_688%%ind5306_eps0.01_delta2.0,taxi,sat,12.76
SOI^pi_mcmc,32x16_688%%ind5478_eps0.01_delta6.0,taxi,unsat,20.76
SOI^pi_mcmc,32x16_688%%ind5853_eps0.06_delta2.0,taxi,sat,11.76
SOI^pi_mcmc,32x16_688%%ind6279_eps0.06_delta2.0,taxi,sat,11.76
SOI^pi_mcmc,32x16_688%%ind6575_eps0.03_delta6.0,taxi,sat,11.75
SOI^pi_mcmc,32x16_688%%ind6611_eps0.06_delta6.0,taxi,sat,11.85
SOI^pi_mcmc,32x16_688%%ind7096_eps0.06_delta6.0,taxi,sat,11.86
SOI^pi_mcmc,32x16_688%%ind7394_eps0.03_delta2.0,taxi,sat,11.86
SOI^pi_mcmc,32x16_688%%ind7411_eps0.01_delta6.0,taxi,unsat,26.83
SOI^pi_mcmc,32x16_688%%ind7421_eps0.03_delta6.0,taxi,sat,10.78
SOI^pi_mcmc,32x16_688%%ind7483_eps0.06_delta6.0,taxi,sat,10.76
SOI^pi_mcmc,32x16_688%%ind7564_eps0.06_delta6.0,taxi,sat,10.76
SOI^pi_mcmc,32x16_688%%ind7586_eps0.03_delta6.0,taxi,sat,10.77
SOI^pi_mcmc,32x16_688%%ind7742_eps0.03_delta6.0,taxi,unsat,1197.56
SOI^pi_mcmc,32x16_688%%ind776_eps0.06_delta2.0,taxi,sat,11.94
SOI^pi_mcmc,32x16_688%%ind7818_eps0.01_delta6.0,taxi,unsat,13.79
SOI^pi_mcmc,32x16_688%%ind786_eps0.06_delta6.0,taxi,sat,11.99
SOI^pi_mcmc,32x16_688%%ind7979_eps0.03_delta6.0,taxi,sat,10.96
SOI^pi_mcmc,32x16_688%%ind8021_eps0.06_delta6.0,taxi,sat,11.12
SOI^pi_mcmc,32x16_688%%ind825_eps0.06_delta2.0,taxi,sat,10.92
SOI^pi_mcmc,32x16_688%%ind8264_eps0.03_delta6.0,taxi,sat,10.95
SOI^pi_mcmc,32x16_688%%ind916_eps0.03_delta6.0,taxi,sat,10.92
SOI^pi_mcmc,32x16_688%%ind9317_eps0.01_delta6.0,taxi,unsat,10.92
SOI^pi_mcmc,32x16_688%%ind9338_eps0.06_delta6.0,taxi,sat,10.21
SOI^pi_mcmc,32x16_688%%ind9435_eps0.03_delta2.0,taxi,sat,10.0
SOI^pi_mcmc,32x16_688%%ind9507_eps0.03_delta2.0,taxi,sat,10.14
SOI^pi_mcmc,32x16_688%%ind9845_eps0.03_delta2.0,taxi,sat,10.1
SOI^pi_mcmc,64x32_2752%%ind10334_eps0.03_delta6.0,taxi,sat,12.37
SOI^pi_mcmc,64x32_2752%%ind10496_eps0.06_delta2.0,taxi,sat,12.74
SOI^pi_mcmc,64x32_2752%%ind10594_eps0.01_delta6.0,taxi,sat,12.5
SOI^pi_mcmc,64x32_2752%%ind10858_eps0.01_delta2.0,taxi,sat,15.57
SOI^pi_mcmc,64x32_2752%%ind10915_eps0.06_delta2.0,taxi,sat,16.0
SOI^pi_mcmc,64x32_2752%%ind10996_eps0.01_delta2.0,taxi,sat,16.09
SOI^pi_mcmc,64x32_2752%%ind11084_eps0.06_delta2.0,taxi,sat,16.1
SOI^pi_mcmc,64x32_2752%%ind11190_eps0.01_delta2.0,taxi,sat,14.66
SOI^pi_mcmc,64x32_2752%%ind11754_eps0.06_delta2.0,taxi,sat,15.48
SOI^pi_mcmc,64x32_2752%%ind12362_eps0.06_delta6.0,taxi,sat,15.3
SOI^pi_mcmc,64x32_2752%%ind12374_eps0.06_delta2.0,taxi,sat,15.62
SOI^pi_mcmc,64x32_2752%%ind12443_eps0.01_delta2.0,taxi,sat,15.0
SOI^pi_mcmc,64x32_2752%%ind12617_eps0.03_delta2.0,taxi,sat,14.74
SOI^pi_mcmc,64x32_2752%%ind12618_eps0.06_delta6.0,taxi,sat,14.47
SOI^pi_mcmc,64x32_2752%%ind12763_eps0.01_delta6.0,taxi,sat,13.74
SOI^pi_mcmc,64x32_2752%%ind12943_eps0.03_delta2.0,taxi,sat,14.26
SOI^pi_mcmc,64x32_2752%%ind13342_eps0.01_delta6.0,taxi,to,3600.02
SOI^pi_mcmc,64x32_2752%%ind13406_eps0.06_delta6.0,taxi,sat,14.87
SOI^pi_mcmc,64x32_2752%%ind13435_eps0.01_delta6.0,taxi,sat,13.58
SOI^pi_mcmc,64x32_2752%%ind13531_eps0.03_delta6.0,taxi,sat,15.75
SOI^pi_mcmc,64x32_2752%%ind13817_eps0.01_delta6.0,taxi,sat,15.34
SOI^pi_mcmc,64x32_2752%%ind1431_eps0.01_delta2.0,taxi,sat,14.92
SOI^pi_mcmc,64x32_2752%%ind14653_eps0.03_delta2.0,taxi,sat,15.4
SOI^pi_mcmc,64x32_2752%%ind150_eps0.06_delta2.0,taxi,sat,16.01
SOI^pi_mcmc,64x32_2752%%ind15183_eps0.06_delta6.0,taxi,sat,15.73
SOI^pi_mcmc,64x32_2752%%ind15227_eps0.03_delta6.0,taxi,sat,15.52
SOI^pi_mcmc,64x32_2752%%ind16042_eps0.06_delta6.0,taxi,sat,15.56
SOI^pi_mcmc,64x32_2752%%ind1612_eps0.03_delta6.0,taxi,sat,7.1
SOI^pi_mcmc,64x32_2752%%ind16217_eps0.06_delta6.0,taxi,sat,11.16
SOI^pi_mcmc,64x32_2752%%ind16242_eps0.03_delta2.0,taxi,sat,7.95
SOI^pi_mcmc,64x32_2752%%ind1627_eps0.01_delta6.0,taxi,sat,10.47
SOI^pi_mcmc,64x32_2752%%ind16368_eps0.03_delta2.0,taxi,sat,10.31
SOI^pi_mcmc,64x32_2752%%ind16667_eps0.06_delta6.0,taxi,sat,11.74
SOI^pi_mcmc,64x32_2752%%ind17035_eps0.03_delta2.0,taxi,sat,10.95
SOI^pi_mcmc,64x32_2752%%ind1713_eps0.03_delta2.0,taxi,sat,9.24
SOI^pi_mcmc,64x32_2752%%ind17409_eps0.06_delta2.0,taxi,sat,10.53
SOI^pi_mcmc,64x32_2752%%ind17410_eps0.01_delta2.0,taxi,sat,9.01
SOI^pi_mcmc,64x32_2752%%ind1742_eps0.03_delta6.0,taxi,sat,8.97
SOI^pi_mcmc,64x32_2752%%ind17877_eps0.03_delta2.0,taxi,sat,10.05
SOI^pi_mcmc,64x32_2752%%ind1796_eps0.01_delta6.0,taxi,to,3600.09
SOI^pi_mcmc,64x32_2752%%ind17970_eps0.06_delta6.0,taxi,sat,10.31
SOI^pi_mcmc,64x32_2752%%ind18050_eps0.03_delta2.0,taxi,sat,8.58
SOI^pi_mcmc,64x32_2752%%ind18087_eps0.06_delta6.0,taxi,sat,9.57
SOI^pi_mcmc,64x32_2752%%ind18159_eps0.06_delta6.0,taxi,sat,9.8
SOI^pi_mcmc,64x32_2752%%ind18223_eps0.03_delta2.0,taxi,sat,8.79
SOI^pi_mcmc,64x32_2752%%ind18419_eps0.03_delta2.0,taxi,sat,15.3
SOI^pi_mcmc,64x32_2752%%ind18605_eps0.01_delta2.0,taxi,sat,14.86
SOI^pi_mcmc,64x32_2752%%ind1869_eps0.01_delta6.0,taxi,to,3600.04
SOI^pi_mcmc,64x32_2752%%ind19311_eps0.03_delta6.0,taxi,sat,14.8
SOI^pi_mcmc,64x32_2752%%ind19344_eps0.01_delta2.0,taxi,sat,13.85
SOI^pi_mcmc,64x32_2752%%ind19471_eps0.06_delta6.0,taxi,sat,14.12
SOI^pi_mcmc,64x32_2752%%ind19479_eps0.01_delta2.0,taxi,sat,14.13
SOI^pi_mcmc,64x32_2752%%ind19598_eps0.01_delta6.0,taxi,sat,19.03
SOI^pi_mcmc,64x32_2752%%ind19757_eps0.06_delta6.0,taxi,sat,14.66
SOI^pi_mcmc,64x32_2752%%ind19783_eps0.03_delta6.0,taxi,sat,14.14
SOI^pi_mcmc,64x32_2752%%ind2057_eps0.06_delta2.0,taxi,sat,12.49
SOI^pi_mcmc,64x32_2752%%ind2256_eps0.03_delta6.0,taxi,sat,11.6
SOI^pi_mcmc,64x32_2752%%ind2498_eps0.01_delta2.0,taxi,sat,10.34
SOI^pi_mcmc,64x32_2752%%ind2849_eps0.06_delta2.0,taxi,sat,9.96
SOI^pi_mcmc,64x32_2752%%ind299_eps0.01_delta2.0,taxi,sat,9.01
SOI^pi_mcmc,64x32_2752%%ind3069_eps0.03_delta6.0,taxi,sat,10.31
SOI^pi_mcmc,64x32_2752%%ind332_eps0.01_delta6.0,taxi,sat,9.23
SOI^pi_mcmc,64x32_2752%%ind3516_eps0.03_delta6.0,taxi,sat,9.24
SOI^pi_mcmc,64x32_2752%%ind3526_eps0.01_delta6.0,taxi,sat,8.25
SOI^pi_mcmc,64x32_2752%%ind3535_eps0.01_delta6.0,taxi,sat,14.38
SOI^pi_mcmc,64x32_2752%%ind5210_eps0.03_delta2.0,taxi,sat,8.74
SOI^pi_mcmc,64x32_2752%%ind5223_eps0.06_delta2.0,taxi,sat,8.97
SOI^pi_mcmc,64x32_2752%%ind5291_eps0.03_delta6.0,taxi,sat,8.37
SOI^pi_mcmc,64x32_2752%%ind5561_eps0.03_delta6.0,taxi,sat,9.35
SOI^pi_mcmc,64x32_2752%%ind5598_eps0.03_delta6.0,taxi,sat,9.75
SOI^pi_mcmc,64x32_2752%%ind582_eps0.01_delta6.0,taxi,sat,8.58
SOI^pi_mcmc,64x32_2752%%ind587_eps0.06_delta6.0,taxi,sat,9.31
SOI^pi_mcmc,64x32_2752%%ind6178_eps0.06_delta6.0,taxi,sat,9.82
SOI^pi_mcmc,64x32_2752%%ind6319_eps0.01_delta2.0,taxi,sat,8.45
SOI^pi_mcmc,64x32_2752%%ind6605_eps0.03_delta2.0,taxi,sat,8.72
SOI^pi_mcmc,64x32_2752%%ind6697_eps0.01_delta6.0,taxi,sat,11.47
SOI^pi_mcmc,64x32_2752%%ind7165_eps0.03_delta6.0,taxi,sat,10.18
SOI^pi_mcmc,64x32_2752%%ind7492_eps0.01_delta2.0,taxi,sat,9.15
SOI^pi_mcmc,64x32_2752%%ind7700_eps0.01_delta6.0,taxi,sat,8.65
SOI^pi_mcmc,64x32_2752%%ind8084_eps0.06_delta2.0,taxi,sat,10.01
SOI^pi_mcmc,64x32_2752%%ind8467_eps0.06_delta2.0,taxi,sat,9.83
SOI^pi_mcmc,64x32_2752%%ind8542_eps0.03_delta2.0,taxi,sat,9.5
SOI^pi_mcmc,64x32_2752%%ind8558_eps0.03_delta2.0,taxi,sat,9.44
SOI^pi_mcmc,64x32_2752%%ind8829_eps0.06_delta2.0,taxi,sat,9.96
SOI^pi_mcmc,64x32_2752%%ind9074_eps0.06_delta2.0,taxi,sat,10.23
SOI^pi_mcmc,64x32_2752%%ind9556_eps0.06_delta2.0,taxi,sat,9.48
SOI^pi_mcmc,64x32_2752%%ind9559_eps0.03_delta6.0,taxi,sat,9.44
SOI^pi_mcmc,64x32_2752%%ind9609_eps0.06_delta6.0,taxi,sat,8.87
SOI^pi_mcmc,64x32_2752%%ind9688_eps0.01_delta2.0,taxi,sat,8.42
SOI^pi_mcmc,64x32_2752%%ind9902_eps0.01_delta2.0,taxi,sat,8.53
SOI^pi_mcmc,KJ_64x32_2048%%ind10151_eps0.01_delta6.0,taxi,to,3600.05
SOI^pi_mcmc,KJ_64x32_2048%%ind1018_eps0.06_delta6.0,taxi,sat,105.89
SOI^pi_mcmc,KJ_64x32_2048%%ind10311_eps0.06_delta6.0,taxi,sat,1444.06
SOI^pi_mcmc,KJ_64x32_2048%%ind10543_eps0.01_delta2.0,taxi,sat,35.85
SOI^pi_mcmc,KJ_64x32_2048%%ind10931_eps0.06_delta2.0,taxi,sat,56.58
SOI^pi_mcmc,KJ_64x32_2048%%ind11399_eps0.03_delta2.0,taxi,sat,48.81
SOI^pi_mcmc,KJ_64x32_2048%%ind11533_eps0.03_delta6.0,taxi,sat,52.87
SOI^pi_mcmc,KJ_64x32_2048%%ind11678_eps0.01_delta6.0,taxi,to,3600.11
SOI^pi_mcmc,KJ_64x32_2048%%ind12030_eps0.01_delta2.0,taxi,to,3600.1
SOI^pi_mcmc,KJ_64x32_2048%%ind12149_eps0.01_delta6.0,taxi,to,3600.09
SOI^pi_mcmc,KJ_64x32_2048%%ind12873_eps0.01_delta2.0,taxi,sat,229.56
SOI^pi_mcmc,KJ_64x32_2048%%ind12984_eps0.01_delta6.0,taxi,to,3600.06
SOI^pi_mcmc,KJ_64x32_2048%%ind13057_eps0.06_delta2.0,taxi,sat,35.89
SOI^pi_mcmc,KJ_64x32_2048%%ind130_eps0.03_delta2.0,taxi,sat,45.71
SOI^pi_mcmc,KJ_64x32_2048%%ind13160_eps0.06_delta2.0,taxi,sat,50.35
SOI^pi_mcmc,KJ_64x32_2048%%ind14273_eps0.06_delta6.0,taxi,sat,131.44
SOI^pi_mcmc,KJ_64x32_2048%%ind14316_eps0.01_delta2.0,taxi,sat,46.04
SOI^pi_mcmc,KJ_64x32_2048%%ind14390_eps0.03_delta6.0,taxi,sat,207.62
SOI^pi_mcmc,KJ_64x32_2048%%ind14973_eps0.01_delta2.0,taxi,sat,33.56
SOI^pi_mcmc,KJ_64x32_2048%%ind15138_eps0.01_delta2.0,taxi,to,3600.09
SOI^pi_mcmc,KJ_64x32_2048%%ind15225_eps0.06_delta2.0,taxi,sat,38.25
SOI^pi_mcmc,KJ_64x32_2048%%ind15252_eps0.03_delta2.0,taxi,sat,52.64
SOI^pi_mcmc,KJ_64x32_2048%%ind15462_eps0.03_delta6.0,taxi,sat,93.29
SOI^pi_mcmc,KJ_64x32_2048%%ind1580_eps0.06_delta6.0,taxi,sat,46.65
SOI^pi_mcmc,KJ_64x32_2048%%ind15826_eps0.06_delta6.0,taxi,sat,47.14
SOI^pi_mcmc,KJ_64x32_2048%%ind15959_eps0.03_delta6.0,taxi,sat,125.0
SOI^pi_mcmc,KJ_64x32_2048%%ind16098_eps0.03_delta2.0,taxi,sat,35.45
SOI^pi_mcmc,KJ_64x32_2048%%ind16465_eps0.03_delta2.0,taxi,sat,50.41
SOI^pi_mcmc,KJ_64x32_2048%%ind16516_eps0.01_delta2.0,taxi,sat,34.62
SOI^pi_mcmc,KJ_64x32_2048%%ind1686_eps0.01_delta6.0,taxi,to,3600.03
SOI^pi_mcmc,KJ_64x32_2048%%ind16930_eps0.06_delta6.0,taxi,sat,116.19
SOI^pi_mcmc,KJ_64x32_2048%%ind17054_eps0.01_delta2.0,taxi,sat,34.22
SOI^pi_mcmc,KJ_64x32_2048%%ind17200_eps0.06_delta2.0,taxi,sat,37.51
SOI^pi_mcmc,KJ_64x32_2048%%ind17386_eps0.03_delta2.0,taxi,sat,36.37
SOI^pi_mcmc,KJ_64x32_2048%%ind17525_eps0.06_delta6.0,taxi,sat,72.37
SOI^pi_mcmc,KJ_64x32_2048%%ind17533_eps0.06_delta2.0,taxi,sat,39.27
SOI^pi_mcmc,KJ_64x32_2048%%ind17953_eps0.03_delta6.0,taxi,sat,126.77
SOI^pi_mcmc,KJ_64x32_2048%%ind18759_eps0.06_delta6.0,taxi,sat,52.44
SOI^pi_mcmc,KJ_64x32_2048%%ind19047_eps0.01_delta2.0,taxi,sat,37.46
SOI^pi_mcmc,KJ_64x32_2048%%ind19238_eps0.01_delta6.0,taxi,to,3600.12
SOI^pi_mcmc,KJ_64x32_2048%%ind19245_eps0.06_delta2.0,taxi,sat,33.86
SOI^pi_mcmc,KJ_64x32_2048%%ind19273_eps0.06_delta2.0,taxi,sat,35.0
SOI^pi_mcmc,KJ_64x32_2048%%ind19667_eps0.01_delta2.0,taxi,sat,31.78
SOI^pi_mcmc,KJ_64x32_2048%%ind199_eps0.01_delta6.0,taxi,to,3600.1
SOI^pi_mcmc,KJ_64x32_2048%%ind2144_eps0.03_delta6.0,taxi,sat,68.35
SOI^pi_mcmc,KJ_64x32_2048%%ind2271_eps0.03_delta6.0,taxi,sat,64.52
SOI^pi_mcmc,KJ_64x32_2048%%ind2643_eps0.01_delta6.0,taxi,to,3600.02
SOI^pi_mcmc,KJ_64x32_2048%%ind3032_eps0.03_delta2.0,taxi,sat,45.01
SOI^pi_mcmc,KJ_64x32_2048%%ind3099_eps0.06_delta6.0,taxi,sat,52.1
SOI^pi_mcmc,KJ_64x32_2048%%ind3113_eps0.03_delta6.0,taxi,sat,214.82
SOI^pi_mcmc,KJ_64x32_2048%%ind3137_eps0.01_delta2.0,taxi,sat,123.26
SOI^pi_mcmc,KJ_64x32_2048%%ind3318_eps0.03_delta6.0,taxi,sat,175.27
SOI^pi_mcmc,KJ_64x32_2048%%ind3437_eps0.03_delta2.0,taxi,sat,82.92
SOI^pi_mcmc,KJ_64x32_2048%%ind3461_eps0.06_delta6.0,taxi,sat,111.02
SOI^pi_mcmc,KJ_64x32_2048%%ind350_eps0.01_delta6.0,taxi,to,3600.04
SOI^pi_mcmc,KJ_64x32_2048%%ind3792_eps0.06_delta6.0,taxi,sat,244.38
SOI^pi_mcmc,KJ_64x32_2048%%ind3845_eps0.03_delta2.0,taxi,sat,34.66
SOI^pi_mcmc,KJ_64x32_2048%%ind3980_eps0.01_delta6.0,taxi,to,3600.07
SOI^pi_mcmc,KJ_64x32_2048%%ind4168_eps0.01_delta2.0,taxi,sat,47.08
SOI^pi_mcmc,KJ_64x32_2048%%ind4403_eps0.06_delta6.0,taxi,sat,93.53
SOI^pi_mcmc,KJ_64x32_2048%%ind4461_eps0.01_delta6.0,taxi,to,3600.07
SOI^pi_mcmc,KJ_64x32_2048%%ind4610_eps0.06_delta2.0,taxi,sat,38.69
SOI^pi_mcmc,KJ_64x32_2048%%ind4690_eps0.06_delta2.0,taxi,sat,35.46
SOI^pi_mcmc,KJ_64x32_2048%%ind4724_eps0.03_delta2.0,taxi,sat,68.97
SOI^pi_mcmc,KJ_64x32_2048%%ind4965_eps0.03_delta2.0,taxi,sat,34.39
SOI^pi_mcmc,KJ_64x32_2048%%ind498_eps0.03_delta6.0,taxi,sat,49.4
SOI^pi_mcmc,KJ_64x32_2048%%ind5126_eps0.06_delta6.0,taxi,sat,171.16
SOI^pi_mcmc,KJ_64x32_2048%%ind5616_eps0.03_delta6.0,taxi,sat,91.98
SOI^pi_mcmc,KJ_64x32_2048%%ind5710_eps0.06_delta2.0,taxi,sat,32.21
SOI^pi_mcmc,KJ_64x32_2048%%ind5769_eps0.03_delta2.0,taxi,sat,31.44
SOI^pi_mcmc,KJ_64x32_2048%%ind5965_eps0.06_delta2.0,taxi,sat,45.92
SOI^pi_mcmc,KJ_64x32_2048%%ind6210_eps0.01_delta6.0,taxi,to,3600.1
SOI^pi_mcmc,KJ_64x32_2048%%ind6267_eps0.03_delta2.0,taxi,sat,30.12
SOI^pi_mcmc,KJ_64x32_2048%%ind6340_eps0.01_delta6.0,taxi,to,3600.02
SOI^pi_mcmc,KJ_64x32_2048%%ind6372_eps0.01_delta2.0,taxi,to,3600.09
SOI^pi_mcmc,KJ_64x32_2048%%ind6706_eps0.01_delta6.0,taxi,to,3600.05
SOI^pi_mcmc,KJ_64x32_2048%%ind6931_eps0.06_delta6.0,taxi,sat,50.5
SOI^pi_mcmc,KJ_64x32_2048%%ind6954_eps0.03_delta2.0,taxi,sat,30.8
SOI^pi_mcmc,KJ_64x32_2048%%ind7290_eps0.06_delta2.0,taxi,sat,31.88
SOI^pi_mcmc,KJ_64x32_2048%%ind7386_eps0.01_delta2.0,taxi,sat,30.75
SOI^pi_mcmc,KJ_64x32_2048%%ind7553_eps0.06_delta2.0,taxi,sat,96.45
SOI^pi_mcmc,KJ_64x32_2048%%ind765_eps0.03_delta2.0,taxi,sat,31.23
SOI^pi_mcmc,KJ_64x32_2048%%ind793_eps0.03_delta6.0,taxi,sat,57.91
SOI^pi_mcmc,KJ_64x32_2048%%ind8201_eps0.03_delta6.0,taxi,sat,102.9
SOI^pi_mcmc,KJ_64x32_2048%%ind8453_eps0.03_delta6.0,taxi,sat,72.07
SOI^pi_mcmc,KJ_64x32_2048%%ind8834_eps0.01_delta2.0,taxi,to,3600.03
SOI^pi_mcmc,KJ_64x32_2048%%ind9014_eps0.03_delta6.0,taxi,sat,48.69
SOI^pi_mcmc,KJ_64x32_2048%%ind9578_eps0.06_delta6.0,taxi,sat,97.08
SOI^pi_mcmc,KJ_64x32_2048%%ind9798_eps0.06_delta2.0,taxi,sat,31.84
SOI^pi_mcmc,KJ_64x32_2048%%ind9865_eps0.01_delta6.0,taxi,to,3600.05
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind0_eps0.680958984375_target1.0,gtsr,unsat,747.26
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind102_eps0.267310546875_target4.0,gtsr,sat,21.26
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind103_eps0.466330078125_target1.0,gtsr,unsat,3266.75
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind104_eps0.517060546875_target1.0,gtsr,sat,20.48
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind105_eps0.197068359375_target1.0,gtsr,sat,21.22
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind106_eps0.411697265625_target0.0,gtsr,sat,19.0
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind107_eps0.158044921875_target3.0,gtsr,unsat,74.4
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind108_eps0.774615234375_target1.0,gtsr,unsat,141.29
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind109_eps0.515109375_target1.0,gtsr,sat,21.75
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind10_eps0.11316796875_target1.0,gtsr,sat,22.57
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind110_eps0.80778515625_target1.0,gtsr,sat,19.97
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind112_eps0.641935546875_target1.0,gtsr,sat,20.95
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind113_eps0.11316796875_target1.0,gtsr,sat,22.41
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind114_eps0.064388671875_target1.0,gtsr,sat,38.96
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind115_eps0.481939453125_target1.0,gtsr,sat,21.98
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind116_eps0.161947265625_target5.0,gtsr,sat,20.79
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind117_eps0.392185546875_target1.0,gtsr,sat,22.38
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind11_eps0.21853125_target1.0,gtsr,sat,20.3
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind121_eps0.466330078125_target1.0,gtsr,sat,21.11
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind123_eps0.36291796875_target3.0,gtsr,sat,21.17
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind125_eps0.474134765625_target1.0,gtsr,sat,20.41
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind126_eps0.817541015625_target1.0,gtsr,sat,21.75
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind127_eps0.171703125_target3.0,gtsr,sat,20.57
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind129_eps0.5853515625_target1.0,gtsr,sat,21.95
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind12_eps0.483890625_target1.0,gtsr,sat,21.53
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind130_eps0.310236328125_target3.0,gtsr,sat,21.09
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind132_eps0.220482421875_target1.0,gtsr,sat,21.04
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind133_eps0.26926171875_target1.0,gtsr,sat,21.36
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind134_eps0.1951171875_target3.0,gtsr,sat,21.46
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind14_eps0.173654296875_target1.0,gtsr,sat,21.96
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind15_eps0.7414453125_target1.0,gtsr,sat,18.43
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind17_eps0.15219140625_target0.0,gtsr,sat,20.52
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind18_eps0.265359375_target1.0,gtsr,sat,21.2
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind19_eps0.376576171875_target1.0,gtsr,sat,18.71
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind1_eps0.37852734375_target1.0,gtsr,sat,20.58
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind21_eps0.376576171875_target1.0,gtsr,unsat,88.42
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind24_eps0.817541015625_target1.0,gtsr,unsat,445.68
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind26_eps0.04292578125_target4.0,gtsr,sat,20.15
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind27_eps0.796078125_target1.0,gtsr,sat,21.74
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind28_eps0.068291015625_target1.0,gtsr,sat,21.56
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind29_eps0.876076171875_target1.0,gtsr,unsat,1795.56
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind30_eps0.37852734375_target1.0,gtsr,sat,21.02
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind31_eps0.638033203125_target1.0,gtsr,unsat,275.4
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind32_eps0.54242578125_target1.0,gtsr,sat,19.97
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind33_eps0.76876171875_target1.0,gtsr,sat,20.8
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind34_eps0.2575546875_target1.0,gtsr,sat,20.72
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind35_eps0.556083984375_target1.0,gtsr,sat,21.9
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind36_eps0.16780078125_target3.0,gtsr,sat,21.59
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind38_eps0.716080078125_target1.0,gtsr,unsat,429.82
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind39_eps0.056583984375_target5.0,gtsr,sat,22.67
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind3_eps0.6009609375_target1.0,gtsr,sat,20.97
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind45_eps0.290724609375_target1.0,gtsr,sat,21.53
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind47_eps0.59705859375_target1.0,gtsr,sat,21.15
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind48_eps0.265359375_target1.0,gtsr,sat,20.15
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind4_eps0.509255859375_target1.0,gtsr,sat,22.34
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind51_eps0.236091796875_target3.0,gtsr,sat,21.21
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind53_eps0.60486328125_target1.0,gtsr,unsat,117.77
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind54_eps0.115119140625_target3.0,gtsr,sat,22.84
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind57_eps0.390234375_target1.0,gtsr,sat,21.86
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind58_eps0.641935546875_target1.0,gtsr,unsat,337.41
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind60_eps0.24975_target1.0,gtsr,unsat,104.88
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind61_eps0.4292578125_target0.0,gtsr,sat,21.04
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind62_eps0.6790078125_target1.0,gtsr,unsat,582.88
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind64_eps0.1795078125_target1.0,gtsr,sat,21.61
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind66_eps0.680958984375_target1.0,gtsr,sat,20.26
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind67_eps0.40584375_target1.0,gtsr,sat,20.6
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind68_eps0.208775390625_target3.0,gtsr,sat,18.77
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind69_eps0.626326171875_target1.0,gtsr,unsat,2561.8
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind6_eps0.723884765625_target1.0,gtsr,sat,19.08
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind71_eps0.040974609375_target1.0,gtsr,sat,21.57
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind72_eps0.489744140625_target1.0,gtsr,sat,22.91
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind75_eps0.641935546875_target1.0,gtsr,unsat,679.89
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind76_eps0.813638671875_target1.0,gtsr,sat,21.62
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind77_eps0.220482421875_target1.0,gtsr,sat,20.37
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind78_eps0.65949609375_target1.0,gtsr,sat,20.4
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind79_eps0.1326796875_target1.0,gtsr,sat,22.21
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind7_eps0.575595703125_target1.0,gtsr,sat,21.18
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind80_eps0.774615234375_target1.0,gtsr,sat,21.16
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind81_eps0.200970703125_target1.0,gtsr,sat,20.07
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind84_eps0.04292578125_target5.0,gtsr,sat,22.32
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind85_eps0.556083984375_target1.0,gtsr,sat,21.65
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind87_eps0.407794921875_target1.0,gtsr,sat,20.59
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind90_eps0.189263671875_target3.0,gtsr,sat,21.52
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind91_eps0.458525390625_target1.0,gtsr,sat,21.86
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind92_eps0.0390234375_target1.0,gtsr,sat,20.84
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind93_eps0.314138671875_target3.0,gtsr,sat,20.72
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind95_eps0.5541328125_target1.0,gtsr,sat,21.3
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind97_eps0.271212890625_target1.0,gtsr,sat,20.42
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind98_eps0.704373046875_target1.0,gtsr,unsat,228.66
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind9_eps0.481939453125_target1.0,gtsr,sat,21.91
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind0_eps0.774615234375_target1.0,gtsr,unsat,608.94
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind100_eps0.489744140625_target6.0,gtsr,sat,31.92
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind101_eps0.9911953125_target0.0,gtsr,sat,54.94
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind102_eps0.26926171875_target4.0,gtsr,sat,29.45
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind103_eps0.4370625_target0.0,gtsr,sat,28.73
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind10_eps0.079998046875_target3.0,gtsr,sat,31.62
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind11_eps0.359015625_target1.0,gtsr,sat,29.38
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind12_eps0.38633203125_target0.0,gtsr,sat,23.82
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind13_eps0.454623046875_target0.0,gtsr,sat,28.97
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind14_eps0.353162109375_target1.0,gtsr,unsat,383.37
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind15_eps0.75315234375_target1.0,gtsr,sat,43.69
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind16_eps0.993146484375_target0.0,gtsr,sat,65.47
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind18_eps0.37072265625_target1.0,gtsr,sat,30.64
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind19_eps0.645837890625_target1.0,gtsr,sat,38.42
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind1_eps0.442916015625_target0.0,gtsr,unsat,620.17
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind21_eps0.5229140625_target1.0,gtsr,sat,31.42
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind22_eps0.5541328125_target1.0,gtsr,sat,40.31
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind23_eps0.247798828125_target4.0,gtsr,sat,30.22
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind24_eps0.809736328125_target1.0,gtsr,unsat,147.06
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind25_eps0.99509765625_target0.0,gtsr,sat,48.02
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind26_eps0.3356015625_target4.0,gtsr,sat,27.03
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind27_eps0.876076171875_target1.0,gtsr,unsat,220.03
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind28_eps0.263408203125_target1.0,gtsr,sat,85.92
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind29_eps0.868271484375_target1.0,gtsr,sat,37.38
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind30_eps0.107314453125_target0.0,gtsr,sat,54.71
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind31_eps0.801931640625_target1.0,gtsr,unsat,444.57
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind32_eps0.661447265625_target0.0,gtsr,sat,31.62
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind33_eps0.848759765625_target1.0,gtsr,sat,41.64
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind34_eps0.52681640625_target1.0,gtsr,unsat,894.04
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind36_eps0.41755078125_target0.0,gtsr,sat,43.97
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind37_eps0.380478515625_target0.0,gtsr,sat,26.71
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind38_eps0.770712890625_target1.0,gtsr,sat,30.46
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind39_eps0.1326796875_target4.0,gtsr,sat,41.85
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind3_eps0.314138671875_target0.0,gtsr,sat,26.67
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind40_eps0.99509765625_target0.0,gtsr,unsat,58.47
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind41_eps0.751201171875_target1.0,gtsr,unsat,140.25
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind42_eps0.997048828125_target0.0,gtsr,sat,51.86
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind44_eps0.09755859375_target4.0,gtsr,sat,24.36
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind45_eps0.146337890625_target3.0,gtsr,sat,28.87
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind47_eps0.458525390625_target0.0,gtsr,sat,27.3
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind4_eps0.55803515625_target1.0,gtsr,sat,85.05
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind50_eps0.271212890625_target0.0,gtsr,sat,27.04
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind51_eps0.40194140625_target1.0,gtsr,sat,25.62
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind52_eps0.856564453125_target1.0,gtsr,sat,44.57
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind53_eps0.833150390625_target1.0,gtsr,sat,57.04
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind54_eps0.28487109375_target1.0,gtsr,sat,30.22
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind55_eps0.99509765625_target0.0,gtsr,unsat,69.85
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind56_eps0.51901171875_target3.0,gtsr,sat,68.65
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind57_eps0.384380859375_target1.0,gtsr,unsat,87.74
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind58_eps0.595107421875_target1.0,gtsr,sat,31.51
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind59_eps0.997048828125_target0.0,gtsr,sat,47.85
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind5_eps0.353162109375_target5.0,gtsr,sat,27.65
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind61_eps0.037072265625_target1.0,gtsr,sat,25.38
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind62_eps0.517060546875_target1.0,gtsr,sat,45.48
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind63_eps0.993146484375_target0.0,gtsr,unsat,67.85
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind65_eps0.290724609375_target2.0,gtsr,sat,29.45
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind66_eps0.712177734375_target1.0,gtsr,unsat,86.94
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind67_eps0.55803515625_target1.0,gtsr,sat,32.61
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind68_eps0.411697265625_target3.0,gtsr,sat,29.45
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind69_eps0.34340625_target1.0,gtsr,unsat,139.82
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind6_eps0.606814453125_target1.0,gtsr,sat,38.15
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind72_eps0.583400390625_target1.0,gtsr,sat,32.2
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind73_eps0.4916953125_target1.0,gtsr,sat,37.03
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind74_eps0.993146484375_target0.0,gtsr,sat,46.97
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind75_eps0.868271484375_target1.0,gtsr,sat,46.07
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind76_eps0.84680859375_target1.0,gtsr,unsat,1102.94
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind77_eps0.528767578125_target1.0,gtsr,unsat,121.76
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind78_eps0.60486328125_target1.0,gtsr,sat,48.6
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind79_eps0.3043828125_target1.0,gtsr,sat,50.46
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind7_eps0.548279296875_target0.0,gtsr,unsat,220.07
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind80_eps0.829248046875_target1.0,gtsr,sat,53.42
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind81_eps0.314138671875_target1.0,gtsr,sat,34.98
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind82_eps0.989244140625_target0.0,gtsr,unsat,70.03
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind85_eps0.6477890625_target1.0,gtsr,unsat,312.35
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind86_eps0.69851953125_target3.0,gtsr,unsat,227.17
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind87_eps0.794126953125_target1.0,gtsr,unsat,193.1
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind88_eps0.4760859375_target0.0,gtsr,unsat,69.89
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind89_eps0.302431640625_target1.0,gtsr,sat,29.12
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind8_eps0.997048828125_target0.0,gtsr,sat,48.13
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind90_eps0.48779296875_target3.0,gtsr,unsat,228.55
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind91_eps0.5619375_target1.0,gtsr,sat,45.85
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind92_eps0.18341015625_target1.0,gtsr,sat,43.89
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind93_eps0.3668203125_target3.0,gtsr,unsat,129.6
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind94_eps0.997048828125_target0.0,gtsr,sat,50.86
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind95_eps0.624375_target1.0,gtsr,sat,33.96
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind96_eps0.10536328125_target4.0,gtsr,sat,57.43
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind97_eps0.24584765625_target1.0,gtsr,sat,26.46
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind98_eps0.764859375_target1.0,gtsr,sat,38.39
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind99_eps0.997048828125_target0.0,gtsr,unsat,64.19
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind9_eps0.474134765625_target0.0,gtsr,sat,29.69
ERAN_1,ACASXU_experimental_v2a_1_1%%property1,acas,unsat,21.7
ERAN_1,ACASXU_experimental_v2a_1_1%%property2,acas,unsat,43.09
ERAN_1,ACASXU_experimental_v2a_1_1%%property3,acas,unsat,572.6
ERAN_1,ACASXU_experimental_v2a_1_1%%property4,acas,unsat,87.09
ERAN_1,ACASXU_experimental_v2a_1_2%%property1,acas,unsat,21.32
ERAN_1,ACASXU_experimental_v2a_1_2%%property2,acas,sat,55.99
ERAN_1,ACASXU_experimental_v2a_1_2%%property3,acas,unsat,38.79
ERAN_1,ACASXU_experimental_v2a_1_2%%property4,acas,unsat,49.04
ERAN_1,ACASXU_experimental_v2a_1_3%%property1,acas,unsat,22.89
ERAN_1,ACASXU_experimental_v2a_1_3%%property2,acas,sat,74.58
ERAN_1,ACASXU_experimental_v2a_1_3%%property3,acas,unsat,52.59
ERAN_1,ACASXU_experimental_v2a_1_3%%property4,acas,unsat,42.87
ERAN_1,ACASXU_experimental_v2a_1_4%%property1,acas,unsat,21.4
ERAN_1,ACASXU_experimental_v2a_1_4%%property2,acas,sat,35.69
ERAN_1,ACASXU_experimental_v2a_1_4%%property3,acas,unsat,30.39
ERAN_1,ACASXU_experimental_v2a_1_4%%property4,acas,unsat,28.57
ERAN_1,ACASXU_experimental_v2a_1_5%%property1,acas,unsat,27.53
ERAN_1,ACASXU_experimental_v2a_1_5%%property2,acas,sat,145.61
ERAN_1,ACASXU_experimental_v2a_1_5%%property3,acas,unsat,32.46
ERAN_1,ACASXU_experimental_v2a_1_5%%property4,acas,unsat,34.64
ERAN_1,ACASXU_experimental_v2a_1_6%%property1,acas,unsat,27.54
ERAN_1,ACASXU_experimental_v2a_1_6%%property2,acas,sat,122.64
ERAN_1,ACASXU_experimental_v2a_1_6%%property3,acas,unsat,29.9
ERAN_1,ACASXU_experimental_v2a_1_6%%property4,acas,unsat,36.33
ERAN_1,ACASXU_experimental_v2a_1_7%%property1,acas,unsat,27.02
ERAN_1,ACASXU_experimental_v2a_1_7%%property2,acas,unsat,43.31
ERAN_1,ACASXU_experimental_v2a_1_7%%property3,acas,sat,37.9
ERAN_1,ACASXU_experimental_v2a_1_7%%property4,acas,sat,34.0
ERAN_1,ACASXU_experimental_v2a_1_8%%property1,acas,unsat,25.68
ERAN_1,ACASXU_experimental_v2a_1_8%%property2,acas,unsat,54.61
ERAN_1,ACASXU_experimental_v2a_1_8%%property3,acas,sat,34.37
ERAN_1,ACASXU_experimental_v2a_1_8%%property4,acas,sat,33.5
ERAN_1,ACASXU_experimental_v2a_1_9%%property1,acas,unsat,27.7
ERAN_1,ACASXU_experimental_v2a_1_9%%property2,acas,unsat,47.43
ERAN_1,ACASXU_experimental_v2a_1_9%%property3,acas,sat,36.58
ERAN_1,ACASXU_experimental_v2a_1_9%%property4,acas,sat,33.54
ERAN_1,ACASXU_experimental_v2a_2_1%%property1,acas,unsat,27.41
ERAN_1,ACASXU_experimental_v2a_2_1%%property2,acas,sat,35.76
ERAN_1,ACASXU_experimental_v2a_2_1%%property3,acas,unsat,36.12
ERAN_1,ACASXU_experimental_v2a_2_1%%property4,acas,unsat,31.79
ERAN_1,ACASXU_experimental_v2a_2_2%%property1,acas,unsat,30.06
ERAN_1,ACASXU_experimental_v2a_2_2%%property2,acas,sat,52.24
ERAN_1,ACASXU_experimental_v2a_2_2%%property3,acas,unsat,51.1
ERAN_1,ACASXU_experimental_v2a_2_2%%property4,acas,unsat,35.65
ERAN_1,ACASXU_experimental_v2a_2_3%%property1,acas,unsat,25.91
ERAN_1,ACASXU_experimental_v2a_2_3%%property2,acas,sat,42.71
ERAN_1,ACASXU_experimental_v2a_2_3%%property3,acas,unsat,30.82
ERAN_1,ACASXU_experimental_v2a_2_3%%property4,acas,unsat,40.95
ERAN_1,ACASXU_experimental_v2a_2_4%%property1,acas,unsat,29.03
ERAN_1,ACASXU_experimental_v2a_2_4%%property2,acas,sat,53.9
ERAN_1,ACASXU_experimental_v2a_2_4%%property3,acas,unsat,33.89
ERAN_1,ACASXU_experimental_v2a_2_4%%property4,acas,unsat,31.96
ERAN_1,ACASXU_experimental_v2a_2_5%%property1,acas,unsat,41.61
ERAN_1,ACASXU_experimental_v2a_2_5%%property2,acas,sat,95.18
ERAN_1,ACASXU_experimental_v2a_2_5%%property3,acas,unsat,25.61
ERAN_1,ACASXU_experimental_v2a_2_5%%property4,acas,unsat,30.72
ERAN_1,ACASXU_experimental_v2a_2_6%%property1,acas,unsat,39.03
ERAN_1,ACASXU_experimental_v2a_2_6%%property2,acas,sat,686.85
ERAN_1,ACASXU_experimental_v2a_2_6%%property3,acas,unsat,35.73
ERAN_1,ACASXU_experimental_v2a_2_6%%property4,acas,unsat,31.57
ERAN_1,ACASXU_experimental_v2a_2_7%%property1,acas,unsat,55.78
ERAN_1,ACASXU_experimental_v2a_2_7%%property2,acas,sat,347.14
ERAN_1,ACASXU_experimental_v2a_2_7%%property3,acas,unsat,32.98
ERAN_1,ACASXU_experimental_v2a_2_7%%property4,acas,unsat,38.21
ERAN_1,ACASXU_experimental_v2a_2_8%%property1,acas,unsat,75.42
ERAN_1,ACASXU_experimental_v2a_2_8%%property2,acas,sat,95.72
ERAN_1,ACASXU_experimental_v2a_2_8%%property3,acas,unsat,35.73
ERAN_1,ACASXU_experimental_v2a_2_8%%property4,acas,unsat,37.52
ERAN_1,ACASXU_experimental_v2a_2_9%%property1,acas,unsat,71.96
ERAN_1,ACASXU_experimental_v2a_2_9%%property2,acas,sat,112.07
ERAN_1,ACASXU_experimental_v2a_2_9%%property3,acas,unsat,34.93
ERAN_1,ACASXU_experimental_v2a_2_9%%property4,acas,unsat,38.44
ERAN_1,ACASXU_experimental_v2a_3_1%%property1,acas,unsat,28.86
ERAN_1,ACASXU_experimental_v2a_3_1%%property2,acas,sat,58.31
ERAN_1,ACASXU_experimental_v2a_3_1%%property3,acas,unsat,30.46
ERAN_1,ACASXU_experimental_v2a_3_1%%property4,acas,unsat,41.26
ERAN_1,ACASXU_experimental_v2a_3_2%%property1,acas,unsat,28.06
ERAN_1,ACASXU_experimental_v2a_3_2%%property2,acas,sat,54.2
ERAN_1,ACASXU_experimental_v2a_3_2%%property3,acas,unsat,30.24
ERAN_1,ACASXU_experimental_v2a_3_2%%property4,acas,unsat,34.53
ERAN_1,ACASXU_experimental_v2a_3_3%%property1,acas,unsat,28.78
ERAN_1,ACASXU_experimental_v2a_3_3%%property2,acas,unsat,940.27
ERAN_1,ACASXU_experimental_v2a_3_3%%property3,acas,unsat,35.7
ERAN_1,ACASXU_experimental_v2a_3_3%%property4,acas,unsat,33.99
ERAN_1,ACASXU_experimental_v2a_3_4%%property1,acas,unsat,26.58
ERAN_1,ACASXU_experimental_v2a_3_4%%property2,acas,sat,252.4
ERAN_1,ACASXU_experimental_v2a_3_4%%property3,acas,unsat,30.65
ERAN_1,ACASXU_experimental_v2a_3_4%%property4,acas,unsat,30.81
ERAN_1,ACASXU_experimental_v2a_3_5%%property1,acas,unsat,32.8
ERAN_1,ACASXU_experimental_v2a_3_5%%property2,acas,sat,74.94
ERAN_1,ACASXU_experimental_v2a_3_5%%property3,acas,unsat,31.48
ERAN_1,ACASXU_experimental_v2a_3_5%%property4,acas,unsat,31.3
ERAN_1,ACASXU_experimental_v2a_3_6%%property1,acas,unsat,51.31
ERAN_1,ACASXU_experimental_v2a_3_6%%property2,acas,sat,88.22
ERAN_1,ACASXU_experimental_v2a_3_6%%property3,acas,unsat,29.96
ERAN_1,ACASXU_experimental_v2a_3_6%%property4,acas,unsat,35.63
ERAN_1,ACASXU_experimental_v2a_3_7%%property1,acas,unsat,55.97
ERAN_1,ACASXU_experimental_v2a_3_7%%property2,acas,sat,120.21
ERAN_1,ACASXU_experimental_v2a_3_7%%property3,acas,unsat,34.49
ERAN_1,ACASXU_experimental_v2a_3_7%%property4,acas,unsat,32.36
ERAN_1,ACASXU_experimental_v2a_3_8%%property1,acas,unsat,55.18
ERAN_1,ACASXU_experimental_v2a_3_8%%property2,acas,sat,68.5
ERAN_1,ACASXU_experimental_v2a_3_8%%property3,acas,unsat,28.94
ERAN_1,ACASXU_experimental_v2a_3_8%%property4,acas,unsat,32.13
ERAN_1,ACASXU_experimental_v2a_3_9%%property1,acas,unsat,60.1
ERAN_1,ACASXU_experimental_v2a_3_9%%property2,acas,sat,44.64
ERAN_1,ACASXU_experimental_v2a_3_9%%property3,acas,unsat,32.24
ERAN_1,ACASXU_experimental_v2a_3_9%%property4,acas,unsat,30.76
ERAN_1,ACASXU_experimental_v2a_4_1%%property1,acas,unsat,32.55
ERAN_1,ACASXU_experimental_v2a_4_1%%property2,acas,sat,72.49
ERAN_1,ACASXU_experimental_v2a_4_1%%property3,acas,unsat,31.11
ERAN_1,ACASXU_experimental_v2a_4_1%%property4,acas,unsat,51.16
ERAN_1,ACASXU_experimental_v2a_4_2%%property1,acas,unsat,23.47
ERAN_1,ACASXU_experimental_v2a_4_2%%property2,acas,unsat,1252.46
ERAN_1,ACASXU_experimental_v2a_4_2%%property3,acas,unsat,33.88
ERAN_1,ACASXU_experimental_v2a_4_2%%property4,acas,unsat,24.65
ERAN_1,ACASXU_experimental_v2a_4_3%%property1,acas,unsat,21.76
ERAN_1,ACASXU_experimental_v2a_4_3%%property2,acas,sat,27.58
ERAN_1,ACASXU_experimental_v2a_4_3%%property3,acas,unsat,24.12
ERAN_1,ACASXU_experimental_v2a_4_3%%property4,acas,unsat,27.43
ERAN_1,ACASXU_experimental_v2a_4_4%%property1,acas,unsat,14.43
ERAN_1,ACASXU_experimental_v2a_4_4%%property2,acas,sat,33.63
ERAN_1,ACASXU_experimental_v2a_4_4%%property3,acas,unsat,10.64
ERAN_1,ACASXU_experimental_v2a_4_4%%property4,acas,unsat,18.87
ERAN_1,ACASXU_experimental_v2a_4_5%%property1,acas,unsat,26.35
ERAN_1,ACASXU_experimental_v2a_4_5%%property2,acas,sat,164.36
ERAN_1,ACASXU_experimental_v2a_4_5%%property3,acas,unsat,17.69
ERAN_1,ACASXU_experimental_v2a_4_5%%property4,acas,unsat,15.78
ERAN_1,ACASXU_experimental_v2a_4_6%%property1,acas,unsat,51.21
ERAN_1,ACASXU_experimental_v2a_4_6%%property2,acas,sat,170.39
ERAN_1,ACASXU_experimental_v2a_4_6%%property3,acas,unsat,12.93
ERAN_1,ACASXU_experimental_v2a_4_6%%property4,acas,unsat,16.46
ERAN_1,ACASXU_experimental_v2a_4_7%%property1,acas,to,3600.06
ERAN_1,ACASXU_experimental_v2a_4_7%%property2,acas,sat,60.54
ERAN_1,ACASXU_experimental_v2a_4_7%%property3,acas,unsat,17.21
ERAN_1,ACASXU_experimental_v2a_4_7%%property4,acas,unsat,19.87
ERAN_1,ACASXU_experimental_v2a_4_8%%property1,acas,unsat,39.07
ERAN_1,ACASXU_experimental_v2a_4_8%%property2,acas,sat,40.98
ERAN_1,ACASXU_experimental_v2a_4_8%%property3,acas,unsat,21.45
ERAN_1,ACASXU_experimental_v2a_4_8%%property4,acas,unsat,20.69
ERAN_1,ACASXU_experimental_v2a_4_9%%property1,acas,unsat,270.9
ERAN_1,ACASXU_experimental_v2a_4_9%%property2,acas,sat,1190.33
ERAN_1,ACASXU_experimental_v2a_4_9%%property3,acas,unsat,18.93
ERAN_1,ACASXU_experimental_v2a_4_9%%property4,acas,unsat,21.33
ERAN_1,ACASXU_experimental_v2a_5_1%%property1,acas,unsat,14.53
ERAN_1,ACASXU_experimental_v2a_5_1%%property2,acas,sat,22.69
ERAN_1,ACASXU_experimental_v2a_5_1%%property3,acas,unsat,26.29
ERAN_1,ACASXU_experimental_v2a_5_1%%property4,acas,unsat,25.11
ERAN_1,ACASXU_experimental_v2a_5_2%%property1,acas,unsat,15.58
ERAN_1,ACASXU_experimental_v2a_5_2%%property2,acas,sat,28.93
ERAN_1,ACASXU_experimental_v2a_5_2%%property3,acas,unsat,49.59
ERAN_1,ACASXU_experimental_v2a_5_2%%property4,acas,unsat,37.56
ERAN_1,ACASXU_experimental_v2a_5_3%%property1,acas,unsat,9.21
ERAN_1,ACASXU_experimental_v2a_5_3%%property2,acas,sat,154.24
ERAN_1,ACASXU_experimental_v2a_5_3%%property3,acas,unsat,17.97
ERAN_1,ACASXU_experimental_v2a_5_3%%property4,acas,unsat,18.78
ERAN_1,ACASXU_experimental_v2a_5_4%%property1,acas,unsat,13.45
ERAN_1,ACASXU_experimental_v2a_5_4%%property2,acas,sat,27.94
ERAN_1,ACASXU_experimental_v2a_5_4%%property3,acas,unsat,18.87
ERAN_1,ACASXU_experimental_v2a_5_4%%property4,acas,unsat,15.24
ERAN_1,ACASXU_experimental_v2a_5_5%%property1,acas,unsat,18.07
ERAN_1,ACASXU_experimental_v2a_5_5%%property2,acas,sat,32.58
ERAN_1,ACASXU_experimental_v2a_5_5%%property3,acas,unsat,17.5
ERAN_1,ACASXU_experimental_v2a_5_5%%property4,acas,unsat,15.59
ERAN_1,ACASXU_experimental_v2a_5_6%%property1,acas,unsat,33.99
ERAN_1,ACASXU_experimental_v2a_5_6%%property2,acas,sat,107.18
ERAN_1,ACASXU_experimental_v2a_5_6%%property3,acas,unsat,21.83
ERAN_1,ACASXU_experimental_v2a_5_6%%property4,acas,unsat,22.41
ERAN_1,ACASXU_experimental_v2a_5_7%%property1,acas,unsat,29.69
ERAN_1,ACASXU_experimental_v2a_5_7%%property2,acas,sat,51.83
ERAN_1,ACASXU_experimental_v2a_5_7%%property3,acas,unsat,21.42
ERAN_1,ACASXU_experimental_v2a_5_7%%property4,acas,unsat,20.11
ERAN_1,ACASXU_experimental_v2a_5_8%%property1,acas,unsat,73.97
ERAN_1,ACASXU_experimental_v2a_5_8%%property2,acas,sat,102.25
ERAN_1,ACASXU_experimental_v2a_5_8%%property3,acas,unsat,17.8
ERAN_1,ACASXU_experimental_v2a_5_8%%property4,acas,unsat,18.81
ERAN_1,ACASXU_experimental_v2a_5_9%%property1,acas,unsat,40.48
ERAN_1,ACASXU_experimental_v2a_5_9%%property2,acas,sat,292.55
ERAN_1,ACASXU_experimental_v2a_5_9%%property3,acas,unsat,20.23
ERAN_1,ACASXU_experimental_v2a_5_9%%property4,acas,unsat,23.54
ERAN_1,mnist2x256%%ind1087_tar4_eps0.01,mnist,unsat,6.36
ERAN_1,mnist2x256%%ind13_tar7_eps0.06,mnist,unsat,2342.89
ERAN_1,mnist2x256%%ind1819_tar3_eps0.01,mnist,unsat,6.57
ERAN_1,mnist2x256%%ind1857_tar8_eps0.09,mnist,sat,7.25
ERAN_1,mnist2x256%%ind1973_tar0_eps0.03,mnist,unsat,8.26
ERAN_1,mnist2x256%%ind2077_tar2_eps0.09,mnist,to,3600.07
ERAN_1,mnist2x256%%ind2115_tar2_eps0.12,mnist,to,3600.08
ERAN_1,mnist2x256%%ind2212_tar8_eps0.03,mnist,sat,8.42
ERAN_1,mnist2x256%%ind2255_tar5_eps0.15,mnist,sat,17.03
ERAN_1,mnist2x256%%ind228_tar8_eps0.12,mnist,sat,47.8
ERAN_1,mnist2x256%%ind22_tar9_eps0.06,mnist,unsat,13.95
ERAN_1,mnist2x256%%ind2308_tar7_eps0.01,mnist,unsat,6.63
ERAN_1,mnist2x256%%ind2310_tar8_eps0.03,mnist,sat,7.43
ERAN_1,mnist2x256%%ind2343_tar9_eps0.01,mnist,unsat,6.07
ERAN_1,mnist2x256%%ind2398_tar9_eps0.01,mnist,unsat,6.44
ERAN_1,mnist2x256%%ind2404_tar6_eps0.06,mnist,unsat,841.5
ERAN_1,mnist2x256%%ind2448_tar1_eps0.03,mnist,unsat,9.48
ERAN_1,mnist2x256%%ind2510_tar2_eps0.09,mnist,sat,10.39
ERAN_1,mnist2x256%%ind2645_tar6_eps0.15,mnist,sat,46.73
ERAN_1,mnist2x256%%ind2648_tar6_eps0.09,mnist,to,3600.1
ERAN_1,mnist2x256%%ind2670_tar6_eps0.01,mnist,unsat,6.58
ERAN_1,mnist2x256%%ind2706_tar2_eps0.12,mnist,to,3600.04
ERAN_1,mnist2x256%%ind2737_tar9_eps0.06,mnist,sat,236.47
ERAN_1,mnist2x256%%ind2747_tar1_eps0.09,mnist,unsat,15.9
ERAN_1,mnist2x256%%ind2761_tar5_eps0.06,mnist,unsat,20.58
ERAN_1,mnist2x256%%ind3070_tar0_eps0.12,mnist,to,3600.12
ERAN_1,mnist2x256%%ind3497_tar3_eps0.01,mnist,unsat,5.93
ERAN_1,mnist2x256%%ind3526_tar3_eps0.03,mnist,unsat,10.56
ERAN_1,mnist2x256%%ind3611_tar9_eps0.15,mnist,sat,784.39
ERAN_1,mnist2x256%%ind3623_tar6_eps0.03,mnist,unsat,6.72
ERAN_1,mnist2x256%%ind3724_tar5_eps0.01,mnist,unsat,5.58
ERAN_1,mnist2x256%%ind381_tar0_eps0.09,mnist,sat,182.66
ERAN_1,mnist2x256%%ind3863_tar3_eps0.12,mnist,sat,53.98
ERAN_1,mnist2x256%%ind38_tar1_eps0.12,mnist,sat,13.41
ERAN_1,mnist2x256%%ind4018_tar7_eps0.15,mnist,to,3600.11
ERAN_1,mnist2x256%%ind4136_tar0_eps0.12,mnist,to,3600.07
ERAN_1,mnist2x256%%ind4175_tar0_eps0.06,mnist,to,3600.04
ERAN_1,mnist2x256%%ind4477_tar4_eps0.15,mnist,to,3600.1
ERAN_1,mnist2x256%%ind4540_tar1_eps0.09,mnist,sat,25.79
ERAN_1,mnist2x256%%ind4631_tar2_eps0.12,mnist,sat,32.94
ERAN_1,mnist2x256%%ind4655_tar8_eps0.15,mnist,sat,29.98
ERAN_1,mnist2x256%%ind4670_tar0_eps0.06,mnist,to,3600.05
ERAN_1,mnist2x256%%ind4687_tar2_eps0.09,mnist,sat,13.24
ERAN_1,mnist2x256%%ind4804_tar1_eps0.15,mnist,unsat,1069.57
ERAN_1,mnist2x256%%ind4904_tar5_eps0.03,mnist,unsat,6.93
ERAN_1,mnist2x256%%ind5000_tar5_eps0.03,mnist,unsat,7.06
ERAN_1,mnist2x256%%ind506_tar6_eps0.12,mnist,sat,808.38
ERAN_1,mnist2x256%%ind5169_tar9_eps0.03,mnist,sat,8.76
ERAN_1,mnist2x256%%ind5188_tar5_eps0.03,mnist,unsat,6.45
ERAN_1,mnist2x256%%ind5269_tar2_eps0.12,mnist,sat,40.27
ERAN_1,mnist2x256%%ind5506_tar3_eps0.01,mnist,unsat,6.06
ERAN_1,mnist2x256%%ind5777_tar5_eps0.09,mnist,unsat,9.64
ERAN_1,mnist2x256%%ind5906_tar2_eps0.01,mnist,unsat,6.58
ERAN_1,mnist2x256%%ind5934_tar1_eps0.03,mnist,unsat,7.45
ERAN_1,mnist2x256%%ind5964_tar6_eps0.12,mnist,to,3600.1
ERAN_1,mnist2x256%%ind6084_tar4_eps0.01,mnist,unsat,6.17
ERAN_1,mnist2x256%%ind62_tar6_eps0.03,mnist,sat,9.64
ERAN_1,mnist2x256%%ind631_tar6_eps0.03,mnist,unsat,6.56
ERAN_1,mnist2x256%%ind6320_tar3_eps0.06,mnist,sat,17.46
ERAN_1,mnist2x256%%ind6340_tar6_eps0.12,mnist,sat,22.74
ERAN_1,mnist2x256%%ind6451_tar3_eps0.01,mnist,unsat,5.89
ERAN_1,mnist2x256%%ind6655_tar0_eps0.12,mnist,sat,14.23
ERAN_1,mnist2x256%%ind6765_tar4_eps0.09,mnist,sat,10.94
ERAN_1,mnist2x256%%ind6852_tar0_eps0.12,mnist,sat,86.19
ERAN_1,mnist2x256%%ind6915_tar7_eps0.09,mnist,sat,774.04
ERAN_1,mnist2x256%%ind7015_tar5_eps0.15,mnist,sat,251.75
ERAN_1,mnist2x256%%ind7085_tar6_eps0.06,mnist,unsat,712.31
ERAN_1,mnist2x256%%ind7163_tar7_eps0.03,mnist,unsat,6.94
ERAN_1,mnist2x256%%ind7448_tar7_eps0.06,mnist,unsat,18.49
ERAN_1,mnist2x256%%ind746_tar4_eps0.09,mnist,to,3600.03
ERAN_1,mnist2x256%%ind7472_tar9_eps0.15,mnist,sat,12.24
ERAN_1,mnist2x256%%ind7919_tar1_eps0.06,mnist,unsat,6.73
ERAN_1,mnist2x256%%ind7945_tar3_eps0.06,mnist,sat,9.07
ERAN_1,mnist2x256%%ind8173_tar0_eps0.06,mnist,unsat,2307.36
ERAN_1,mnist2x256%%ind8225_tar3_eps0.01,mnist,unsat,5.71
ERAN_1,mnist2x256%%ind8250_tar7_eps0.15,mnist,sat,2781.48
ERAN_1,mnist2x256%%ind8428_tar4_eps0.15,mnist,sat,36.97
ERAN_1,mnist2x256%%ind868_tar4_eps0.09,mnist,sat,3335.41
ERAN_1,mnist2x256%%ind898_tar3_eps0.01,mnist,unsat,6.21
ERAN_1,mnist2x256%%ind8996_tar7_eps0.06,mnist,unsat,12.82
ERAN_1,mnist2x256%%ind9005_tar9_eps0.15,mnist,sat,19.71
ERAN_1,mnist2x256%%ind9039_tar2_eps0.03,mnist,unsat,6.57
ERAN_1,mnist2x256%%ind9229_tar5_eps0.15,mnist,sat,89.42
ERAN_1,mnist2x256%%ind9394_tar6_eps0.01,mnist,unsat,6.86
ERAN_1,mnist2x256%%ind9567_tar6_eps0.12,mnist,to,3600.09
ERAN_1,mnist2x256%%ind959_tar1_eps0.15,mnist,sat,118.27
ERAN_1,mnist2x256%%ind9620_tar4_eps0.09,mnist,sat,1102.35
ERAN_1,mnist2x256%%ind9667_tar6_eps0.15,mnist,to,3600.1
ERAN_1,mnist2x256%%ind9783_tar3_eps0.09,mnist,sat,38.32
ERAN_1,mnist2x256%%ind9919_tar2_eps0.06,mnist,sat,25.21
ERAN_1,mnist4x256%%ind1090_tar6_eps0.15,mnist,to,3600.07
ERAN_1,mnist4x256%%ind1190_tar4_eps0.03,mnist,unsat,7.19
ERAN_1,mnist4x256%%ind1249_tar4_eps0.01,mnist,unsat,7.13
ERAN_1,mnist4x256%%ind1307_tar2_eps0.06,mnist,to,3600.1
ERAN_1,mnist4x256%%ind1487_tar1_eps0.06,mnist,to,3600.07
ERAN_1,mnist4x256%%ind1546_tar9_eps0.12,mnist,to,3600.06
ERAN_1,mnist4x256%%ind1665_tar2_eps0.03,mnist,to,3600.07
ERAN_1,mnist4x256%%ind1668_tar7_eps0.06,mnist,to,3600.11
ERAN_1,mnist4x256%%ind1792_tar2_eps0.09,mnist,to,3600.07
ERAN_1,mnist4x256%%ind1801_tar3_eps0.09,mnist,to,3600.12
ERAN_1,mnist4x256%%ind1830_tar6_eps0.06,mnist,to,3600.06
ERAN_1,mnist4x256%%ind1843_tar7_eps0.15,mnist,to,3600.09
ERAN_1,mnist4x256%%ind2108_tar4_eps0.06,mnist,unsat,1522.11
ERAN_1,mnist4x256%%ind2144_tar3_eps0.03,mnist,unsat,6.95
ERAN_1,mnist4x256%%ind2256_tar1_eps0.15,mnist,to,3600.09
ERAN_1,mnist4x256%%ind2300_tar4_eps0.09,mnist,to,3600.04
ERAN_1,mnist4x256%%ind239_tar7_eps0.09,mnist,to,3600.07
ERAN_1,mnist4x256%%ind2519_tar0_eps0.06,mnist,to,3600.07
ERAN_1,mnist4x256%%ind2566_tar1_eps0.15,mnist,to,3600.06
ERAN_1,mnist4x256%%ind2685_tar4_eps0.03,mnist,unsat,103.9
ERAN_1,mnist4x256%%ind2942_tar7_eps0.03,mnist,unsat,5.82
ERAN_1,mnist4x256%%ind2955_tar8_eps0.12,mnist,sat,75.85
ERAN_1,mnist4x256%%ind3274_tar0_eps0.01,mnist,unsat,6.46
ERAN_1,mnist4x256%%ind3485_tar4_eps0.12,mnist,to,3600.02
ERAN_1,mnist4x256%%ind3551_tar6_eps0.12,mnist,to,3600.08
ERAN_1,mnist4x256%%ind3566_tar5_eps0.15,mnist,to,3600.03
ERAN_1,mnist4x256%%ind3581_tar3_eps0.03,mnist,unsat,6.9
ERAN_1,mnist4x256%%ind3674_tar9_eps0.06,mnist,to,3600.03
ERAN_1,mnist4x256%%ind378_tar5_eps0.03,mnist,to,3600.03
ERAN_1,mnist4x256%%ind3914_tar7_eps0.03,mnist,to,3600.07
ERAN_1,mnist4x256%%ind3962_tar5_eps0.15,mnist,to,3600.06
ERAN_1,mnist4x256%%ind4572_tar3_eps0.15,mnist,to,3600.05
ERAN_1,mnist4x256%%ind4579_tar1_eps0.03,mnist,unsat,21.24
ERAN_1,mnist4x256%%ind4762_tar6_eps0.12,mnist,to,3600.09
ERAN_1,mnist4x256%%ind4859_tar7_eps0.01,mnist,unsat,5.95
ERAN_1,mnist4x256%%ind5096_tar1_eps0.12,mnist,to,3600.07
ERAN_1,mnist4x256%%ind5490_tar5_eps0.12,mnist,to,3600.11
ERAN_1,mnist4x256%%ind5551_tar5_eps0.06,mnist,to,3600.04
ERAN_1,mnist4x256%%ind5616_tar4_eps0.09,mnist,to,3600.11
ERAN_1,mnist4x256%%ind5654_tar2_eps0.09,mnist,sat,41.8
ERAN_1,mnist4x256%%ind5658_tar9_eps0.06,mnist,to,3600.05
ERAN_1,mnist4x256%%ind5936_tar7_eps0.09,mnist,to,3600.07
ERAN_1,mnist4x256%%ind615_tar5_eps0.15,mnist,to,3600.09
ERAN_1,mnist4x256%%ind6214_tar2_eps0.01,mnist,unsat,6.52
ERAN_1,mnist4x256%%ind6294_tar4_eps0.06,mnist,to,3600.18
ERAN_1,mnist4x256%%ind6317_tar3_eps0.01,mnist,unsat,6.37
ERAN_1,mnist4x256%%ind6343_tar2_eps0.09,mnist,to,3600.04
ERAN_1,mnist4x256%%ind6356_tar6_eps0.09,mnist,to,3600.1
ERAN_1,mnist4x256%%ind6504_tar4_eps0.12,mnist,to,3600.08
ERAN_1,mnist4x256%%ind6518_tar4_eps0.15,mnist,to,3600.1
ERAN_1,mnist4x256%%ind654_tar1_eps0.12,mnist,to,3600.07
ERAN_1,mnist4x256%%ind6569_tar4_eps0.03,mnist,to,3600.03
ERAN_1,mnist4x256%%ind667_tar0_eps0.09,mnist,to,3600.09
ERAN_1,mnist4x256%%ind675_tar2_eps0.15,mnist,to,3600.07
ERAN_1,mnist4x256%%ind6785_tar6_eps0.15,mnist,to,3600.05
ERAN_1,mnist4x256%%ind6957_tar4_eps0.01,mnist,unsat,6.0
ERAN_1,mnist4x256%%ind7055_tar5_eps0.09,mnist,to,3600.07
ERAN_1,mnist4x256%%ind7250_tar5_eps0.15,mnist,to,3600.03
ERAN_1,mnist4x256%%ind7377_tar6_eps0.15,mnist,to,3600.05
ERAN_1,mnist4x256%%ind7424_tar2_eps0.01,mnist,unsat,5.74
ERAN_1,mnist4x256%%ind7522_tar3_eps0.03,mnist,unsat,7.13
ERAN_1,mnist4x256%%ind7612_tar0_eps0.09,mnist,to,3600.07
ERAN_1,mnist4x256%%ind7625_tar3_eps0.15,mnist,to,3600.03
ERAN_1,mnist4x256%%ind7656_tar1_eps0.12,mnist,to,3600.07
ERAN_1,mnist4x256%%ind7767_tar1_eps0.01,mnist,unsat,5.34
ERAN_1,mnist4x256%%ind7876_tar7_eps0.12,mnist,to,3600.1
ERAN_1,mnist4x256%%ind8050_tar7_eps0.03,mnist,unsat,6.79
ERAN_1,mnist4x256%%ind8066_tar0_eps0.01,mnist,unsat,5.78
ERAN_1,mnist4x256%%ind8212_tar7_eps0.06,mnist,to,3600.1
ERAN_1,mnist4x256%%ind8291_tar9_eps0.09,mnist,to,3600.08
ERAN_1,mnist4x256%%ind8545_tar6_eps0.01,mnist,unsat,5.91
ERAN_1,mnist4x256%%ind8660_tar5_eps0.06,mnist,to,3600.12
ERAN_1,mnist4x256%%ind8691_tar4_eps0.01,mnist,unsat,6.06
ERAN_1,mnist4x256%%ind8857_tar2_eps0.12,mnist,to,3600.03
ERAN_1,mnist4x256%%ind8951_tar7_eps0.12,mnist,to,3600.03
ERAN_1,mnist4x256%%ind9084_tar0_eps0.01,mnist,unsat,5.69
ERAN_1,mnist4x256%%ind9138_tar0_eps0.01,mnist,unsat,6.03
ERAN_1,mnist4x256%%ind9212_tar8_eps0.03,mnist,unsat,7.31
ERAN_1,mnist4x256%%ind922_tar0_eps0.01,mnist,unsat,6.38
ERAN_1,mnist4x256%%ind9315_tar1_eps0.09,mnist,to,3600.06
ERAN_1,mnist4x256%%ind9341_tar6_eps0.03,mnist,to,3600.05
ERAN_1,mnist4x256%%ind934_tar9_eps0.06,mnist,to,3600.03
ERAN_1,mnist4x256%%ind945_tar8_eps0.01,mnist,unsat,5.96
ERAN_1,mnist4x256%%ind9465_tar1_eps0.03,mnist,unsat,6.06
ERAN_1,mnist4x256%%ind9492_tar7_eps0.06,mnist,to,3600.09
ERAN_1,mnist4x256%%ind950_tar6_eps0.06,mnist,to,3600.06
ERAN_1,mnist4x256%%ind9640_tar1_eps0.12,mnist,to,3600.08
ERAN_1,mnist4x256%%ind9696_tar4_eps0.12,mnist,to,3600.09
ERAN_1,mnist4x256%%ind9805_tar7_eps0.15,mnist,to,3600.05
ERAN_1,mnist4x256%%ind9989_tar2_eps0.09,mnist,to,3600.08
ERAN_1,mnist6x256%%ind1276_tar3_eps0.09,mnist,to,3600.03
ERAN_1,mnist6x256%%ind1346_tar9_eps0.03,mnist,to,3600.02
ERAN_1,mnist6x256%%ind1390_tar7_eps0.09,mnist,to,3600.08
ERAN_1,mnist6x256%%ind1549_tar2_eps0.12,mnist,to,3600.06
ERAN_1,mnist6x256%%ind1722_tar3_eps0.01,mnist,unsat,19.42
ERAN_1,mnist6x256%%ind1898_tar1_eps0.06,mnist,to,3600.11
ERAN_1,mnist6x256%%ind1931_tar7_eps0.03,mnist,to,3600.06
ERAN_1,mnist6x256%%ind2143_tar8_eps0.12,mnist,sat,22.19
ERAN_1,mnist6x256%%ind2160_tar3_eps0.06,mnist,to,3600.03
ERAN_1,mnist6x256%%ind2162_tar6_eps0.15,mnist,to,3600.1
ERAN_1,mnist6x256%%ind2184_tar0_eps0.01,mnist,unsat,7.16
ERAN_1,mnist6x256%%ind2184_tar4_eps0.09,mnist,to,3600.1
ERAN_1,mnist6x256%%ind2242_tar4_eps0.01,mnist,unsat,6.66
ERAN_1,mnist6x256%%ind2301_tar4_eps0.03,mnist,to,3600.03
ERAN_1,mnist6x256%%ind2398_tar8_eps0.01,mnist,unsat,7.07
ERAN_1,mnist6x256%%ind2532_tar5_eps0.12,mnist,to,3600.04
ERAN_1,mnist6x256%%ind260_tar5_eps0.03,mnist,unsat,7.09
ERAN_1,mnist6x256%%ind2665_tar4_eps0.06,mnist,to,3600.05
ERAN_1,mnist6x256%%ind2812_tar1_eps0.12,mnist,to,3600.11
ERAN_1,mnist6x256%%ind2944_tar2_eps0.06,mnist,to,3600.06
ERAN_1,mnist6x256%%ind2992_tar4_eps0.03,mnist,to,3600.06
ERAN_1,mnist6x256%%ind3341_tar9_eps0.01,mnist,unsat,6.48
ERAN_1,mnist6x256%%ind3533_tar5_eps0.12,mnist,to,3600.04
ERAN_1,mnist6x256%%ind3597_tar7_eps0.06,mnist,to,3600.1
ERAN_1,mnist6x256%%ind3796_tar0_eps0.01,mnist,unsat,103.96
ERAN_1,mnist6x256%%ind3812_tar8_eps0.03,mnist,to,3600.12
ERAN_1,mnist6x256%%ind3892_tar0_eps0.09,mnist,to,3600.12
ERAN_1,mnist6x256%%ind4036_tar2_eps0.09,mnist,to,3600.05
ERAN_1,mnist6x256%%ind4224_tar1_eps0.06,mnist,to,3600.02
ERAN_1,mnist6x256%%ind4282_tar5_eps0.01,mnist,unsat,6.59
ERAN_1,mnist6x256%%ind4483_tar1_eps0.09,mnist,to,3600.07
ERAN_1,mnist6x256%%ind4690_tar3_eps0.03,mnist,to,3600.06
ERAN_1,mnist6x256%%ind4993_tar3_eps0.12,mnist,to,3600.08
ERAN_1,mnist6x256%%ind5004_tar9_eps0.15,mnist,to,3600.1
ERAN_1,mnist6x256%%ind5057_tar7_eps0.01,mnist,unsat,7.99
ERAN_1,mnist6x256%%ind5132_tar3_eps0.03,mnist,unsat,287.46
ERAN_1,mnist6x256%%ind515_tar5_eps0.15,mnist,to,3600.04
ERAN_1,mnist6x256%%ind5370_tar0_eps0.15,mnist,to,3600.04
ERAN_1,mnist6x256%%ind5393_tar1_eps0.03,mnist,to,3600.12
ERAN_1,mnist6x256%%ind5537_tar6_eps0.15,mnist,to,3600.07
ERAN_1,mnist6x256%%ind5655_tar5_eps0.06,mnist,to,3600.11
ERAN_1,mnist6x256%%ind5780_tar6_eps0.09,mnist,to,3600.08
ERAN_1,mnist6x256%%ind5786_tar7_eps0.03,mnist,to,3600.04
ERAN_1,mnist6x256%%ind5788_tar1_eps0.09,mnist,to,3600.07
ERAN_1,mnist6x256%%ind5959_tar2_eps0.12,mnist,to,3600.04
ERAN_1,mnist6x256%%ind5989_tar5_eps0.09,mnist,to,3600.03
ERAN_1,mnist6x256%%ind604_tar4_eps0.15,mnist,to,3600.11
ERAN_1,mnist6x256%%ind6176_tar2_eps0.03,mnist,unsat,8.49
ERAN_1,mnist6x256%%ind6265_tar3_eps0.03,mnist,unsat,6.68
ERAN_1,mnist6x256%%ind6266_tar6_eps0.01,mnist,unsat,5.52
ERAN_1,mnist6x256%%ind6342_tar2_eps0.06,mnist,to,3600.08
ERAN_1,mnist6x256%%ind6366_tar0_eps0.06,mnist,to,3600.05
ERAN_1,mnist6x256%%ind6412_tar6_eps0.15,mnist,to,3600.08
ERAN_1,mnist6x256%%ind6477_tar0_eps0.15,mnist,to,3600.1
ERAN_1,mnist6x256%%ind6501_tar1_eps0.12,mnist,to,3600.1
ERAN_1,mnist6x256%%ind674_tar8_eps0.06,mnist,to,3600.08
ERAN_1,mnist6x256%%ind6831_tar4_eps0.12,mnist,to,3600.08
ERAN_1,mnist6x256%%ind6953_tar5_eps0.01,mnist,unsat,8.25
ERAN_1,mnist6x256%%ind6970_tar6_eps0.15,mnist,to,3600.09
ERAN_1,mnist6x256%%ind7294_tar9_eps0.09,mnist,to,3600.08
ERAN_1,mnist6x256%%ind729_tar0_eps0.12,mnist,to,3600.1
ERAN_1,mnist6x256%%ind7433_tar4_eps0.06,mnist,to,3600.09
ERAN_1,mnist6x256%%ind7447_tar3_eps0.09,mnist,to,3600.04
ERAN_1,mnist6x256%%ind7481_tar0_eps0.15,mnist,to,3600.11
ERAN_1,mnist6x256%%ind7566_tar3_eps0.15,mnist,to,3600.03
ERAN_1,mnist6x256%%ind7792_tar5_eps0.03,mnist,unsat,8.27
ERAN_1,mnist6x256%%ind7840_tar7_eps0.15,mnist,to,3600.07
ERAN_1,mnist6x256%%ind8018_tar0_eps0.01,mnist,unsat,8.78
ERAN_1,mnist6x256%%ind8044_tar1_eps0.09,mnist,to,3600.03
ERAN_1,mnist6x256%%ind8192_tar7_eps0.12,mnist,to,3600.06
ERAN_1,mnist6x256%%ind8285_tar4_eps0.15,mnist,to,3600.04
ERAN_1,mnist6x256%%ind8364_tar0_eps0.01,mnist,unsat,6.71
ERAN_1,mnist6x256%%ind8398_tar1_eps0.06,mnist,to,3600.04
ERAN_1,mnist6x256%%ind8409_tar0_eps0.12,mnist,to,3600.12
ERAN_1,mnist6x256%%ind8480_tar8_eps0.09,mnist,to,3600.09
ERAN_1,mnist6x256%%ind8520_tar9_eps0.06,mnist,to,3600.1
ERAN_1,mnist6x256%%ind8587_tar1_eps0.09,mnist,to,3600.1
ERAN_1,mnist6x256%%ind8681_tar4_eps0.01,mnist,unsat,7.4
ERAN_1,mnist6x256%%ind9045_tar2_eps0.12,mnist,to,3600.11
ERAN_1,mnist6x256%%ind9227_tar7_eps0.15,mnist,to,3600.06
ERAN_1,mnist6x256%%ind92_tar5_eps0.06,mnist,to,3600.06
ERAN_1,mnist6x256%%ind931_tar8_eps0.12,mnist,sat,962.36
ERAN_1,mnist6x256%%ind9491_tar9_eps0.03,mnist,unsat,9.06
ERAN_1,mnist6x256%%ind9512_tar7_eps0.15,mnist,to,3600.11
ERAN_1,mnist6x256%%ind9513_tar2_eps0.06,mnist,to,3600.03
ERAN_1,mnist6x256%%ind9563_tar1_eps0.03,mnist,unsat,7.28
ERAN_1,mnist6x256%%ind980_tar5_eps0.09,mnist,to,3600.04
ERAN_1,mnist6x256%%ind9900_tar9_eps0.01,mnist,unsat,8.79
ERAN_1,mnist6x256%%ind9909_tar6_eps0.01,mnist,unsat,8.69
ERAN_1,mnist6x256%%ind9998_tar0_eps0.12,mnist,to,3600.05
ERAN_1,cifar10_base_kw_simp%%ind1087_tar7_eps0.01,cifar10,unsat,12.19
ERAN_1,cifar10_base_kw_simp%%ind134_tar5_eps0.03,cifar10,unsat,16.17
ERAN_1,cifar10_base_kw_simp%%ind1388_tar4_eps0.09,cifar10,sat,101.73
ERAN_1,cifar10_base_kw_simp%%ind1446_tar2_eps0.15,cifar10,sat,53.99
ERAN_1,cifar10_base_kw_simp%%ind1787_tar2_eps0.12,cifar10,sat,19.31
ERAN_1,cifar10_base_kw_simp%%ind1812_tar9_eps0.15,cifar10,sat,130.93
ERAN_1,cifar10_base_kw_simp%%ind1819_tar4_eps0.01,cifar10,unsat,9.28
ERAN_1,cifar10_base_kw_simp%%ind1835_tar4_eps0.09,cifar10,sat,24.61
ERAN_1,cifar10_base_kw_simp%%ind1845_tar0_eps0.12,cifar10,sat,211.04
ERAN_1,cifar10_base_kw_simp%%ind1849_tar6_eps0.15,cifar10,sat,70.02
ERAN_1,cifar10_base_kw_simp%%ind1872_tar0_eps0.12,cifar10,sat,66.75
ERAN_1,cifar10_base_kw_simp%%ind2051_tar9_eps0.03,cifar10,unsat,11.32
ERAN_1,cifar10_base_kw_simp%%ind2130_tar4_eps0.15,cifar10,sat,40.68
ERAN_1,cifar10_base_kw_simp%%ind2149_tar5_eps0.06,cifar10,to,3600.08
ERAN_1,cifar10_base_kw_simp%%ind2172_tar6_eps0.06,cifar10,sat,20.43
ERAN_1,cifar10_base_kw_simp%%ind2215_tar6_eps0.06,cifar10,sat,22.08
ERAN_1,cifar10_base_kw_simp%%ind2223_tar2_eps0.12,cifar10,sat,147.27
ERAN_1,cifar10_base_kw_simp%%ind228_tar2_eps0.12,cifar10,sat,52.89
ERAN_1,cifar10_base_kw_simp%%ind22_tar2_eps0.15,cifar10,sat,32.33
ERAN_1,cifar10_base_kw_simp%%ind2304_tar7_eps0.15,cifar10,sat,213.62
ERAN_1,cifar10_base_kw_simp%%ind2308_tar5_eps0.01,cifar10,unsat,7.96
ERAN_1,cifar10_base_kw_simp%%ind2343_tar3_eps0.01,cifar10,unsat,9.61
ERAN_1,cifar10_base_kw_simp%%ind2398_tar2_eps0.01,cifar10,unsat,8.99
ERAN_1,cifar10_base_kw_simp%%ind2412_tar5_eps0.06,cifar10,sat,142.38
ERAN_1,cifar10_base_kw_simp%%ind2581_tar3_eps0.12,cifar10,sat,211.58
ERAN_1,cifar10_base_kw_simp%%ind2670_tar4_eps0.01,cifar10,unsat,11.17
ERAN_1,cifar10_base_kw_simp%%ind2741_tar1_eps0.09,cifar10,to,3600.06
ERAN_1,cifar10_base_kw_simp%%ind2796_tar2_eps0.06,cifar10,sat,21.55
ERAN_1,cifar10_base_kw_simp%%ind3016_tar3_eps0.06,cifar10,sat,162.56
ERAN_1,cifar10_base_kw_simp%%ind3094_tar7_eps0.06,cifar10,to,3600.03
ERAN_1,cifar10_base_kw_simp%%ind30_tar3_eps0.03,cifar10,sat,15.34
ERAN_1,cifar10_base_kw_simp%%ind3497_tar3_eps0.01,cifar10,unsat,7.99
ERAN_1,cifar10_base_kw_simp%%ind3551_tar4_eps0.09,cifar10,sat,20.45
ERAN_1,cifar10_base_kw_simp%%ind3566_tar2_eps0.03,cifar10,sat,15.9
ERAN_1,cifar10_base_kw_simp%%ind3587_tar5_eps0.15,cifar10,sat,52.31
ERAN_1,cifar10_base_kw_simp%%ind3724_tar4_eps0.01,cifar10,unsat,10.88
ERAN_1,cifar10_base_kw_simp%%ind38_tar6_eps0.12,cifar10,sat,87.72
ERAN_1,cifar10_base_kw_simp%%ind4079_tar1_eps0.03,cifar10,unsat,12.85
ERAN_1,cifar10_base_kw_simp%%ind4220_tar7_eps0.06,cifar10,to,3600.04
ERAN_1,cifar10_base_kw_simp%%ind4480_tar3_eps0.09,cifar10,sat,38.98
ERAN_1,cifar10_base_kw_simp%%ind4514_tar4_eps0.15,cifar10,to,3600.11
ERAN_1,cifar10_base_kw_simp%%ind4736_tar0_eps0.03,cifar10,to,3600.04
ERAN_1,cifar10_base_kw_simp%%ind5154_tar6_eps0.12,cifar10,sat,76.08
ERAN_1,cifar10_base_kw_simp%%ind5163_tar2_eps0.09,cifar10,sat,132.37
ERAN_1,cifar10_base_kw_simp%%ind5440_tar8_eps0.03,cifar10,unsat,12.32
ERAN_1,cifar10_base_kw_simp%%ind5506_tar6_eps0.01,cifar10,sat,13.69
ERAN_1,cifar10_base_kw_simp%%ind5522_tar7_eps0.03,cifar10,unsat,14.65
ERAN_1,cifar10_base_kw_simp%%ind5743_tar7_eps0.15,cifar10,sat,184.58
ERAN_1,cifar10_base_kw_simp%%ind5749_tar6_eps0.12,cifar10,sat,136.48
ERAN_1,cifar10_base_kw_simp%%ind5752_tar8_eps0.09,cifar10,to,3600.11
ERAN_1,cifar10_base_kw_simp%%ind5818_tar0_eps0.09,cifar10,sat,199.62
ERAN_1,cifar10_base_kw_simp%%ind5853_tar2_eps0.12,cifar10,sat,77.88
ERAN_1,cifar10_base_kw_simp%%ind5874_tar6_eps0.03,cifar10,sat,14.5
ERAN_1,cifar10_base_kw_simp%%ind5906_tar9_eps0.01,cifar10,unsat,8.21
ERAN_1,cifar10_base_kw_simp%%ind5962_tar9_eps0.06,cifar10,sat,48.31
ERAN_1,cifar10_base_kw_simp%%ind6084_tar5_eps0.01,cifar10,unsat,8.13
ERAN_1,cifar10_base_kw_simp%%ind6129_tar2_eps0.12,cifar10,sat,40.29
ERAN_1,cifar10_base_kw_simp%%ind6174_tar7_eps0.15,cifar10,sat,40.54
ERAN_1,cifar10_base_kw_simp%%ind6218_tar6_eps0.03,cifar10,sat,16.25
ERAN_1,cifar10_base_kw_simp%%ind6364_tar9_eps0.15,cifar10,sat,53.11
ERAN_1,cifar10_base_kw_simp%%ind637_tar0_eps0.15,cifar10,sat,80.55
ERAN_1,cifar10_base_kw_simp%%ind6451_tar3_eps0.01,cifar10,unsat,8.96
ERAN_1,cifar10_base_kw_simp%%ind6484_tar0_eps0.06,cifar10,sat,21.05
ERAN_1,cifar10_base_kw_simp%%ind6496_tar8_eps0.12,cifar10,sat,189.83
ERAN_1,cifar10_base_kw_simp%%ind6499_tar5_eps0.03,cifar10,sat,18.09
ERAN_1,cifar10_base_kw_simp%%ind6579_tar3_eps0.06,cifar10,sat,49.87
ERAN_1,cifar10_base_kw_simp%%ind6765_tar7_eps0.15,cifar10,sat,115.3
ERAN_1,cifar10_base_kw_simp%%ind6799_tar1_eps0.12,cifar10,sat,46.43
ERAN_1,cifar10_base_kw_simp%%ind681_tar7_eps0.09,cifar10,to,3600.07
ERAN_1,cifar10_base_kw_simp%%ind7154_tar2_eps0.09,cifar10,sat,106.11
ERAN_1,cifar10_base_kw_simp%%ind7173_tar8_eps0.03,cifar10,unsat,9.12
ERAN_1,cifar10_base_kw_simp%%ind727_tar1_eps0.09,cifar10,sat,94.15
ERAN_1,cifar10_base_kw_simp%%ind7341_tar0_eps0.06,cifar10,to,3600.1
ERAN_1,cifar10_base_kw_simp%%ind7371_tar4_eps0.09,cifar10,sat,190.9
ERAN_1,cifar10_base_kw_simp%%ind7656_tar9_eps0.09,cifar10,sat,19.83
ERAN_1,cifar10_base_kw_simp%%ind7672_tar0_eps0.06,cifar10,to,3600.06
ERAN_1,cifar10_base_kw_simp%%ind7986_tar5_eps0.03,cifar10,unsat,7.74
ERAN_1,cifar10_base_kw_simp%%ind8209_tar1_eps0.06,cifar10,to,3600.09
ERAN_1,cifar10_base_kw_simp%%ind8225_tar3_eps0.01,cifar10,unsat,9.49
ERAN_1,cifar10_base_kw_simp%%ind8477_tar0_eps0.06,cifar10,to,3600.02
ERAN_1,cifar10_base_kw_simp%%ind8778_tar6_eps0.03,cifar10,unsat,9.26
ERAN_1,cifar10_base_kw_simp%%ind8783_tar5_eps0.15,cifar10,sat,75.29
ERAN_1,cifar10_base_kw_simp%%ind898_tar9_eps0.01,cifar10,unsat,9.14
ERAN_1,cifar10_base_kw_simp%%ind9081_tar2_eps0.12,cifar10,sat,56.07
ERAN_1,cifar10_base_kw_simp%%ind9226_tar6_eps0.09,cifar10,sat,77.51
ERAN_1,cifar10_base_kw_simp%%ind9266_tar2_eps0.09,cifar10,sat,56.92
ERAN_1,cifar10_base_kw_simp%%ind9394_tar6_eps0.01,cifar10,unsat,9.97
ERAN_1,cifar10_base_kw_simp%%ind9603_tar3_eps0.03,cifar10,to,3600.09
ERAN_1,cifar10_base_kw_simp%%ind9765_tar6_eps0.15,cifar10,sat,103.0
ERAN_1,cifar10_base_kw_simp%%ind9777_tar6_eps0.12,cifar10,sat,68.53
ERAN_1,cifar10_deep_kw_simp%%ind1034_tar7_eps0.01,cifar10,unsat,10.09
ERAN_1,cifar10_deep_kw_simp%%ind1243_tar1_eps0.06,cifar10,to,3600.11
ERAN_1,cifar10_deep_kw_simp%%ind1342_tar4_eps0.03,cifar10,unsat,23.54
ERAN_1,cifar10_deep_kw_simp%%ind1381_tar5_eps0.09,cifar10,to,3600.04
ERAN_1,cifar10_deep_kw_simp%%ind1399_tar0_eps0.09,cifar10,sat,216.17
ERAN_1,cifar10_deep_kw_simp%%ind1409_tar7_eps0.09,cifar10,to,3600.05
ERAN_1,cifar10_deep_kw_simp%%ind1464_tar4_eps0.12,cifar10,to,3600.08
ERAN_1,cifar10_deep_kw_simp%%ind1487_tar0_eps0.01,cifar10,unsat,10.83
ERAN_1,cifar10_deep_kw_simp%%ind1617_tar7_eps0.15,cifar10,to,3600.05
ERAN_1,cifar10_deep_kw_simp%%ind1643_tar7_eps0.12,cifar10,to,3600.07
ERAN_1,cifar10_deep_kw_simp%%ind1860_tar6_eps0.01,cifar10,unsat,12.37
ERAN_1,cifar10_deep_kw_simp%%ind2055_tar6_eps0.09,cifar10,to,3600.05
ERAN_1,cifar10_deep_kw_simp%%ind2423_tar7_eps0.09,cifar10,sat,1416.84
ERAN_1,cifar10_deep_kw_simp%%ind2573_tar0_eps0.15,cifar10,to,3600.11
ERAN_1,cifar10_deep_kw_simp%%ind2713_tar9_eps0.12,cifar10,to,3600.1
ERAN_1,cifar10_deep_kw_simp%%ind2746_tar6_eps0.15,cifar10,to,3600.08
ERAN_1,cifar10_deep_kw_simp%%ind2911_tar3_eps0.12,cifar10,to,3600.03
ERAN_1,cifar10_deep_kw_simp%%ind2970_tar0_eps0.06,cifar10,to,3600.1
ERAN_1,cifar10_deep_kw_simp%%ind3039_tar7_eps0.09,cifar10,to,3600.07
ERAN_1,cifar10_deep_kw_simp%%ind3105_tar9_eps0.03,cifar10,unsat,24.61
ERAN_1,cifar10_deep_kw_simp%%ind3154_tar8_eps0.01,cifar10,unsat,14.16
ERAN_1,cifar10_deep_kw_simp%%ind3447_tar3_eps0.06,cifar10,to,3600.11
ERAN_1,cifar10_deep_kw_simp%%ind4004_tar7_eps0.03,cifar10,sat,99.32
ERAN_1,cifar10_deep_kw_simp%%ind4340_tar2_eps0.12,cifar10,to,3600.08
ERAN_1,cifar10_deep_kw_simp%%ind4351_tar3_eps0.15,cifar10,to,3600.04
ERAN_1,cifar10_deep_kw_simp%%ind4378_tar9_eps0.06,cifar10,to,3600.09
ERAN_1,cifar10_deep_kw_simp%%ind4532_tar2_eps0.06,cifar10,to,3600.13
ERAN_1,cifar10_deep_kw_simp%%ind4550_tar7_eps0.06,cifar10,to,3600.02
ERAN_1,cifar10_deep_kw_simp%%ind4757_tar3_eps0.12,cifar10,to,3600.05
ERAN_1,cifar10_deep_kw_simp%%ind4973_tar8_eps0.03,cifar10,sat,29.92
ERAN_1,cifar10_deep_kw_simp%%ind4985_tar2_eps0.03,cifar10,sat,25.52
ERAN_1,cifar10_deep_kw_simp%%ind5209_tar0_eps0.12,cifar10,to,3600.06
ERAN_1,cifar10_deep_kw_simp%%ind5242_tar4_eps0.09,cifar10,to,3600.03
ERAN_1,cifar10_deep_kw_simp%%ind5433_tar4_eps0.03,cifar10,to,3600.03
ERAN_1,cifar10_deep_kw_simp%%ind5455_tar6_eps0.15,cifar10,sat,1738.72
ERAN_1,cifar10_deep_kw_simp%%ind5619_tar4_eps0.15,cifar10,to,3600.1
ERAN_1,cifar10_deep_kw_simp%%ind5886_tar0_eps0.01,cifar10,unsat,11.92
ERAN_1,cifar10_deep_kw_simp%%ind5897_tar3_eps0.06,cifar10,to,3600.12
ERAN_1,cifar10_deep_kw_simp%%ind600_tar7_eps0.01,cifar10,unsat,12.25
ERAN_1,cifar10_deep_kw_simp%%ind6072_tar1_eps0.15,cifar10,to,3600.25
ERAN_1,cifar10_deep_kw_simp%%ind6110_tar2_eps0.03,cifar10,unsat,12.36
ERAN_1,cifar10_deep_kw_simp%%ind6177_tar1_eps0.09,cifar10,to,3600.1
ERAN_1,cifar10_deep_kw_simp%%ind618_tar3_eps0.03,cifar10,unsat,11.97
ERAN_1,cifar10_deep_kw_simp%%ind6265_tar1_eps0.09,cifar10,sat,1172.59
ERAN_1,cifar10_deep_kw_simp%%ind6310_tar7_eps0.03,cifar10,unsat,19.47
ERAN_1,cifar10_deep_kw_simp%%ind6444_tar2_eps0.12,cifar10,to,3600.09
ERAN_1,cifar10_deep_kw_simp%%ind6545_tar0_eps0.01,cifar10,sat,32.83
ERAN_1,cifar10_deep_kw_simp%%ind6560_tar5_eps0.12,cifar10,to,3600.03
ERAN_1,cifar10_deep_kw_simp%%ind6598_tar3_eps0.09,cifar10,to,3600.1
ERAN_1,cifar10_deep_kw_simp%%ind6633_tar1_eps0.06,cifar10,to,3600.12
ERAN_1,cifar10_deep_kw_simp%%ind6637_tar4_eps0.15,cifar10,to,3600.07
ERAN_1,cifar10_deep_kw_simp%%ind6731_tar8_eps0.12,cifar10,to,3600.09
ERAN_1,cifar10_deep_kw_simp%%ind6734_tar9_eps0.03,cifar10,sat,160.95
ERAN_1,cifar10_deep_kw_simp%%ind6755_tar4_eps0.01,cifar10,unsat,12.72
ERAN_1,cifar10_deep_kw_simp%%ind7047_tar9_eps0.01,cifar10,unsat,11.34
ERAN_1,cifar10_deep_kw_simp%%ind7128_tar2_eps0.15,cifar10,to,3600.04
ERAN_1,cifar10_deep_kw_simp%%ind7305_tar9_eps0.01,cifar10,unsat,13.15
ERAN_1,cifar10_deep_kw_simp%%ind7429_tar9_eps0.03,cifar10,sat,725.0
ERAN_1,cifar10_deep_kw_simp%%ind7460_tar9_eps0.12,cifar10,to,3600.11
ERAN_1,cifar10_deep_kw_simp%%ind7526_tar2_eps0.09,cifar10,to,3600.06
ERAN_1,cifar10_deep_kw_simp%%ind7534_tar2_eps0.06,cifar10,to,3600.07
ERAN_1,cifar10_deep_kw_simp%%ind7535_tar0_eps0.09,cifar10,sat,863.58
ERAN_1,cifar10_deep_kw_simp%%ind7865_tar8_eps0.06,cifar10,to,3600.1
ERAN_1,cifar10_deep_kw_simp%%ind7884_tar1_eps0.03,cifar10,to,3600.03
ERAN_1,cifar10_deep_kw_simp%%ind795_tar8_eps0.06,cifar10,to,3600.1
ERAN_1,cifar10_deep_kw_simp%%ind8024_tar2_eps0.01,cifar10,unsat,8.79
ERAN_1,cifar10_deep_kw_simp%%ind8147_tar8_eps0.01,cifar10,unsat,10.68
ERAN_1,cifar10_deep_kw_simp%%ind8163_tar8_eps0.15,cifar10,to,3600.03
ERAN_1,cifar10_deep_kw_simp%%ind8171_tar7_eps0.15,cifar10,to,3600.03
ERAN_1,cifar10_deep_kw_simp%%ind8207_tar6_eps0.15,cifar10,to,3600.04
ERAN_1,cifar10_deep_kw_simp%%ind8392_tar4_eps0.01,cifar10,unsat,25.62
ERAN_1,cifar10_deep_kw_simp%%ind8439_tar4_eps0.15,cifar10,to,3600.02
ERAN_1,cifar10_deep_kw_simp%%ind8482_tar0_eps0.12,cifar10,to,3600.08
ERAN_1,cifar10_deep_kw_simp%%ind8654_tar8_eps0.12,cifar10,to,3600.1
ERAN_1,cifar10_deep_kw_simp%%ind8773_tar1_eps0.09,cifar10,to,3600.02
ERAN_1,cifar10_deep_kw_simp%%ind8812_tar2_eps0.06,cifar10,to,3600.07
ERAN_1,cifar10_deep_kw_simp%%ind9004_tar0_eps0.01,cifar10,unsat,9.85
ERAN_1,cifar10_deep_kw_simp%%ind9028_tar2_eps0.15,cifar10,to,3600.09
ERAN_1,cifar10_deep_kw_simp%%ind9266_tar5_eps0.03,cifar10,to,3600.11
ERAN_1,cifar10_deep_kw_simp%%ind9273_tar2_eps0.09,cifar10,sat,837.05
ERAN_1,cifar10_deep_kw_simp%%ind9311_tar0_eps0.01,cifar10,unsat,13.6
ERAN_1,cifar10_deep_kw_simp%%ind9405_tar2_eps0.12,cifar10,to,3600.03
ERAN_1,cifar10_deep_kw_simp%%ind9691_tar0_eps0.06,cifar10,to,3600.05
ERAN_1,cifar10_deep_kw_simp%%ind9734_tar1_eps0.09,cifar10,to,3600.05
ERAN_1,cifar10_deep_kw_simp%%ind9767_tar3_eps0.06,cifar10,to,3600.05
ERAN_1,cifar10_deep_kw_simp%%ind977_tar1_eps0.15,cifar10,to,3600.07
ERAN_1,cifar10_deep_kw_simp%%ind9827_tar8_eps0.06,cifar10,to,3600.05
ERAN_1,cifar10_deep_kw_simp%%ind9856_tar1_eps0.03,cifar10,to,3600.12
ERAN_1,cifar10_deep_kw_simp%%ind9918_tar1_eps0.03,cifar10,to,3600.09
ERAN_1,cifar10_deep_kw_simp%%ind9968_tar8_eps0.12,cifar10,to,3600.03
ERAN_1,cifar10_wide_kw_simp%%ind1129_tar1_eps0.15,cifar10,to,3600.02
ERAN_1,cifar10_wide_kw_simp%%ind1176_tar3_eps0.15,cifar10,to,3600.09
ERAN_1,cifar10_wide_kw_simp%%ind1190_tar4_eps0.03,cifar10,unsat,22.97
ERAN_1,cifar10_wide_kw_simp%%ind1209_tar4_eps0.01,cifar10,unsat,12.74
ERAN_1,cifar10_wide_kw_simp%%ind1486_tar0_eps0.01,cifar10,unsat,10.66
ERAN_1,cifar10_wide_kw_simp%%ind1525_tar9_eps0.09,cifar10,to,3600.07
ERAN_1,cifar10_wide_kw_simp%%ind1546_tar9_eps0.12,cifar10,to,3600.11
ERAN_1,cifar10_wide_kw_simp%%ind1574_tar6_eps0.06,cifar10,to,3600.03
ERAN_1,cifar10_wide_kw_simp%%ind1665_tar2_eps0.03,cifar10,to,3600.04
ERAN_1,cifar10_wide_kw_simp%%ind1832_tar3_eps0.09,cifar10,to,3600.06
ERAN_1,cifar10_wide_kw_simp%%ind1925_tar3_eps0.06,cifar10,to,3600.05
ERAN_1,cifar10_wide_kw_simp%%ind2009_tar0_eps0.01,cifar10,unsat,11.25
ERAN_1,cifar10_wide_kw_simp%%ind2144_tar7_eps0.03,cifar10,unsat,15.97
ERAN_1,cifar10_wide_kw_simp%%ind2159_tar0_eps0.06,cifar10,sat,71.39
ERAN_1,cifar10_wide_kw_simp%%ind232_tar2_eps0.01,cifar10,unsat,12.31
ERAN_1,cifar10_wide_kw_simp%%ind2447_tar1_eps0.01,cifar10,sat,32.61
ERAN_1,cifar10_wide_kw_simp%%ind2685_tar4_eps0.03,cifar10,sat,35.73
ERAN_1,cifar10_wide_kw_simp%%ind2702_tar5_eps0.15,cifar10,to,3600.03
ERAN_1,cifar10_wide_kw_simp%%ind2813_tar5_eps0.06,cifar10,to,3600.05
ERAN_1,cifar10_wide_kw_simp%%ind2942_tar7_eps0.03,cifar10,unsat,28.65
ERAN_1,cifar10_wide_kw_simp%%ind2955_tar8_eps0.12,cifar10,to,3600.04
ERAN_1,cifar10_wide_kw_simp%%ind3197_tar4_eps0.01,cifar10,sat,25.3
ERAN_1,cifar10_wide_kw_simp%%ind3485_tar4_eps0.12,cifar10,to,3600.09
ERAN_1,cifar10_wide_kw_simp%%ind3551_tar6_eps0.12,cifar10,to,3600.08
ERAN_1,cifar10_wide_kw_simp%%ind3573_tar4_eps0.15,cifar10,to,3600.06
ERAN_1,cifar10_wide_kw_simp%%ind3581_tar1_eps0.03,cifar10,to,3600.09
ERAN_1,cifar10_wide_kw_simp%%ind3694_tar4_eps0.09,cifar10,sat,109.87
ERAN_1,cifar10_wide_kw_simp%%ind378_tar3_eps0.03,cifar10,sat,84.23
ERAN_1,cifar10_wide_kw_simp%%ind388_tar8_eps0.01,cifar10,unsat,12.38
ERAN_1,cifar10_wide_kw_simp%%ind3914_tar8_eps0.03,cifar10,unsat,16.12
ERAN_1,cifar10_wide_kw_simp%%ind4163_tar1_eps0.09,cifar10,to,3600.12
ERAN_1,cifar10_wide_kw_simp%%ind4381_tar8_eps0.06,cifar10,to,3600.06
ERAN_1,cifar10_wide_kw_simp%%ind4513_tar7_eps0.15,cifar10,sat,940.58
ERAN_1,cifar10_wide_kw_simp%%ind4579_tar1_eps0.03,cifar10,to,3600.04
ERAN_1,cifar10_wide_kw_simp%%ind4625_tar1_eps0.15,cifar10,sat,1977.63
ERAN_1,cifar10_wide_kw_simp%%ind4762_tar4_eps0.12,cifar10,to,3600.02
ERAN_1,cifar10_wide_kw_simp%%ind5055_tar1_eps0.06,cifar10,to,3600.09
ERAN_1,cifar10_wide_kw_simp%%ind5064_tar3_eps0.09,cifar10,to,3600.06
ERAN_1,cifar10_wide_kw_simp%%ind5096_tar6_eps0.12,cifar10,to,3600.04
ERAN_1,cifar10_wide_kw_simp%%ind5203_tar0_eps0.01,cifar10,unsat,13.24
ERAN_1,cifar10_wide_kw_simp%%ind5226_tar9_eps0.06,cifar10,sat,176.69
ERAN_1,cifar10_wide_kw_simp%%ind5430_tar2_eps0.06,cifar10,to,3600.09
ERAN_1,cifar10_wide_kw_simp%%ind5490_tar5_eps0.12,cifar10,to,3600.04
ERAN_1,cifar10_wide_kw_simp%%ind5559_tar0_eps0.09,cifar10,to,3600.09
ERAN_1,cifar10_wide_kw_simp%%ind5625_tar6_eps0.09,cifar10,to,3600.04
ERAN_1,cifar10_wide_kw_simp%%ind5699_tar2_eps0.15,cifar10,to,3600.04
ERAN_1,cifar10_wide_kw_simp%%ind5733_tar7_eps0.06,cifar10,to,3600.05
ERAN_1,cifar10_wide_kw_simp%%ind585_tar1_eps0.15,cifar10,sat,1100.47
ERAN_1,cifar10_wide_kw_simp%%ind6009_tar1_eps0.06,cifar10,to,3600.07
ERAN_1,cifar10_wide_kw_simp%%ind6122_tar3_eps0.15,cifar10,sat,681.95
ERAN_1,cifar10_wide_kw_simp%%ind6434_tar6_eps0.15,cifar10,to,3600.07
ERAN_1,cifar10_wide_kw_simp%%ind6486_tar5_eps0.15,cifar10,to,3600.1
ERAN_1,cifar10_wide_kw_simp%%ind6504_tar4_eps0.12,cifar10,sat,194.53
ERAN_1,cifar10_wide_kw_simp%%ind654_tar1_eps0.12,cifar10,to,3600.08
ERAN_1,cifar10_wide_kw_simp%%ind6569_tar5_eps0.03,cifar10,to,3600.1
ERAN_1,cifar10_wide_kw_simp%%ind6620_tar0_eps0.01,cifar10,unsat,10.05
ERAN_1,cifar10_wide_kw_simp%%ind675_tar4_eps0.15,cifar10,sat,232.3
ERAN_1,cifar10_wide_kw_simp%%ind7009_tar2_eps0.01,cifar10,unsat,20.98
ERAN_1,cifar10_wide_kw_simp%%ind716_tar7_eps0.09,cifar10,to,3600.11
ERAN_1,cifar10_wide_kw_simp%%ind7335_tar2_eps0.09,cifar10,sat,3312.5
ERAN_1,cifar10_wide_kw_simp%%ind7382_tar5_eps0.09,cifar10,to,3600.03
ERAN_1,cifar10_wide_kw_simp%%ind7522_tar3_eps0.03,cifar10,sat,23.04
ERAN_1,cifar10_wide_kw_simp%%ind7558_tar3_eps0.01,cifar10,unsat,12.05
ERAN_1,cifar10_wide_kw_simp%%ind7656_tar2_eps0.12,cifar10,to,3600.1
ERAN_1,cifar10_wide_kw_simp%%ind7876_tar7_eps0.12,cifar10,to,3600.04
ERAN_1,cifar10_wide_kw_simp%%ind7964_tar7_eps0.01,cifar10,unsat,11.59
ERAN_1,cifar10_wide_kw_simp%%ind8050_tar3_eps0.03,cifar10,sat,35.06
ERAN_1,cifar10_wide_kw_simp%%ind8164_tar2_eps0.09,cifar10,to,3600.06
ERAN_1,cifar10_wide_kw_simp%%ind8280_tar7_eps0.06,cifar10,sat,102.82
ERAN_1,cifar10_wide_kw_simp%%ind8575_tar4_eps0.15,cifar10,to,3600.12
ERAN_1,cifar10_wide_kw_simp%%ind8766_tar0_eps0.01,cifar10,unsat,11.63
ERAN_1,cifar10_wide_kw_simp%%ind8771_tar4_eps0.01,cifar10,unsat,24.33
ERAN_1,cifar10_wide_kw_simp%%ind8792_tar7_eps0.09,cifar10,to,3600.09
ERAN_1,cifar10_wide_kw_simp%%ind8857_tar1_eps0.12,cifar10,to,3600.05
ERAN_1,cifar10_wide_kw_simp%%ind8951_tar6_eps0.06,cifar10,to,3600.12
ERAN_1,cifar10_wide_kw_simp%%ind8951_tar7_eps0.12,cifar10,sat,1576.95
ERAN_1,cifar10_wide_kw_simp%%ind9004_tar3_eps0.09,cifar10,to,3600.07
ERAN_1,cifar10_wide_kw_simp%%ind9032_tar0_eps0.06,cifar10,sat,77.22
ERAN_1,cifar10_wide_kw_simp%%ind9080_tar7_eps0.15,cifar10,to,3600.02
ERAN_1,cifar10_wide_kw_simp%%ind9163_tar1_eps0.01,cifar10,unsat,12.07
ERAN_1,cifar10_wide_kw_simp%%ind9212_tar1_eps0.03,cifar10,to,3600.07
ERAN_1,cifar10_wide_kw_simp%%ind9321_tar7_eps0.06,cifar10,to,3600.03
ERAN_1,cifar10_wide_kw_simp%%ind9341_tar6_eps0.03,cifar10,sat,28.43
ERAN_1,cifar10_wide_kw_simp%%ind943_tar7_eps0.09,cifar10,to,3600.1
ERAN_1,cifar10_wide_kw_simp%%ind9465_tar7_eps0.03,cifar10,sat,30.08
ERAN_1,cifar10_wide_kw_simp%%ind9502_tar3_eps0.06,cifar10,sat,765.17
ERAN_1,cifar10_wide_kw_simp%%ind9513_tar1_eps0.09,cifar10,to,3600.11
ERAN_1,cifar10_wide_kw_simp%%ind954_tar3_eps0.15,cifar10,to,3600.11
ERAN_1,cifar10_wide_kw_simp%%ind9640_tar1_eps0.12,cifar10,sat,98.75
ERAN_1,cifar10_wide_kw_simp%%ind9696_tar4_eps0.12,cifar10,sat,2431.59
ERAN_1,32x16_688%%ind10115_eps0.06_delta2.0,taxi,sat,8.08
ERAN_1,32x16_688%%ind1047_eps0.03_delta2.0,taxi,sat,8.05
ERAN_1,32x16_688%%ind10672_eps0.03_delta6.0,taxi,sat,7.77
ERAN_1,32x16_688%%ind11023_eps0.03_delta2.0,taxi,sat,8.54
ERAN_1,32x16_688%%ind11525_eps0.01_delta2.0,taxi,sat,7.97
ERAN_1,32x16_688%%ind11568_eps0.06_delta6.0,taxi,sat,7.25
ERAN_1,32x16_688%%ind11783_eps0.06_delta6.0,taxi,sat,6.54
ERAN_1,32x16_688%%ind12346_eps0.06_delta2.0,taxi,sat,6.32
ERAN_1,32x16_688%%ind12443_eps0.06_delta6.0,taxi,sat,8.75
ERAN_1,32x16_688%%ind13085_eps0.03_delta2.0,taxi,sat,6.96
ERAN_1,32x16_688%%ind13371_eps0.03_delta6.0,taxi,sat,6.94
ERAN_1,32x16_688%%ind13415_eps0.01_delta2.0,taxi,sat,6.27
ERAN_1,32x16_688%%ind13672_eps0.01_delta2.0,taxi,sat,6.78
ERAN_1,32x16_688%%ind13849_eps0.06_delta2.0,taxi,sat,6.14
ERAN_1,32x16_688%%ind14137_eps0.03_delta6.0,taxi,sat,9.04
ERAN_1,32x16_688%%ind14491_eps0.03_delta2.0,taxi,sat,6.54
ERAN_1,32x16_688%%ind14529_eps0.03_delta2.0,taxi,sat,6.97
ERAN_1,32x16_688%%ind15530_eps0.03_delta2.0,taxi,sat,7.06
ERAN_1,32x16_688%%ind15670_eps0.01_delta6.0,taxi,unsat,6.31
ERAN_1,32x16_688%%ind1575_eps0.01_delta6.0,taxi,unsat,7.53
ERAN_1,32x16_688%%ind15925_eps0.01_delta6.0,taxi,unsat,11.72
ERAN_1,32x16_688%%ind15991_eps0.01_delta6.0,taxi,unsat,7.33
ERAN_1,32x16_688%%ind1607_eps0.03_delta6.0,taxi,sat,6.45
ERAN_1,32x16_688%%ind1624_eps0.01_delta2.0,taxi,sat,5.94
ERAN_1,32x16_688%%ind16643_eps0.01_delta2.0,taxi,sat,6.35
ERAN_1,32x16_688%%ind17335_eps0.06_delta6.0,taxi,sat,6.72
ERAN_1,32x16_688%%ind17512_eps0.06_delta2.0,taxi,sat,6.24
ERAN_1,32x16_688%%ind17556_eps0.06_delta2.0,taxi,sat,7.61
ERAN_1,32x16_688%%ind17730_eps0.03_delta6.0,taxi,sat,7.42
ERAN_1,32x16_688%%ind17956_eps0.01_delta6.0,taxi,unsat,5.85
ERAN_1,32x16_688%%ind18002_eps0.06_delta6.0,taxi,sat,6.65
ERAN_1,32x16_688%%ind18116_eps0.03_delta2.0,taxi,sat,7.15
ERAN_1,32x16_688%%ind1814_eps0.01_delta6.0,taxi,unsat,6.4
ERAN_1,32x16_688%%ind18309_eps0.06_delta2.0,taxi,sat,6.72
ERAN_1,32x16_688%%ind18527_eps0.06_delta2.0,taxi,sat,6.97
ERAN_1,32x16_688%%ind18550_eps0.01_delta2.0,taxi,sat,6.82
ERAN_1,32x16_688%%ind18791_eps0.01_delta6.0,taxi,unsat,5.9
ERAN_1,32x16_688%%ind18827_eps0.01_delta2.0,taxi,unsat,6.42
ERAN_1,32x16_688%%ind1898_eps0.06_delta2.0,taxi,sat,5.77
ERAN_1,32x16_688%%ind19117_eps0.01_delta2.0,taxi,sat,6.45
ERAN_1,32x16_688%%ind19134_eps0.01_delta2.0,taxi,sat,6.3
ERAN_1,32x16_688%%ind1920_eps0.01_delta6.0,taxi,unsat,6.93
ERAN_1,32x16_688%%ind19247_eps0.06_delta6.0,taxi,sat,6.26
ERAN_1,32x16_688%%ind19276_eps0.06_delta6.0,taxi,sat,6.96
ERAN_1,32x16_688%%ind19558_eps0.06_delta6.0,taxi,sat,7.7
ERAN_1,32x16_688%%ind19734_eps0.01_delta6.0,taxi,unsat,6.91
ERAN_1,32x16_688%%ind19765_eps0.03_delta2.0,taxi,sat,6.48
ERAN_1,32x16_688%%ind19930_eps0.03_delta6.0,taxi,sat,6.63
ERAN_1,32x16_688%%ind2273_eps0.03_delta6.0,taxi,sat,6.72
ERAN_1,32x16_688%%ind230_eps0.01_delta2.0,taxi,sat,6.48
ERAN_1,32x16_688%%ind2810_eps0.06_delta2.0,taxi,sat,6.2
ERAN_1,32x16_688%%ind295_eps0.01_delta6.0,taxi,unsat,5.95
ERAN_1,32x16_688%%ind3148_eps0.01_delta2.0,taxi,sat,6.45
ERAN_1,32x16_688%%ind3297_eps0.01_delta6.0,taxi,unsat,6.37
ERAN_1,32x16_688%%ind332_eps0.03_delta2.0,taxi,sat,6.0
ERAN_1,32x16_688%%ind3570_eps0.03_delta2.0,taxi,sat,6.28
ERAN_1,32x16_688%%ind3798_eps0.06_delta2.0,taxi,sat,6.55
ERAN_1,32x16_688%%ind3907_eps0.06_delta2.0,taxi,sat,4.87
ERAN_1,32x16_688%%ind405_eps0.03_delta2.0,taxi,sat,6.49
ERAN_1,32x16_688%%ind4530_eps0.03_delta6.0,taxi,sat,7.65
ERAN_1,32x16_688%%ind4623_eps0.01_delta2.0,taxi,sat,6.99
ERAN_1,32x16_688%%ind4981_eps0.01_delta2.0,taxi,sat,6.07
ERAN_1,32x16_688%%ind5228_eps0.01_delta2.0,taxi,sat,7.09
ERAN_1,32x16_688%%ind5306_eps0.01_delta2.0,taxi,sat,5.87
ERAN_1,32x16_688%%ind5478_eps0.01_delta6.0,taxi,unsat,6.77
ERAN_1,32x16_688%%ind5853_eps0.06_delta2.0,taxi,sat,6.55
ERAN_1,32x16_688%%ind6279_eps0.06_delta2.0,taxi,sat,7.88
ERAN_1,32x16_688%%ind6575_eps0.03_delta6.0,taxi,sat,6.3
ERAN_1,32x16_688%%ind6611_eps0.06_delta6.0,taxi,sat,6.5
ERAN_1,32x16_688%%ind7096_eps0.06_delta6.0,taxi,sat,6.66
ERAN_1,32x16_688%%ind7394_eps0.03_delta2.0,taxi,sat,6.79
ERAN_1,32x16_688%%ind7411_eps0.01_delta6.0,taxi,unsat,7.07
ERAN_1,32x16_688%%ind7421_eps0.03_delta6.0,taxi,sat,7.24
ERAN_1,32x16_688%%ind7483_eps0.06_delta6.0,taxi,sat,6.88
ERAN_1,32x16_688%%ind7564_eps0.06_delta6.0,taxi,sat,6.64
ERAN_1,32x16_688%%ind7586_eps0.03_delta6.0,taxi,sat,6.47
ERAN_1,32x16_688%%ind7742_eps0.03_delta6.0,taxi,unsat,1046.66
ERAN_1,32x16_688%%ind776_eps0.06_delta2.0,taxi,sat,6.99
ERAN_1,32x16_688%%ind7818_eps0.01_delta6.0,taxi,unsat,7.87
ERAN_1,32x16_688%%ind786_eps0.06_delta6.0,taxi,sat,5.52
ERAN_1,32x16_688%%ind7979_eps0.03_delta6.0,taxi,sat,6.72
ERAN_1,32x16_688%%ind8021_eps0.06_delta6.0,taxi,sat,6.95
ERAN_1,32x16_688%%ind825_eps0.06_delta2.0,taxi,sat,7.26
ERAN_1,32x16_688%%ind8264_eps0.03_delta6.0,taxi,sat,6.91
ERAN_1,32x16_688%%ind916_eps0.03_delta6.0,taxi,sat,6.93
ERAN_1,32x16_688%%ind9317_eps0.01_delta6.0,taxi,unsat,6.19
ERAN_1,32x16_688%%ind9338_eps0.06_delta6.0,taxi,sat,5.95
ERAN_1,32x16_688%%ind9435_eps0.03_delta2.0,taxi,sat,6.54
ERAN_1,32x16_688%%ind9507_eps0.03_delta2.0,taxi,sat,5.87
ERAN_1,32x16_688%%ind9845_eps0.03_delta2.0,taxi,sat,6.4
ERAN_1,64x32_2752%%ind10334_eps0.03_delta6.0,taxi,sat,12.41
ERAN_1,64x32_2752%%ind10496_eps0.06_delta2.0,taxi,sat,12.64
ERAN_1,64x32_2752%%ind10594_eps0.01_delta6.0,taxi,sat,12.71
ERAN_1,64x32_2752%%ind10858_eps0.01_delta2.0,taxi,sat,10.33
ERAN_1,64x32_2752%%ind10915_eps0.06_delta2.0,taxi,sat,12.71
ERAN_1,64x32_2752%%ind10996_eps0.01_delta2.0,taxi,sat,10.79
ERAN_1,64x32_2752%%ind11084_eps0.06_delta2.0,taxi,sat,12.34
ERAN_1,64x32_2752%%ind11190_eps0.01_delta2.0,taxi,sat,10.06
ERAN_1,64x32_2752%%ind11754_eps0.06_delta2.0,taxi,sat,13.04
ERAN_1,64x32_2752%%ind12362_eps0.06_delta6.0,taxi,sat,14.01
ERAN_1,64x32_2752%%ind12374_eps0.06_delta2.0,taxi,sat,13.78
ERAN_1,64x32_2752%%ind12443_eps0.01_delta2.0,taxi,sat,10.22
ERAN_1,64x32_2752%%ind12617_eps0.03_delta2.0,taxi,sat,11.18
ERAN_1,64x32_2752%%ind12618_eps0.06_delta6.0,taxi,sat,22.28
ERAN_1,64x32_2752%%ind12763_eps0.01_delta6.0,taxi,sat,402.1
ERAN_1,64x32_2752%%ind12943_eps0.03_delta2.0,taxi,sat,11.75
ERAN_1,64x32_2752%%ind13342_eps0.01_delta6.0,taxi,to,3600.07
ERAN_1,64x32_2752%%ind13406_eps0.06_delta6.0,taxi,sat,24.26
ERAN_1,64x32_2752%%ind13435_eps0.01_delta6.0,taxi,sat,12.03
ERAN_1,64x32_2752%%ind13531_eps0.03_delta6.0,taxi,sat,12.71
ERAN_1,64x32_2752%%ind13817_eps0.01_delta6.0,taxi,sat,13.67
ERAN_1,64x32_2752%%ind1431_eps0.01_delta2.0,taxi,sat,12.48
ERAN_1,64x32_2752%%ind14653_eps0.03_delta2.0,taxi,sat,11.78
ERAN_1,64x32_2752%%ind150_eps0.06_delta2.0,taxi,sat,14.04
ERAN_1,64x32_2752%%ind15183_eps0.06_delta6.0,taxi,sat,14.62
ERAN_1,64x32_2752%%ind15227_eps0.03_delta6.0,taxi,sat,13.98
ERAN_1,64x32_2752%%ind16042_eps0.06_delta6.0,taxi,sat,18.66
ERAN_1,64x32_2752%%ind1612_eps0.03_delta6.0,taxi,sat,9.91
ERAN_1,64x32_2752%%ind16217_eps0.06_delta6.0,taxi,sat,10.79
ERAN_1,64x32_2752%%ind16242_eps0.03_delta2.0,taxi,sat,8.34
ERAN_1,64x32_2752%%ind1627_eps0.01_delta6.0,taxi,sat,9.57
ERAN_1,64x32_2752%%ind16368_eps0.03_delta2.0,taxi,sat,11.29
ERAN_1,64x32_2752%%ind16667_eps0.06_delta6.0,taxi,sat,10.51
ERAN_1,64x32_2752%%ind17035_eps0.03_delta2.0,taxi,sat,8.87
ERAN_1,64x32_2752%%ind1713_eps0.03_delta2.0,taxi,sat,8.56
ERAN_1,64x32_2752%%ind17409_eps0.06_delta2.0,taxi,sat,11.29
ERAN_1,64x32_2752%%ind17410_eps0.01_delta2.0,taxi,sat,7.05
ERAN_1,64x32_2752%%ind1742_eps0.03_delta6.0,taxi,sat,8.33
ERAN_1,64x32_2752%%ind17877_eps0.03_delta2.0,taxi,sat,8.76
ERAN_1,64x32_2752%%ind1796_eps0.01_delta6.0,taxi,to,3600.12
ERAN_1,64x32_2752%%ind17970_eps0.06_delta6.0,taxi,sat,18.51
ERAN_1,64x32_2752%%ind18050_eps0.03_delta2.0,taxi,sat,8.25
ERAN_1,64x32_2752%%ind18087_eps0.06_delta6.0,taxi,sat,20.38
ERAN_1,64x32_2752%%ind18159_eps0.06_delta6.0,taxi,sat,9.73
ERAN_1,64x32_2752%%ind18223_eps0.03_delta2.0,taxi,sat,9.25
ERAN_1,64x32_2752%%ind18419_eps0.03_delta2.0,taxi,sat,8.79
ERAN_1,64x32_2752%%ind18605_eps0.01_delta2.0,taxi,sat,8.34
ERAN_1,64x32_2752%%ind1869_eps0.01_delta6.0,taxi,unsat,38.58
ERAN_1,64x32_2752%%ind19311_eps0.03_delta6.0,taxi,sat,13.21
ERAN_1,64x32_2752%%ind19344_eps0.01_delta2.0,taxi,sat,8.26
ERAN_1,64x32_2752%%ind19471_eps0.06_delta6.0,taxi,sat,9.21
ERAN_1,64x32_2752%%ind19479_eps0.01_delta2.0,taxi,sat,8.35
ERAN_1,64x32_2752%%ind19598_eps0.01_delta6.0,taxi,sat,10.13
ERAN_1,64x32_2752%%ind19757_eps0.06_delta6.0,taxi,sat,8.9
ERAN_1,64x32_2752%%ind19783_eps0.03_delta6.0,taxi,sat,9.05
ERAN_1,64x32_2752%%ind2057_eps0.06_delta2.0,taxi,sat,9.76
ERAN_1,64x32_2752%%ind2256_eps0.03_delta6.0,taxi,sat,8.36
ERAN_1,64x32_2752%%ind2498_eps0.01_delta2.0,taxi,sat,8.03
ERAN_1,64x32_2752%%ind2849_eps0.06_delta2.0,taxi,sat,9.78
ERAN_1,64x32_2752%%ind299_eps0.01_delta2.0,taxi,sat,7.93
ERAN_1,64x32_2752%%ind3069_eps0.03_delta6.0,taxi,sat,8.16
ERAN_1,64x32_2752%%ind332_eps0.01_delta6.0,taxi,sat,9.03
ERAN_1,64x32_2752%%ind3516_eps0.03_delta6.0,taxi,sat,8.89
ERAN_1,64x32_2752%%ind3526_eps0.01_delta6.0,taxi,sat,9.47
ERAN_1,64x32_2752%%ind3535_eps0.01_delta6.0,taxi,sat,11.41
ERAN_1,64x32_2752%%ind5210_eps0.03_delta2.0,taxi,sat,8.75
ERAN_1,64x32_2752%%ind5223_eps0.06_delta2.0,taxi,sat,10.35
ERAN_1,64x32_2752%%ind5291_eps0.03_delta6.0,taxi,sat,7.86
ERAN_1,64x32_2752%%ind5561_eps0.03_delta6.0,taxi,sat,8.39
ERAN_1,64x32_2752%%ind5598_eps0.03_delta6.0,taxi,sat,8.75
ERAN_1,64x32_2752%%ind582_eps0.01_delta6.0,taxi,sat,12.0
ERAN_1,64x32_2752%%ind587_eps0.06_delta6.0,taxi,sat,19.78
ERAN_1,64x32_2752%%ind6178_eps0.06_delta6.0,taxi,sat,10.92
ERAN_1,64x32_2752%%ind6319_eps0.01_delta2.0,taxi,sat,7.71
ERAN_1,64x32_2752%%ind6605_eps0.03_delta2.0,taxi,sat,8.96
ERAN_1,64x32_2752%%ind6697_eps0.01_delta6.0,taxi,sat,7.65
ERAN_1,64x32_2752%%ind7165_eps0.03_delta6.0,taxi,sat,8.96
ERAN_1,64x32_2752%%ind7492_eps0.01_delta2.0,taxi,sat,7.64
ERAN_1,64x32_2752%%ind7700_eps0.01_delta6.0,taxi,sat,10.63
ERAN_1,64x32_2752%%ind8084_eps0.06_delta2.0,taxi,sat,10.13
ERAN_1,64x32_2752%%ind8467_eps0.06_delta2.0,taxi,sat,10.35
ERAN_1,64x32_2752%%ind8542_eps0.03_delta2.0,taxi,sat,8.49
ERAN_1,64x32_2752%%ind8558_eps0.03_delta2.0,taxi,sat,10.4
ERAN_1,64x32_2752%%ind8829_eps0.06_delta2.0,taxi,sat,10.48
ERAN_1,64x32_2752%%ind9074_eps0.06_delta2.0,taxi,sat,11.5
ERAN_1,64x32_2752%%ind9556_eps0.06_delta2.0,taxi,sat,21.12
ERAN_1,64x32_2752%%ind9559_eps0.03_delta6.0,taxi,sat,8.79
ERAN_1,64x32_2752%%ind9609_eps0.06_delta6.0,taxi,sat,11.31
ERAN_1,64x32_2752%%ind9688_eps0.01_delta2.0,taxi,sat,7.59
ERAN_1,64x32_2752%%ind9902_eps0.01_delta2.0,taxi,sat,7.34
ERAN_1,KJ_64x32_2048%%ind10151_eps0.01_delta6.0,taxi,to,3600.04
ERAN_1,KJ_64x32_2048%%ind1018_eps0.06_delta6.0,taxi,to,3600.11
ERAN_1,KJ_64x32_2048%%ind10311_eps0.06_delta6.0,taxi,sat,237.39
ERAN_1,KJ_64x32_2048%%ind10543_eps0.01_delta2.0,taxi,sat,69.01
ERAN_1,KJ_64x32_2048%%ind10931_eps0.06_delta2.0,taxi,sat,170.52
ERAN_1,KJ_64x32_2048%%ind11399_eps0.03_delta2.0,taxi,to,3600.08
ERAN_1,KJ_64x32_2048%%ind11533_eps0.03_delta6.0,taxi,to,3600.12
ERAN_1,KJ_64x32_2048%%ind11678_eps0.01_delta6.0,taxi,to,3600.03
ERAN_1,KJ_64x32_2048%%ind12030_eps0.01_delta2.0,taxi,to,3600.03
ERAN_1,KJ_64x32_2048%%ind12149_eps0.01_delta6.0,taxi,to,3600.11
ERAN_1,KJ_64x32_2048%%ind12873_eps0.01_delta2.0,taxi,sat,98.07
ERAN_1,KJ_64x32_2048%%ind12984_eps0.01_delta6.0,taxi,to,3600.14
ERAN_1,KJ_64x32_2048%%ind13057_eps0.06_delta2.0,taxi,sat,52.13
ERAN_1,KJ_64x32_2048%%ind130_eps0.03_delta2.0,taxi,sat,101.15
ERAN_1,KJ_64x32_2048%%ind13160_eps0.06_delta2.0,taxi,sat,113.27
ERAN_1,KJ_64x32_2048%%ind14273_eps0.06_delta6.0,taxi,to,3600.02
ERAN_1,KJ_64x32_2048%%ind14316_eps0.01_delta2.0,taxi,sat,115.7
ERAN_1,KJ_64x32_2048%%ind14390_eps0.03_delta6.0,taxi,to,3600.11
ERAN_1,KJ_64x32_2048%%ind14973_eps0.01_delta2.0,taxi,sat,56.62
ERAN_1,KJ_64x32_2048%%ind15138_eps0.01_delta2.0,taxi,to,3600.06
ERAN_1,KJ_64x32_2048%%ind15225_eps0.06_delta2.0,taxi,to,3600.03
ERAN_1,KJ_64x32_2048%%ind15252_eps0.03_delta2.0,taxi,sat,769.91
ERAN_1,KJ_64x32_2048%%ind15462_eps0.03_delta6.0,taxi,to,3600.08
ERAN_1,KJ_64x32_2048%%ind1580_eps0.06_delta6.0,taxi,to,3600.07
ERAN_1,KJ_64x32_2048%%ind15826_eps0.06_delta6.0,taxi,sat,1663.52
ERAN_1,KJ_64x32_2048%%ind15959_eps0.03_delta6.0,taxi,to,3600.1
ERAN_1,KJ_64x32_2048%%ind16098_eps0.03_delta2.0,taxi,sat,297.18
ERAN_1,KJ_64x32_2048%%ind16465_eps0.03_delta2.0,taxi,sat,44.29
ERAN_1,KJ_64x32_2048%%ind16516_eps0.01_delta2.0,taxi,sat,148.37
ERAN_1,KJ_64x32_2048%%ind1686_eps0.01_delta6.0,taxi,to,3600.08
ERAN_1,KJ_64x32_2048%%ind16930_eps0.06_delta6.0,taxi,to,3600.04
ERAN_1,KJ_64x32_2048%%ind17054_eps0.01_delta2.0,taxi,sat,33.66
ERAN_1,KJ_64x32_2048%%ind17200_eps0.06_delta2.0,taxi,sat,98.91
ERAN_1,KJ_64x32_2048%%ind17386_eps0.03_delta2.0,taxi,sat,112.49
ERAN_1,KJ_64x32_2048%%ind17525_eps0.06_delta6.0,taxi,to,3600.1
ERAN_1,KJ_64x32_2048%%ind17533_eps0.06_delta2.0,taxi,to,3600.1
ERAN_1,KJ_64x32_2048%%ind17953_eps0.03_delta6.0,taxi,to,3600.1
ERAN_1,KJ_64x32_2048%%ind18759_eps0.06_delta6.0,taxi,sat,308.19
ERAN_1,KJ_64x32_2048%%ind19047_eps0.01_delta2.0,taxi,sat,1171.84
ERAN_1,KJ_64x32_2048%%ind19238_eps0.01_delta6.0,taxi,to,3600.05
ERAN_1,KJ_64x32_2048%%ind19245_eps0.06_delta2.0,taxi,sat,19.26
ERAN_1,KJ_64x32_2048%%ind19273_eps0.06_delta2.0,taxi,sat,365.62
ERAN_1,KJ_64x32_2048%%ind19667_eps0.01_delta2.0,taxi,sat,293.89
ERAN_1,KJ_64x32_2048%%ind199_eps0.01_delta6.0,taxi,to,3600.09
ERAN_1,KJ_64x32_2048%%ind2144_eps0.03_delta6.0,taxi,to,3600.03
ERAN_1,KJ_64x32_2048%%ind2271_eps0.03_delta6.0,taxi,to,3600.14
ERAN_1,KJ_64x32_2048%%ind2643_eps0.01_delta6.0,taxi,to,3600.06
ERAN_1,KJ_64x32_2048%%ind3032_eps0.03_delta2.0,taxi,to,3600.05
ERAN_1,KJ_64x32_2048%%ind3099_eps0.06_delta6.0,taxi,sat,999.34
ERAN_1,KJ_64x32_2048%%ind3113_eps0.03_delta6.0,taxi,to,3600.04
ERAN_1,KJ_64x32_2048%%ind3137_eps0.01_delta2.0,taxi,to,3600.1
ERAN_1,KJ_64x32_2048%%ind3318_eps0.03_delta6.0,taxi,to,3600.09
ERAN_1,KJ_64x32_2048%%ind3437_eps0.03_delta2.0,taxi,sat,3388.1
ERAN_1,KJ_64x32_2048%%ind3461_eps0.06_delta6.0,taxi,sat,237.89
ERAN_1,KJ_64x32_2048%%ind350_eps0.01_delta6.0,taxi,to,3600.12
ERAN_1,KJ_64x32_2048%%ind3792_eps0.06_delta6.0,taxi,sat,1112.96
ERAN_1,KJ_64x32_2048%%ind3845_eps0.03_delta2.0,taxi,to,3600.11
ERAN_1,KJ_64x32_2048%%ind3980_eps0.01_delta6.0,taxi,to,3600.07
ERAN_1,KJ_64x32_2048%%ind4168_eps0.01_delta2.0,taxi,to,3600.1
ERAN_1,KJ_64x32_2048%%ind4403_eps0.06_delta6.0,taxi,sat,1480.65
ERAN_1,KJ_64x32_2048%%ind4461_eps0.01_delta6.0,taxi,to,3600.08
ERAN_1,KJ_64x32_2048%%ind4610_eps0.06_delta2.0,taxi,sat,62.59
ERAN_1,KJ_64x32_2048%%ind4690_eps0.06_delta2.0,taxi,to,3600.11
ERAN_1,KJ_64x32_2048%%ind4724_eps0.03_delta2.0,taxi,sat,41.11
ERAN_1,KJ_64x32_2048%%ind4965_eps0.03_delta2.0,taxi,sat,48.02
ERAN_1,KJ_64x32_2048%%ind498_eps0.03_delta6.0,taxi,to,3600.06
ERAN_1,KJ_64x32_2048%%ind5126_eps0.06_delta6.0,taxi,to,3600.03
ERAN_1,KJ_64x32_2048%%ind5616_eps0.03_delta6.0,taxi,to,3600.11
ERAN_1,KJ_64x32_2048%%ind5710_eps0.06_delta2.0,taxi,sat,20.57
ERAN_1,KJ_64x32_2048%%ind5769_eps0.03_delta2.0,taxi,sat,40.11
ERAN_1,KJ_64x32_2048%%ind5965_eps0.06_delta2.0,taxi,sat,87.19
ERAN_1,KJ_64x32_2048%%ind6210_eps0.01_delta6.0,taxi,to,3600.09
ERAN_1,KJ_64x32_2048%%ind6267_eps0.03_delta2.0,taxi,sat,305.69
ERAN_1,KJ_64x32_2048%%ind6340_eps0.01_delta6.0,taxi,to,3600.03
ERAN_1,KJ_64x32_2048%%ind6372_eps0.01_delta2.0,taxi,to,3600.08
ERAN_1,KJ_64x32_2048%%ind6706_eps0.01_delta6.0,taxi,to,3600.12
ERAN_1,KJ_64x32_2048%%ind6931_eps0.06_delta6.0,taxi,to,3600.06
ERAN_1,KJ_64x32_2048%%ind6954_eps0.03_delta2.0,taxi,sat,574.66
ERAN_1,KJ_64x32_2048%%ind7290_eps0.06_delta2.0,taxi,sat,70.38
ERAN_1,KJ_64x32_2048%%ind7386_eps0.01_delta2.0,taxi,to,3600.09
ERAN_1,KJ_64x32_2048%%ind7553_eps0.06_delta2.0,taxi,sat,914.19
ERAN_1,KJ_64x32_2048%%ind765_eps0.03_delta2.0,taxi,to,3600.07
ERAN_1,KJ_64x32_2048%%ind793_eps0.03_delta6.0,taxi,sat,517.53
ERAN_1,KJ_64x32_2048%%ind8201_eps0.03_delta6.0,taxi,to,3600.06
ERAN_1,KJ_64x32_2048%%ind8453_eps0.03_delta6.0,taxi,to,3600.1
ERAN_1,KJ_64x32_2048%%ind8834_eps0.01_delta2.0,taxi,to,3600.08
ERAN_1,KJ_64x32_2048%%ind9014_eps0.03_delta6.0,taxi,to,3600.09
ERAN_1,KJ_64x32_2048%%ind9578_eps0.06_delta6.0,taxi,sat,145.6
ERAN_1,KJ_64x32_2048%%ind9798_eps0.06_delta2.0,taxi,sat,72.96
ERAN_1,KJ_64x32_2048%%ind9865_eps0.01_delta6.0,taxi,to,3600.1
ERAN_1,model2a%%traffic_sign_model-2a_ind0_eps0.680958984375_target1.0,gtsr,unsat,62.43
ERAN_1,model2a%%traffic_sign_model-2a_ind102_eps0.267310546875_target4.0,gtsr,sat,18.13
ERAN_1,model2a%%traffic_sign_model-2a_ind103_eps0.466330078125_target1.0,gtsr,unsat,18.76
ERAN_1,model2a%%traffic_sign_model-2a_ind104_eps0.517060546875_target1.0,gtsr,sat,17.11
ERAN_1,model2a%%traffic_sign_model-2a_ind105_eps0.197068359375_target1.0,gtsr,sat,17.08
ERAN_1,model2a%%traffic_sign_model-2a_ind106_eps0.411697265625_target0.0,gtsr,sat,22.04
ERAN_1,model2a%%traffic_sign_model-2a_ind107_eps0.158044921875_target3.0,gtsr,unsat,7.92
ERAN_1,model2a%%traffic_sign_model-2a_ind108_eps0.774615234375_target1.0,gtsr,unsat,46.31
ERAN_1,model2a%%traffic_sign_model-2a_ind109_eps0.515109375_target1.0,gtsr,sat,28.2
ERAN_1,model2a%%traffic_sign_model-2a_ind10_eps0.11316796875_target1.0,gtsr,sat,21.26
ERAN_1,model2a%%traffic_sign_model-2a_ind110_eps0.80778515625_target1.0,gtsr,sat,27.86
ERAN_1,model2a%%traffic_sign_model-2a_ind112_eps0.641935546875_target1.0,gtsr,sat,24.4
ERAN_1,model2a%%traffic_sign_model-2a_ind113_eps0.11316796875_target1.0,gtsr,sat,12.88
ERAN_1,model2a%%traffic_sign_model-2a_ind114_eps0.064388671875_target1.0,gtsr,sat,21.98
ERAN_1,model2a%%traffic_sign_model-2a_ind115_eps0.481939453125_target1.0,gtsr,sat,34.9
ERAN_1,model2a%%traffic_sign_model-2a_ind116_eps0.161947265625_target5.0,gtsr,sat,22.74
ERAN_1,model2a%%traffic_sign_model-2a_ind117_eps0.392185546875_target1.0,gtsr,sat,43.25
ERAN_1,model2a%%traffic_sign_model-2a_ind11_eps0.21853125_target1.0,gtsr,sat,16.45
ERAN_1,model2a%%traffic_sign_model-2a_ind121_eps0.466330078125_target1.0,gtsr,sat,28.81
ERAN_1,model2a%%traffic_sign_model-2a_ind123_eps0.36291796875_target3.0,gtsr,sat,31.14
ERAN_1,model2a%%traffic_sign_model-2a_ind125_eps0.474134765625_target1.0,gtsr,sat,18.57
ERAN_1,model2a%%traffic_sign_model-2a_ind126_eps0.817541015625_target1.0,gtsr,sat,12.77
ERAN_1,model2a%%traffic_sign_model-2a_ind127_eps0.171703125_target3.0,gtsr,sat,11.75
ERAN_1,model2a%%traffic_sign_model-2a_ind129_eps0.5853515625_target1.0,gtsr,sat,33.45
ERAN_1,model2a%%traffic_sign_model-2a_ind12_eps0.483890625_target1.0,gtsr,sat,27.49
ERAN_1,model2a%%traffic_sign_model-2a_ind130_eps0.310236328125_target3.0,gtsr,sat,50.29
ERAN_1,model2a%%traffic_sign_model-2a_ind132_eps0.220482421875_target1.0,gtsr,sat,27.93
ERAN_1,model2a%%traffic_sign_model-2a_ind133_eps0.26926171875_target1.0,gtsr,sat,18.97
ERAN_1,model2a%%traffic_sign_model-2a_ind134_eps0.1951171875_target3.0,gtsr,sat,22.73
ERAN_1,model2a%%traffic_sign_model-2a_ind14_eps0.173654296875_target1.0,gtsr,sat,13.41
ERAN_1,model2a%%traffic_sign_model-2a_ind15_eps0.7414453125_target1.0,gtsr,sat,19.07
ERAN_1,model2a%%traffic_sign_model-2a_ind17_eps0.15219140625_target0.0,gtsr,sat,12.61
ERAN_1,model2a%%traffic_sign_model-2a_ind18_eps0.265359375_target1.0,gtsr,sat,10.81
ERAN_1,model2a%%traffic_sign_model-2a_ind19_eps0.376576171875_target1.0,gtsr,sat,11.71
ERAN_1,model2a%%traffic_sign_model-2a_ind1_eps0.37852734375_target1.0,gtsr,sat,35.0
ERAN_1,model2a%%traffic_sign_model-2a_ind21_eps0.376576171875_target1.0,gtsr,unsat,27.55
ERAN_1,model2a%%traffic_sign_model-2a_ind24_eps0.817541015625_target1.0,gtsr,unsat,30.03
ERAN_1,model2a%%traffic_sign_model-2a_ind26_eps0.04292578125_target4.0,gtsr,sat,9.52
ERAN_1,model2a%%traffic_sign_model-2a_ind27_eps0.796078125_target1.0,gtsr,sat,12.83
ERAN_1,model2a%%traffic_sign_model-2a_ind28_eps0.068291015625_target1.0,gtsr,sat,12.1
ERAN_1,model2a%%traffic_sign_model-2a_ind29_eps0.876076171875_target1.0,gtsr,unsat,86.93
ERAN_1,model2a%%traffic_sign_model-2a_ind30_eps0.37852734375_target1.0,gtsr,sat,14.91
ERAN_1,model2a%%traffic_sign_model-2a_ind31_eps0.638033203125_target1.0,gtsr,unsat,24.48
ERAN_1,model2a%%traffic_sign_model-2a_ind32_eps0.54242578125_target1.0,gtsr,sat,9.34
ERAN_1,model2a%%traffic_sign_model-2a_ind33_eps0.76876171875_target1.0,gtsr,sat,12.83
ERAN_1,model2a%%traffic_sign_model-2a_ind34_eps0.2575546875_target1.0,gtsr,sat,14.43
ERAN_1,model2a%%traffic_sign_model-2a_ind35_eps0.556083984375_target1.0,gtsr,sat,11.02
ERAN_1,model2a%%traffic_sign_model-2a_ind36_eps0.16780078125_target3.0,gtsr,sat,11.73
ERAN_1,model2a%%traffic_sign_model-2a_ind38_eps0.716080078125_target1.0,gtsr,unsat,22.25
ERAN_1,model2a%%traffic_sign_model-2a_ind39_eps0.056583984375_target5.0,gtsr,sat,8.89
ERAN_1,model2a%%traffic_sign_model-2a_ind3_eps0.6009609375_target1.0,gtsr,sat,14.26
ERAN_1,model2a%%traffic_sign_model-2a_ind45_eps0.290724609375_target1.0,gtsr,sat,14.48
ERAN_1,model2a%%traffic_sign_model-2a_ind47_eps0.59705859375_target1.0,gtsr,sat,20.92
ERAN_1,model2a%%traffic_sign_model-2a_ind48_eps0.265359375_target1.0,gtsr,sat,11.73
ERAN_1,model2a%%traffic_sign_model-2a_ind4_eps0.509255859375_target1.0,gtsr,sat,16.34
ERAN_1,model2a%%traffic_sign_model-2a_ind51_eps0.236091796875_target3.0,gtsr,sat,12.69
ERAN_1,model2a%%traffic_sign_model-2a_ind53_eps0.60486328125_target1.0,gtsr,unsat,23.94
ERAN_1,model2a%%traffic_sign_model-2a_ind54_eps0.115119140625_target3.0,gtsr,sat,15.84
ERAN_1,model2a%%traffic_sign_model-2a_ind57_eps0.390234375_target1.0,gtsr,sat,39.34
ERAN_1,model2a%%traffic_sign_model-2a_ind58_eps0.641935546875_target1.0,gtsr,unsat,23.34
ERAN_1,model2a%%traffic_sign_model-2a_ind60_eps0.24975_target1.0,gtsr,unsat,35.17
ERAN_1,model2a%%traffic_sign_model-2a_ind61_eps0.4292578125_target0.0,gtsr,sat,23.78
ERAN_1,model2a%%traffic_sign_model-2a_ind62_eps0.6790078125_target1.0,gtsr,unsat,20.59
ERAN_1,model2a%%traffic_sign_model-2a_ind64_eps0.1795078125_target1.0,gtsr,sat,10.75
ERAN_1,model2a%%traffic_sign_model-2a_ind66_eps0.680958984375_target1.0,gtsr,sat,18.4
ERAN_1,model2a%%traffic_sign_model-2a_ind67_eps0.40584375_target1.0,gtsr,sat,12.85
ERAN_1,model2a%%traffic_sign_model-2a_ind68_eps0.208775390625_target3.0,gtsr,sat,11.56
ERAN_1,model2a%%traffic_sign_model-2a_ind69_eps0.626326171875_target1.0,gtsr,unsat,53.52
ERAN_1,model2a%%traffic_sign_model-2a_ind6_eps0.723884765625_target1.0,gtsr,sat,16.71
ERAN_1,model2a%%traffic_sign_model-2a_ind71_eps0.040974609375_target1.0,gtsr,sat,11.1
ERAN_1,model2a%%traffic_sign_model-2a_ind72_eps0.489744140625_target1.0,gtsr,sat,11.92
ERAN_1,model2a%%traffic_sign_model-2a_ind75_eps0.641935546875_target1.0,gtsr,unsat,20.97
ERAN_1,model2a%%traffic_sign_model-2a_ind76_eps0.813638671875_target1.0,gtsr,sat,14.23
ERAN_1,model2a%%traffic_sign_model-2a_ind77_eps0.220482421875_target1.0,gtsr,sat,9.82
ERAN_1,model2a%%traffic_sign_model-2a_ind78_eps0.65949609375_target1.0,gtsr,sat,13.28
ERAN_1,model2a%%traffic_sign_model-2a_ind79_eps0.1326796875_target1.0,gtsr,sat,11.62
ERAN_1,model2a%%traffic_sign_model-2a_ind7_eps0.575595703125_target1.0,gtsr,sat,14.47
ERAN_1,model2a%%traffic_sign_model-2a_ind80_eps0.774615234375_target1.0,gtsr,sat,9.56
ERAN_1,model2a%%traffic_sign_model-2a_ind81_eps0.200970703125_target1.0,gtsr,sat,16.07
ERAN_1,model2a%%traffic_sign_model-2a_ind84_eps0.04292578125_target5.0,gtsr,sat,10.49
ERAN_1,model2a%%traffic_sign_model-2a_ind85_eps0.556083984375_target1.0,gtsr,sat,18.01
ERAN_1,model2a%%traffic_sign_model-2a_ind87_eps0.407794921875_target1.0,gtsr,sat,14.01
ERAN_1,model2a%%traffic_sign_model-2a_ind90_eps0.189263671875_target3.0,gtsr,sat,12.67
ERAN_1,model2a%%traffic_sign_model-2a_ind91_eps0.458525390625_target1.0,gtsr,sat,15.44
ERAN_1,model2a%%traffic_sign_model-2a_ind92_eps0.0390234375_target1.0,gtsr,sat,11.38
ERAN_1,model2a%%traffic_sign_model-2a_ind93_eps0.314138671875_target3.0,gtsr,sat,13.31
ERAN_1,model2a%%traffic_sign_model-2a_ind95_eps0.5541328125_target1.0,gtsr,sat,15.62
ERAN_1,model2a%%traffic_sign_model-2a_ind97_eps0.271212890625_target1.0,gtsr,sat,22.77
ERAN_1,model2a%%traffic_sign_model-2a_ind98_eps0.704373046875_target1.0,gtsr,unsat,188.94
ERAN_1,model2a%%traffic_sign_model-2a_ind9_eps0.481939453125_target1.0,gtsr,sat,12.4
ERAN_1,model-conv%%traffic_sign_model-conv_ind0_eps0.774615234375_target1.0,gtsr,unsat,2434.45
ERAN_1,model-conv%%traffic_sign_model-conv_ind100_eps0.489744140625_target6.0,gtsr,sat,319.47
ERAN_1,model-conv%%traffic_sign_model-conv_ind101_eps0.9911953125_target0.0,gtsr,sat,929.41
ERAN_1,model-conv%%traffic_sign_model-conv_ind102_eps0.26926171875_target4.0,gtsr,sat,25.61
ERAN_1,model-conv%%traffic_sign_model-conv_ind103_eps0.4370625_target0.0,gtsr,sat,307.87
ERAN_1,model-conv%%traffic_sign_model-conv_ind10_eps0.079998046875_target3.0,gtsr,sat,93.29
ERAN_1,model-conv%%traffic_sign_model-conv_ind11_eps0.359015625_target1.0,gtsr,sat,2253.92
ERAN_1,model-conv%%traffic_sign_model-conv_ind12_eps0.38633203125_target0.0,gtsr,sat,143.62
ERAN_1,model-conv%%traffic_sign_model-conv_ind13_eps0.454623046875_target0.0,gtsr,sat,101.88
ERAN_1,model-conv%%traffic_sign_model-conv_ind14_eps0.353162109375_target1.0,gtsr,unsat,2574.42
ERAN_1,model-conv%%traffic_sign_model-conv_ind15_eps0.75315234375_target1.0,gtsr,sat,651.28
ERAN_1,model-conv%%traffic_sign_model-conv_ind16_eps0.993146484375_target0.0,gtsr,sat,468.39
ERAN_1,model-conv%%traffic_sign_model-conv_ind18_eps0.37072265625_target1.0,gtsr,sat,425.18
ERAN_1,model-conv%%traffic_sign_model-conv_ind19_eps0.645837890625_target1.0,gtsr,sat,870.13
ERAN_1,model-conv%%traffic_sign_model-conv_ind1_eps0.442916015625_target0.0,gtsr,unsat,2741.09
ERAN_1,model-conv%%traffic_sign_model-conv_ind21_eps0.5229140625_target1.0,gtsr,sat,1261.73
ERAN_1,model-conv%%traffic_sign_model-conv_ind22_eps0.5541328125_target1.0,gtsr,sat,497.49
ERAN_1,model-conv%%traffic_sign_model-conv_ind23_eps0.247798828125_target4.0,gtsr,sat,249.18
ERAN_1,model-conv%%traffic_sign_model-conv_ind24_eps0.809736328125_target1.0,gtsr,to,3600.1
ERAN_1,model-conv%%traffic_sign_model-conv_ind25_eps0.99509765625_target0.0,gtsr,sat,1491.39
ERAN_1,model-conv%%traffic_sign_model-conv_ind26_eps0.3356015625_target4.0,gtsr,sat,112.27
ERAN_1,model-conv%%traffic_sign_model-conv_ind27_eps0.876076171875_target1.0,gtsr,unsat,3205.66
ERAN_1,model-conv%%traffic_sign_model-conv_ind28_eps0.263408203125_target1.0,gtsr,sat,540.08
ERAN_1,model-conv%%traffic_sign_model-conv_ind29_eps0.868271484375_target1.0,gtsr,sat,1012.21
ERAN_1,model-conv%%traffic_sign_model-conv_ind30_eps0.107314453125_target0.0,gtsr,sat,863.22
ERAN_1,model-conv%%traffic_sign_model-conv_ind31_eps0.801931640625_target1.0,gtsr,unsat,3588.83
ERAN_1,model-conv%%traffic_sign_model-conv_ind32_eps0.661447265625_target0.0,gtsr,sat,263.33
ERAN_1,model-conv%%traffic_sign_model-conv_ind33_eps0.848759765625_target1.0,gtsr,sat,236.07
ERAN_1,model-conv%%traffic_sign_model-conv_ind34_eps0.52681640625_target1.0,gtsr,to,3600.08
ERAN_1,model-conv%%traffic_sign_model-conv_ind36_eps0.41755078125_target0.0,gtsr,sat,2078.61
ERAN_1,model-conv%%traffic_sign_model-conv_ind37_eps0.380478515625_target0.0,gtsr,sat,28.66
ERAN_1,model-conv%%traffic_sign_model-conv_ind38_eps0.770712890625_target1.0,gtsr,sat,565.98
ERAN_1,model-conv%%traffic_sign_model-conv_ind39_eps0.1326796875_target4.0,gtsr,sat,98.35
ERAN_1,model-conv%%traffic_sign_model-conv_ind3_eps0.314138671875_target0.0,gtsr,sat,42.41
ERAN_1,model-conv%%traffic_sign_model-conv_ind40_eps0.99509765625_target0.0,gtsr,to,3600.05
ERAN_1,model-conv%%traffic_sign_model-conv_ind41_eps0.751201171875_target1.0,gtsr,unsat,1174.5
ERAN_1,model-conv%%traffic_sign_model-conv_ind42_eps0.997048828125_target0.0,gtsr,sat,2018.9
ERAN_1,model-conv%%traffic_sign_model-conv_ind44_eps0.09755859375_target4.0,gtsr,sat,28.52
ERAN_1,model-conv%%traffic_sign_model-conv_ind45_eps0.146337890625_target3.0,gtsr,sat,25.38
ERAN_1,model-conv%%traffic_sign_model-conv_ind47_eps0.458525390625_target0.0,gtsr,sat,88.97
ERAN_1,model-conv%%traffic_sign_model-conv_ind4_eps0.55803515625_target1.0,gtsr,sat,2795.07
ERAN_1,model-conv%%traffic_sign_model-conv_ind50_eps0.271212890625_target0.0,gtsr,sat,114.7
ERAN_1,model-conv%%traffic_sign_model-conv_ind51_eps0.40194140625_target1.0,gtsr,sat,1185.69
ERAN_1,model-conv%%traffic_sign_model-conv_ind52_eps0.856564453125_target1.0,gtsr,sat,135.03
ERAN_1,model-conv%%traffic_sign_model-conv_ind53_eps0.833150390625_target1.0,gtsr,sat,1255.97
ERAN_1,model-conv%%traffic_sign_model-conv_ind54_eps0.28487109375_target1.0,gtsr,sat,75.96
ERAN_1,model-conv%%traffic_sign_model-conv_ind55_eps0.99509765625_target0.0,gtsr,to,3600.1
ERAN_1,model-conv%%traffic_sign_model-conv_ind56_eps0.51901171875_target3.0,gtsr,sat,288.71
ERAN_1,model-conv%%traffic_sign_model-conv_ind57_eps0.384380859375_target1.0,gtsr,to,3600.05
ERAN_1,model-conv%%traffic_sign_model-conv_ind58_eps0.595107421875_target1.0,gtsr,sat,33.64
ERAN_1,model-conv%%traffic_sign_model-conv_ind59_eps0.997048828125_target0.0,gtsr,to,3600.11
ERAN_1,model-conv%%traffic_sign_model-conv_ind5_eps0.353162109375_target5.0,gtsr,sat,56.89
ERAN_1,model-conv%%traffic_sign_model-conv_ind61_eps0.037072265625_target1.0,gtsr,sat,12.54
ERAN_1,model-conv%%traffic_sign_model-conv_ind62_eps0.517060546875_target1.0,gtsr,sat,463.64
ERAN_1,model-conv%%traffic_sign_model-conv_ind63_eps0.993146484375_target0.0,gtsr,to,3600.04
ERAN_1,model-conv%%traffic_sign_model-conv_ind65_eps0.290724609375_target2.0,gtsr,sat,281.06
ERAN_1,model-conv%%traffic_sign_model-conv_ind66_eps0.712177734375_target1.0,gtsr,unsat,2881.03
ERAN_1,model-conv%%traffic_sign_model-conv_ind67_eps0.55803515625_target1.0,gtsr,sat,33.06
ERAN_1,model-conv%%traffic_sign_model-conv_ind68_eps0.411697265625_target3.0,gtsr,sat,63.7
ERAN_1,model-conv%%traffic_sign_model-conv_ind69_eps0.34340625_target1.0,gtsr,unsat,1171.08
ERAN_1,model-conv%%traffic_sign_model-conv_ind6_eps0.606814453125_target1.0,gtsr,sat,155.71
ERAN_1,model-conv%%traffic_sign_model-conv_ind72_eps0.583400390625_target1.0,gtsr,sat,251.71
ERAN_1,model-conv%%traffic_sign_model-conv_ind73_eps0.4916953125_target1.0,gtsr,sat,127.82
ERAN_1,model-conv%%traffic_sign_model-conv_ind74_eps0.993146484375_target0.0,gtsr,to,3600.05
ERAN_1,model-conv%%traffic_sign_model-conv_ind75_eps0.868271484375_target1.0,gtsr,sat,2732.52
ERAN_1,model-conv%%traffic_sign_model-conv_ind76_eps0.84680859375_target1.0,gtsr,unsat,2863.19
ERAN_1,model-conv%%traffic_sign_model-conv_ind77_eps0.528767578125_target1.0,gtsr,unsat,600.18
ERAN_1,model-conv%%traffic_sign_model-conv_ind78_eps0.60486328125_target1.0,gtsr,sat,41.93
ERAN_1,model-conv%%traffic_sign_model-conv_ind79_eps0.3043828125_target1.0,gtsr,sat,182.57
ERAN_1,model-conv%%traffic_sign_model-conv_ind7_eps0.548279296875_target0.0,gtsr,unsat,2539.67
ERAN_1,model-conv%%traffic_sign_model-conv_ind80_eps0.829248046875_target1.0,gtsr,sat,2342.99
ERAN_1,model-conv%%traffic_sign_model-conv_ind81_eps0.314138671875_target1.0,gtsr,sat,1375.92
ERAN_1,model-conv%%traffic_sign_model-conv_ind82_eps0.989244140625_target0.0,gtsr,to,3600.03
ERAN_1,model-conv%%traffic_sign_model-conv_ind85_eps0.6477890625_target1.0,gtsr,unsat,2399.57
ERAN_1,model-conv%%traffic_sign_model-conv_ind86_eps0.69851953125_target3.0,gtsr,to,3600.07
ERAN_1,model-conv%%traffic_sign_model-conv_ind87_eps0.794126953125_target1.0,gtsr,unsat,3224.63
ERAN_1,model-conv%%traffic_sign_model-conv_ind88_eps0.4760859375_target0.0,gtsr,unsat,55.85
ERAN_1,model-conv%%traffic_sign_model-conv_ind89_eps0.302431640625_target1.0,gtsr,sat,33.29
ERAN_1,model-conv%%traffic_sign_model-conv_ind8_eps0.997048828125_target0.0,gtsr,to,3600.04
ERAN_1,model-conv%%traffic_sign_model-conv_ind90_eps0.48779296875_target3.0,gtsr,unsat,3033.69
ERAN_1,model-conv%%traffic_sign_model-conv_ind91_eps0.5619375_target1.0,gtsr,sat,1781.79
ERAN_1,model-conv%%traffic_sign_model-conv_ind92_eps0.18341015625_target1.0,gtsr,sat,1586.46
ERAN_1,model-conv%%traffic_sign_model-conv_ind93_eps0.3668203125_target3.0,gtsr,unsat,2639.0
ERAN_1,model-conv%%traffic_sign_model-conv_ind94_eps0.997048828125_target0.0,gtsr,sat,381.58
ERAN_1,model-conv%%traffic_sign_model-conv_ind95_eps0.624375_target1.0,gtsr,sat,2081.87
ERAN_1,model-conv%%traffic_sign_model-conv_ind96_eps0.10536328125_target4.0,gtsr,sat,276.79
ERAN_1,model-conv%%traffic_sign_model-conv_ind97_eps0.24584765625_target1.0,gtsr,sat,47.11
ERAN_1,model-conv%%traffic_sign_model-conv_ind98_eps0.764859375_target1.0,gtsr,sat,2049.6
ERAN_1,model-conv%%traffic_sign_model-conv_ind99_eps0.997048828125_target0.0,gtsr,to,3600.1
ERAN_1,model-conv%%traffic_sign_model-conv_ind9_eps0.474134765625_target0.0,gtsr,sat,364.41
ERAN_2,ACASXU_experimental_v2a_1_1%%property1,acas,err,7.4
ERAN_2,ACASXU_experimental_v2a_1_1%%property2,acas,err,8.13
ERAN_2,ACASXU_experimental_v2a_1_1%%property3,acas,err,6.55
ERAN_2,ACASXU_experimental_v2a_1_1%%property4,acas,err,4.5
ERAN_2,ACASXU_experimental_v2a_1_2%%property1,acas,err,7.3
ERAN_2,ACASXU_experimental_v2a_1_2%%property2,acas,err,6.81
ERAN_2,ACASXU_experimental_v2a_1_2%%property3,acas,err,6.58
ERAN_2,ACASXU_experimental_v2a_1_2%%property4,acas,err,5.9
ERAN_2,ACASXU_experimental_v2a_1_3%%property1,acas,err,7.54
ERAN_2,ACASXU_experimental_v2a_1_3%%property2,acas,err,6.27
ERAN_2,ACASXU_experimental_v2a_1_3%%property3,acas,err,7.3
ERAN_2,ACASXU_experimental_v2a_1_3%%property4,acas,err,6.33
ERAN_2,ACASXU_experimental_v2a_1_4%%property1,acas,err,6.59
ERAN_2,ACASXU_experimental_v2a_1_4%%property2,acas,err,6.3
ERAN_2,ACASXU_experimental_v2a_1_4%%property3,acas,err,4.74
ERAN_2,ACASXU_experimental_v2a_1_4%%property4,acas,err,6.65
ERAN_2,ACASXU_experimental_v2a_1_5%%property1,acas,err,7.06
ERAN_2,ACASXU_experimental_v2a_1_5%%property2,acas,err,6.16
ERAN_2,ACASXU_experimental_v2a_1_5%%property3,acas,err,7.12
ERAN_2,ACASXU_experimental_v2a_1_5%%property4,acas,err,6.67
ERAN_2,ACASXU_experimental_v2a_1_6%%property1,acas,err,7.11
ERAN_2,ACASXU_experimental_v2a_1_6%%property2,acas,err,5.49
ERAN_2,ACASXU_experimental_v2a_1_6%%property3,acas,err,5.77
ERAN_2,ACASXU_experimental_v2a_1_6%%property4,acas,err,6.1
ERAN_2,ACASXU_experimental_v2a_1_7%%property1,acas,err,7.24
ERAN_2,ACASXU_experimental_v2a_1_7%%property2,acas,err,5.43
ERAN_2,ACASXU_experimental_v2a_1_7%%property3,acas,err,7.2
ERAN_2,ACASXU_experimental_v2a_1_7%%property4,acas,err,5.1
ERAN_2,ACASXU_experimental_v2a_1_8%%property1,acas,err,5.71
ERAN_2,ACASXU_experimental_v2a_1_8%%property2,acas,err,6.9
ERAN_2,ACASXU_experimental_v2a_1_8%%property3,acas,err,6.85
ERAN_2,ACASXU_experimental_v2a_1_8%%property4,acas,err,5.39
ERAN_2,ACASXU_experimental_v2a_1_9%%property1,acas,err,6.34
ERAN_2,ACASXU_experimental_v2a_1_9%%property2,acas,err,7.31
ERAN_2,ACASXU_experimental_v2a_1_9%%property3,acas,err,6.53
ERAN_2,ACASXU_experimental_v2a_1_9%%property4,acas,err,6.39
ERAN_2,ACASXU_experimental_v2a_2_1%%property1,acas,err,6.45
ERAN_2,ACASXU_experimental_v2a_2_1%%property2,acas,err,7.06
ERAN_2,ACASXU_experimental_v2a_2_1%%property3,acas,err,6.84
ERAN_2,ACASXU_experimental_v2a_2_1%%property4,acas,err,6.2
ERAN_2,ACASXU_experimental_v2a_2_2%%property1,acas,err,5.76
ERAN_2,ACASXU_experimental_v2a_2_2%%property2,acas,err,5.74
ERAN_2,ACASXU_experimental_v2a_2_2%%property3,acas,err,5.04
ERAN_2,ACASXU_experimental_v2a_2_2%%property4,acas,err,6.64
ERAN_2,ACASXU_experimental_v2a_2_3%%property1,acas,err,6.9
ERAN_2,ACASXU_experimental_v2a_2_3%%property2,acas,err,6.9
ERAN_2,ACASXU_experimental_v2a_2_3%%property3,acas,err,5.35
ERAN_2,ACASXU_experimental_v2a_2_3%%property4,acas,err,6.58
ERAN_2,ACASXU_experimental_v2a_2_4%%property1,acas,err,6.95
ERAN_2,ACASXU_experimental_v2a_2_4%%property2,acas,err,6.95
ERAN_2,ACASXU_experimental_v2a_2_4%%property3,acas,err,6.08
ERAN_2,ACASXU_experimental_v2a_2_4%%property4,acas,err,5.67
ERAN_2,ACASXU_experimental_v2a_2_5%%property1,acas,err,6.68
ERAN_2,ACASXU_experimental_v2a_2_5%%property2,acas,err,4.74
ERAN_2,ACASXU_experimental_v2a_2_5%%property3,acas,err,5.51
ERAN_2,ACASXU_experimental_v2a_2_5%%property4,acas,err,5.98
ERAN_2,ACASXU_experimental_v2a_2_6%%property1,acas,err,5.87
ERAN_2,ACASXU_experimental_v2a_2_6%%property2,acas,err,6.4
ERAN_2,ACASXU_experimental_v2a_2_6%%property3,acas,err,6.2
ERAN_2,ACASXU_experimental_v2a_2_6%%property4,acas,err,6.99
ERAN_2,ACASXU_experimental_v2a_2_7%%property1,acas,err,6.35
ERAN_2,ACASXU_experimental_v2a_2_7%%property2,acas,err,5.67
ERAN_2,ACASXU_experimental_v2a_2_7%%property3,acas,err,6.06
ERAN_2,ACASXU_experimental_v2a_2_7%%property4,acas,err,4.72
ERAN_2,ACASXU_experimental_v2a_2_8%%property1,acas,err,6.8
ERAN_2,ACASXU_experimental_v2a_2_8%%property2,acas,err,6.13
ERAN_2,ACASXU_experimental_v2a_2_8%%property3,acas,err,5.39
ERAN_2,ACASXU_experimental_v2a_2_8%%property4,acas,err,6.09
ERAN_2,ACASXU_experimental_v2a_2_9%%property1,acas,err,6.45
ERAN_2,ACASXU_experimental_v2a_2_9%%property2,acas,err,5.91
ERAN_2,ACASXU_experimental_v2a_2_9%%property3,acas,err,5.82
ERAN_2,ACASXU_experimental_v2a_2_9%%property4,acas,err,7.07
ERAN_2,ACASXU_experimental_v2a_3_1%%property1,acas,err,6.29
ERAN_2,ACASXU_experimental_v2a_3_1%%property2,acas,err,6.18
ERAN_2,ACASXU_experimental_v2a_3_1%%property3,acas,err,6.58
ERAN_2,ACASXU_experimental_v2a_3_1%%property4,acas,err,6.95
ERAN_2,ACASXU_experimental_v2a_3_2%%property1,acas,err,7.22
ERAN_2,ACASXU_experimental_v2a_3_2%%property2,acas,err,6.26
ERAN_2,ACASXU_experimental_v2a_3_2%%property3,acas,err,6.86
ERAN_2,ACASXU_experimental_v2a_3_2%%property4,acas,err,4.7
ERAN_2,ACASXU_experimental_v2a_3_3%%property1,acas,err,6.49
ERAN_2,ACASXU_experimental_v2a_3_3%%property2,acas,err,6.46
ERAN_2,ACASXU_experimental_v2a_3_3%%property3,acas,err,5.18
ERAN_2,ACASXU_experimental_v2a_3_3%%property4,acas,err,5.88
ERAN_2,ACASXU_experimental_v2a_3_4%%property1,acas,err,6.43
ERAN_2,ACASXU_experimental_v2a_3_4%%property2,acas,err,5.83
ERAN_2,ACASXU_experimental_v2a_3_4%%property3,acas,err,6.84
ERAN_2,ACASXU_experimental_v2a_3_4%%property4,acas,err,6.11
ERAN_2,ACASXU_experimental_v2a_3_5%%property1,acas,err,6.85
ERAN_2,ACASXU_experimental_v2a_3_5%%property2,acas,err,6.16
ERAN_2,ACASXU_experimental_v2a_3_5%%property3,acas,err,6.09
ERAN_2,ACASXU_experimental_v2a_3_5%%property4,acas,err,6.75
ERAN_2,ACASXU_experimental_v2a_3_6%%property1,acas,err,6.46
ERAN_2,ACASXU_experimental_v2a_3_6%%property2,acas,err,6.0
ERAN_2,ACASXU_experimental_v2a_3_6%%property3,acas,err,5.82
ERAN_2,ACASXU_experimental_v2a_3_6%%property4,acas,err,6.05
ERAN_2,ACASXU_experimental_v2a_3_7%%property1,acas,err,6.26
ERAN_2,ACASXU_experimental_v2a_3_7%%property2,acas,err,5.01
ERAN_2,ACASXU_experimental_v2a_3_7%%property3,acas,err,8.38
ERAN_2,ACASXU_experimental_v2a_3_7%%property4,acas,err,7.78
ERAN_2,ACASXU_experimental_v2a_3_8%%property1,acas,err,6.6
ERAN_2,ACASXU_experimental_v2a_3_8%%property2,acas,err,6.11
ERAN_2,ACASXU_experimental_v2a_3_8%%property3,acas,err,6.41
ERAN_2,ACASXU_experimental_v2a_3_8%%property4,acas,err,6.52
ERAN_2,ACASXU_experimental_v2a_3_9%%property1,acas,err,7.35
ERAN_2,ACASXU_experimental_v2a_3_9%%property2,acas,err,5.75
ERAN_2,ACASXU_experimental_v2a_3_9%%property3,acas,err,5.29
ERAN_2,ACASXU_experimental_v2a_3_9%%property4,acas,err,5.99
ERAN_2,ACASXU_experimental_v2a_4_1%%property1,acas,err,5.87
ERAN_2,ACASXU_experimental_v2a_4_1%%property2,acas,err,6.17
ERAN_2,ACASXU_experimental_v2a_4_1%%property3,acas,err,6.11
ERAN_2,ACASXU_experimental_v2a_4_1%%property4,acas,err,5.59
ERAN_2,ACASXU_experimental_v2a_4_2%%property1,acas,err,6.24
ERAN_2,ACASXU_experimental_v2a_4_2%%property2,acas,err,4.84
ERAN_2,ACASXU_experimental_v2a_4_2%%property3,acas,err,6.44
ERAN_2,ACASXU_experimental_v2a_4_2%%property4,acas,err,6.7
ERAN_2,ACASXU_experimental_v2a_4_3%%property1,acas,err,6.18
ERAN_2,ACASXU_experimental_v2a_4_3%%property2,acas,err,6.43
ERAN_2,ACASXU_experimental_v2a_4_3%%property3,acas,err,5.94
ERAN_2,ACASXU_experimental_v2a_4_3%%property4,acas,err,6.39
ERAN_2,ACASXU_experimental_v2a_4_4%%property1,acas,err,6.47
ERAN_2,ACASXU_experimental_v2a_4_4%%property2,acas,err,7.72
ERAN_2,ACASXU_experimental_v2a_4_4%%property3,acas,err,6.76
ERAN_2,ACASXU_experimental_v2a_4_4%%property4,acas,err,6.48
ERAN_2,ACASXU_experimental_v2a_4_5%%property1,acas,err,6.12
ERAN_2,ACASXU_experimental_v2a_4_5%%property2,acas,err,5.76
ERAN_2,ACASXU_experimental_v2a_4_5%%property3,acas,err,5.96
ERAN_2,ACASXU_experimental_v2a_4_5%%property4,acas,err,6.97
ERAN_2,ACASXU_experimental_v2a_4_6%%property1,acas,err,6.58
ERAN_2,ACASXU_experimental_v2a_4_6%%property2,acas,err,4.72
ERAN_2,ACASXU_experimental_v2a_4_6%%property3,acas,err,7.17
ERAN_2,ACASXU_experimental_v2a_4_6%%property4,acas,err,7.24
ERAN_2,ACASXU_experimental_v2a_4_7%%property1,acas,err,6.46
ERAN_2,ACASXU_experimental_v2a_4_7%%property2,acas,err,6.12
ERAN_2,ACASXU_experimental_v2a_4_7%%property3,acas,err,6.57
ERAN_2,ACASXU_experimental_v2a_4_7%%property4,acas,err,5.89
ERAN_2,ACASXU_experimental_v2a_4_8%%property1,acas,err,5.75
ERAN_2,ACASXU_experimental_v2a_4_8%%property2,acas,err,6.92
ERAN_2,ACASXU_experimental_v2a_4_8%%property3,acas,err,6.59
ERAN_2,ACASXU_experimental_v2a_4_8%%property4,acas,err,6.6
ERAN_2,ACASXU_experimental_v2a_4_9%%property1,acas,err,7.86
ERAN_2,ACASXU_experimental_v2a_4_9%%property2,acas,err,5.47
ERAN_2,ACASXU_experimental_v2a_4_9%%property3,acas,err,5.86
ERAN_2,ACASXU_experimental_v2a_4_9%%property4,acas,err,4.6
ERAN_2,ACASXU_experimental_v2a_5_1%%property1,acas,err,6.01
ERAN_2,ACASXU_experimental_v2a_5_1%%property2,acas,err,6.05
ERAN_2,ACASXU_experimental_v2a_5_1%%property3,acas,err,6.16
ERAN_2,ACASXU_experimental_v2a_5_1%%property4,acas,err,7.63
ERAN_2,ACASXU_experimental_v2a_5_2%%property1,acas,err,5.96
ERAN_2,ACASXU_experimental_v2a_5_2%%property2,acas,err,5.8
ERAN_2,ACASXU_experimental_v2a_5_2%%property3,acas,err,7.53
ERAN_2,ACASXU_experimental_v2a_5_2%%property4,acas,err,6.51
ERAN_2,ACASXU_experimental_v2a_5_3%%property1,acas,err,6.31
ERAN_2,ACASXU_experimental_v2a_5_3%%property2,acas,err,7.05
ERAN_2,ACASXU_experimental_v2a_5_3%%property3,acas,err,6.68
ERAN_2,ACASXU_experimental_v2a_5_3%%property4,acas,err,4.96
ERAN_2,ACASXU_experimental_v2a_5_4%%property1,acas,err,6.05
ERAN_2,ACASXU_experimental_v2a_5_4%%property2,acas,err,5.76
ERAN_2,ACASXU_experimental_v2a_5_4%%property3,acas,err,5.49
ERAN_2,ACASXU_experimental_v2a_5_4%%property4,acas,err,7.15
ERAN_2,ACASXU_experimental_v2a_5_5%%property1,acas,err,5.8
ERAN_2,ACASXU_experimental_v2a_5_5%%property2,acas,err,5.72
ERAN_2,ACASXU_experimental_v2a_5_5%%property3,acas,err,4.75
ERAN_2,ACASXU_experimental_v2a_5_5%%property4,acas,err,6.18
ERAN_2,ACASXU_experimental_v2a_5_6%%property1,acas,err,6.34
ERAN_2,ACASXU_experimental_v2a_5_6%%property2,acas,err,5.75
ERAN_2,ACASXU_experimental_v2a_5_6%%property3,acas,err,6.09
ERAN_2,ACASXU_experimental_v2a_5_6%%property4,acas,err,6.77
ERAN_2,ACASXU_experimental_v2a_5_7%%property1,acas,err,5.91
ERAN_2,ACASXU_experimental_v2a_5_7%%property2,acas,err,6.54
ERAN_2,ACASXU_experimental_v2a_5_7%%property3,acas,err,5.78
ERAN_2,ACASXU_experimental_v2a_5_7%%property4,acas,err,6.6
ERAN_2,ACASXU_experimental_v2a_5_8%%property1,acas,err,6.74
ERAN_2,ACASXU_experimental_v2a_5_8%%property2,acas,err,7.83
ERAN_2,ACASXU_experimental_v2a_5_8%%property3,acas,err,5.32
ERAN_2,ACASXU_experimental_v2a_5_8%%property4,acas,err,6.49
ERAN_2,ACASXU_experimental_v2a_5_9%%property1,acas,err,6.3
ERAN_2,ACASXU_experimental_v2a_5_9%%property2,acas,err,7.42
ERAN_2,ACASXU_experimental_v2a_5_9%%property3,acas,err,6.12
ERAN_2,ACASXU_experimental_v2a_5_9%%property4,acas,err,6.26
ERAN_2,mnist2x256%%ind1087_tar4_eps0.01,mnist,unsat,9.8
ERAN_2,mnist2x256%%ind13_tar7_eps0.06,mnist,unsat,2889.62
ERAN_2,mnist2x256%%ind1819_tar3_eps0.01,mnist,unsat,13.08
ERAN_2,mnist2x256%%ind1857_tar8_eps0.09,mnist,sat,35.8
ERAN_2,mnist2x256%%ind1973_tar0_eps0.03,mnist,unsat,21.26
ERAN_2,mnist2x256%%ind2077_tar2_eps0.09,mnist,to,3600.05
ERAN_2,mnist2x256%%ind2115_tar2_eps0.12,mnist,to,3600.09
ERAN_2,mnist2x256%%ind2212_tar8_eps0.03,mnist,sat,27.25
ERAN_2,mnist2x256%%ind2255_tar5_eps0.15,mnist,sat,63.31
ERAN_2,mnist2x256%%ind228_tar8_eps0.12,mnist,sat,98.32
ERAN_2,mnist2x256%%ind22_tar9_eps0.06,mnist,unsat,29.15
ERAN_2,mnist2x256%%ind2308_tar7_eps0.01,mnist,unsat,16.02
ERAN_2,mnist2x256%%ind2310_tar8_eps0.03,mnist,sat,30.76
ERAN_2,mnist2x256%%ind2343_tar9_eps0.01,mnist,unsat,8.75
ERAN_2,mnist2x256%%ind2398_tar9_eps0.01,mnist,unsat,7.31
ERAN_2,mnist2x256%%ind2404_tar6_eps0.06,mnist,unsat,920.69
ERAN_2,mnist2x256%%ind2448_tar1_eps0.03,mnist,unsat,25.53
ERAN_2,mnist2x256%%ind2510_tar2_eps0.09,mnist,sat,55.77
ERAN_2,mnist2x256%%ind2645_tar6_eps0.15,mnist,sat,91.74
ERAN_2,mnist2x256%%ind2648_tar6_eps0.09,mnist,to,3600.11
ERAN_2,mnist2x256%%ind2670_tar6_eps0.01,mnist,unsat,10.71
ERAN_2,mnist2x256%%ind2706_tar2_eps0.12,mnist,to,3600.03
ERAN_2,mnist2x256%%ind2737_tar9_eps0.06,mnist,sat,285.35
ERAN_2,mnist2x256%%ind2747_tar1_eps0.09,mnist,unsat,35.14
ERAN_2,mnist2x256%%ind2761_tar5_eps0.06,mnist,unsat,41.54
ERAN_2,mnist2x256%%ind3070_tar0_eps0.12,mnist,to,3600.02
ERAN_2,mnist2x256%%ind3497_tar3_eps0.01,mnist,unsat,8.58
ERAN_2,mnist2x256%%ind3526_tar3_eps0.03,mnist,unsat,36.02
ERAN_2,mnist2x256%%ind3611_tar9_eps0.15,mnist,sat,1056.72
ERAN_2,mnist2x256%%ind3623_tar6_eps0.03,mnist,unsat,21.82
ERAN_2,mnist2x256%%ind3724_tar5_eps0.01,mnist,unsat,10.21
ERAN_2,mnist2x256%%ind381_tar0_eps0.09,mnist,sat,200.64
ERAN_2,mnist2x256%%ind3863_tar3_eps0.12,mnist,sat,70.9
ERAN_2,mnist2x256%%ind38_tar1_eps0.12,mnist,sat,55.86
ERAN_2,mnist2x256%%ind4018_tar7_eps0.15,mnist,to,3600.03
ERAN_2,mnist2x256%%ind4136_tar0_eps0.12,mnist,to,3600.06
ERAN_2,mnist2x256%%ind4175_tar0_eps0.06,mnist,to,3600.05
ERAN_2,mnist2x256%%ind4477_tar4_eps0.15,mnist,to,3600.04
ERAN_2,mnist2x256%%ind4540_tar1_eps0.09,mnist,sat,56.41
ERAN_2,mnist2x256%%ind4631_tar2_eps0.12,mnist,sat,57.93
ERAN_2,mnist2x256%%ind4655_tar8_eps0.15,mnist,sat,83.46
ERAN_2,mnist2x256%%ind4670_tar0_eps0.06,mnist,to,3600.07
ERAN_2,mnist2x256%%ind4687_tar2_eps0.09,mnist,sat,63.52
ERAN_2,mnist2x256%%ind4804_tar1_eps0.15,mnist,unsat,1317.19
ERAN_2,mnist2x256%%ind4904_tar5_eps0.03,mnist,unsat,8.56
ERAN_2,mnist2x256%%ind5000_tar5_eps0.03,mnist,unsat,10.55
ERAN_2,mnist2x256%%ind506_tar6_eps0.12,mnist,sat,856.11
ERAN_2,mnist2x256%%ind5169_tar9_eps0.03,mnist,sat,23.86
ERAN_2,mnist2x256%%ind5188_tar5_eps0.03,mnist,unsat,10.88
ERAN_2,mnist2x256%%ind5269_tar2_eps0.12,mnist,sat,73.29
ERAN_2,mnist2x256%%ind5506_tar3_eps0.01,mnist,unsat,7.59
ERAN_2,mnist2x256%%ind5777_tar5_eps0.09,mnist,unsat,25.48
ERAN_2,mnist2x256%%ind5906_tar2_eps0.01,mnist,unsat,10.82
ERAN_2,mnist2x256%%ind5934_tar1_eps0.03,mnist,unsat,23.14
ERAN_2,mnist2x256%%ind5964_tar6_eps0.12,mnist,to,3600.04
ERAN_2,mnist2x256%%ind6084_tar4_eps0.01,mnist,unsat,10.61
ERAN_2,mnist2x256%%ind62_tar6_eps0.03,mnist,sat,26.68
ERAN_2,mnist2x256%%ind631_tar6_eps0.03,mnist,unsat,16.58
ERAN_2,mnist2x256%%ind6320_tar3_eps0.06,mnist,sat,45.56
ERAN_2,mnist2x256%%ind6340_tar6_eps0.12,mnist,sat,47.57
ERAN_2,mnist2x256%%ind6451_tar3_eps0.01,mnist,unsat,8.96
ERAN_2,mnist2x256%%ind6655_tar0_eps0.12,mnist,sat,42.05
ERAN_2,mnist2x256%%ind6765_tar4_eps0.09,mnist,sat,37.79
ERAN_2,mnist2x256%%ind6852_tar0_eps0.12,mnist,sat,117.15
ERAN_2,mnist2x256%%ind6915_tar7_eps0.09,mnist,sat,951.51
ERAN_2,mnist2x256%%ind7015_tar5_eps0.15,mnist,sat,283.11
ERAN_2,mnist2x256%%ind7085_tar6_eps0.06,mnist,unsat,815.62
ERAN_2,mnist2x256%%ind7163_tar7_eps0.03,mnist,unsat,8.44
ERAN_2,mnist2x256%%ind7448_tar7_eps0.06,mnist,unsat,36.77
ERAN_2,mnist2x256%%ind746_tar4_eps0.09,mnist,to,3600.1
ERAN_2,mnist2x256%%ind7472_tar9_eps0.15,mnist,sat,56.75
ERAN_2,mnist2x256%%ind7919_tar1_eps0.06,mnist,unsat,16.05
ERAN_2,mnist2x256%%ind7945_tar3_eps0.06,mnist,sat,27.21
ERAN_2,mnist2x256%%ind8173_tar0_eps0.06,mnist,unsat,2749.45
ERAN_2,mnist2x256%%ind8225_tar3_eps0.01,mnist,unsat,10.81
ERAN_2,mnist2x256%%ind8250_tar7_eps0.15,mnist,sat,3563.84
ERAN_2,mnist2x256%%ind8428_tar4_eps0.15,mnist,sat,68.8
ERAN_2,mnist2x256%%ind868_tar4_eps0.09,mnist,to,3600.11
ERAN_2,mnist2x256%%ind898_tar3_eps0.01,mnist,unsat,9.6
ERAN_2,mnist2x256%%ind8996_tar7_eps0.06,mnist,unsat,32.01
ERAN_2,mnist2x256%%ind9005_tar9_eps0.15,mnist,sat,53.32
ERAN_2,mnist2x256%%ind9039_tar2_eps0.03,mnist,unsat,9.74
ERAN_2,mnist2x256%%ind9229_tar5_eps0.15,mnist,sat,117.68
ERAN_2,mnist2x256%%ind9394_tar6_eps0.01,mnist,unsat,16.12
ERAN_2,mnist2x256%%ind9567_tar6_eps0.12,mnist,to,3600.06
ERAN_2,mnist2x256%%ind959_tar1_eps0.15,mnist,sat,161.68
ERAN_2,mnist2x256%%ind9620_tar4_eps0.09,mnist,sat,1260.68
ERAN_2,mnist2x256%%ind9667_tar6_eps0.15,mnist,to,3600.02
ERAN_2,mnist2x256%%ind9783_tar3_eps0.09,mnist,sat,62.41
ERAN_2,mnist2x256%%ind9919_tar2_eps0.06,mnist,sat,49.06
ERAN_2,mnist4x256%%ind1090_tar6_eps0.15,mnist,to,3600.08
ERAN_2,mnist4x256%%ind1190_tar4_eps0.03,mnist,unsat,17.24
ERAN_2,mnist4x256%%ind1249_tar4_eps0.01,mnist,unsat,19.56
ERAN_2,mnist4x256%%ind1307_tar2_eps0.06,mnist,to,3600.04
ERAN_2,mnist4x256%%ind1487_tar1_eps0.06,mnist,to,3600.03
ERAN_2,mnist4x256%%ind1546_tar9_eps0.12,mnist,to,3600.04
ERAN_2,mnist4x256%%ind1665_tar2_eps0.03,mnist,to,3600.08
ERAN_2,mnist4x256%%ind1668_tar7_eps0.06,mnist,to,3600.09
ERAN_2,mnist4x256%%ind1792_tar2_eps0.09,mnist,to,3600.05
ERAN_2,mnist4x256%%ind1801_tar3_eps0.09,mnist,to,3600.03
ERAN_2,mnist4x256%%ind1830_tar6_eps0.06,mnist,to,3600.09
ERAN_2,mnist4x256%%ind1843_tar7_eps0.15,mnist,to,3600.07
ERAN_2,mnist4x256%%ind2108_tar4_eps0.06,mnist,unsat,2021.7
ERAN_2,mnist4x256%%ind2144_tar3_eps0.03,mnist,unsat,18.74
ERAN_2,mnist4x256%%ind2256_tar1_eps0.15,mnist,to,3600.1
ERAN_2,mnist4x256%%ind2300_tar4_eps0.09,mnist,to,3600.06
ERAN_2,mnist4x256%%ind239_tar7_eps0.09,mnist,to,3600.07
ERAN_2,mnist4x256%%ind2519_tar0_eps0.06,mnist,to,3600.02
ERAN_2,mnist4x256%%ind2566_tar1_eps0.15,mnist,to,3600.05
ERAN_2,mnist4x256%%ind2685_tar4_eps0.03,mnist,unsat,133.47
ERAN_2,mnist4x256%%ind2942_tar7_eps0.03,mnist,unsat,11.93
ERAN_2,mnist4x256%%ind2955_tar8_eps0.12,mnist,sat,165.12
ERAN_2,mnist4x256%%ind3274_tar0_eps0.01,mnist,unsat,12.28
ERAN_2,mnist4x256%%ind3485_tar4_eps0.12,mnist,to,3600.04
ERAN_2,mnist4x256%%ind3551_tar6_eps0.12,mnist,to,3600.07
ERAN_2,mnist4x256%%ind3566_tar5_eps0.15,mnist,to,3600.09
ERAN_2,mnist4x256%%ind3581_tar3_eps0.03,mnist,unsat,13.53
ERAN_2,mnist4x256%%ind3674_tar9_eps0.06,mnist,to,3600.02
ERAN_2,mnist4x256%%ind378_tar5_eps0.03,mnist,to,3600.04
ERAN_2,mnist4x256%%ind3914_tar7_eps0.03,mnist,to,3600.1
ERAN_2,mnist4x256%%ind3962_tar5_eps0.15,mnist,to,3600.09
ERAN_2,mnist4x256%%ind4572_tar3_eps0.15,mnist,to,3600.06
ERAN_2,mnist4x256%%ind4579_tar1_eps0.03,mnist,unsat,46.96
ERAN_2,mnist4x256%%ind4762_tar6_eps0.12,mnist,to,3600.12
ERAN_2,mnist4x256%%ind4859_tar7_eps0.01,mnist,unsat,12.05
ERAN_2,mnist4x256%%ind5096_tar1_eps0.12,mnist,to,3600.11
ERAN_2,mnist4x256%%ind5490_tar5_eps0.12,mnist,to,3600.11
ERAN_2,mnist4x256%%ind5551_tar5_eps0.06,mnist,to,3600.11
ERAN_2,mnist4x256%%ind5616_tar4_eps0.09,mnist,to,3600.05
ERAN_2,mnist4x256%%ind5654_tar2_eps0.09,mnist,sat,271.46
ERAN_2,mnist4x256%%ind5658_tar9_eps0.06,mnist,to,3600.07
ERAN_2,mnist4x256%%ind5936_tar7_eps0.09,mnist,to,3600.03
ERAN_2,mnist4x256%%ind615_tar5_eps0.15,mnist,to,3600.02
ERAN_2,mnist4x256%%ind6214_tar2_eps0.01,mnist,unsat,19.08
ERAN_2,mnist4x256%%ind6294_tar4_eps0.06,mnist,to,3600.1
ERAN_2,mnist4x256%%ind6317_tar3_eps0.01,mnist,unsat,18.76
ERAN_2,mnist4x256%%ind6343_tar2_eps0.09,mnist,to,3600.05
ERAN_2,mnist4x256%%ind6356_tar6_eps0.09,mnist,to,3600.02
ERAN_2,mnist4x256%%ind6504_tar4_eps0.12,mnist,to,3600.03
ERAN_2,mnist4x256%%ind6518_tar4_eps0.15,mnist,to,3600.07
ERAN_2,mnist4x256%%ind654_tar1_eps0.12,mnist,to,3600.1
ERAN_2,mnist4x256%%ind6569_tar4_eps0.03,mnist,to,3600.11
ERAN_2,mnist4x256%%ind667_tar0_eps0.09,mnist,to,3600.07
ERAN_2,mnist4x256%%ind675_tar2_eps0.15,mnist,to,3600.11
ERAN_2,mnist4x256%%ind6785_tar6_eps0.15,mnist,to,3600.03
ERAN_2,mnist4x256%%ind6957_tar4_eps0.01,mnist,unsat,17.57
ERAN_2,mnist4x256%%ind7055_tar5_eps0.09,mnist,to,3600.06
ERAN_2,mnist4x256%%ind7250_tar5_eps0.15,mnist,to,3600.07
ERAN_2,mnist4x256%%ind7377_tar6_eps0.15,mnist,to,3600.1
ERAN_2,mnist4x256%%ind7424_tar2_eps0.01,mnist,unsat,28.11
ERAN_2,mnist4x256%%ind7522_tar3_eps0.03,mnist,unsat,40.12
ERAN_2,mnist4x256%%ind7612_tar0_eps0.09,mnist,to,3600.05
ERAN_2,mnist4x256%%ind7625_tar3_eps0.15,mnist,to,3600.09
ERAN_2,mnist4x256%%ind7656_tar1_eps0.12,mnist,to,3600.07
ERAN_2,mnist4x256%%ind7767_tar1_eps0.01,mnist,unsat,25.91
ERAN_2,mnist4x256%%ind7876_tar7_eps0.12,mnist,to,3600.04
ERAN_2,mnist4x256%%ind8050_tar7_eps0.03,mnist,unsat,29.64
ERAN_2,mnist4x256%%ind8066_tar0_eps0.01,mnist,unsat,29.72
ERAN_2,mnist4x256%%ind8212_tar7_eps0.06,mnist,to,3600.08
ERAN_2,mnist4x256%%ind8291_tar9_eps0.09,mnist,to,3600.12
ERAN_2,mnist4x256%%ind8545_tar6_eps0.01,mnist,unsat,11.35
ERAN_2,mnist4x256%%ind8660_tar5_eps0.06,mnist,to,3600.03
ERAN_2,mnist4x256%%ind8691_tar4_eps0.01,mnist,unsat,11.95
ERAN_2,mnist4x256%%ind8857_tar2_eps0.12,mnist,to,3600.08
ERAN_2,mnist4x256%%ind8951_tar7_eps0.12,mnist,to,3600.1
ERAN_2,mnist4x256%%ind9084_tar0_eps0.01,mnist,unsat,16.56
ERAN_2,mnist4x256%%ind9138_tar0_eps0.01,mnist,unsat,20.99
ERAN_2,mnist4x256%%ind9212_tar8_eps0.03,mnist,unsat,24.24
ERAN_2,mnist4x256%%ind922_tar0_eps0.01,mnist,unsat,26.75
ERAN_2,mnist4x256%%ind9315_tar1_eps0.09,mnist,to,3600.06
ERAN_2,mnist4x256%%ind9341_tar6_eps0.03,mnist,to,3600.09
ERAN_2,mnist4x256%%ind934_tar9_eps0.06,mnist,to,3600.04
ERAN_2,mnist4x256%%ind945_tar8_eps0.01,mnist,unsat,25.02
ERAN_2,mnist4x256%%ind9465_tar1_eps0.03,mnist,unsat,36.48
ERAN_2,mnist4x256%%ind9492_tar7_eps0.06,mnist,to,3600.12
ERAN_2,mnist4x256%%ind950_tar6_eps0.06,mnist,to,3600.06
ERAN_2,mnist4x256%%ind9640_tar1_eps0.12,mnist,to,3600.07
ERAN_2,mnist4x256%%ind9696_tar4_eps0.12,mnist,to,3600.04
ERAN_2,mnist4x256%%ind9805_tar7_eps0.15,mnist,to,3600.04
ERAN_2,mnist4x256%%ind9989_tar2_eps0.09,mnist,to,3600.11
ERAN_2,mnist6x256%%ind1276_tar3_eps0.09,mnist,to,3600.1
ERAN_2,mnist6x256%%ind1346_tar9_eps0.03,mnist,to,3600.07
ERAN_2,mnist6x256%%ind1390_tar7_eps0.09,mnist,to,3600.08
ERAN_2,mnist6x256%%ind1549_tar2_eps0.12,mnist,to,3600.02
ERAN_2,mnist6x256%%ind1722_tar3_eps0.01,mnist,unsat,124.1
ERAN_2,mnist6x256%%ind1898_tar1_eps0.06,mnist,to,3600.08
ERAN_2,mnist6x256%%ind1931_tar7_eps0.03,mnist,to,3600.05
ERAN_2,mnist6x256%%ind2143_tar8_eps0.12,mnist,sat,394.51
ERAN_2,mnist6x256%%ind2160_tar3_eps0.06,mnist,to,3600.04
ERAN_2,mnist6x256%%ind2162_tar6_eps0.15,mnist,to,3600.02
ERAN_2,mnist6x256%%ind2184_tar0_eps0.01,mnist,unsat,23.46
ERAN_2,mnist6x256%%ind2184_tar4_eps0.09,mnist,to,3600.05
ERAN_2,mnist6x256%%ind2242_tar4_eps0.01,mnist,unsat,34.41
ERAN_2,mnist6x256%%ind2301_tar4_eps0.03,mnist,to,3600.08
ERAN_2,mnist6x256%%ind2398_tar8_eps0.01,mnist,unsat,17.41
ERAN_2,mnist6x256%%ind2532_tar5_eps0.12,mnist,to,3600.04
ERAN_2,mnist6x256%%ind260_tar5_eps0.03,mnist,unsat,39.94
ERAN_2,mnist6x256%%ind2665_tar4_eps0.06,mnist,to,3600.12
ERAN_2,mnist6x256%%ind2812_tar1_eps0.12,mnist,to,3600.09
ERAN_2,mnist6x256%%ind2944_tar2_eps0.06,mnist,to,3600.12
ERAN_2,mnist6x256%%ind2992_tar4_eps0.03,mnist,to,3600.02
ERAN_2,mnist6x256%%ind3341_tar9_eps0.01,mnist,unsat,31.39
ERAN_2,mnist6x256%%ind3533_tar5_eps0.12,mnist,to,3600.03
ERAN_2,mnist6x256%%ind3597_tar7_eps0.06,mnist,to,3600.1
ERAN_2,mnist6x256%%ind3796_tar0_eps0.01,mnist,unsat,445.87
ERAN_2,mnist6x256%%ind3812_tar8_eps0.03,mnist,to,3600.11
ERAN_2,mnist6x256%%ind3892_tar0_eps0.09,mnist,to,3600.07
ERAN_2,mnist6x256%%ind4036_tar2_eps0.09,mnist,to,3600.07
ERAN_2,mnist6x256%%ind4224_tar1_eps0.06,mnist,to,3600.09
ERAN_2,mnist6x256%%ind4282_tar5_eps0.01,mnist,unsat,15.05
ERAN_2,mnist6x256%%ind4483_tar1_eps0.09,mnist,to,3600.03
ERAN_2,mnist6x256%%ind4690_tar3_eps0.03,mnist,to,3600.04
ERAN_2,mnist6x256%%ind4993_tar3_eps0.12,mnist,to,3600.1
ERAN_2,mnist6x256%%ind5004_tar9_eps0.15,mnist,to,3600.05
ERAN_2,mnist6x256%%ind5057_tar7_eps0.01,mnist,unsat,25.18
ERAN_2,mnist6x256%%ind5132_tar3_eps0.03,mnist,unsat,697.75
ERAN_2,mnist6x256%%ind515_tar5_eps0.15,mnist,to,3600.07
ERAN_2,mnist6x256%%ind5370_tar0_eps0.15,mnist,to,3600.06
ERAN_2,mnist6x256%%ind5393_tar1_eps0.03,mnist,to,3600.06
ERAN_2,mnist6x256%%ind5537_tar6_eps0.15,mnist,to,3600.06
ERAN_2,mnist6x256%%ind5655_tar5_eps0.06,mnist,to,3600.03
ERAN_2,mnist6x256%%ind5780_tar6_eps0.09,mnist,to,3600.06
ERAN_2,mnist6x256%%ind5786_tar7_eps0.03,mnist,to,3600.05
ERAN_2,mnist6x256%%ind5788_tar1_eps0.09,mnist,to,3600.1
ERAN_2,mnist6x256%%ind5959_tar2_eps0.12,mnist,to,3600.03
ERAN_2,mnist6x256%%ind5989_tar5_eps0.09,mnist,to,3600.09
ERAN_2,mnist6x256%%ind604_tar4_eps0.15,mnist,to,3600.04
ERAN_2,mnist6x256%%ind6176_tar2_eps0.03,mnist,unsat,18.87
ERAN_2,mnist6x256%%ind6265_tar3_eps0.03,mnist,unsat,18.77
ERAN_2,mnist6x256%%ind6266_tar6_eps0.01,mnist,unsat,11.09
ERAN_2,mnist6x256%%ind6342_tar2_eps0.06,mnist,to,3600.07
ERAN_2,mnist6x256%%ind6366_tar0_eps0.06,mnist,to,3600.07
ERAN_2,mnist6x256%%ind6412_tar6_eps0.15,mnist,to,3600.07
ERAN_2,mnist6x256%%ind6477_tar0_eps0.15,mnist,to,3600.11
ERAN_2,mnist6x256%%ind6501_tar1_eps0.12,mnist,to,3600.09
ERAN_2,mnist6x256%%ind674_tar8_eps0.06,mnist,to,3600.11
ERAN_2,mnist6x256%%ind6831_tar4_eps0.12,mnist,to,3600.08
ERAN_2,mnist6x256%%ind6953_tar5_eps0.01,mnist,unsat,17.06
ERAN_2,mnist6x256%%ind6970_tar6_eps0.15,mnist,to,3600.06
ERAN_2,mnist6x256%%ind7294_tar9_eps0.09,mnist,to,3600.05
ERAN_2,mnist6x256%%ind729_tar0_eps0.12,mnist,to,3600.03
ERAN_2,mnist6x256%%ind7433_tar4_eps0.06,mnist,to,3600.02
ERAN_2,mnist6x256%%ind7447_tar3_eps0.09,mnist,to,3600.06
ERAN_2,mnist6x256%%ind7481_tar0_eps0.15,mnist,to,3600.09
ERAN_2,mnist6x256%%ind7566_tar3_eps0.15,mnist,to,3600.06
ERAN_2,mnist6x256%%ind7792_tar5_eps0.03,mnist,unsat,15.49
ERAN_2,mnist6x256%%ind7840_tar7_eps0.15,mnist,to,3600.09
ERAN_2,mnist6x256%%ind8018_tar0_eps0.01,mnist,unsat,16.39
ERAN_2,mnist6x256%%ind8044_tar1_eps0.09,mnist,to,3600.05
ERAN_2,mnist6x256%%ind8192_tar7_eps0.12,mnist,to,3600.08
ERAN_2,mnist6x256%%ind8285_tar4_eps0.15,mnist,to,3600.03
ERAN_2,mnist6x256%%ind8364_tar0_eps0.01,mnist,unsat,26.06
ERAN_2,mnist6x256%%ind8398_tar1_eps0.06,mnist,to,3600.04
ERAN_2,mnist6x256%%ind8409_tar0_eps0.12,mnist,to,3600.11
ERAN_2,mnist6x256%%ind8480_tar8_eps0.09,mnist,to,3600.06
ERAN_2,mnist6x256%%ind8520_tar9_eps0.06,mnist,to,3600.04
ERAN_2,mnist6x256%%ind8587_tar1_eps0.09,mnist,to,3600.1
ERAN_2,mnist6x256%%ind8681_tar4_eps0.01,mnist,unsat,11.24
ERAN_2,mnist6x256%%ind9045_tar2_eps0.12,mnist,to,3600.12
ERAN_2,mnist6x256%%ind9227_tar7_eps0.15,mnist,to,3600.07
ERAN_2,mnist6x256%%ind92_tar5_eps0.06,mnist,to,3600.08
ERAN_2,mnist6x256%%ind931_tar8_eps0.12,mnist,sat,1209.88
ERAN_2,mnist6x256%%ind9491_tar9_eps0.03,mnist,unsat,30.1
ERAN_2,mnist6x256%%ind9512_tar7_eps0.15,mnist,to,3600.07
ERAN_2,mnist6x256%%ind9513_tar2_eps0.06,mnist,to,3600.07
ERAN_2,mnist6x256%%ind9563_tar1_eps0.03,mnist,unsat,31.82
ERAN_2,mnist6x256%%ind980_tar5_eps0.09,mnist,to,3600.1
ERAN_2,mnist6x256%%ind9900_tar9_eps0.01,mnist,unsat,20.7
ERAN_2,mnist6x256%%ind9909_tar6_eps0.01,mnist,unsat,15.87
ERAN_2,mnist6x256%%ind9998_tar0_eps0.12,mnist,to,3600.04
ERAN_2,cifar10_base_kw_simp%%ind1087_tar7_eps0.01,cifar10,unsat,19.22
ERAN_2,cifar10_base_kw_simp%%ind134_tar5_eps0.03,cifar10,unsat,55.09
ERAN_2,cifar10_base_kw_simp%%ind1388_tar4_eps0.09,cifar10,sat,225.05
ERAN_2,cifar10_base_kw_simp%%ind1446_tar2_eps0.15,cifar10,sat,202.84
ERAN_2,cifar10_base_kw_simp%%ind1787_tar2_eps0.12,cifar10,sat,133.21
ERAN_2,cifar10_base_kw_simp%%ind1812_tar9_eps0.15,cifar10,sat,291.22
ERAN_2,cifar10_base_kw_simp%%ind1819_tar4_eps0.01,cifar10,unsat,11.44
ERAN_2,cifar10_base_kw_simp%%ind1835_tar4_eps0.09,cifar10,sat,154.87
ERAN_2,cifar10_base_kw_simp%%ind1845_tar0_eps0.12,cifar10,sat,392.76
ERAN_2,cifar10_base_kw_simp%%ind1849_tar6_eps0.15,cifar10,sat,261.41
ERAN_2,cifar10_base_kw_simp%%ind1872_tar0_eps0.12,cifar10,sat,203.41
ERAN_2,cifar10_base_kw_simp%%ind2051_tar9_eps0.03,cifar10,unsat,57.47
ERAN_2,cifar10_base_kw_simp%%ind2130_tar4_eps0.15,cifar10,sat,171.64
ERAN_2,cifar10_base_kw_simp%%ind2149_tar5_eps0.06,cifar10,to,3600.04
ERAN_2,cifar10_base_kw_simp%%ind2172_tar6_eps0.06,cifar10,sat,142.73
ERAN_2,cifar10_base_kw_simp%%ind2215_tar6_eps0.06,cifar10,sat,120.1
ERAN_2,cifar10_base_kw_simp%%ind2223_tar2_eps0.12,cifar10,sat,319.53
ERAN_2,cifar10_base_kw_simp%%ind228_tar2_eps0.12,cifar10,sat,201.29
ERAN_2,cifar10_base_kw_simp%%ind22_tar2_eps0.15,cifar10,sat,240.84
ERAN_2,cifar10_base_kw_simp%%ind2304_tar7_eps0.15,cifar10,sat,427.72
ERAN_2,cifar10_base_kw_simp%%ind2308_tar5_eps0.01,cifar10,unsat,14.12
ERAN_2,cifar10_base_kw_simp%%ind2343_tar3_eps0.01,cifar10,unsat,18.34
ERAN_2,cifar10_base_kw_simp%%ind2398_tar2_eps0.01,cifar10,unsat,18.37
ERAN_2,cifar10_base_kw_simp%%ind2412_tar5_eps0.06,cifar10,sat,250.01
ERAN_2,cifar10_base_kw_simp%%ind2581_tar3_eps0.12,cifar10,sat,280.48
ERAN_2,cifar10_base_kw_simp%%ind2670_tar4_eps0.01,cifar10,unsat,21.5
ERAN_2,cifar10_base_kw_simp%%ind2741_tar1_eps0.09,cifar10,to,3600.1
ERAN_2,cifar10_base_kw_simp%%ind2796_tar2_eps0.06,cifar10,sat,189.36
ERAN_2,cifar10_base_kw_simp%%ind3016_tar3_eps0.06,cifar10,sat,337.17
ERAN_2,cifar10_base_kw_simp%%ind3094_tar7_eps0.06,cifar10,to,3600.07
ERAN_2,cifar10_base_kw_simp%%ind30_tar3_eps0.03,cifar10,sat,84.65
ERAN_2,cifar10_base_kw_simp%%ind3497_tar3_eps0.01,cifar10,unsat,14.44
ERAN_2,cifar10_base_kw_simp%%ind3551_tar4_eps0.09,cifar10,sat,105.15
ERAN_2,cifar10_base_kw_simp%%ind3566_tar2_eps0.03,cifar10,sat,104.85
ERAN_2,cifar10_base_kw_simp%%ind3587_tar5_eps0.15,cifar10,sat,283.38
ERAN_2,cifar10_base_kw_simp%%ind3724_tar4_eps0.01,cifar10,unsat,27.07
ERAN_2,cifar10_base_kw_simp%%ind38_tar6_eps0.12,cifar10,sat,254.77
ERAN_2,cifar10_base_kw_simp%%ind4079_tar1_eps0.03,cifar10,unsat,75.62
ERAN_2,cifar10_base_kw_simp%%ind4220_tar7_eps0.06,cifar10,to,3600.05
ERAN_2,cifar10_base_kw_simp%%ind4480_tar3_eps0.09,cifar10,sat,157.84
ERAN_2,cifar10_base_kw_simp%%ind4514_tar4_eps0.15,cifar10,to,3600.11
ERAN_2,cifar10_base_kw_simp%%ind4736_tar0_eps0.03,cifar10,to,3600.03
ERAN_2,cifar10_base_kw_simp%%ind5154_tar6_eps0.12,cifar10,sat,295.4
ERAN_2,cifar10_base_kw_simp%%ind5163_tar2_eps0.09,cifar10,sat,303.17
ERAN_2,cifar10_base_kw_simp%%ind5440_tar8_eps0.03,cifar10,unsat,46.66
ERAN_2,cifar10_base_kw_simp%%ind5506_tar6_eps0.01,cifar10,sat,23.63
ERAN_2,cifar10_base_kw_simp%%ind5522_tar7_eps0.03,cifar10,unsat,70.27
ERAN_2,cifar10_base_kw_simp%%ind5743_tar7_eps0.15,cifar10,sat,264.09
ERAN_2,cifar10_base_kw_simp%%ind5749_tar6_eps0.12,cifar10,sat,350.85
ERAN_2,cifar10_base_kw_simp%%ind5752_tar8_eps0.09,cifar10,to,3600.07
ERAN_2,cifar10_base_kw_simp%%ind5818_tar0_eps0.09,cifar10,sat,340.96
ERAN_2,cifar10_base_kw_simp%%ind5853_tar2_eps0.12,cifar10,sat,245.89
ERAN_2,cifar10_base_kw_simp%%ind5874_tar6_eps0.03,cifar10,sat,88.42
ERAN_2,cifar10_base_kw_simp%%ind5906_tar9_eps0.01,cifar10,unsat,24.56
ERAN_2,cifar10_base_kw_simp%%ind5962_tar9_eps0.06,cifar10,sat,200.11
ERAN_2,cifar10_base_kw_simp%%ind6084_tar5_eps0.01,cifar10,unsat,21.71
ERAN_2,cifar10_base_kw_simp%%ind6129_tar2_eps0.12,cifar10,sat,160.91
ERAN_2,cifar10_base_kw_simp%%ind6174_tar7_eps0.15,cifar10,sat,204.56
ERAN_2,cifar10_base_kw_simp%%ind6218_tar6_eps0.03,cifar10,sat,70.55
ERAN_2,cifar10_base_kw_simp%%ind6364_tar9_eps0.15,cifar10,sat,270.29
ERAN_2,cifar10_base_kw_simp%%ind637_tar0_eps0.15,cifar10,sat,284.61
ERAN_2,cifar10_base_kw_simp%%ind6451_tar3_eps0.01,cifar10,unsat,21.52
ERAN_2,cifar10_base_kw_simp%%ind6484_tar0_eps0.06,cifar10,sat,120.2
ERAN_2,cifar10_base_kw_simp%%ind6496_tar8_eps0.12,cifar10,sat,456.92
ERAN_2,cifar10_base_kw_simp%%ind6499_tar5_eps0.03,cifar10,sat,67.26
ERAN_2,cifar10_base_kw_simp%%ind6579_tar3_eps0.06,cifar10,sat,131.01
ERAN_2,cifar10_base_kw_simp%%ind6765_tar7_eps0.15,cifar10,sat,316.14
ERAN_2,cifar10_base_kw_simp%%ind6799_tar1_eps0.12,cifar10,sat,257.95
ERAN_2,cifar10_base_kw_simp%%ind681_tar7_eps0.09,cifar10,to,3600.11
ERAN_2,cifar10_base_kw_simp%%ind7154_tar2_eps0.09,cifar10,sat,285.69
ERAN_2,cifar10_base_kw_simp%%ind7173_tar8_eps0.03,cifar10,unsat,51.35
ERAN_2,cifar10_base_kw_simp%%ind727_tar1_eps0.09,cifar10,sat,304.62
ERAN_2,cifar10_base_kw_simp%%ind7341_tar0_eps0.06,cifar10,to,3600.11
ERAN_2,cifar10_base_kw_simp%%ind7371_tar4_eps0.09,cifar10,sat,492.76
ERAN_2,cifar10_base_kw_simp%%ind7656_tar9_eps0.09,cifar10,sat,183.87
ERAN_2,cifar10_base_kw_simp%%ind7672_tar0_eps0.06,cifar10,to,3600.04
ERAN_2,cifar10_base_kw_simp%%ind7986_tar5_eps0.03,cifar10,unsat,69.64
ERAN_2,cifar10_base_kw_simp%%ind8209_tar1_eps0.06,cifar10,to,3600.12
ERAN_2,cifar10_base_kw_simp%%ind8225_tar3_eps0.01,cifar10,unsat,21.89
ERAN_2,cifar10_base_kw_simp%%ind8477_tar0_eps0.06,cifar10,to,3600.04
ERAN_2,cifar10_base_kw_simp%%ind8778_tar6_eps0.03,cifar10,unsat,59.21
ERAN_2,cifar10_base_kw_simp%%ind8783_tar5_eps0.15,cifar10,sat,458.24
ERAN_2,cifar10_base_kw_simp%%ind898_tar9_eps0.01,cifar10,unsat,21.93
ERAN_2,cifar10_base_kw_simp%%ind9081_tar2_eps0.12,cifar10,sat,286.55
ERAN_2,cifar10_base_kw_simp%%ind9226_tar6_eps0.09,cifar10,sat,370.74
ERAN_2,cifar10_base_kw_simp%%ind9266_tar2_eps0.09,cifar10,sat,393.4
ERAN_2,cifar10_base_kw_simp%%ind9394_tar6_eps0.01,cifar10,unsat,30.32
ERAN_2,cifar10_base_kw_simp%%ind9603_tar3_eps0.03,cifar10,to,3600.03
ERAN_2,cifar10_base_kw_simp%%ind9765_tar6_eps0.15,cifar10,sat,406.36
ERAN_2,cifar10_base_kw_simp%%ind9777_tar6_eps0.12,cifar10,sat,325.92
ERAN_2,cifar10_deep_kw_simp%%ind1034_tar7_eps0.01,cifar10,unsat,25.28
ERAN_2,cifar10_deep_kw_simp%%ind1243_tar1_eps0.06,cifar10,to,3600.05
ERAN_2,cifar10_deep_kw_simp%%ind1342_tar4_eps0.03,cifar10,unsat,75.39
ERAN_2,cifar10_deep_kw_simp%%ind1381_tar5_eps0.09,cifar10,to,3600.06
ERAN_2,cifar10_deep_kw_simp%%ind1399_tar0_eps0.09,cifar10,sat,1157.18
ERAN_2,cifar10_deep_kw_simp%%ind1409_tar7_eps0.09,cifar10,to,3600.11
ERAN_2,cifar10_deep_kw_simp%%ind1464_tar4_eps0.12,cifar10,to,3600.09
ERAN_2,cifar10_deep_kw_simp%%ind1487_tar0_eps0.01,cifar10,unsat,22.1
ERAN_2,cifar10_deep_kw_simp%%ind1617_tar7_eps0.15,cifar10,to,3600.1
ERAN_2,cifar10_deep_kw_simp%%ind1643_tar7_eps0.12,cifar10,to,3600.08
ERAN_2,cifar10_deep_kw_simp%%ind1860_tar6_eps0.01,cifar10,unsat,37.52
ERAN_2,cifar10_deep_kw_simp%%ind2055_tar6_eps0.09,cifar10,to,3600.06
ERAN_2,cifar10_deep_kw_simp%%ind2423_tar7_eps0.09,cifar10,to,2873.55
ERAN_2,cifar10_deep_kw_simp%%ind2573_tar0_eps0.15,cifar10,to,3600.05
ERAN_2,cifar10_deep_kw_simp%%ind2713_tar9_eps0.12,cifar10,to,3600.08
ERAN_2,cifar10_deep_kw_simp%%ind2746_tar6_eps0.15,cifar10,to,3600.08
ERAN_2,cifar10_deep_kw_simp%%ind2911_tar3_eps0.12,cifar10,to,3600.11
ERAN_2,cifar10_deep_kw_simp%%ind2970_tar0_eps0.06,cifar10,to,3600.07
ERAN_2,cifar10_deep_kw_simp%%ind3039_tar7_eps0.09,cifar10,to,3600.1
ERAN_2,cifar10_deep_kw_simp%%ind3105_tar9_eps0.03,cifar10,unsat,204.33
ERAN_2,cifar10_deep_kw_simp%%ind3154_tar8_eps0.01,cifar10,unsat,33.23
ERAN_2,cifar10_deep_kw_simp%%ind3447_tar3_eps0.06,cifar10,to,3600.03
ERAN_2,cifar10_deep_kw_simp%%ind4004_tar7_eps0.03,cifar10,sat,242.28
ERAN_2,cifar10_deep_kw_simp%%ind4340_tar2_eps0.12,cifar10,to,3600.03
ERAN_2,cifar10_deep_kw_simp%%ind4351_tar3_eps0.15,cifar10,to,3600.11
ERAN_2,cifar10_deep_kw_simp%%ind4378_tar9_eps0.06,cifar10,to,3600.04
ERAN_2,cifar10_deep_kw_simp%%ind4532_tar2_eps0.06,cifar10,to,3600.12
ERAN_2,cifar10_deep_kw_simp%%ind4550_tar7_eps0.06,cifar10,to,3600.06
ERAN_2,cifar10_deep_kw_simp%%ind4757_tar3_eps0.12,cifar10,to,3600.08
ERAN_2,cifar10_deep_kw_simp%%ind4973_tar8_eps0.03,cifar10,sat,140.38
ERAN_2,cifar10_deep_kw_simp%%ind4985_tar2_eps0.03,cifar10,sat,106.36
ERAN_2,cifar10_deep_kw_simp%%ind5209_tar0_eps0.12,cifar10,to,3600.11
ERAN_2,cifar10_deep_kw_simp%%ind5242_tar4_eps0.09,cifar10,to,3600.13
ERAN_2,cifar10_deep_kw_simp%%ind5433_tar4_eps0.03,cifar10,to,3600.04
ERAN_2,cifar10_deep_kw_simp%%ind5455_tar6_eps0.15,cifar10,to,3260.96
ERAN_2,cifar10_deep_kw_simp%%ind5619_tar4_eps0.15,cifar10,to,3600.1
ERAN_2,cifar10_deep_kw_simp%%ind5886_tar0_eps0.01,cifar10,unsat,41.63
ERAN_2,cifar10_deep_kw_simp%%ind5897_tar3_eps0.06,cifar10,to,3600.04
ERAN_2,cifar10_deep_kw_simp%%ind600_tar7_eps0.01,cifar10,unsat,33.48
ERAN_2,cifar10_deep_kw_simp%%ind6072_tar1_eps0.15,cifar10,to,3600.1
ERAN_2,cifar10_deep_kw_simp%%ind6110_tar2_eps0.03,cifar10,unsat,97.21
ERAN_2,cifar10_deep_kw_simp%%ind6177_tar1_eps0.09,cifar10,to,3600.09
ERAN_2,cifar10_deep_kw_simp%%ind618_tar3_eps0.03,cifar10,unsat,92.69
ERAN_2,cifar10_deep_kw_simp%%ind6265_tar1_eps0.09,cifar10,to,2328.95
ERAN_2,cifar10_deep_kw_simp%%ind6310_tar7_eps0.03,cifar10,unsat,123.76
ERAN_2,cifar10_deep_kw_simp%%ind6444_tar2_eps0.12,cifar10,to,3600.07
ERAN_2,cifar10_deep_kw_simp%%ind6545_tar0_eps0.01,cifar10,sat,81.3
ERAN_2,cifar10_deep_kw_simp%%ind6560_tar5_eps0.12,cifar10,to,3600.12
ERAN_2,cifar10_deep_kw_simp%%ind6598_tar3_eps0.09,cifar10,to,3600.06
ERAN_2,cifar10_deep_kw_simp%%ind6633_tar1_eps0.06,cifar10,to,3600.1
ERAN_2,cifar10_deep_kw_simp%%ind6637_tar4_eps0.15,cifar10,to,3600.12
ERAN_2,cifar10_deep_kw_simp%%ind6731_tar8_eps0.12,cifar10,to,3600.06
ERAN_2,cifar10_deep_kw_simp%%ind6734_tar9_eps0.03,cifar10,sat,659.72
ERAN_2,cifar10_deep_kw_simp%%ind6755_tar4_eps0.01,cifar10,unsat,58.72
ERAN_2,cifar10_deep_kw_simp%%ind7047_tar9_eps0.01,cifar10,unsat,33.56
ERAN_2,cifar10_deep_kw_simp%%ind7128_tar2_eps0.15,cifar10,to,3600.04
ERAN_2,cifar10_deep_kw_simp%%ind7305_tar9_eps0.01,cifar10,unsat,27.87
ERAN_2,cifar10_deep_kw_simp%%ind7429_tar9_eps0.03,cifar10,sat,1773.14
ERAN_2,cifar10_deep_kw_simp%%ind7460_tar9_eps0.12,cifar10,to,3600.1
ERAN_2,cifar10_deep_kw_simp%%ind7526_tar2_eps0.09,cifar10,to,3600.1
ERAN_2,cifar10_deep_kw_simp%%ind7534_tar2_eps0.06,cifar10,to,3600.1
ERAN_2,cifar10_deep_kw_simp%%ind7535_tar0_eps0.09,cifar10,to,2279.62
ERAN_2,cifar10_deep_kw_simp%%ind7865_tar8_eps0.06,cifar10,to,3600.12
ERAN_2,cifar10_deep_kw_simp%%ind7884_tar1_eps0.03,cifar10,to,3600.06
ERAN_2,cifar10_deep_kw_simp%%ind795_tar8_eps0.06,cifar10,to,3600.1
ERAN_2,cifar10_deep_kw_simp%%ind8024_tar2_eps0.01,cifar10,unsat,18.66
ERAN_2,cifar10_deep_kw_simp%%ind8147_tar8_eps0.01,cifar10,unsat,40.96
ERAN_2,cifar10_deep_kw_simp%%ind8163_tar8_eps0.15,cifar10,to,3600.07
ERAN_2,cifar10_deep_kw_simp%%ind8171_tar7_eps0.15,cifar10,to,3600.03
ERAN_2,cifar10_deep_kw_simp%%ind8207_tar6_eps0.15,cifar10,to,3600.03
ERAN_2,cifar10_deep_kw_simp%%ind8392_tar4_eps0.01,cifar10,unsat,38.34
ERAN_2,cifar10_deep_kw_simp%%ind8439_tar4_eps0.15,cifar10,to,3600.03
ERAN_2,cifar10_deep_kw_simp%%ind8482_tar0_eps0.12,cifar10,to,3600.11
ERAN_2,cifar10_deep_kw_simp%%ind8654_tar8_eps0.12,cifar10,to,3600.07
ERAN_2,cifar10_deep_kw_simp%%ind8773_tar1_eps0.09,cifar10,to,3600.1
ERAN_2,cifar10_deep_kw_simp%%ind8812_tar2_eps0.06,cifar10,to,3600.04
ERAN_2,cifar10_deep_kw_simp%%ind9004_tar0_eps0.01,cifar10,unsat,34.0
ERAN_2,cifar10_deep_kw_simp%%ind9028_tar2_eps0.15,cifar10,to,3600.11
ERAN_2,cifar10_deep_kw_simp%%ind9266_tar5_eps0.03,cifar10,to,3600.12
ERAN_2,cifar10_deep_kw_simp%%ind9273_tar2_eps0.09,cifar10,to,1874.75
ERAN_2,cifar10_deep_kw_simp%%ind9311_tar0_eps0.01,cifar10,unsat,46.89
ERAN_2,cifar10_deep_kw_simp%%ind9405_tar2_eps0.12,cifar10,to,3600.08
ERAN_2,cifar10_deep_kw_simp%%ind9691_tar0_eps0.06,cifar10,to,3600.11
ERAN_2,cifar10_deep_kw_simp%%ind9734_tar1_eps0.09,cifar10,to,3604.54
ERAN_2,cifar10_deep_kw_simp%%ind9767_tar3_eps0.06,cifar10,to,3600.11
ERAN_2,cifar10_deep_kw_simp%%ind977_tar1_eps0.15,cifar10,to,3600.05
ERAN_2,cifar10_deep_kw_simp%%ind9827_tar8_eps0.06,cifar10,to,3600.1
ERAN_2,cifar10_deep_kw_simp%%ind9856_tar1_eps0.03,cifar10,to,3600.08
ERAN_2,cifar10_deep_kw_simp%%ind9918_tar1_eps0.03,cifar10,to,3619.55
ERAN_2,cifar10_deep_kw_simp%%ind9968_tar8_eps0.12,cifar10,to,3600.07
ERAN_2,cifar10_wide_kw_simp%%ind1129_tar1_eps0.15,cifar10,to,3612.57
ERAN_2,cifar10_wide_kw_simp%%ind1176_tar3_eps0.15,cifar10,to,3623.34
ERAN_2,cifar10_wide_kw_simp%%ind1190_tar4_eps0.03,cifar10,unsat,247.64
ERAN_2,cifar10_wide_kw_simp%%ind1209_tar4_eps0.01,cifar10,unsat,61.89
ERAN_2,cifar10_wide_kw_simp%%ind1486_tar0_eps0.01,cifar10,unsat,64.17
ERAN_2,cifar10_wide_kw_simp%%ind1525_tar9_eps0.09,cifar10,to,3641.79
ERAN_2,cifar10_wide_kw_simp%%ind1546_tar9_eps0.12,cifar10,to,3600.1
ERAN_2,cifar10_wide_kw_simp%%ind1574_tar6_eps0.06,cifar10,to,3601.62
ERAN_2,cifar10_wide_kw_simp%%ind1665_tar2_eps0.03,cifar10,to,3600.06
ERAN_2,cifar10_wide_kw_simp%%ind1832_tar3_eps0.09,cifar10,to,3600.05
ERAN_2,cifar10_wide_kw_simp%%ind1925_tar3_eps0.06,cifar10,to,3600.07
ERAN_2,cifar10_wide_kw_simp%%ind2009_tar0_eps0.01,cifar10,unsat,34.81
ERAN_2,cifar10_wide_kw_simp%%ind2144_tar7_eps0.03,cifar10,unsat,267.52
ERAN_2,cifar10_wide_kw_simp%%ind2159_tar0_eps0.06,cifar10,sat,773.6
ERAN_2,cifar10_wide_kw_simp%%ind232_tar2_eps0.01,cifar10,unsat,56.29
ERAN_2,cifar10_wide_kw_simp%%ind2447_tar1_eps0.01,cifar10,sat,140.78
ERAN_2,cifar10_wide_kw_simp%%ind2685_tar4_eps0.03,cifar10,sat,536.28
ERAN_2,cifar10_wide_kw_simp%%ind2702_tar5_eps0.15,cifar10,to,3600.1
ERAN_2,cifar10_wide_kw_simp%%ind2813_tar5_eps0.06,cifar10,to,3600.05
ERAN_2,cifar10_wide_kw_simp%%ind2942_tar7_eps0.03,cifar10,unsat,337.98
ERAN_2,cifar10_wide_kw_simp%%ind2955_tar8_eps0.12,cifar10,to,3600.07
ERAN_2,cifar10_wide_kw_simp%%ind3197_tar4_eps0.01,cifar10,sat,116.42
ERAN_2,cifar10_wide_kw_simp%%ind3485_tar4_eps0.12,cifar10,to,3600.11
ERAN_2,cifar10_wide_kw_simp%%ind3551_tar6_eps0.12,cifar10,to,3600.06
ERAN_2,cifar10_wide_kw_simp%%ind3573_tar4_eps0.15,cifar10,to,3600.1
ERAN_2,cifar10_wide_kw_simp%%ind3581_tar1_eps0.03,cifar10,to,3600.07
ERAN_2,cifar10_wide_kw_simp%%ind3694_tar4_eps0.09,cifar10,sat,617.51
ERAN_2,cifar10_wide_kw_simp%%ind378_tar3_eps0.03,cifar10,sat,301.12
ERAN_2,cifar10_wide_kw_simp%%ind388_tar8_eps0.01,cifar10,unsat,39.17
ERAN_2,cifar10_wide_kw_simp%%ind3914_tar8_eps0.03,cifar10,unsat,122.67
ERAN_2,cifar10_wide_kw_simp%%ind4163_tar1_eps0.09,cifar10,to,3600.11
ERAN_2,cifar10_wide_kw_simp%%ind4381_tar8_eps0.06,cifar10,to,3600.06
ERAN_2,cifar10_wide_kw_simp%%ind4513_tar7_eps0.15,cifar10,sat,1885.26
ERAN_2,cifar10_wide_kw_simp%%ind4579_tar1_eps0.03,cifar10,to,3600.08
ERAN_2,cifar10_wide_kw_simp%%ind4625_tar1_eps0.15,cifar10,to,3600.12
ERAN_2,cifar10_wide_kw_simp%%ind4762_tar4_eps0.12,cifar10,to,3600.06
ERAN_2,cifar10_wide_kw_simp%%ind5055_tar1_eps0.06,cifar10,to,3600.05
ERAN_2,cifar10_wide_kw_simp%%ind5064_tar3_eps0.09,cifar10,to,3600.03
ERAN_2,cifar10_wide_kw_simp%%ind5096_tar6_eps0.12,cifar10,to,3600.1
ERAN_2,cifar10_wide_kw_simp%%ind5203_tar0_eps0.01,cifar10,unsat,64.31
ERAN_2,cifar10_wide_kw_simp%%ind5226_tar9_eps0.06,cifar10,sat,591.07
ERAN_2,cifar10_wide_kw_simp%%ind5430_tar2_eps0.06,cifar10,to,3600.09
ERAN_2,cifar10_wide_kw_simp%%ind5490_tar5_eps0.12,cifar10,to,3600.11
ERAN_2,cifar10_wide_kw_simp%%ind5559_tar0_eps0.09,cifar10,to,3600.05
ERAN_2,cifar10_wide_kw_simp%%ind5625_tar6_eps0.09,cifar10,to,3600.1
ERAN_2,cifar10_wide_kw_simp%%ind5699_tar2_eps0.15,cifar10,to,3600.07
ERAN_2,cifar10_wide_kw_simp%%ind5733_tar7_eps0.06,cifar10,to,3600.06
ERAN_2,cifar10_wide_kw_simp%%ind585_tar1_eps0.15,cifar10,sat,1765.69
ERAN_2,cifar10_wide_kw_simp%%ind6009_tar1_eps0.06,cifar10,to,3600.09
ERAN_2,cifar10_wide_kw_simp%%ind6122_tar3_eps0.15,cifar10,sat,1175.17
ERAN_2,cifar10_wide_kw_simp%%ind6434_tar6_eps0.15,cifar10,to,3600.05
ERAN_2,cifar10_wide_kw_simp%%ind6486_tar5_eps0.15,cifar10,to,3600.07
ERAN_2,cifar10_wide_kw_simp%%ind6504_tar4_eps0.12,cifar10,sat,465.69
ERAN_2,cifar10_wide_kw_simp%%ind654_tar1_eps0.12,cifar10,to,3600.09
ERAN_2,cifar10_wide_kw_simp%%ind6569_tar5_eps0.03,cifar10,to,3600.11
ERAN_2,cifar10_wide_kw_simp%%ind6620_tar0_eps0.01,cifar10,unsat,37.67
ERAN_2,cifar10_wide_kw_simp%%ind675_tar4_eps0.15,cifar10,sat,671.47
ERAN_2,cifar10_wide_kw_simp%%ind7009_tar2_eps0.01,cifar10,unsat,39.03
ERAN_2,cifar10_wide_kw_simp%%ind716_tar7_eps0.09,cifar10,to,3600.11
ERAN_2,cifar10_wide_kw_simp%%ind7335_tar2_eps0.09,cifar10,to,3600.1
ERAN_2,cifar10_wide_kw_simp%%ind7382_tar5_eps0.09,cifar10,to,3600.12
ERAN_2,cifar10_wide_kw_simp%%ind7522_tar3_eps0.03,cifar10,sat,178.65
ERAN_2,cifar10_wide_kw_simp%%ind7558_tar3_eps0.01,cifar10,unsat,36.52
ERAN_2,cifar10_wide_kw_simp%%ind7656_tar2_eps0.12,cifar10,to,3600.09
ERAN_2,cifar10_wide_kw_simp%%ind7876_tar7_eps0.12,cifar10,to,3600.06
ERAN_2,cifar10_wide_kw_simp%%ind7964_tar7_eps0.01,cifar10,unsat,26.73
ERAN_2,cifar10_wide_kw_simp%%ind8050_tar3_eps0.03,cifar10,sat,172.26
ERAN_2,cifar10_wide_kw_simp%%ind8164_tar2_eps0.09,cifar10,to,3600.03
ERAN_2,cifar10_wide_kw_simp%%ind8280_tar7_eps0.06,cifar10,sat,377.0
ERAN_2,cifar10_wide_kw_simp%%ind8575_tar4_eps0.15,cifar10,to,3600.1
ERAN_2,cifar10_wide_kw_simp%%ind8766_tar0_eps0.01,cifar10,unsat,39.46
ERAN_2,cifar10_wide_kw_simp%%ind8771_tar4_eps0.01,cifar10,unsat,41.11
ERAN_2,cifar10_wide_kw_simp%%ind8792_tar7_eps0.09,cifar10,to,3600.08
ERAN_2,cifar10_wide_kw_simp%%ind8857_tar1_eps0.12,cifar10,to,3600.04
ERAN_2,cifar10_wide_kw_simp%%ind8951_tar6_eps0.06,cifar10,to,3600.06
ERAN_2,cifar10_wide_kw_simp%%ind8951_tar7_eps0.12,cifar10,to,3258.7
ERAN_2,cifar10_wide_kw_simp%%ind9004_tar3_eps0.09,cifar10,to,3600.06
ERAN_2,cifar10_wide_kw_simp%%ind9032_tar0_eps0.06,cifar10,sat,423.16
ERAN_2,cifar10_wide_kw_simp%%ind9080_tar7_eps0.15,cifar10,to,3601.69
ERAN_2,cifar10_wide_kw_simp%%ind9163_tar1_eps0.01,cifar10,unsat,27.72
ERAN_2,cifar10_wide_kw_simp%%ind9212_tar1_eps0.03,cifar10,to,3602.14
ERAN_2,cifar10_wide_kw_simp%%ind9321_tar7_eps0.06,cifar10,to,3600.03
ERAN_2,cifar10_wide_kw_simp%%ind9341_tar6_eps0.03,cifar10,sat,165.8
ERAN_2,cifar10_wide_kw_simp%%ind943_tar7_eps0.09,cifar10,to,3600.07
ERAN_2,cifar10_wide_kw_simp%%ind9465_tar7_eps0.03,cifar10,sat,148.52
ERAN_2,cifar10_wide_kw_simp%%ind9502_tar3_eps0.06,cifar10,sat,1838.04
ERAN_2,cifar10_wide_kw_simp%%ind9513_tar1_eps0.09,cifar10,to,3600.07
ERAN_2,cifar10_wide_kw_simp%%ind954_tar3_eps0.15,cifar10,to,3600.06
ERAN_2,cifar10_wide_kw_simp%%ind9640_tar1_eps0.12,cifar10,sat,565.72
ERAN_2,cifar10_wide_kw_simp%%ind9696_tar4_eps0.12,cifar10,to,3600.12
ERAN_2,32x16_688%%ind10115_eps0.06_delta2.0,taxi,sat,17.4
ERAN_2,32x16_688%%ind1047_eps0.03_delta2.0,taxi,sat,11.38
ERAN_2,32x16_688%%ind10672_eps0.03_delta6.0,taxi,sat,10.0
ERAN_2,32x16_688%%ind11023_eps0.03_delta2.0,taxi,sat,12.16
ERAN_2,32x16_688%%ind11525_eps0.01_delta2.0,taxi,sat,10.12
ERAN_2,32x16_688%%ind11568_eps0.06_delta6.0,taxi,sat,15.53
ERAN_2,32x16_688%%ind11783_eps0.06_delta6.0,taxi,sat,17.09
ERAN_2,32x16_688%%ind12346_eps0.06_delta2.0,taxi,sat,11.9
ERAN_2,32x16_688%%ind12443_eps0.06_delta6.0,taxi,sat,14.47
ERAN_2,32x16_688%%ind13085_eps0.03_delta2.0,taxi,sat,13.19
ERAN_2,32x16_688%%ind13371_eps0.03_delta6.0,taxi,sat,12.24
ERAN_2,32x16_688%%ind13415_eps0.01_delta2.0,taxi,sat,6.72
ERAN_2,32x16_688%%ind13672_eps0.01_delta2.0,taxi,sat,8.45
ERAN_2,32x16_688%%ind13849_eps0.06_delta2.0,taxi,sat,14.4
ERAN_2,32x16_688%%ind14137_eps0.03_delta6.0,taxi,sat,11.52
ERAN_2,32x16_688%%ind14491_eps0.03_delta2.0,taxi,sat,7.63
ERAN_2,32x16_688%%ind14529_eps0.03_delta2.0,taxi,sat,10.82
ERAN_2,32x16_688%%ind15530_eps0.03_delta2.0,taxi,sat,10.75
ERAN_2,32x16_688%%ind15670_eps0.01_delta6.0,taxi,unsat,8.27
ERAN_2,32x16_688%%ind1575_eps0.01_delta6.0,taxi,unsat,10.59
ERAN_2,32x16_688%%ind15925_eps0.01_delta6.0,taxi,unsat,18.18
ERAN_2,32x16_688%%ind15991_eps0.01_delta6.0,taxi,unsat,10.56
ERAN_2,32x16_688%%ind1607_eps0.03_delta6.0,taxi,sat,10.86
ERAN_2,32x16_688%%ind1624_eps0.01_delta2.0,taxi,sat,7.21
ERAN_2,32x16_688%%ind16643_eps0.01_delta2.0,taxi,sat,11.67
ERAN_2,32x16_688%%ind17335_eps0.06_delta6.0,taxi,sat,15.65
ERAN_2,32x16_688%%ind17512_eps0.06_delta2.0,taxi,sat,17.26
ERAN_2,32x16_688%%ind17556_eps0.06_delta2.0,taxi,sat,11.14
ERAN_2,32x16_688%%ind17730_eps0.03_delta6.0,taxi,sat,12.92
ERAN_2,32x16_688%%ind17956_eps0.01_delta6.0,taxi,unsat,9.26
ERAN_2,32x16_688%%ind18002_eps0.06_delta6.0,taxi,sat,13.28
ERAN_2,32x16_688%%ind18116_eps0.03_delta2.0,taxi,sat,9.7
ERAN_2,32x16_688%%ind1814_eps0.01_delta6.0,taxi,unsat,7.65
ERAN_2,32x16_688%%ind18309_eps0.06_delta2.0,taxi,sat,16.7
ERAN_2,32x16_688%%ind18527_eps0.06_delta2.0,taxi,sat,11.47
ERAN_2,32x16_688%%ind18550_eps0.01_delta2.0,taxi,sat,10.08
ERAN_2,32x16_688%%ind18791_eps0.01_delta6.0,taxi,unsat,5.99
ERAN_2,32x16_688%%ind18827_eps0.01_delta2.0,taxi,unsat,7.96
ERAN_2,32x16_688%%ind1898_eps0.06_delta2.0,taxi,sat,14.86
ERAN_2,32x16_688%%ind19117_eps0.01_delta2.0,taxi,sat,9.59
ERAN_2,32x16_688%%ind19134_eps0.01_delta2.0,taxi,sat,8.43
ERAN_2,32x16_688%%ind1920_eps0.01_delta6.0,taxi,unsat,8.65
ERAN_2,32x16_688%%ind19247_eps0.06_delta6.0,taxi,sat,14.06
ERAN_2,32x16_688%%ind19276_eps0.06_delta6.0,taxi,sat,14.9
ERAN_2,32x16_688%%ind19558_eps0.06_delta6.0,taxi,sat,14.9
ERAN_2,32x16_688%%ind19734_eps0.01_delta6.0,taxi,unsat,10.23
ERAN_2,32x16_688%%ind19765_eps0.03_delta2.0,taxi,sat,15.81
ERAN_2,32x16_688%%ind19930_eps0.03_delta6.0,taxi,sat,9.1
ERAN_2,32x16_688%%ind2273_eps0.03_delta6.0,taxi,sat,17.68
ERAN_2,32x16_688%%ind230_eps0.01_delta2.0,taxi,sat,10.2
ERAN_2,32x16_688%%ind2810_eps0.06_delta2.0,taxi,sat,15.19
ERAN_2,32x16_688%%ind295_eps0.01_delta6.0,taxi,unsat,9.08
ERAN_2,32x16_688%%ind3148_eps0.01_delta2.0,taxi,sat,9.9
ERAN_2,32x16_688%%ind3297_eps0.01_delta6.0,taxi,unsat,12.21
ERAN_2,32x16_688%%ind332_eps0.03_delta2.0,taxi,sat,10.43
ERAN_2,32x16_688%%ind3570_eps0.03_delta2.0,taxi,sat,8.38
ERAN_2,32x16_688%%ind3798_eps0.06_delta2.0,taxi,sat,15.04
ERAN_2,32x16_688%%ind3907_eps0.06_delta2.0,taxi,sat,13.96
ERAN_2,32x16_688%%ind405_eps0.03_delta2.0,taxi,sat,10.4
ERAN_2,32x16_688%%ind4530_eps0.03_delta6.0,taxi,sat,11.09
ERAN_2,32x16_688%%ind4623_eps0.01_delta2.0,taxi,sat,8.78
ERAN_2,32x16_688%%ind4981_eps0.01_delta2.0,taxi,sat,9.67
ERAN_2,32x16_688%%ind5228_eps0.01_delta2.0,taxi,sat,9.66
ERAN_2,32x16_688%%ind5306_eps0.01_delta2.0,taxi,sat,17.01
ERAN_2,32x16_688%%ind5478_eps0.01_delta6.0,taxi,unsat,10.09
ERAN_2,32x16_688%%ind5853_eps0.06_delta2.0,taxi,sat,10.56
ERAN_2,32x16_688%%ind6279_eps0.06_delta2.0,taxi,sat,15.51
ERAN_2,32x16_688%%ind6575_eps0.03_delta6.0,taxi,sat,18.37
ERAN_2,32x16_688%%ind6611_eps0.06_delta6.0,taxi,sat,15.55
ERAN_2,32x16_688%%ind7096_eps0.06_delta6.0,taxi,sat,16.57
ERAN_2,32x16_688%%ind7394_eps0.03_delta2.0,taxi,sat,10.02
ERAN_2,32x16_688%%ind7411_eps0.01_delta6.0,taxi,unsat,10.3
ERAN_2,32x16_688%%ind7421_eps0.03_delta6.0,taxi,sat,10.76
ERAN_2,32x16_688%%ind7483_eps0.06_delta6.0,taxi,sat,14.81
ERAN_2,32x16_688%%ind7564_eps0.06_delta6.0,taxi,sat,14.59
ERAN_2,32x16_688%%ind7586_eps0.03_delta6.0,taxi,sat,9.66
ERAN_2,32x16_688%%ind7742_eps0.03_delta6.0,taxi,unsat,2199.14
ERAN_2,32x16_688%%ind776_eps0.06_delta2.0,taxi,sat,13.19
ERAN_2,32x16_688%%ind7818_eps0.01_delta6.0,taxi,unsat,8.99
ERAN_2,32x16_688%%ind786_eps0.06_delta6.0,taxi,sat,11.61
ERAN_2,32x16_688%%ind7979_eps0.03_delta6.0,taxi,sat,10.31
ERAN_2,32x16_688%%ind8021_eps0.06_delta6.0,taxi,sat,14.12
ERAN_2,32x16_688%%ind825_eps0.06_delta2.0,taxi,sat,18.97
ERAN_2,32x16_688%%ind8264_eps0.03_delta6.0,taxi,sat,11.04
ERAN_2,32x16_688%%ind916_eps0.03_delta6.0,taxi,sat,13.27
ERAN_2,32x16_688%%ind9317_eps0.01_delta6.0,taxi,unsat,6.78
ERAN_2,32x16_688%%ind9338_eps0.06_delta6.0,taxi,sat,15.53
ERAN_2,32x16_688%%ind9435_eps0.03_delta2.0,taxi,sat,10.41
ERAN_2,32x16_688%%ind9507_eps0.03_delta2.0,taxi,sat,10.38
ERAN_2,32x16_688%%ind9845_eps0.03_delta2.0,taxi,sat,10.34
ERAN_2,64x32_2752%%ind10334_eps0.03_delta6.0,taxi,sat,29.15
ERAN_2,64x32_2752%%ind10496_eps0.06_delta2.0,taxi,sat,53.25
ERAN_2,64x32_2752%%ind10594_eps0.01_delta6.0,taxi,sat,15.0
ERAN_2,64x32_2752%%ind10858_eps0.01_delta2.0,taxi,sat,12.64
ERAN_2,64x32_2752%%ind10915_eps0.06_delta2.0,taxi,sat,64.15
ERAN_2,64x32_2752%%ind10996_eps0.01_delta2.0,taxi,sat,12.98
ERAN_2,64x32_2752%%ind11084_eps0.06_delta2.0,taxi,sat,55.65
ERAN_2,64x32_2752%%ind11190_eps0.01_delta2.0,taxi,sat,14.54
ERAN_2,64x32_2752%%ind11754_eps0.06_delta2.0,taxi,sat,55.7
ERAN_2,64x32_2752%%ind12362_eps0.06_delta6.0,taxi,sat,60.95
ERAN_2,64x32_2752%%ind12374_eps0.06_delta2.0,taxi,sat,56.96
ERAN_2,64x32_2752%%ind12443_eps0.01_delta2.0,taxi,sat,14.16
ERAN_2,64x32_2752%%ind12617_eps0.03_delta2.0,taxi,sat,31.09
ERAN_2,64x32_2752%%ind12618_eps0.06_delta6.0,taxi,sat,71.12
ERAN_2,64x32_2752%%ind12763_eps0.01_delta6.0,taxi,sat,1040.47
ERAN_2,64x32_2752%%ind12943_eps0.03_delta2.0,taxi,sat,30.34
ERAN_2,64x32_2752%%ind13342_eps0.01_delta6.0,taxi,to,3600.08
ERAN_2,64x32_2752%%ind13406_eps0.06_delta6.0,taxi,sat,52.39
ERAN_2,64x32_2752%%ind13435_eps0.01_delta6.0,taxi,sat,13.64
ERAN_2,64x32_2752%%ind13531_eps0.03_delta6.0,taxi,sat,31.04
ERAN_2,64x32_2752%%ind13817_eps0.01_delta6.0,taxi,sat,15.47
ERAN_2,64x32_2752%%ind1431_eps0.01_delta2.0,taxi,sat,12.92
ERAN_2,64x32_2752%%ind14653_eps0.03_delta2.0,taxi,sat,31.73
ERAN_2,64x32_2752%%ind150_eps0.06_delta2.0,taxi,sat,53.1
ERAN_2,64x32_2752%%ind15183_eps0.06_delta6.0,taxi,sat,57.58
ERAN_2,64x32_2752%%ind15227_eps0.03_delta6.0,taxi,sat,32.84
ERAN_2,64x32_2752%%ind16042_eps0.06_delta6.0,taxi,sat,73.16
ERAN_2,64x32_2752%%ind1612_eps0.03_delta6.0,taxi,sat,31.43
ERAN_2,64x32_2752%%ind16217_eps0.06_delta6.0,taxi,sat,99.67
ERAN_2,64x32_2752%%ind16242_eps0.03_delta2.0,taxi,sat,25.92
ERAN_2,64x32_2752%%ind1627_eps0.01_delta6.0,taxi,sat,14.65
ERAN_2,64x32_2752%%ind16368_eps0.03_delta2.0,taxi,sat,31.31
ERAN_2,64x32_2752%%ind16667_eps0.06_delta6.0,taxi,sat,46.66
ERAN_2,64x32_2752%%ind17035_eps0.03_delta2.0,taxi,sat,21.63
ERAN_2,64x32_2752%%ind1713_eps0.03_delta2.0,taxi,sat,34.35
ERAN_2,64x32_2752%%ind17409_eps0.06_delta2.0,taxi,sat,67.59
ERAN_2,64x32_2752%%ind17410_eps0.01_delta2.0,taxi,sat,13.94
ERAN_2,64x32_2752%%ind1742_eps0.03_delta6.0,taxi,sat,32.56
ERAN_2,64x32_2752%%ind17877_eps0.03_delta2.0,taxi,sat,57.78
ERAN_2,64x32_2752%%ind1796_eps0.01_delta6.0,taxi,to,3600.05
ERAN_2,64x32_2752%%ind17970_eps0.06_delta6.0,taxi,sat,76.26
ERAN_2,64x32_2752%%ind18050_eps0.03_delta2.0,taxi,sat,30.63
ERAN_2,64x32_2752%%ind18087_eps0.06_delta6.0,taxi,sat,73.1
ERAN_2,64x32_2752%%ind18159_eps0.06_delta6.0,taxi,sat,63.4
ERAN_2,64x32_2752%%ind18223_eps0.03_delta2.0,taxi,sat,32.38
ERAN_2,64x32_2752%%ind18419_eps0.03_delta2.0,taxi,sat,27.59
ERAN_2,64x32_2752%%ind18605_eps0.01_delta2.0,taxi,sat,15.39
ERAN_2,64x32_2752%%ind1869_eps0.01_delta6.0,taxi,unsat,43.54
ERAN_2,64x32_2752%%ind19311_eps0.03_delta6.0,taxi,sat,35.33
ERAN_2,64x32_2752%%ind19344_eps0.01_delta2.0,taxi,sat,16.78
ERAN_2,64x32_2752%%ind19471_eps0.06_delta6.0,taxi,sat,62.37
ERAN_2,64x32_2752%%ind19479_eps0.01_delta2.0,taxi,sat,16.58
ERAN_2,64x32_2752%%ind19598_eps0.01_delta6.0,taxi,sat,16.91
ERAN_2,64x32_2752%%ind19757_eps0.06_delta6.0,taxi,sat,60.79
ERAN_2,64x32_2752%%ind19783_eps0.03_delta6.0,taxi,sat,27.99
ERAN_2,64x32_2752%%ind2057_eps0.06_delta2.0,taxi,sat,56.22
ERAN_2,64x32_2752%%ind2256_eps0.03_delta6.0,taxi,sat,36.92
ERAN_2,64x32_2752%%ind2498_eps0.01_delta2.0,taxi,sat,13.62
ERAN_2,64x32_2752%%ind2849_eps0.06_delta2.0,taxi,sat,49.67
ERAN_2,64x32_2752%%ind299_eps0.01_delta2.0,taxi,sat,15.61
ERAN_2,64x32_2752%%ind3069_eps0.03_delta6.0,taxi,sat,26.27
ERAN_2,64x32_2752%%ind332_eps0.01_delta6.0,taxi,sat,14.8
ERAN_2,64x32_2752%%ind3516_eps0.03_delta6.0,taxi,sat,32.99
ERAN_2,64x32_2752%%ind3526_eps0.01_delta6.0,taxi,sat,15.0
ERAN_2,64x32_2752%%ind3535_eps0.01_delta6.0,taxi,sat,18.8
ERAN_2,64x32_2752%%ind5210_eps0.03_delta2.0,taxi,sat,34.14
ERAN_2,64x32_2752%%ind5223_eps0.06_delta2.0,taxi,sat,53.74
ERAN_2,64x32_2752%%ind5291_eps0.03_delta6.0,taxi,sat,35.9
ERAN_2,64x32_2752%%ind5561_eps0.03_delta6.0,taxi,sat,48.2
ERAN_2,64x32_2752%%ind5598_eps0.03_delta6.0,taxi,sat,30.56
ERAN_2,64x32_2752%%ind582_eps0.01_delta6.0,taxi,sat,17.07
ERAN_2,64x32_2752%%ind587_eps0.06_delta6.0,taxi,sat,100.84
ERAN_2,64x32_2752%%ind6178_eps0.06_delta6.0,taxi,sat,95.84
ERAN_2,64x32_2752%%ind6319_eps0.01_delta2.0,taxi,sat,15.16
ERAN_2,64x32_2752%%ind6605_eps0.03_delta2.0,taxi,sat,25.93
ERAN_2,64x32_2752%%ind6697_eps0.01_delta6.0,taxi,sat,15.7
ERAN_2,64x32_2752%%ind7165_eps0.03_delta6.0,taxi,sat,38.23
ERAN_2,64x32_2752%%ind7492_eps0.01_delta2.0,taxi,sat,11.4
ERAN_2,64x32_2752%%ind7700_eps0.01_delta6.0,taxi,sat,13.29
ERAN_2,64x32_2752%%ind8084_eps0.06_delta2.0,taxi,sat,56.85
ERAN_2,64x32_2752%%ind8467_eps0.06_delta2.0,taxi,sat,56.07
ERAN_2,64x32_2752%%ind8542_eps0.03_delta2.0,taxi,sat,30.07
ERAN_2,64x32_2752%%ind8558_eps0.03_delta2.0,taxi,sat,40.53
ERAN_2,64x32_2752%%ind8829_eps0.06_delta2.0,taxi,sat,92.28
ERAN_2,64x32_2752%%ind9074_eps0.06_delta2.0,taxi,sat,97.61
ERAN_2,64x32_2752%%ind9556_eps0.06_delta2.0,taxi,sat,73.51
ERAN_2,64x32_2752%%ind9559_eps0.03_delta6.0,taxi,sat,37.75
ERAN_2,64x32_2752%%ind9609_eps0.06_delta6.0,taxi,sat,184.21
ERAN_2,64x32_2752%%ind9688_eps0.01_delta2.0,taxi,sat,14.63
ERAN_2,64x32_2752%%ind9902_eps0.01_delta2.0,taxi,sat,13.74
ERAN_2,KJ_64x32_2048%%ind10151_eps0.01_delta6.0,taxi,to,3600.08
ERAN_2,KJ_64x32_2048%%ind1018_eps0.06_delta6.0,taxi,to,3600.05
ERAN_2,KJ_64x32_2048%%ind10311_eps0.06_delta6.0,taxi,sat,689.61
ERAN_2,KJ_64x32_2048%%ind10543_eps0.01_delta2.0,taxi,sat,487.44
ERAN_2,KJ_64x32_2048%%ind10931_eps0.06_delta2.0,taxi,sat,1025.05
ERAN_2,KJ_64x32_2048%%ind11399_eps0.03_delta2.0,taxi,to,3600.03
ERAN_2,KJ_64x32_2048%%ind11533_eps0.03_delta6.0,taxi,to,3600.02
ERAN_2,KJ_64x32_2048%%ind11678_eps0.01_delta6.0,taxi,to,3600.06
ERAN_2,KJ_64x32_2048%%ind12030_eps0.01_delta2.0,taxi,to,3600.09
ERAN_2,KJ_64x32_2048%%ind12149_eps0.01_delta6.0,taxi,to,3600.1
ERAN_2,KJ_64x32_2048%%ind12873_eps0.01_delta2.0,taxi,sat,547.64
ERAN_2,KJ_64x32_2048%%ind12984_eps0.01_delta6.0,taxi,to,3600.11
ERAN_2,KJ_64x32_2048%%ind13057_eps0.06_delta2.0,taxi,sat,589.77
ERAN_2,KJ_64x32_2048%%ind130_eps0.03_delta2.0,taxi,sat,751.97
ERAN_2,KJ_64x32_2048%%ind13160_eps0.06_delta2.0,taxi,sat,597.56
ERAN_2,KJ_64x32_2048%%ind14273_eps0.06_delta6.0,taxi,to,3600.03
ERAN_2,KJ_64x32_2048%%ind14316_eps0.01_delta2.0,taxi,sat,744.66
ERAN_2,KJ_64x32_2048%%ind14390_eps0.03_delta6.0,taxi,to,3600.1
ERAN_2,KJ_64x32_2048%%ind14973_eps0.01_delta2.0,taxi,sat,300.46
ERAN_2,KJ_64x32_2048%%ind15138_eps0.01_delta2.0,taxi,to,3600.03
ERAN_2,KJ_64x32_2048%%ind15225_eps0.06_delta2.0,taxi,to,3600.1
ERAN_2,KJ_64x32_2048%%ind15252_eps0.03_delta2.0,taxi,sat,1503.61
ERAN_2,KJ_64x32_2048%%ind15462_eps0.03_delta6.0,taxi,to,3600.09
ERAN_2,KJ_64x32_2048%%ind1580_eps0.06_delta6.0,taxi,to,3600.11
ERAN_2,KJ_64x32_2048%%ind15826_eps0.06_delta6.0,taxi,to,3532.21
ERAN_2,KJ_64x32_2048%%ind15959_eps0.03_delta6.0,taxi,to,3600.09
ERAN_2,KJ_64x32_2048%%ind16098_eps0.03_delta2.0,taxi,sat,1061.72
ERAN_2,KJ_64x32_2048%%ind16465_eps0.03_delta2.0,taxi,sat,700.65
ERAN_2,KJ_64x32_2048%%ind16516_eps0.01_delta2.0,taxi,sat,582.89
ERAN_2,KJ_64x32_2048%%ind1686_eps0.01_delta6.0,taxi,to,3600.05
ERAN_2,KJ_64x32_2048%%ind16930_eps0.06_delta6.0,taxi,to,3600.11
ERAN_2,KJ_64x32_2048%%ind17054_eps0.01_delta2.0,taxi,sat,420.73
ERAN_2,KJ_64x32_2048%%ind17200_eps0.06_delta2.0,taxi,sat,792.54
ERAN_2,KJ_64x32_2048%%ind17386_eps0.03_delta2.0,taxi,sat,525.17
ERAN_2,KJ_64x32_2048%%ind17525_eps0.06_delta6.0,taxi,to,3600.09
ERAN_2,KJ_64x32_2048%%ind17533_eps0.06_delta2.0,taxi,to,3600.11
ERAN_2,KJ_64x32_2048%%ind17953_eps0.03_delta6.0,taxi,to,3600.1
ERAN_2,KJ_64x32_2048%%ind18759_eps0.06_delta6.0,taxi,sat,833.48
ERAN_2,KJ_64x32_2048%%ind19047_eps0.01_delta2.0,taxi,sat,3220.01
ERAN_2,KJ_64x32_2048%%ind19238_eps0.01_delta6.0,taxi,to,3600.03
ERAN_2,KJ_64x32_2048%%ind19245_eps0.06_delta2.0,taxi,sat,679.06
ERAN_2,KJ_64x32_2048%%ind19273_eps0.06_delta2.0,taxi,sat,1471.34
ERAN_2,KJ_64x32_2048%%ind19667_eps0.01_delta2.0,taxi,sat,1236.42
ERAN_2,KJ_64x32_2048%%ind199_eps0.01_delta6.0,taxi,to,3600.11
ERAN_2,KJ_64x32_2048%%ind2144_eps0.03_delta6.0,taxi,to,3600.06
ERAN_2,KJ_64x32_2048%%ind2271_eps0.03_delta6.0,taxi,to,3600.03
ERAN_2,KJ_64x32_2048%%ind2643_eps0.01_delta6.0,taxi,to,3600.06
ERAN_2,KJ_64x32_2048%%ind3032_eps0.03_delta2.0,taxi,to,3600.03
ERAN_2,KJ_64x32_2048%%ind3099_eps0.06_delta6.0,taxi,sat,2921.74
ERAN_2,KJ_64x32_2048%%ind3113_eps0.03_delta6.0,taxi,to,3600.07
ERAN_2,KJ_64x32_2048%%ind3137_eps0.01_delta2.0,taxi,to,3600.03
ERAN_2,KJ_64x32_2048%%ind3318_eps0.03_delta6.0,taxi,to,3600.07
ERAN_2,KJ_64x32_2048%%ind3437_eps0.03_delta2.0,taxi,to,3600.08
ERAN_2,KJ_64x32_2048%%ind3461_eps0.06_delta6.0,taxi,sat,1330.36
ERAN_2,KJ_64x32_2048%%ind350_eps0.01_delta6.0,taxi,to,3600.02
ERAN_2,KJ_64x32_2048%%ind3792_eps0.06_delta6.0,taxi,to,3092.41
ERAN_2,KJ_64x32_2048%%ind3845_eps0.03_delta2.0,taxi,to,3600.03
ERAN_2,KJ_64x32_2048%%ind3980_eps0.01_delta6.0,taxi,to,3600.12
ERAN_2,KJ_64x32_2048%%ind4168_eps0.01_delta2.0,taxi,to,3600.09
ERAN_2,KJ_64x32_2048%%ind4403_eps0.06_delta6.0,taxi,to,3296.55
ERAN_2,KJ_64x32_2048%%ind4461_eps0.01_delta6.0,taxi,to,3600.09
ERAN_2,KJ_64x32_2048%%ind4610_eps0.06_delta2.0,taxi,sat,833.25
ERAN_2,KJ_64x32_2048%%ind4690_eps0.06_delta2.0,taxi,to,3600.06
ERAN_2,KJ_64x32_2048%%ind4724_eps0.03_delta2.0,taxi,sat,594.23
ERAN_2,KJ_64x32_2048%%ind4965_eps0.03_delta2.0,taxi,sat,528.22
ERAN_2,KJ_64x32_2048%%ind498_eps0.03_delta6.0,taxi,to,3600.1
ERAN_2,KJ_64x32_2048%%ind5126_eps0.06_delta6.0,taxi,to,3600.08
ERAN_2,KJ_64x32_2048%%ind5616_eps0.03_delta6.0,taxi,to,3600.12
ERAN_2,KJ_64x32_2048%%ind5710_eps0.06_delta2.0,taxi,sat,550.26
ERAN_2,KJ_64x32_2048%%ind5769_eps0.03_delta2.0,taxi,sat,635.56
ERAN_2,KJ_64x32_2048%%ind5965_eps0.06_delta2.0,taxi,sat,371.24
ERAN_2,KJ_64x32_2048%%ind6210_eps0.01_delta6.0,taxi,to,3600.03
ERAN_2,KJ_64x32_2048%%ind6267_eps0.03_delta2.0,taxi,sat,1046.25
ERAN_2,KJ_64x32_2048%%ind6340_eps0.01_delta6.0,taxi,to,3600.06
ERAN_2,KJ_64x32_2048%%ind6372_eps0.01_delta2.0,taxi,to,3600.1
ERAN_2,KJ_64x32_2048%%ind6706_eps0.01_delta6.0,taxi,to,3600.1
ERAN_2,KJ_64x32_2048%%ind6931_eps0.06_delta6.0,taxi,to,3600.03
ERAN_2,KJ_64x32_2048%%ind6954_eps0.03_delta2.0,taxi,sat,1400.79
ERAN_2,KJ_64x32_2048%%ind7290_eps0.06_delta2.0,taxi,sat,550.28
ERAN_2,KJ_64x32_2048%%ind7386_eps0.01_delta2.0,taxi,to,3600.05
ERAN_2,KJ_64x32_2048%%ind7553_eps0.06_delta2.0,taxi,to,2455.34
ERAN_2,KJ_64x32_2048%%ind765_eps0.03_delta2.0,taxi,to,3600.06
ERAN_2,KJ_64x32_2048%%ind793_eps0.03_delta6.0,taxi,sat,610.62
ERAN_2,KJ_64x32_2048%%ind8201_eps0.03_delta6.0,taxi,to,3600.11
ERAN_2,KJ_64x32_2048%%ind8453_eps0.03_delta6.0,taxi,to,3600.12
ERAN_2,KJ_64x32_2048%%ind8834_eps0.01_delta2.0,taxi,to,3600.07
ERAN_2,KJ_64x32_2048%%ind9014_eps0.03_delta6.0,taxi,to,3600.03
ERAN_2,KJ_64x32_2048%%ind9578_eps0.06_delta6.0,taxi,sat,1075.04
ERAN_2,KJ_64x32_2048%%ind9798_eps0.06_delta2.0,taxi,sat,568.64
ERAN_2,KJ_64x32_2048%%ind9865_eps0.01_delta6.0,taxi,to,3600.05
ERAN_2,model2a%%traffic_sign_model-2a_ind0_eps0.680958984375_target1.0,gtsr,unsat,299.33
ERAN_2,model2a%%traffic_sign_model-2a_ind102_eps0.267310546875_target4.0,gtsr,sat,212.55
ERAN_2,model2a%%traffic_sign_model-2a_ind103_eps0.466330078125_target1.0,gtsr,unsat,420.51
ERAN_2,model2a%%traffic_sign_model-2a_ind104_eps0.517060546875_target1.0,gtsr,sat,430.2
ERAN_2,model2a%%traffic_sign_model-2a_ind105_eps0.197068359375_target1.0,gtsr,sat,155.26
ERAN_2,model2a%%traffic_sign_model-2a_ind106_eps0.411697265625_target0.0,gtsr,sat,456.82
ERAN_2,model2a%%traffic_sign_model-2a_ind107_eps0.158044921875_target3.0,gtsr,unsat,375.7
ERAN_2,model2a%%traffic_sign_model-2a_ind108_eps0.774615234375_target1.0,gtsr,unsat,167.0
ERAN_2,model2a%%traffic_sign_model-2a_ind109_eps0.515109375_target1.0,gtsr,sat,168.44
ERAN_2,model2a%%traffic_sign_model-2a_ind10_eps0.11316796875_target1.0,gtsr,sat,240.56
ERAN_2,model2a%%traffic_sign_model-2a_ind110_eps0.80778515625_target1.0,gtsr,sat,260.02
ERAN_2,model2a%%traffic_sign_model-2a_ind112_eps0.641935546875_target1.0,gtsr,sat,175.95
ERAN_2,model2a%%traffic_sign_model-2a_ind113_eps0.11316796875_target1.0,gtsr,sat,207.09
ERAN_2,model2a%%traffic_sign_model-2a_ind114_eps0.064388671875_target1.0,gtsr,sat,200.38
ERAN_2,model2a%%traffic_sign_model-2a_ind115_eps0.481939453125_target1.0,gtsr,sat,223.82
ERAN_2,model2a%%traffic_sign_model-2a_ind116_eps0.161947265625_target5.0,gtsr,sat,195.43
ERAN_2,model2a%%traffic_sign_model-2a_ind117_eps0.392185546875_target1.0,gtsr,sat,222.98
ERAN_2,model2a%%traffic_sign_model-2a_ind11_eps0.21853125_target1.0,gtsr,sat,217.52
ERAN_2,model2a%%traffic_sign_model-2a_ind121_eps0.466330078125_target1.0,gtsr,sat,214.06
ERAN_2,model2a%%traffic_sign_model-2a_ind123_eps0.36291796875_target3.0,gtsr,sat,216.35
ERAN_2,model2a%%traffic_sign_model-2a_ind125_eps0.474134765625_target1.0,gtsr,sat,511.0
ERAN_2,model2a%%traffic_sign_model-2a_ind126_eps0.817541015625_target1.0,gtsr,sat,489.89
ERAN_2,model2a%%traffic_sign_model-2a_ind127_eps0.171703125_target3.0,gtsr,sat,339.66
ERAN_2,model2a%%traffic_sign_model-2a_ind129_eps0.5853515625_target1.0,gtsr,sat,449.33
ERAN_2,model2a%%traffic_sign_model-2a_ind12_eps0.483890625_target1.0,gtsr,sat,430.13
ERAN_2,model2a%%traffic_sign_model-2a_ind130_eps0.310236328125_target3.0,gtsr,sat,397.23
ERAN_2,model2a%%traffic_sign_model-2a_ind132_eps0.220482421875_target1.0,gtsr,sat,389.6
ERAN_2,model2a%%traffic_sign_model-2a_ind133_eps0.26926171875_target1.0,gtsr,sat,451.0
ERAN_2,model2a%%traffic_sign_model-2a_ind134_eps0.1951171875_target3.0,gtsr,sat,376.02
ERAN_2,model2a%%traffic_sign_model-2a_ind14_eps0.173654296875_target1.0,gtsr,sat,417.3
ERAN_2,model2a%%traffic_sign_model-2a_ind15_eps0.7414453125_target1.0,gtsr,sat,219.36
ERAN_2,model2a%%traffic_sign_model-2a_ind17_eps0.15219140625_target0.0,gtsr,sat,157.38
ERAN_2,model2a%%traffic_sign_model-2a_ind18_eps0.265359375_target1.0,gtsr,sat,210.72
ERAN_2,model2a%%traffic_sign_model-2a_ind19_eps0.376576171875_target1.0,gtsr,sat,416.17
ERAN_2,model2a%%traffic_sign_model-2a_ind1_eps0.37852734375_target1.0,gtsr,sat,366.15
ERAN_2,model2a%%traffic_sign_model-2a_ind21_eps0.376576171875_target1.0,gtsr,unsat,580.51
ERAN_2,model2a%%traffic_sign_model-2a_ind24_eps0.817541015625_target1.0,gtsr,unsat,593.67
ERAN_2,model2a%%traffic_sign_model-2a_ind26_eps0.04292578125_target4.0,gtsr,sat,114.59
ERAN_2,model2a%%traffic_sign_model-2a_ind27_eps0.796078125_target1.0,gtsr,sat,328.23
ERAN_2,model2a%%traffic_sign_model-2a_ind28_eps0.068291015625_target1.0,gtsr,sat,331.06
ERAN_2,model2a%%traffic_sign_model-2a_ind29_eps0.876076171875_target1.0,gtsr,unsat,588.46
ERAN_2,model2a%%traffic_sign_model-2a_ind30_eps0.37852734375_target1.0,gtsr,sat,385.97
ERAN_2,model2a%%traffic_sign_model-2a_ind31_eps0.638033203125_target1.0,gtsr,unsat,145.38
ERAN_2,model2a%%traffic_sign_model-2a_ind32_eps0.54242578125_target1.0,gtsr,sat,518.07
ERAN_2,model2a%%traffic_sign_model-2a_ind33_eps0.76876171875_target1.0,gtsr,sat,504.17
ERAN_2,model2a%%traffic_sign_model-2a_ind34_eps0.2575546875_target1.0,gtsr,sat,408.74
ERAN_2,model2a%%traffic_sign_model-2a_ind35_eps0.556083984375_target1.0,gtsr,sat,379.99
ERAN_2,model2a%%traffic_sign_model-2a_ind36_eps0.16780078125_target3.0,gtsr,sat,488.21
ERAN_2,model2a%%traffic_sign_model-2a_ind38_eps0.716080078125_target1.0,gtsr,unsat,411.08
ERAN_2,model2a%%traffic_sign_model-2a_ind39_eps0.056583984375_target5.0,gtsr,sat,214.26
ERAN_2,model2a%%traffic_sign_model-2a_ind3_eps0.6009609375_target1.0,gtsr,sat,347.95
ERAN_2,model2a%%traffic_sign_model-2a_ind45_eps0.290724609375_target1.0,gtsr,sat,372.96
ERAN_2,model2a%%traffic_sign_model-2a_ind47_eps0.59705859375_target1.0,gtsr,sat,492.93
ERAN_2,model2a%%traffic_sign_model-2a_ind48_eps0.265359375_target1.0,gtsr,sat,236.75
ERAN_2,model2a%%traffic_sign_model-2a_ind4_eps0.509255859375_target1.0,gtsr,sat,542.58
ERAN_2,model2a%%traffic_sign_model-2a_ind51_eps0.236091796875_target3.0,gtsr,sat,201.96
ERAN_2,model2a%%traffic_sign_model-2a_ind53_eps0.60486328125_target1.0,gtsr,unsat,301.84
ERAN_2,model2a%%traffic_sign_model-2a_ind54_eps0.115119140625_target3.0,gtsr,sat,242.97
ERAN_2,model2a%%traffic_sign_model-2a_ind57_eps0.390234375_target1.0,gtsr,sat,627.8
ERAN_2,model2a%%traffic_sign_model-2a_ind58_eps0.641935546875_target1.0,gtsr,unsat,416.87
ERAN_2,model2a%%traffic_sign_model-2a_ind60_eps0.24975_target1.0,gtsr,unsat,418.99
ERAN_2,model2a%%traffic_sign_model-2a_ind61_eps0.4292578125_target0.0,gtsr,sat,317.05
ERAN_2,model2a%%traffic_sign_model-2a_ind62_eps0.6790078125_target1.0,gtsr,unsat,317.21
ERAN_2,model2a%%traffic_sign_model-2a_ind64_eps0.1795078125_target1.0,gtsr,sat,391.92
ERAN_2,model2a%%traffic_sign_model-2a_ind66_eps0.680958984375_target1.0,gtsr,sat,414.4
ERAN_2,model2a%%traffic_sign_model-2a_ind67_eps0.40584375_target1.0,gtsr,sat,371.28
ERAN_2,model2a%%traffic_sign_model-2a_ind68_eps0.208775390625_target3.0,gtsr,sat,363.29
ERAN_2,model2a%%traffic_sign_model-2a_ind69_eps0.626326171875_target1.0,gtsr,unsat,573.77
ERAN_2,model2a%%traffic_sign_model-2a_ind6_eps0.723884765625_target1.0,gtsr,sat,441.03
ERAN_2,model2a%%traffic_sign_model-2a_ind71_eps0.040974609375_target1.0,gtsr,sat,496.09
ERAN_2,model2a%%traffic_sign_model-2a_ind72_eps0.489744140625_target1.0,gtsr,sat,433.51
ERAN_2,model2a%%traffic_sign_model-2a_ind75_eps0.641935546875_target1.0,gtsr,unsat,374.88
ERAN_2,model2a%%traffic_sign_model-2a_ind76_eps0.813638671875_target1.0,gtsr,sat,502.43
ERAN_2,model2a%%traffic_sign_model-2a_ind77_eps0.220482421875_target1.0,gtsr,sat,467.1
ERAN_2,model2a%%traffic_sign_model-2a_ind78_eps0.65949609375_target1.0,gtsr,sat,496.89
ERAN_2,model2a%%traffic_sign_model-2a_ind79_eps0.1326796875_target1.0,gtsr,sat,350.22
ERAN_2,model2a%%traffic_sign_model-2a_ind7_eps0.575595703125_target1.0,gtsr,sat,317.15
ERAN_2,model2a%%traffic_sign_model-2a_ind80_eps0.774615234375_target1.0,gtsr,sat,243.31
ERAN_2,model2a%%traffic_sign_model-2a_ind81_eps0.200970703125_target1.0,gtsr,sat,304.45
ERAN_2,model2a%%traffic_sign_model-2a_ind84_eps0.04292578125_target5.0,gtsr,sat,184.02
ERAN_2,model2a%%traffic_sign_model-2a_ind85_eps0.556083984375_target1.0,gtsr,sat,309.67
ERAN_2,model2a%%traffic_sign_model-2a_ind87_eps0.407794921875_target1.0,gtsr,sat,481.99
ERAN_2,model2a%%traffic_sign_model-2a_ind90_eps0.189263671875_target3.0,gtsr,sat,224.74
ERAN_2,model2a%%traffic_sign_model-2a_ind91_eps0.458525390625_target1.0,gtsr,sat,379.11
ERAN_2,model2a%%traffic_sign_model-2a_ind92_eps0.0390234375_target1.0,gtsr,sat,363.92
ERAN_2,model2a%%traffic_sign_model-2a_ind93_eps0.314138671875_target3.0,gtsr,sat,390.39
ERAN_2,model2a%%traffic_sign_model-2a_ind95_eps0.5541328125_target1.0,gtsr,sat,497.79
ERAN_2,model2a%%traffic_sign_model-2a_ind97_eps0.271212890625_target1.0,gtsr,sat,422.25
ERAN_2,model2a%%traffic_sign_model-2a_ind98_eps0.704373046875_target1.0,gtsr,unsat,898.69
ERAN_2,model2a%%traffic_sign_model-2a_ind9_eps0.481939453125_target1.0,gtsr,sat,380.13
ERAN_2,model-conv%%traffic_sign_model-conv_ind0_eps0.774615234375_target1.0,gtsr,unsat,2189.08
ERAN_2,model-conv%%traffic_sign_model-conv_ind100_eps0.489744140625_target6.0,gtsr,sat,1294.75
ERAN_2,model-conv%%traffic_sign_model-conv_ind101_eps0.9911953125_target0.0,gtsr,sat,1860.13
ERAN_2,model-conv%%traffic_sign_model-conv_ind102_eps0.26926171875_target4.0,gtsr,sat,548.97
ERAN_2,model-conv%%traffic_sign_model-conv_ind103_eps0.4370625_target0.0,gtsr,sat,1052.15
ERAN_2,model-conv%%traffic_sign_model-conv_ind10_eps0.079998046875_target3.0,gtsr,sat,577.46
ERAN_2,model-conv%%traffic_sign_model-conv_ind11_eps0.359015625_target1.0,gtsr,sat,1543.6
ERAN_2,model-conv%%traffic_sign_model-conv_ind12_eps0.38633203125_target0.0,gtsr,sat,842.92
ERAN_2,model-conv%%traffic_sign_model-conv_ind13_eps0.454623046875_target0.0,gtsr,sat,781.8
ERAN_2,model-conv%%traffic_sign_model-conv_ind14_eps0.353162109375_target1.0,gtsr,unsat,1960.2
ERAN_2,model-conv%%traffic_sign_model-conv_ind15_eps0.75315234375_target1.0,gtsr,sat,1614.2
ERAN_2,model-conv%%traffic_sign_model-conv_ind16_eps0.993146484375_target0.0,gtsr,sat,1445.06
ERAN_2,model-conv%%traffic_sign_model-conv_ind18_eps0.37072265625_target1.0,gtsr,sat,1378.47
ERAN_2,model-conv%%traffic_sign_model-conv_ind19_eps0.645837890625_target1.0,gtsr,sat,1143.31
ERAN_2,model-conv%%traffic_sign_model-conv_ind1_eps0.442916015625_target0.0,gtsr,unsat,2297.71
ERAN_2,model-conv%%traffic_sign_model-conv_ind21_eps0.5229140625_target1.0,gtsr,sat,1638.1
ERAN_2,model-conv%%traffic_sign_model-conv_ind22_eps0.5541328125_target1.0,gtsr,sat,1317.4
ERAN_2,model-conv%%traffic_sign_model-conv_ind23_eps0.247798828125_target4.0,gtsr,sat,1154.15
ERAN_2,model-conv%%traffic_sign_model-conv_ind24_eps0.809736328125_target1.0,gtsr,to,3600.12
ERAN_2,model-conv%%traffic_sign_model-conv_ind25_eps0.99509765625_target0.0,gtsr,sat,1869.63
ERAN_2,model-conv%%traffic_sign_model-conv_ind26_eps0.3356015625_target4.0,gtsr,sat,747.03
ERAN_2,model-conv%%traffic_sign_model-conv_ind27_eps0.876076171875_target1.0,gtsr,unsat,2365.68
ERAN_2,model-conv%%traffic_sign_model-conv_ind28_eps0.263408203125_target1.0,gtsr,sat,1449.14
ERAN_2,model-conv%%traffic_sign_model-conv_ind29_eps0.868271484375_target1.0,gtsr,sat,1548.26
ERAN_2,model-conv%%traffic_sign_model-conv_ind30_eps0.107314453125_target0.0,gtsr,sat,1398.82
ERAN_2,model-conv%%traffic_sign_model-conv_ind31_eps0.801931640625_target1.0,gtsr,to,2956.48
ERAN_2,model-conv%%traffic_sign_model-conv_ind32_eps0.661447265625_target0.0,gtsr,sat,1067.71
ERAN_2,model-conv%%traffic_sign_model-conv_ind33_eps0.848759765625_target1.0,gtsr,sat,1048.52
ERAN_2,model-conv%%traffic_sign_model-conv_ind34_eps0.52681640625_target1.0,gtsr,to,3600.06
ERAN_2,model-conv%%traffic_sign_model-conv_ind36_eps0.41755078125_target0.0,gtsr,sat,1566.72
ERAN_2,model-conv%%traffic_sign_model-conv_ind37_eps0.380478515625_target0.0,gtsr,sat,339.86
ERAN_2,model-conv%%traffic_sign_model-conv_ind38_eps0.770712890625_target1.0,gtsr,sat,982.28
ERAN_2,model-conv%%traffic_sign_model-conv_ind39_eps0.1326796875_target4.0,gtsr,sat,565.85
ERAN_2,model-conv%%traffic_sign_model-conv_ind3_eps0.314138671875_target0.0,gtsr,sat,380.53
ERAN_2,model-conv%%traffic_sign_model-conv_ind40_eps0.99509765625_target0.0,gtsr,to,3600.08
ERAN_2,model-conv%%traffic_sign_model-conv_ind41_eps0.751201171875_target1.0,gtsr,unsat,1593.06
ERAN_2,model-conv%%traffic_sign_model-conv_ind42_eps0.997048828125_target0.0,gtsr,sat,1622.64
ERAN_2,model-conv%%traffic_sign_model-conv_ind44_eps0.09755859375_target4.0,gtsr,sat,333.62
ERAN_2,model-conv%%traffic_sign_model-conv_ind45_eps0.146337890625_target3.0,gtsr,sat,543.89
ERAN_2,model-conv%%traffic_sign_model-conv_ind47_eps0.458525390625_target0.0,gtsr,sat,627.25
ERAN_2,model-conv%%traffic_sign_model-conv_ind4_eps0.55803515625_target1.0,gtsr,to,2171.44
ERAN_2,model-conv%%traffic_sign_model-conv_ind50_eps0.271212890625_target0.0,gtsr,sat,642.62
ERAN_2,model-conv%%traffic_sign_model-conv_ind51_eps0.40194140625_target1.0,gtsr,sat,1436.82
ERAN_2,model-conv%%traffic_sign_model-conv_ind52_eps0.856564453125_target1.0,gtsr,sat,783.43
ERAN_2,model-conv%%traffic_sign_model-conv_ind53_eps0.833150390625_target1.0,gtsr,sat,1490.26
ERAN_2,model-conv%%traffic_sign_model-conv_ind54_eps0.28487109375_target1.0,gtsr,sat,683.04
ERAN_2,model-conv%%traffic_sign_model-conv_ind55_eps0.99509765625_target0.0,gtsr,to,3600.05
ERAN_2,model-conv%%traffic_sign_model-conv_ind56_eps0.51901171875_target3.0,gtsr,sat,736.12
ERAN_2,model-conv%%traffic_sign_model-conv_ind57_eps0.384380859375_target1.0,gtsr,to,3600.08
ERAN_2,model-conv%%traffic_sign_model-conv_ind58_eps0.595107421875_target1.0,gtsr,sat,556.0
ERAN_2,model-conv%%traffic_sign_model-conv_ind59_eps0.997048828125_target0.0,gtsr,to,3083.59
ERAN_2,model-conv%%traffic_sign_model-conv_ind5_eps0.353162109375_target5.0,gtsr,sat,357.46
ERAN_2,model-conv%%traffic_sign_model-conv_ind61_eps0.037072265625_target1.0,gtsr,sat,48.28
ERAN_2,model-conv%%traffic_sign_model-conv_ind62_eps0.517060546875_target1.0,gtsr,sat,972.13
ERAN_2,model-conv%%traffic_sign_model-conv_ind63_eps0.993146484375_target0.0,gtsr,to,3600.08
ERAN_2,model-conv%%traffic_sign_model-conv_ind65_eps0.290724609375_target2.0,gtsr,sat,910.34
ERAN_2,model-conv%%traffic_sign_model-conv_ind66_eps0.712177734375_target1.0,gtsr,unsat,1627.66
ERAN_2,model-conv%%traffic_sign_model-conv_ind67_eps0.55803515625_target1.0,gtsr,sat,591.42
ERAN_2,model-conv%%traffic_sign_model-conv_ind68_eps0.411697265625_target3.0,gtsr,sat,625.33
ERAN_2,model-conv%%traffic_sign_model-conv_ind69_eps0.34340625_target1.0,gtsr,unsat,962.06
ERAN_2,model-conv%%traffic_sign_model-conv_ind6_eps0.606814453125_target1.0,gtsr,sat,636.29
ERAN_2,model-conv%%traffic_sign_model-conv_ind72_eps0.583400390625_target1.0,gtsr,sat,883.79
ERAN_2,model-conv%%traffic_sign_model-conv_ind73_eps0.4916953125_target1.0,gtsr,sat,614.47
ERAN_2,model-conv%%traffic_sign_model-conv_ind74_eps0.993146484375_target0.0,gtsr,to,3600.04
ERAN_2,model-conv%%traffic_sign_model-conv_ind75_eps0.868271484375_target1.0,gtsr,sat,1593.02
ERAN_2,model-conv%%traffic_sign_model-conv_ind76_eps0.84680859375_target1.0,gtsr,unsat,2307.41
ERAN_2,model-conv%%traffic_sign_model-conv_ind77_eps0.528767578125_target1.0,gtsr,unsat,703.74
ERAN_2,model-conv%%traffic_sign_model-conv_ind78_eps0.60486328125_target1.0,gtsr,sat,363.97
ERAN_2,model-conv%%traffic_sign_model-conv_ind79_eps0.3043828125_target1.0,gtsr,sat,642.98
ERAN_2,model-conv%%traffic_sign_model-conv_ind7_eps0.548279296875_target0.0,gtsr,unsat,1770.9
ERAN_2,model-conv%%traffic_sign_model-conv_ind80_eps0.829248046875_target1.0,gtsr,sat,1728.61
ERAN_2,model-conv%%traffic_sign_model-conv_ind81_eps0.314138671875_target1.0,gtsr,sat,912.16
ERAN_2,model-conv%%traffic_sign_model-conv_ind82_eps0.989244140625_target0.0,gtsr,to,2867.8
ERAN_2,model-conv%%traffic_sign_model-conv_ind85_eps0.6477890625_target1.0,gtsr,unsat,1673.89
ERAN_2,model-conv%%traffic_sign_model-conv_ind86_eps0.69851953125_target3.0,gtsr,to,3600.07
ERAN_2,model-conv%%traffic_sign_model-conv_ind87_eps0.794126953125_target1.0,gtsr,unsat,2025.78
ERAN_2,model-conv%%traffic_sign_model-conv_ind88_eps0.4760859375_target0.0,gtsr,unsat,300.78
ERAN_2,model-conv%%traffic_sign_model-conv_ind89_eps0.302431640625_target1.0,gtsr,sat,153.69
ERAN_2,model-conv%%traffic_sign_model-conv_ind8_eps0.997048828125_target0.0,gtsr,to,2956.04
ERAN_2,model-conv%%traffic_sign_model-conv_ind90_eps0.48779296875_target3.0,gtsr,to,2027.51
ERAN_2,model-conv%%traffic_sign_model-conv_ind91_eps0.5619375_target1.0,gtsr,sat,948.27
ERAN_2,model-conv%%traffic_sign_model-conv_ind92_eps0.18341015625_target1.0,gtsr,sat,1075.94
ERAN_2,model-conv%%traffic_sign_model-conv_ind93_eps0.3668203125_target3.0,gtsr,unsat,1571.97
ERAN_2,model-conv%%traffic_sign_model-conv_ind94_eps0.997048828125_target0.0,gtsr,sat,662.57
ERAN_2,model-conv%%traffic_sign_model-conv_ind95_eps0.624375_target1.0,gtsr,sat,1174.8
ERAN_2,model-conv%%traffic_sign_model-conv_ind96_eps0.10536328125_target4.0,gtsr,sat,395.14
ERAN_2,model-conv%%traffic_sign_model-conv_ind97_eps0.24584765625_target1.0,gtsr,sat,260.38
ERAN_2,model-conv%%traffic_sign_model-conv_ind98_eps0.764859375_target1.0,gtsr,sat,1024.55
ERAN_2,model-conv%%traffic_sign_model-conv_ind99_eps0.997048828125_target0.0,gtsr,to,3600.03
ERAN_2,model-conv%%traffic_sign_model-conv_ind9_eps0.474134765625_target0.0,gtsr,sat,694.21


==> plots/cactus.csv <==
configuration,benchmark,family,result,time
MILP,ACASXU_experimental_v2a_1_1%%property1,acas,to,3600.06
MILP,ACASXU_experimental_v2a_1_1%%property2,acas,to,3600.03
MILP,ACASXU_experimental_v2a_1_1%%property3,acas,unsat,1355.53
MILP,ACASXU_experimental_v2a_1_1%%property4,acas,unsat,9.05
MILP,ACASXU_experimental_v2a_1_2%%property1,acas,to,3600.08
MILP,ACASXU_experimental_v2a_1_2%%property2,acas,to,3600.07
MILP,ACASXU_experimental_v2a_1_2%%property3,acas,unsat,977.16
MILP,ACASXU_experimental_v2a_1_2%%property4,acas,unsat,190.01
MILP,ACASXU_experimental_v2a_1_3%%property1,acas,to,3600.06
MILP,ACASXU_experimental_v2a_1_3%%property2,acas,to,3600.07
MILP,ACASXU_experimental_v2a_1_3%%property3,acas,unsat,1137.56
MILP,ACASXU_experimental_v2a_1_3%%property4,acas,unsat,695.88
MILP,ACASXU_experimental_v2a_1_4%%property1,acas,to,3600.12
MILP,ACASXU_experimental_v2a_1_4%%property2,acas,to,3600.1
MILP,ACASXU_experimental_v2a_1_4%%property3,acas,unsat,6.79
MILP,ACASXU_experimental_v2a_1_4%%property4,acas,unsat,5.07
MILP,ACASXU_experimental_v2a_1_5%%property1,acas,to,3600.05
MILP,ACASXU_experimental_v2a_1_5%%property2,acas,to,3600.1
MILP,ACASXU_experimental_v2a_1_5%%property3,acas,unsat,8.56
MILP,ACASXU_experimental_v2a_1_5%%property4,acas,unsat,19.49
MILP,ACASXU_experimental_v2a_1_6%%property1,acas,to,3600.12
MILP,ACASXU_experimental_v2a_1_6%%property2,acas,to,3600.09
MILP,ACASXU_experimental_v2a_1_6%%property3,acas,unsat,5.15
MILP,ACASXU_experimental_v2a_1_6%%property4,acas,unsat,7.61
MILP,ACASXU_experimental_v2a_1_7%%property1,acas,to,3600.04
MILP,ACASXU_experimental_v2a_1_7%%property2,acas,to,3600.09
MILP,ACASXU_experimental_v2a_1_7%%property3,acas,sat,6.1
MILP,ACASXU_experimental_v2a_1_7%%property4,acas,sat,5.18
MILP,ACASXU_experimental_v2a_1_8%%property1,acas,to,3600.11
MILP,ACASXU_experimental_v2a_1_8%%property2,acas,to,3600.11
MILP,ACASXU_experimental_v2a_1_8%%property3,acas,sat,6.71
MILP,ACASXU_experimental_v2a_1_8%%property4,acas,sat,6.87
MILP,ACASXU_experimental_v2a_1_9%%property1,acas,to,3600.07
MILP,ACASXU_experimental_v2a_1_9%%property2,acas,to,3600.1
MILP,ACASXU_experimental_v2a_1_9%%property3,acas,sat,3.92
MILP,ACASXU_experimental_v2a_1_9%%property4,acas,sat,4.96
MILP,ACASXU_experimental_v2a_2_1%%property1,acas,to,3600.1
MILP,ACASXU_experimental_v2a_2_1%%property2,acas,to,3600.07
MILP,ACASXU_experimental_v2a_2_1%%property3,acas,unsat,209.89
MILP,ACASXU_experimental_v2a_2_1%%property4,acas,unsat,24.09
MILP,ACASXU_experimental_v2a_2_2%%property1,acas,to,3600.05
MILP,ACASXU_experimental_v2a_2_2%%property2,acas,to,3600.07
MILP,ACASXU_experimental_v2a_2_2%%property3,acas,unsat,115.28
MILP,ACASXU_experimental_v2a_2_2%%property4,acas,unsat,164.01
MILP,ACASXU_experimental_v2a_2_3%%property1,acas,to,3600.04
MILP,ACASXU_experimental_v2a_2_3%%property2,acas,to,3600.06
MILP,ACASXU_experimental_v2a_2_3%%property3,acas,unsat,423.43
MILP,ACASXU_experimental_v2a_2_3%%property4,acas,unsat,6.62
MILP,ACASXU_experimental_v2a_2_4%%property1,acas,to,3600.04
MILP,ACASXU_experimental_v2a_2_4%%property2,acas,sat,19.37
MILP,ACASXU_experimental_v2a_2_4%%property3,acas,unsat,5.36
MILP,ACASXU_experimental_v2a_2_4%%property4,acas,unsat,5.3
MILP,ACASXU_experimental_v2a_2_5%%property1,acas,to,3600.11
MILP,ACASXU_experimental_v2a_2_5%%property2,acas,to,3600.02
MILP,ACASXU_experimental_v2a_2_5%%property3,acas,unsat,10.35
MILP,ACASXU_experimental_v2a_2_5%%property4,acas,unsat,7.78
MILP,ACASXU_experimental_v2a_2_6%%property1,acas,to,3600.05
MILP,ACASXU_experimental_v2a_2_6%%property2,acas,to,3600.04
MILP,ACASXU_experimental_v2a_2_6%%property3,acas,unsat,5.61
MILP,ACASXU_experimental_v2a_2_6%%property4,acas,unsat,1145.53
MILP,ACASXU_experimental_v2a_2_7%%property1,acas,to,3600.02
MILP,ACASXU_experimental_v2a_2_7%%property2,acas,to,3600.04
MILP,ACASXU_experimental_v2a_2_7%%property3,acas,unsat,5.11
MILP,ACASXU_experimental_v2a_2_7%%property4,acas,unsat,5.24
MILP,ACASXU_experimental_v2a_2_8%%property1,acas,to,3600.08
MILP,ACASXU_experimental_v2a_2_8%%property2,acas,sat,2637.26
MILP,ACASXU_experimental_v2a_2_8%%property3,acas,unsat,6.58
MILP,ACASXU_experimental_v2a_2_8%%property4,acas,unsat,1173.18
MILP,ACASXU_experimental_v2a_2_9%%property1,acas,to,3600.1
MILP,ACASXU_experimental_v2a_2_9%%property2,acas,to,3600.05
MILP,ACASXU_experimental_v2a_2_9%%property3,acas,unsat,6.08
MILP,ACASXU_experimental_v2a_2_9%%property4,acas,unsat,4.96
MILP,ACASXU_experimental_v2a_3_1%%property1,acas,to,3600.12
MILP,ACASXU_experimental_v2a_3_1%%property2,acas,to,3600.08
MILP,ACASXU_experimental_v2a_3_1%%property3,acas,unsat,180.46
MILP,ACASXU_experimental_v2a_3_1%%property4,acas,unsat,99.76
MILP,ACASXU_experimental_v2a_3_2%%property1,acas,to,3600.03
MILP,ACASXU_experimental_v2a_3_2%%property2,acas,to,3600.09
MILP,ACASXU_experimental_v2a_3_2%%property3,acas,unsat,1361.73
MILP,ACASXU_experimental_v2a_3_2%%property4,acas,unsat,8.63
MILP,ACASXU_experimental_v2a_3_3%%property1,acas,to,3600.05
MILP,ACASXU_experimental_v2a_3_3%%property2,acas,to,3600.09
MILP,ACASXU_experimental_v2a_3_3%%property3,acas,unsat,462.07
MILP,ACASXU_experimental_v2a_3_3%%property4,acas,unsat,6.51
MILP,ACASXU_experimental_v2a_3_4%%property1,acas,to,3600.1
MILP,ACASXU_experimental_v2a_3_4%%property2,acas,sat,26.46
MILP,ACASXU_experimental_v2a_3_4%%property3,acas,unsat,1446.67
MILP,ACASXU_experimental_v2a_3_4%%property4,acas,unsat,5.64
MILP,ACASXU_experimental_v2a_3_5%%property1,acas,to,3600.07
MILP,ACASXU_experimental_v2a_3_5%%property2,acas,to,3600.11
MILP,ACASXU_experimental_v2a_3_5%%property3,acas,unsat,7.44
MILP,ACASXU_experimental_v2a_3_5%%property4,acas,unsat,100.84
MILP,ACASXU_experimental_v2a_3_6%%property1,acas,to,3600.12
MILP,ACASXU_experimental_v2a_3_6%%property2,acas,sat,455.97
MILP,ACASXU_experimental_v2a_3_6%%property3,acas,unsat,49.48
MILP,ACASXU_experimental_v2a_3_6%%property4,acas,unsat,72.17
MILP,ACASXU_experimental_v2a_3_7%%property1,acas,to,3600.07
MILP,ACASXU_experimental_v2a_3_7%%property2,acas,to,3600.07
MILP,ACASXU_experimental_v2a_3_7%%property3,acas,unsat,4.92
MILP,ACASXU_experimental_v2a_3_7%%property4,acas,unsat,4.67
MILP,ACASXU_experimental_v2a_3_8%%property1,acas,to,3600.05
MILP,ACASXU_experimental_v2a_3_8%%property2,acas,to,3600.08
MILP,ACASXU_experimental_v2a_3_8%%property3,acas,unsat,6.04
MILP,ACASXU_experimental_v2a_3_8%%property4,acas,unsat,13.7
MILP,ACASXU_experimental_v2a_3_9%%property1,acas,to,3600.05
MILP,ACASXU_experimental_v2a_3_9%%property2,acas,to,3600.07
MILP,ACASXU_experimental_v2a_3_9%%property3,acas,unsat,5.06
MILP,ACASXU_experimental_v2a_3_9%%property4,acas,unsat,24.93
MILP,ACASXU_experimental_v2a_4_1%%property1,acas,to,3600.1
MILP,ACASXU_experimental_v2a_4_1%%property2,acas,to,3600.05
MILP,ACASXU_experimental_v2a_4_1%%property3,acas,unsat,13.06
MILP,ACASXU_experimental_v2a_4_1%%property4,acas,unsat,4.47
MILP,ACASXU_experimental_v2a_4_2%%property1,acas,to,3600.12
MILP,ACASXU_experimental_v2a_4_2%%property2,acas,to,3600.1
MILP,ACASXU_experimental_v2a_4_2%%property3,acas,unsat,1159.58
MILP,ACASXU_experimental_v2a_4_2%%property4,acas,unsat,44.23
MILP,ACASXU_experimental_v2a_4_3%%property1,acas,to,3600.03
MILP,ACASXU_experimental_v2a_4_3%%property2,acas,to,3600.06
MILP,ACASXU_experimental_v2a_4_3%%property3,acas,unsat,789.75
MILP,ACASXU_experimental_v2a_4_3%%property4,acas,unsat,9.17
MILP,ACASXU_experimental_v2a_4_4%%property1,acas,to,3600.08
MILP,ACASXU_experimental_v2a_4_4%%property2,acas,sat,1785.97
MILP,ACASXU_experimental_v2a_4_4%%property3,acas,unsat,5.55
MILP,ACASXU_experimental_v2a_4_4%%property4,acas,unsat,174.28
MILP,ACASXU_experimental_v2a_4_5%%property1,acas,to,3600.06
MILP,ACASXU_experimental_v2a_4_5%%property2,acas,sat,2380.35
MILP,ACASXU_experimental_v2a_4_5%%property3,acas,unsat,4.69
MILP,ACASXU_experimental_v2a_4_5%%property4,acas,unsat,7.68
MILP,ACASXU_experimental_v2a_4_6%%property1,acas,to,3600.11
MILP,ACASXU_experimental_v2a_4_6%%property2,acas,to,3600.12
MILP,ACASXU_experimental_v2a_4_6%%property3,acas,unsat,99.55
MILP,ACASXU_experimental_v2a_4_6%%property4,acas,unsat,4.31
MILP,ACASXU_experimental_v2a_4_7%%property1,acas,to,3600.06
MILP,ACASXU_experimental_v2a_4_7%%property2,acas,sat,568.28
MILP,ACASXU_experimental_v2a_4_7%%property3,acas,unsat,5.4
MILP,ACASXU_experimental_v2a_4_7%%property4,acas,unsat,6.17
MILP,ACASXU_experimental_v2a_4_8%%property1,acas,to,3600.11
MILP,ACASXU_experimental_v2a_4_8%%property2,acas,sat,40.77
MILP,ACASXU_experimental_v2a_4_8%%property3,acas,unsat,6.22
MILP,ACASXU_experimental_v2a_4_8%%property4,acas,unsat,6.72
MILP,ACASXU_experimental_v2a_4_9%%property1,acas,to,3600.02
MILP,ACASXU_experimental_v2a_4_9%%property2,acas,to,3600.05
MILP,ACASXU_experimental_v2a_4_9%%property3,acas,unsat,24.71
MILP,ACASXU_experimental_v2a_4_9%%property4,acas,unsat,4.9
MILP,ACASXU_experimental_v2a_5_1%%property1,acas,to,3600.11
MILP,ACASXU_experimental_v2a_5_1%%property2,acas,sat,25.37
MILP,ACASXU_experimental_v2a_5_1%%property3,acas,unsat,196.79
MILP,ACASXU_experimental_v2a_5_1%%property4,acas,unsat,9.12
MILP,ACASXU_experimental_v2a_5_2%%property1,acas,to,3600.05
MILP,ACASXU_experimental_v2a_5_2%%property2,acas,to,3600.09
MILP,ACASXU_experimental_v2a_5_2%%property3,acas,unsat,5.26
MILP,ACASXU_experimental_v2a_5_2%%property4,acas,unsat,4.01
MILP,ACASXU_experimental_v2a_5_3%%property1,acas,to,3600.03
MILP,ACASXU_experimental_v2a_5_3%%property2,acas,to,3600.08
MILP,ACASXU_experimental_v2a_5_3%%property3,acas,unsat,12.52
MILP,ACASXU_experimental_v2a_5_3%%property4,acas,unsat,14.13
MILP,ACASXU_experimental_v2a_5_4%%property1,acas,to,3600.04
MILP,ACASXU_experimental_v2a_5_4%%property2,acas,sat,5.91
MILP,ACASXU_experimental_v2a_5_4%%property3,acas,unsat,4.5
MILP,ACASXU_experimental_v2a_5_4%%property4,acas,unsat,6.5
MILP,ACASXU_experimental_v2a_5_5%%property1,acas,to,3600.04
MILP,ACASXU_experimental_v2a_5_5%%property2,acas,to,3600.03
MILP,ACASXU_experimental_v2a_5_5%%property3,acas,unsat,8.52
MILP,ACASXU_experimental_v2a_5_5%%property4,acas,unsat,6.65
MILP,ACASXU_experimental_v2a_5_6%%property1,acas,to,3600.03
MILP,ACASXU_experimental_v2a_5_6%%property2,acas,sat,32.77
MILP,ACASXU_experimental_v2a_5_6%%property3,acas,unsat,7.18
MILP,ACASXU_experimental_v2a_5_6%%property4,acas,unsat,4.01
MILP,ACASXU_experimental_v2a_5_7%%property1,acas,to,3600.11
MILP,ACASXU_experimental_v2a_5_7%%property2,acas,sat,15.43
MILP,ACASXU_experimental_v2a_5_7%%property3,acas,unsat,4.18
MILP,ACASXU_experimental_v2a_5_7%%property4,acas,unsat,6.08
MILP,ACASXU_experimental_v2a_5_8%%property1,acas,to,3600.11
MILP,ACASXU_experimental_v2a_5_8%%property2,acas,sat,42.36
MILP,ACASXU_experimental_v2a_5_8%%property3,acas,unsat,7.25
MILP,ACASXU_experimental_v2a_5_8%%property4,acas,unsat,11.53
MILP,ACASXU_experimental_v2a_5_9%%property1,acas,to,3600.04
MILP,ACASXU_experimental_v2a_5_9%%property2,acas,to,3600.1
MILP,ACASXU_experimental_v2a_5_9%%property3,acas,unsat,4.52
MILP,ACASXU_experimental_v2a_5_9%%property4,acas,unsat,5.46
MILP,mnist2x256%%ind1087_tar4_eps0.01,mnist,unsat,14.36
MILP,mnist2x256%%ind13_tar7_eps0.06,mnist,unsat,1190.11
MILP,mnist2x256%%ind1819_tar3_eps0.01,mnist,unsat,11.75
MILP,mnist2x256%%ind1857_tar8_eps0.09,mnist,sat,11.73
MILP,mnist2x256%%ind1973_tar0_eps0.03,mnist,unsat,12.19
MILP,mnist2x256%%ind2077_tar2_eps0.09,mnist,to,3600.04
MILP,mnist2x256%%ind2115_tar2_eps0.12,mnist,to,3600.07
MILP,mnist2x256%%ind2212_tar8_eps0.03,mnist,sat,16.11
MILP,mnist2x256%%ind2255_tar5_eps0.15,mnist,sat,35.71
MILP,mnist2x256%%ind228_tar8_eps0.12,mnist,sat,20.86
MILP,mnist2x256%%ind22_tar9_eps0.06,mnist,unsat,16.95
MILP,mnist2x256%%ind2308_tar7_eps0.01,mnist,unsat,10.16
MILP,mnist2x256%%ind2310_tar8_eps0.03,mnist,sat,11.93
MILP,mnist2x256%%ind2343_tar9_eps0.01,mnist,unsat,12.97
MILP,mnist2x256%%ind2398_tar9_eps0.01,mnist,unsat,11.27
MILP,mnist2x256%%ind2404_tar6_eps0.06,mnist,unsat,228.51
MILP,mnist2x256%%ind2448_tar1_eps0.03,mnist,unsat,13.8
MILP,mnist2x256%%ind2510_tar2_eps0.09,mnist,sat,14.14
MILP,mnist2x256%%ind2645_tar6_eps0.15,mnist,sat,2218.03
MILP,mnist2x256%%ind2648_tar6_eps0.09,mnist,to,3600.08
MILP,mnist2x256%%ind2670_tar6_eps0.01,mnist,unsat,10.51
MILP,mnist2x256%%ind2706_tar2_eps0.12,mnist,sat,1381.17
MILP,mnist2x256%%ind2737_tar9_eps0.06,mnist,sat,357.95
MILP,mnist2x256%%ind2747_tar1_eps0.09,mnist,unsat,18.01
MILP,mnist2x256%%ind2761_tar5_eps0.06,mnist,unsat,22.41
MILP,mnist2x256%%ind3070_tar0_eps0.12,mnist,to,3600.11
MILP,mnist2x256%%ind3497_tar3_eps0.01,mnist,unsat,10.69
MILP,mnist2x256%%ind3526_tar3_eps0.03,mnist,unsat,18.05
MILP,mnist2x256%%ind3611_tar9_eps0.15,mnist,to,3600.07
MILP,mnist2x256%%ind3623_tar6_eps0.03,mnist,unsat,10.78
MILP,mnist2x256%%ind3724_tar5_eps0.01,mnist,unsat,10.71
MILP,mnist2x256%%ind381_tar0_eps0.09,mnist,sat,167.68
MILP,mnist2x256%%ind3863_tar3_eps0.12,mnist,sat,139.82
MILP,mnist2x256%%ind38_tar1_eps0.12,mnist,sat,39.23
MILP,mnist2x256%%ind4018_tar7_eps0.15,mnist,to,3600.03
MILP,mnist2x256%%ind4136_tar0_eps0.12,mnist,to,3600.06
MILP,mnist2x256%%ind4175_tar0_eps0.06,mnist,unsat,2909.79
MILP,mnist2x256%%ind4477_tar4_eps0.15,mnist,sat,47.54
MILP,mnist2x256%%ind4540_tar1_eps0.09,mnist,sat,34.2
MILP,mnist2x256%%ind4631_tar2_eps0.12,mnist,sat,265.08
MILP,mnist2x256%%ind4655_tar8_eps0.15,mnist,sat,14.21
MILP,mnist2x256%%ind4670_tar0_eps0.06,mnist,to,3600.1
MILP,mnist2x256%%ind4687_tar2_eps0.09,mnist,sat,69.35
MILP,mnist2x256%%ind4804_tar1_eps0.15,mnist,unsat,145.44
MILP,mnist2x256%%ind4904_tar5_eps0.03,mnist,unsat,11.32
MILP,mnist2x256%%ind5000_tar5_eps0.03,mnist,unsat,12.1
MILP,mnist2x256%%ind506_tar6_eps0.12,mnist,to,3600.1
MILP,mnist2x256%%ind5169_tar9_eps0.03,mnist,sat,16.72
MILP,mnist2x256%%ind5188_tar5_eps0.03,mnist,unsat,19.04
MILP,mnist2x256%%ind5269_tar2_eps0.12,mnist,sat,59.06
MILP,mnist2x256%%ind5506_tar3_eps0.01,mnist,unsat,13.96
MILP,mnist2x256%%ind5777_tar5_eps0.09,mnist,unsat,15.86
MILP,mnist2x256%%ind5906_tar2_eps0.01,mnist,unsat,10.94
MILP,mnist2x256%%ind5934_tar1_eps0.03,mnist,unsat,13.22
MILP,mnist2x256%%ind5964_tar6_eps0.12,mnist,to,3600.1
MILP,mnist2x256%%ind6084_tar4_eps0.01,mnist,unsat,17.93
MILP,mnist2x256%%ind62_tar6_eps0.03,mnist,sat,13.89
MILP,mnist2x256%%ind631_tar6_eps0.03,mnist,unsat,9.73
MILP,mnist2x256%%ind6320_tar3_eps0.06,mnist,sat,13.95
MILP,mnist2x256%%ind6340_tar6_eps0.12,mnist,sat,10.66
MILP,mnist2x256%%ind6451_tar3_eps0.01,mnist,unsat,10.11
MILP,mnist2x256%%ind6655_tar0_eps0.12,mnist,to,3600.1
MILP,mnist2x256%%ind6765_tar4_eps0.09,mnist,sat,17.57
MILP,mnist2x256%%ind6852_tar0_eps0.12,mnist,sat,1887.25
MILP,mnist2x256%%ind6915_tar7_eps0.09,mnist,sat,1213.86
MILP,mnist2x256%%ind7015_tar5_eps0.15,mnist,sat,217.07
MILP,mnist2x256%%ind7085_tar6_eps0.06,mnist,unsat,153.73
MILP,mnist2x256%%ind7163_tar7_eps0.03,mnist,unsat,10.82
MILP,mnist2x256%%ind7448_tar7_eps0.06,mnist,unsat,21.77
MILP,mnist2x256%%ind746_tar4_eps0.09,mnist,to,3600.1
MILP,mnist2x256%%ind7472_tar9_eps0.15,mnist,sat,19.65
MILP,mnist2x256%%ind7919_tar1_eps0.06,mnist,unsat,12.26
MILP,mnist2x256%%ind7945_tar3_eps0.06,mnist,sat,13.75
MILP,mnist2x256%%ind8173_tar0_eps0.06,mnist,unsat,2707.07
MILP,mnist2x256%%ind8225_tar3_eps0.01,mnist,unsat,10.33
MILP,mnist2x256%%ind8250_tar7_eps0.15,mnist,sat,18.39
MILP,mnist2x256%%ind8428_tar4_eps0.15,mnist,sat,94.3
MILP,mnist2x256%%ind868_tar4_eps0.09,mnist,sat,64.54
MILP,mnist2x256%%ind898_tar3_eps0.01,mnist,unsat,12.16
MILP,mnist2x256%%ind8996_tar7_eps0.06,mnist,unsat,22.0
MILP,mnist2x256%%ind9005_tar9_eps0.15,mnist,sat,14.43
MILP,mnist2x256%%ind9039_tar2_eps0.03,mnist,unsat,10.76
MILP,mnist2x256%%ind9229_tar5_eps0.15,mnist,sat,21.93
MILP,mnist2x256%%ind9394_tar6_eps0.01,mnist,unsat,11.75
MILP,mnist2x256%%ind9567_tar6_eps0.12,mnist,to,3600.11
MILP,mnist2x256%%ind959_tar1_eps0.15,mnist,sat,212.78
MILP,mnist2x256%%ind9620_tar4_eps0.09,mnist,sat,64.42
MILP,mnist2x256%%ind9667_tar6_eps0.15,mnist,sat,2699.04
MILP,mnist2x256%%ind9783_tar3_eps0.09,mnist,sat,209.45
MILP,mnist2x256%%ind9919_tar2_eps0.06,mnist,sat,12.48
MILP,mnist4x256%%ind1090_tar6_eps0.15,mnist,to,3600.11
MILP,mnist4x256%%ind1190_tar4_eps0.03,mnist,unsat,17.25
MILP,mnist4x256%%ind1249_tar4_eps0.01,mnist,unsat,16.96
MILP,mnist4x256%%ind1307_tar2_eps0.06,mnist,to,3600.07
MILP,mnist4x256%%ind1487_tar1_eps0.06,mnist,to,3600.07
MILP,mnist4x256%%ind1546_tar9_eps0.12,mnist,to,3600.07
MILP,mnist4x256%%ind1665_tar2_eps0.03,mnist,to,3600.06
MILP,mnist4x256%%ind1668_tar7_eps0.06,mnist,to,3600.04
MILP,mnist4x256%%ind1792_tar2_eps0.09,mnist,to,3600.08
MILP,mnist4x256%%ind1801_tar3_eps0.09,mnist,sat,169.21
MILP,mnist4x256%%ind1830_tar6_eps0.06,mnist,to,3600.05
MILP,mnist4x256%%ind1843_tar7_eps0.15,mnist,to,3600.06
MILP,mnist4x256%%ind2108_tar4_eps0.06,mnist,unsat,1895.51
MILP,mnist4x256%%ind2144_tar3_eps0.03,mnist,unsat,19.12
MILP,mnist4x256%%ind2256_tar1_eps0.15,mnist,to,3600.09
MILP,mnist4x256%%ind2300_tar4_eps0.09,mnist,to,3600.05
MILP,mnist4x256%%ind239_tar7_eps0.09,mnist,to,3600.05
MILP,mnist4x256%%ind2519_tar0_eps0.06,mnist,to,3600.07
MILP,mnist4x256%%ind2566_tar1_eps0.15,mnist,to,3600.03
MILP,mnist4x256%%ind2685_tar4_eps0.03,mnist,unsat,106.09
MILP,mnist4x256%%ind2942_tar7_eps0.03,mnist,unsat,15.26
MILP,mnist4x256%%ind2955_tar8_eps0.12,mnist,sat,3475.48
MILP,mnist4x256%%ind3274_tar0_eps0.01,mnist,unsat,12.86
MILP,mnist4x256%%ind3485_tar4_eps0.12,mnist,to,3600.04
MILP,mnist4x256%%ind3551_tar6_eps0.12,mnist,to,3600.09
MILP,mnist4x256%%ind3566_tar5_eps0.15,mnist,to,3600.09
MILP,mnist4x256%%ind3581_tar3_eps0.03,mnist,unsat,13.51
MILP,mnist4x256%%ind3674_tar9_eps0.06,mnist,to,3600.03
MILP,mnist4x256%%ind378_tar5_eps0.03,mnist,to,3600.12
MILP,mnist4x256%%ind3914_tar7_eps0.03,mnist,to,3600.08
MILP,mnist4x256%%ind3962_tar5_eps0.15,mnist,to,3600.03
MILP,mnist4x256%%ind4572_tar3_eps0.15,mnist,to,3600.04
MILP,mnist4x256%%ind4579_tar1_eps0.03,mnist,unsat,32.45
MILP,mnist4x256%%ind4762_tar6_eps0.12,mnist,to,3600.02
MILP,mnist4x256%%ind4859_tar7_eps0.01,mnist,unsat,14.53
MILP,mnist4x256%%ind5096_tar1_eps0.12,mnist,to,3600.08
MILP,mnist4x256%%ind5490_tar5_eps0.12,mnist,to,3600.06
MILP,mnist4x256%%ind5551_tar5_eps0.06,mnist,to,3600.06
MILP,mnist4x256%%ind5616_tar4_eps0.09,mnist,to,3600.11
MILP,mnist4x256%%ind5654_tar2_eps0.09,mnist,sat,25.07
MILP,mnist4x256%%ind5658_tar9_eps0.06,mnist,to,3600.03
MILP,mnist4x256%%ind5936_tar7_eps0.09,mnist,to,3600.1
MILP,mnist4x256%%ind615_tar5_eps0.15,mnist,to,3600.1
MILP,mnist4x256%%ind6214_tar2_eps0.01,mnist,unsat,13.37
MILP,mnist4x256%%ind6294_tar4_eps0.06,mnist,to,3600.12
MILP,mnist4x256%%ind6317_tar3_eps0.01,mnist,unsat,16.37
MILP,mnist4x256%%ind6343_tar2_eps0.09,mnist,to,3600.08
MILP,mnist4x256%%ind6356_tar6_eps0.09,mnist,to,3600.07
MILP,mnist4x256%%ind6504_tar4_eps0.12,mnist,to,3600.08
MILP,mnist4x256%%ind6518_tar4_eps0.15,mnist,to,3600.08
MILP,mnist4x256%%ind654_tar1_eps0.12,mnist,to,3600.07
MILP,mnist4x256%%ind6569_tar4_eps0.03,mnist,to,3600.06
MILP,mnist4x256%%ind667_tar0_eps0.09,mnist,to,3600.11
MILP,mnist4x256%%ind675_tar2_eps0.15,mnist,to,3600.11
MILP,mnist4x256%%ind6785_tar6_eps0.15,mnist,to,3600.12
MILP,mnist4x256%%ind6957_tar4_eps0.01,mnist,unsat,14.85
MILP,mnist4x256%%ind7055_tar5_eps0.09,mnist,to,3600.12
MILP,mnist4x256%%ind7250_tar5_eps0.15,mnist,to,3600.08
MILP,mnist4x256%%ind7377_tar6_eps0.15,mnist,to,3600.1
MILP,mnist4x256%%ind7424_tar2_eps0.01,mnist,unsat,15.71
MILP,mnist4x256%%ind7522_tar3_eps0.03,mnist,unsat,17.55
MILP,mnist4x256%%ind7612_tar0_eps0.09,mnist,to,3600.08
MILP,mnist4x256%%ind7625_tar3_eps0.15,mnist,to,3600.09
MILP,mnist4x256%%ind7656_tar1_eps0.12,mnist,to,3600.12
MILP,mnist4x256%%ind7767_tar1_eps0.01,mnist,unsat,17.47
MILP,mnist4x256%%ind7876_tar7_eps0.12,mnist,to,3600.08
MILP,mnist4x256%%ind8050_tar7_eps0.03,mnist,unsat,16.49
MILP,mnist4x256%%ind8066_tar0_eps0.01,mnist,unsat,15.03
MILP,mnist4x256%%ind8212_tar7_eps0.06,mnist,to,3600.04
MILP,mnist4x256%%ind8291_tar9_eps0.09,mnist,to,3600.04
MILP,mnist4x256%%ind8545_tar6_eps0.01,mnist,unsat,14.23
MILP,mnist4x256%%ind8660_tar5_eps0.06,mnist,to,3600.02
MILP,mnist4x256%%ind8691_tar4_eps0.01,mnist,unsat,13.56
MILP,mnist4x256%%ind8857_tar2_eps0.12,mnist,to,3600.09
MILP,mnist4x256%%ind8951_tar7_eps0.12,mnist,to,3600.08
MILP,mnist4x256%%ind9084_tar0_eps0.01,mnist,unsat,16.02
MILP,mnist4x256%%ind9138_tar0_eps0.01,mnist,unsat,13.97
MILP,mnist4x256%%ind9212_tar8_eps0.03,mnist,unsat,13.89
MILP,mnist4x256%%ind922_tar0_eps0.01,mnist,unsat,14.34
MILP,mnist4x256%%ind9315_tar1_eps0.09,mnist,to,3600.1
MILP,mnist4x256%%ind9341_tar6_eps0.03,mnist,to,3600.04
MILP,mnist4x256%%ind934_tar9_eps0.06,mnist,to,3600.03
MILP,mnist4x256%%ind945_tar8_eps0.01,mnist,unsat,14.28
MILP,mnist4x256%%ind9465_tar1_eps0.03,mnist,unsat,13.63
MILP,mnist4x256%%ind9492_tar7_eps0.06,mnist,to,3600.04
MILP,mnist4x256%%ind950_tar6_eps0.06,mnist,to,3600.1
MILP,mnist4x256%%ind9640_tar1_eps0.12,mnist,to,3600.07
MILP,mnist4x256%%ind9696_tar4_eps0.12,mnist,to,3600.1
MILP,mnist4x256%%ind9805_tar7_eps0.15,mnist,to,3600.04
MILP,mnist4x256%%ind9989_tar2_eps0.09,mnist,to,3600.08
MILP,mnist6x256%%ind1276_tar3_eps0.09,mnist,to,3600.06
MILP,mnist6x256%%ind1346_tar9_eps0.03,mnist,to,3600.08
MILP,mnist6x256%%ind1390_tar7_eps0.09,mnist,to,3600.09
MILP,mnist6x256%%ind1549_tar2_eps0.12,mnist,to,3600.06
MILP,mnist6x256%%ind1722_tar3_eps0.01,mnist,unsat,39.15
MILP,mnist6x256%%ind1898_tar1_eps0.06,mnist,to,3600.11
MILP,mnist6x256%%ind1931_tar7_eps0.03,mnist,to,3600.07
MILP,mnist6x256%%ind2143_tar8_eps0.12,mnist,sat,42.16
MILP,mnist6x256%%ind2160_tar3_eps0.06,mnist,to,3600.11
MILP,mnist6x256%%ind2162_tar6_eps0.15,mnist,to,3600.03
MILP,mnist6x256%%ind2184_tar0_eps0.01,mnist,unsat,25.37
MILP,mnist6x256%%ind2184_tar4_eps0.09,mnist,to,3600.05
MILP,mnist6x256%%ind2242_tar4_eps0.01,mnist,unsat,26.86
MILP,mnist6x256%%ind2301_tar4_eps0.03,mnist,to,3600.08
MILP,mnist6x256%%ind2398_tar8_eps0.01,mnist,unsat,25.62
MILP,mnist6x256%%ind2532_tar5_eps0.12,mnist,to,3600.03
MILP,mnist6x256%%ind260_tar5_eps0.03,mnist,unsat,20.22
MILP,mnist6x256%%ind2665_tar4_eps0.06,mnist,to,3600.06
MILP,mnist6x256%%ind2812_tar1_eps0.12,mnist,to,3600.06
MILP,mnist6x256%%ind2944_tar2_eps0.06,mnist,to,3600.09
MILP,mnist6x256%%ind2992_tar4_eps0.03,mnist,to,3600.05
MILP,mnist6x256%%ind3341_tar9_eps0.01,mnist,unsat,23.91
MILP,mnist6x256%%ind3533_tar5_eps0.12,mnist,to,3600.07
MILP,mnist6x256%%ind3597_tar7_eps0.06,mnist,to,3600.03
MILP,mnist6x256%%ind3796_tar0_eps0.01,mnist,unsat,474.97
MILP,mnist6x256%%ind3812_tar8_eps0.03,mnist,to,3600.09
MILP,mnist6x256%%ind3892_tar0_eps0.09,mnist,to,3600.06
MILP,mnist6x256%%ind4036_tar2_eps0.09,mnist,to,3600.07
MILP,mnist6x256%%ind4224_tar1_eps0.06,mnist,to,3600.04
MILP,mnist6x256%%ind4282_tar5_eps0.01,mnist,unsat,24.79
MILP,mnist6x256%%ind4483_tar1_eps0.09,mnist,to,3600.06
MILP,mnist6x256%%ind4690_tar3_eps0.03,mnist,to,3600.06
MILP,mnist6x256%%ind4993_tar3_eps0.12,mnist,to,3600.1
MILP,mnist6x256%%ind5004_tar9_eps0.15,mnist,to,3600.12
MILP,mnist6x256%%ind5057_tar7_eps0.01,mnist,unsat,21.21
MILP,mnist6x256%%ind5132_tar3_eps0.03,mnist,to,3600.11
MILP,mnist6x256%%ind515_tar5_eps0.15,mnist,to,3600.04
MILP,mnist6x256%%ind5370_tar0_eps0.15,mnist,to,3600.04
MILP,mnist6x256%%ind5393_tar1_eps0.03,mnist,to,3600.04
MILP,mnist6x256%%ind5537_tar6_eps0.15,mnist,to,3600.09
MILP,mnist6x256%%ind5655_tar5_eps0.06,mnist,to,3600.05
MILP,mnist6x256%%ind5780_tar6_eps0.09,mnist,to,3600.09
MILP,mnist6x256%%ind5786_tar7_eps0.03,mnist,to,3600.03
MILP,mnist6x256%%ind5788_tar1_eps0.09,mnist,to,3600.06
MILP,mnist6x256%%ind5959_tar2_eps0.12,mnist,to,3600.02
MILP,mnist6x256%%ind5989_tar5_eps0.09,mnist,to,3600.04
MILP,mnist6x256%%ind604_tar4_eps0.15,mnist,to,3600.05
MILP,mnist6x256%%ind6176_tar2_eps0.03,mnist,unsat,21.03
MILP,mnist6x256%%ind6265_tar3_eps0.03,mnist,unsat,20.76
MILP,mnist6x256%%ind6266_tar6_eps0.01,mnist,unsat,18.51
MILP,mnist6x256%%ind6342_tar2_eps0.06,mnist,to,3600.08
MILP,mnist6x256%%ind6366_tar0_eps0.06,mnist,to,3600.06
MILP,mnist6x256%%ind6412_tar6_eps0.15,mnist,to,3600.11
MILP,mnist6x256%%ind6477_tar0_eps0.15,mnist,to,3600.11
MILP,mnist6x256%%ind6501_tar1_eps0.12,mnist,to,3600.05
MILP,mnist6x256%%ind674_tar8_eps0.06,mnist,to,3600.1
MILP,mnist6x256%%ind6831_tar4_eps0.12,mnist,to,3600.12
MILP,mnist6x256%%ind6953_tar5_eps0.01,mnist,unsat,23.04
MILP,mnist6x256%%ind6970_tar6_eps0.15,mnist,to,3600.06
MILP,mnist6x256%%ind7294_tar9_eps0.09,mnist,to,3600.07
MILP,mnist6x256%%ind729_tar0_eps0.12,mnist,to,3600.07
MILP,mnist6x256%%ind7433_tar4_eps0.06,mnist,to,3600.1
MILP,mnist6x256%%ind7447_tar3_eps0.09,mnist,to,3600.02
MILP,mnist6x256%%ind7481_tar0_eps0.15,mnist,to,3600.06
MILP,mnist6x256%%ind7566_tar3_eps0.15,mnist,to,3600.03
MILP,mnist6x256%%ind7792_tar5_eps0.03,mnist,unsat,25.98
MILP,mnist6x256%%ind7840_tar7_eps0.15,mnist,to,3600.09
MILP,mnist6x256%%ind8018_tar0_eps0.01,mnist,unsat,28.97
MILP,mnist6x256%%ind8044_tar1_eps0.09,mnist,to,3600.1
MILP,mnist6x256%%ind8192_tar7_eps0.12,mnist,to,3600.02
MILP,mnist6x256%%ind8285_tar4_eps0.15,mnist,to,3600.05
MILP,mnist6x256%%ind8364_tar0_eps0.01,mnist,unsat,19.47
MILP,mnist6x256%%ind8398_tar1_eps0.06,mnist,to,3600.06
MILP,mnist6x256%%ind8409_tar0_eps0.12,mnist,to,3600.12
MILP,mnist6x256%%ind8480_tar8_eps0.09,mnist,to,3600.11
MILP,mnist6x256%%ind8520_tar9_eps0.06,mnist,sat,75.14
MILP,mnist6x256%%ind8587_tar1_eps0.09,mnist,to,3600.03
MILP,mnist6x256%%ind8681_tar4_eps0.01,mnist,unsat,24.58
MILP,mnist6x256%%ind9045_tar2_eps0.12,mnist,to,3600.06
MILP,mnist6x256%%ind9227_tar7_eps0.15,mnist,to,3600.06
MILP,mnist6x256%%ind92_tar5_eps0.06,mnist,to,3600.03
MILP,mnist6x256%%ind931_tar8_eps0.12,mnist,to,3600.03
MILP,mnist6x256%%ind9491_tar9_eps0.03,mnist,unsat,26.94
MILP,mnist6x256%%ind9512_tar7_eps0.15,mnist,to,3600.08
MILP,mnist6x256%%ind9513_tar2_eps0.06,mnist,to,3600.09
MILP,mnist6x256%%ind9563_tar1_eps0.03,mnist,unsat,20.73
MILP,mnist6x256%%ind980_tar5_eps0.09,mnist,to,3600.03
MILP,mnist6x256%%ind9900_tar9_eps0.01,mnist,unsat,19.35
MILP,mnist6x256%%ind9909_tar6_eps0.01,mnist,unsat,21.39
MILP,mnist6x256%%ind9998_tar0_eps0.12,mnist,to,3600.02
MILP,cifar10_base_kw_simp%%ind1087_tar7_eps0.01,cifar10,unsat,17.32
MILP,cifar10_base_kw_simp%%ind134_tar5_eps0.03,cifar10,unsat,17.37
MILP,cifar10_base_kw_simp%%ind1388_tar4_eps0.09,cifar10,sat,127.54
MILP,cifar10_base_kw_simp%%ind1446_tar2_eps0.15,cifar10,sat,34.01
MILP,cifar10_base_kw_simp%%ind1787_tar2_eps0.12,cifar10,sat,29.32
MILP,cifar10_base_kw_simp%%ind1812_tar9_eps0.15,cifar10,sat,95.81
MILP,cifar10_base_kw_simp%%ind1819_tar4_eps0.01,cifar10,unsat,21.33
MILP,cifar10_base_kw_simp%%ind1835_tar4_eps0.09,cifar10,sat,26.24
MILP,cifar10_base_kw_simp%%ind1845_tar0_eps0.12,cifar10,sat,217.24
MILP,cifar10_base_kw_simp%%ind1849_tar6_eps0.15,cifar10,sat,54.25
MILP,cifar10_base_kw_simp%%ind1872_tar0_eps0.12,cifar10,sat,33.65
MILP,cifar10_base_kw_simp%%ind2051_tar9_eps0.03,cifar10,unsat,17.47
MILP,cifar10_base_kw_simp%%ind2130_tar4_eps0.15,cifar10,sat,26.1
MILP,cifar10_base_kw_simp%%ind2149_tar5_eps0.06,cifar10,to,3600.08
MILP,cifar10_base_kw_simp%%ind2172_tar6_eps0.06,cifar10,sat,33.19
MILP,cifar10_base_kw_simp%%ind2215_tar6_eps0.06,cifar10,sat,31.5
MILP,cifar10_base_kw_simp%%ind2223_tar2_eps0.12,cifar10,sat,87.27
MILP,cifar10_base_kw_simp%%ind228_tar2_eps0.12,cifar10,sat,51.42
MILP,cifar10_base_kw_simp%%ind22_tar2_eps0.15,cifar10,sat,30.53
MILP,cifar10_base_kw_simp%%ind2304_tar7_eps0.15,cifar10,sat,100.12
MILP,cifar10_base_kw_simp%%ind2308_tar5_eps0.01,cifar10,unsat,16.9
MILP,cifar10_base_kw_simp%%ind2343_tar3_eps0.01,cifar10,unsat,22.14
MILP,cifar10_base_kw_simp%%ind2398_tar2_eps0.01,cifar10,unsat,20.8
MILP,cifar10_base_kw_simp%%ind2412_tar5_eps0.06,cifar10,to,3600.04
MILP,cifar10_base_kw_simp%%ind2581_tar3_eps0.12,cifar10,sat,189.43
MILP,cifar10_base_kw_simp%%ind2670_tar4_eps0.01,cifar10,unsat,18.28
MILP,cifar10_base_kw_simp%%ind2741_tar1_eps0.09,cifar10,to,3600.09
MILP,cifar10_base_kw_simp%%ind2796_tar2_eps0.06,cifar10,sat,32.44
MILP,cifar10_base_kw_simp%%ind3016_tar3_eps0.06,cifar10,sat,148.31
MILP,cifar10_base_kw_simp%%ind3094_tar7_eps0.06,cifar10,to,3600.07
MILP,cifar10_base_kw_simp%%ind30_tar3_eps0.03,cifar10,sat,23.04
MILP,cifar10_base_kw_simp%%ind3497_tar3_eps0.01,cifar10,unsat,22.81
MILP,cifar10_base_kw_simp%%ind3551_tar4_eps0.09,cifar10,sat,40.76
MILP,cifar10_base_kw_simp%%ind3566_tar2_eps0.03,cifar10,sat,25.19
MILP,cifar10_base_kw_simp%%ind3587_tar5_eps0.15,cifar10,sat,34.38
MILP,cifar10_base_kw_simp%%ind3724_tar4_eps0.01,cifar10,unsat,18.07
MILP,cifar10_base_kw_simp%%ind38_tar6_eps0.12,cifar10,sat,87.52
MILP,cifar10_base_kw_simp%%ind4079_tar1_eps0.03,cifar10,unsat,16.53
MILP,cifar10_base_kw_simp%%ind4220_tar7_eps0.06,cifar10,to,3600.02
MILP,cifar10_base_kw_simp%%ind4480_tar3_eps0.09,cifar10,sat,26.53
MILP,cifar10_base_kw_simp%%ind4514_tar4_eps0.15,cifar10,to,3600.09
MILP,cifar10_base_kw_simp%%ind4736_tar0_eps0.03,cifar10,to,3600.09
MILP,cifar10_base_kw_simp%%ind5154_tar6_eps0.12,cifar10,sat,25.33
MILP,cifar10_base_kw_simp%%ind5163_tar2_eps0.09,cifar10,sat,224.23
MILP,cifar10_base_kw_simp%%ind5440_tar8_eps0.03,cifar10,unsat,24.92
MILP,cifar10_base_kw_simp%%ind5506_tar6_eps0.01,cifar10,sat,23.42
MILP,cifar10_base_kw_simp%%ind5522_tar7_eps0.03,cifar10,unsat,19.18
MILP,cifar10_base_kw_simp%%ind5743_tar7_eps0.15,cifar10,sat,188.07
MILP,cifar10_base_kw_simp%%ind5749_tar6_eps0.12,cifar10,sat,119.15
MILP,cifar10_base_kw_simp%%ind5752_tar8_eps0.09,cifar10,to,3600.08
MILP,cifar10_base_kw_simp%%ind5818_tar0_eps0.09,cifar10,sat,123.36
MILP,cifar10_base_kw_simp%%ind5853_tar2_eps0.12,cifar10,sat,75.69
MILP,cifar10_base_kw_simp%%ind5874_tar6_eps0.03,cifar10,sat,22.33
MILP,cifar10_base_kw_simp%%ind5906_tar9_eps0.01,cifar10,unsat,18.5
MILP,cifar10_base_kw_simp%%ind5962_tar9_eps0.06,cifar10,sat,66.14
MILP,cifar10_base_kw_simp%%ind6084_tar5_eps0.01,cifar10,unsat,16.88
MILP,cifar10_base_kw_simp%%ind6129_tar2_eps0.12,cifar10,sat,28.75
MILP,cifar10_base_kw_simp%%ind6174_tar7_eps0.15,cifar10,sat,28.43
MILP,cifar10_base_kw_simp%%ind6218_tar6_eps0.03,cifar10,sat,21.68
MILP,cifar10_base_kw_simp%%ind6364_tar9_eps0.15,cifar10,sat,31.21
MILP,cifar10_base_kw_simp%%ind637_tar0_eps0.15,cifar10,sat,82.06
MILP,cifar10_base_kw_simp%%ind6451_tar3_eps0.01,cifar10,unsat,17.06
MILP,cifar10_base_kw_simp%%ind6484_tar0_eps0.06,cifar10,sat,29.11
MILP,cifar10_base_kw_simp%%ind6496_tar8_eps0.12,cifar10,sat,199.32
MILP,cifar10_base_kw_simp%%ind6499_tar5_eps0.03,cifar10,sat,22.05
MILP,cifar10_base_kw_simp%%ind6579_tar3_eps0.06,cifar10,sat,28.19
MILP,cifar10_base_kw_simp%%ind6765_tar7_eps0.15,cifar10,sat,70.83
MILP,cifar10_base_kw_simp%%ind6799_tar1_eps0.12,cifar10,sat,35.72
MILP,cifar10_base_kw_simp%%ind681_tar7_eps0.09,cifar10,to,3600.07
MILP,cifar10_base_kw_simp%%ind7154_tar2_eps0.09,cifar10,sat,98.74
MILP,cifar10_base_kw_simp%%ind7173_tar8_eps0.03,cifar10,unsat,17.4
MILP,cifar10_base_kw_simp%%ind727_tar1_eps0.09,cifar10,sat,101.61
MILP,cifar10_base_kw_simp%%ind7341_tar0_eps0.06,cifar10,to,3600.04
MILP,cifar10_base_kw_simp%%ind7371_tar4_eps0.09,cifar10,sat,103.29
MILP,cifar10_base_kw_simp%%ind7656_tar9_eps0.09,cifar10,sat,25.83
MILP,cifar10_base_kw_simp%%ind7672_tar0_eps0.06,cifar10,to,3600.06
MILP,cifar10_base_kw_simp%%ind7986_tar5_eps0.03,cifar10,unsat,18.74
MILP,cifar10_base_kw_simp%%ind8209_tar1_eps0.06,cifar10,to,3600.11
MILP,cifar10_base_kw_simp%%ind8225_tar3_eps0.01,cifar10,unsat,18.01
MILP,cifar10_base_kw_simp%%ind8477_tar0_eps0.06,cifar10,to,3600.06
MILP,cifar10_base_kw_simp%%ind8778_tar6_eps0.03,cifar10,unsat,18.31
MILP,cifar10_base_kw_simp%%ind8783_tar5_eps0.15,cifar10,sat,69.14
MILP,cifar10_base_kw_simp%%ind898_tar9_eps0.01,cifar10,unsat,17.76
MILP,cifar10_base_kw_simp%%ind9081_tar2_eps0.12,cifar10,sat,62.46
MILP,cifar10_base_kw_simp%%ind9226_tar6_eps0.09,cifar10,sat,66.3
MILP,cifar10_base_kw_simp%%ind9266_tar2_eps0.09,cifar10,sat,64.0
MILP,cifar10_base_kw_simp%%ind9394_tar6_eps0.01,cifar10,unsat,17.39
MILP,cifar10_base_kw_simp%%ind9603_tar3_eps0.03,cifar10,to,3600.07
MILP,cifar10_base_kw_simp%%ind9765_tar6_eps0.15,cifar10,sat,67.13
MILP,cifar10_base_kw_simp%%ind9777_tar6_eps0.12,cifar10,sat,29.67
MILP,cifar10_deep_kw_simp%%ind1034_tar7_eps0.01,cifar10,unsat,19.16
MILP,cifar10_deep_kw_simp%%ind1243_tar1_eps0.06,cifar10,to,3600.1
MILP,cifar10_deep_kw_simp%%ind1342_tar4_eps0.03,cifar10,unsat,22.69
MILP,cifar10_deep_kw_simp%%ind1381_tar5_eps0.09,cifar10,to,3600.1
MILP,cifar10_deep_kw_simp%%ind1399_tar0_eps0.09,cifar10,sat,658.17
MILP,cifar10_deep_kw_simp%%ind1409_tar7_eps0.09,cifar10,to,3600.09
MILP,cifar10_deep_kw_simp%%ind1464_tar4_eps0.12,cifar10,to,3600.11
MILP,cifar10_deep_kw_simp%%ind1487_tar0_eps0.01,cifar10,unsat,33.94
MILP,cifar10_deep_kw_simp%%ind1617_tar7_eps0.15,cifar10,to,3600.07
MILP,cifar10_deep_kw_simp%%ind1643_tar7_eps0.12,cifar10,to,3600.07
MILP,cifar10_deep_kw_simp%%ind1860_tar6_eps0.01,cifar10,unsat,25.89
MILP,cifar10_deep_kw_simp%%ind2055_tar6_eps0.09,cifar10,to,3600.03
MILP,cifar10_deep_kw_simp%%ind2423_tar7_eps0.09,cifar10,to,3600.09
MILP,cifar10_deep_kw_simp%%ind2573_tar0_eps0.15,cifar10,to,3600.09
MILP,cifar10_deep_kw_simp%%ind2713_tar9_eps0.12,cifar10,to,3600.04
MILP,cifar10_deep_kw_simp%%ind2746_tar6_eps0.15,cifar10,to,3600.03
MILP,cifar10_deep_kw_simp%%ind2911_tar3_eps0.12,cifar10,to,3600.06
MILP,cifar10_deep_kw_simp%%ind2970_tar0_eps0.06,cifar10,to,3600.1
MILP,cifar10_deep_kw_simp%%ind3039_tar7_eps0.09,cifar10,to,3600.07
MILP,cifar10_deep_kw_simp%%ind3105_tar9_eps0.03,cifar10,unsat,37.35
MILP,cifar10_deep_kw_simp%%ind3154_tar8_eps0.01,cifar10,unsat,30.1
MILP,cifar10_deep_kw_simp%%ind3447_tar3_eps0.06,cifar10,to,3600.07
MILP,cifar10_deep_kw_simp%%ind4004_tar7_eps0.03,cifar10,sat,88.74
MILP,cifar10_deep_kw_simp%%ind4340_tar2_eps0.12,cifar10,to,3600.08
MILP,cifar10_deep_kw_simp%%ind4351_tar3_eps0.15,cifar10,to,3600.06
MILP,cifar10_deep_kw_simp%%ind4378_tar9_eps0.06,cifar10,to,3600.11
MILP,cifar10_deep_kw_simp%%ind4532_tar2_eps0.06,cifar10,to,3600.04
MILP,cifar10_deep_kw_simp%%ind4550_tar7_eps0.06,cifar10,to,3600.07
MILP,cifar10_deep_kw_simp%%ind4757_tar3_eps0.12,cifar10,to,3600.07
MILP,cifar10_deep_kw_simp%%ind4973_tar8_eps0.03,cifar10,sat,71.08
MILP,cifar10_deep_kw_simp%%ind4985_tar2_eps0.03,cifar10,sat,66.81
MILP,cifar10_deep_kw_simp%%ind5209_tar0_eps0.12,cifar10,to,3600.11
MILP,cifar10_deep_kw_simp%%ind5242_tar4_eps0.09,cifar10,to,3600.04
MILP,cifar10_deep_kw_simp%%ind5433_tar4_eps0.03,cifar10,to,3600.04
MILP,cifar10_deep_kw_simp%%ind5455_tar6_eps0.15,cifar10,to,3600.04
MILP,cifar10_deep_kw_simp%%ind5619_tar4_eps0.15,cifar10,to,3600.1
MILP,cifar10_deep_kw_simp%%ind5886_tar0_eps0.01,cifar10,unsat,33.37
MILP,cifar10_deep_kw_simp%%ind5897_tar3_eps0.06,cifar10,to,3600.11
MILP,cifar10_deep_kw_simp%%ind600_tar7_eps0.01,cifar10,unsat,24.23
MILP,cifar10_deep_kw_simp%%ind6072_tar1_eps0.15,cifar10,to,3600.1
MILP,cifar10_deep_kw_simp%%ind6110_tar2_eps0.03,cifar10,unsat,40.41
MILP,cifar10_deep_kw_simp%%ind6177_tar1_eps0.09,cifar10,to,3600.11
MILP,cifar10_deep_kw_simp%%ind618_tar3_eps0.03,cifar10,unsat,43.88
MILP,cifar10_deep_kw_simp%%ind6265_tar1_eps0.09,cifar10,sat,972.47
MILP,cifar10_deep_kw_simp%%ind6310_tar7_eps0.03,cifar10,unsat,46.35
MILP,cifar10_deep_kw_simp%%ind6444_tar2_eps0.12,cifar10,to,3600.04
MILP,cifar10_deep_kw_simp%%ind6545_tar0_eps0.01,cifar10,sat,82.65
MILP,cifar10_deep_kw_simp%%ind6560_tar5_eps0.12,cifar10,to,3600.04
MILP,cifar10_deep_kw_simp%%ind6598_tar3_eps0.09,cifar10,to,3600.09
MILP,cifar10_deep_kw_simp%%ind6633_tar1_eps0.06,cifar10,to,3600.1
MILP,cifar10_deep_kw_simp%%ind6637_tar4_eps0.15,cifar10,to,3600.07
MILP,cifar10_deep_kw_simp%%ind6731_tar8_eps0.12,cifar10,to,3600.08
MILP,cifar10_deep_kw_simp%%ind6734_tar9_eps0.03,cifar10,sat,105.23
MILP,cifar10_deep_kw_simp%%ind6755_tar4_eps0.01,cifar10,unsat,44.2
MILP,cifar10_deep_kw_simp%%ind7047_tar9_eps0.01,cifar10,unsat,34.65
MILP,cifar10_deep_kw_simp%%ind7128_tar2_eps0.15,cifar10,to,3600.07
MILP,cifar10_deep_kw_simp%%ind7305_tar9_eps0.01,cifar10,unsat,48.41
MILP,cifar10_deep_kw_simp%%ind7429_tar9_eps0.03,cifar10,sat,185.35
MILP,cifar10_deep_kw_simp%%ind7460_tar9_eps0.12,cifar10,to,3600.09
MILP,cifar10_deep_kw_simp%%ind7526_tar2_eps0.09,cifar10,to,3600.09
MILP,cifar10_deep_kw_simp%%ind7534_tar2_eps0.06,cifar10,to,3600.08
MILP,cifar10_deep_kw_simp%%ind7535_tar0_eps0.09,cifar10,sat,893.12
MILP,cifar10_deep_kw_simp%%ind7865_tar8_eps0.06,cifar10,unsat,27.54
MILP,cifar10_deep_kw_simp%%ind7884_tar1_eps0.03,cifar10,to,3600.12
MILP,cifar10_deep_kw_simp%%ind795_tar8_eps0.06,cifar10,to,3600.04
MILP,cifar10_deep_kw_simp%%ind8024_tar2_eps0.01,cifar10,unsat,34.3
MILP,cifar10_deep_kw_simp%%ind8147_tar8_eps0.01,cifar10,unsat,25.72
MILP,cifar10_deep_kw_simp%%ind8163_tar8_eps0.15,cifar10,to,3600.12
MILP,cifar10_deep_kw_simp%%ind8171_tar7_eps0.15,cifar10,to,3600.05
MILP,cifar10_deep_kw_simp%%ind8207_tar6_eps0.15,cifar10,to,3600.03
MILP,cifar10_deep_kw_simp%%ind8392_tar4_eps0.01,cifar10,unsat,39.09
MILP,cifar10_deep_kw_simp%%ind8439_tar4_eps0.15,cifar10,to,3600.03
MILP,cifar10_deep_kw_simp%%ind8482_tar0_eps0.12,cifar10,to,3600.07
MILP,cifar10_deep_kw_simp%%ind8654_tar8_eps0.12,cifar10,to,3600.12
MILP,cifar10_deep_kw_simp%%ind8773_tar1_eps0.09,cifar10,to,3600.07
MILP,cifar10_deep_kw_simp%%ind8812_tar2_eps0.06,cifar10,to,3600.05
MILP,cifar10_deep_kw_simp%%ind9004_tar0_eps0.01,cifar10,unsat,32.55
MILP,cifar10_deep_kw_simp%%ind9028_tar2_eps0.15,cifar10,to,3600.11
MILP,cifar10_deep_kw_simp%%ind9266_tar5_eps0.03,cifar10,to,3600.06
MILP,cifar10_deep_kw_simp%%ind9273_tar2_eps0.09,cifar10,sat,481.01
MILP,cifar10_deep_kw_simp%%ind9311_tar0_eps0.01,cifar10,unsat,41.07
MILP,cifar10_deep_kw_simp%%ind9405_tar2_eps0.12,cifar10,to,3600.06
MILP,cifar10_deep_kw_simp%%ind9691_tar0_eps0.06,cifar10,to,3600.08
MILP,cifar10_deep_kw_simp%%ind9734_tar1_eps0.09,cifar10,to,3600.05
MILP,cifar10_deep_kw_simp%%ind9767_tar3_eps0.06,cifar10,to,3600.11
MILP,cifar10_deep_kw_simp%%ind977_tar1_eps0.15,cifar10,to,3600.1
MILP,cifar10_deep_kw_simp%%ind9827_tar8_eps0.06,cifar10,to,3600.07
MILP,cifar10_deep_kw_simp%%ind9856_tar1_eps0.03,cifar10,to,3600.04
MILP,cifar10_deep_kw_simp%%ind9918_tar1_eps0.03,cifar10,to,3600.04
MILP,cifar10_deep_kw_simp%%ind9968_tar8_eps0.12,cifar10,to,3600.07
MILP,cifar10_wide_kw_simp%%ind1129_tar1_eps0.15,cifar10,to,3600.06
MILP,cifar10_wide_kw_simp%%ind1176_tar3_eps0.15,cifar10,to,3600.09
MILP,cifar10_wide_kw_simp%%ind1190_tar4_eps0.03,cifar10,unsat,63.81
MILP,cifar10_wide_kw_simp%%ind1209_tar4_eps0.01,cifar10,unsat,46.85
MILP,cifar10_wide_kw_simp%%ind1486_tar0_eps0.01,cifar10,unsat,41.56
MILP,cifar10_wide_kw_simp%%ind1525_tar9_eps0.09,cifar10,to,3600.03
MILP,cifar10_wide_kw_simp%%ind1546_tar9_eps0.12,cifar10,to,3600.08
MILP,cifar10_wide_kw_simp%%ind1574_tar6_eps0.06,cifar10,to,3600.1
MILP,cifar10_wide_kw_simp%%ind1665_tar2_eps0.03,cifar10,to,3600.03
MILP,cifar10_wide_kw_simp%%ind1832_tar3_eps0.09,cifar10,to,3600.09
MILP,cifar10_wide_kw_simp%%ind1925_tar3_eps0.06,cifar10,to,3600.07
MILP,cifar10_wide_kw_simp%%ind2009_tar0_eps0.01,cifar10,unsat,42.1
MILP,cifar10_wide_kw_simp%%ind2144_tar7_eps0.03,cifar10,unsat,41.82
MILP,cifar10_wide_kw_simp%%ind2159_tar0_eps0.06,cifar10,sat,156.69
MILP,cifar10_wide_kw_simp%%ind232_tar2_eps0.01,cifar10,unsat,50.9
MILP,cifar10_wide_kw_simp%%ind2447_tar1_eps0.01,cifar10,sat,79.4
MILP,cifar10_wide_kw_simp%%ind2685_tar4_eps0.03,cifar10,sat,59.55
MILP,cifar10_wide_kw_simp%%ind2702_tar5_eps0.15,cifar10,to,3600.09
MILP,cifar10_wide_kw_simp%%ind2813_tar5_eps0.06,cifar10,to,3600.04
MILP,cifar10_wide_kw_simp%%ind2942_tar7_eps0.03,cifar10,unsat,43.36
MILP,cifar10_wide_kw_simp%%ind2955_tar8_eps0.12,cifar10,to,3600.11
MILP,cifar10_wide_kw_simp%%ind3197_tar4_eps0.01,cifar10,sat,59.9
MILP,cifar10_wide_kw_simp%%ind3485_tar4_eps0.12,cifar10,to,3600.12
MILP,cifar10_wide_kw_simp%%ind3551_tar6_eps0.12,cifar10,to,3600.08
MILP,cifar10_wide_kw_simp%%ind3573_tar4_eps0.15,cifar10,to,3600.12
MILP,cifar10_wide_kw_simp%%ind3581_tar1_eps0.03,cifar10,to,3600.05
MILP,cifar10_wide_kw_simp%%ind3694_tar4_eps0.09,cifar10,sat,123.47
MILP,cifar10_wide_kw_simp%%ind378_tar3_eps0.03,cifar10,sat,98.74
MILP,cifar10_wide_kw_simp%%ind388_tar8_eps0.01,cifar10,unsat,38.4
MILP,cifar10_wide_kw_simp%%ind3914_tar8_eps0.03,cifar10,unsat,59.18
MILP,cifar10_wide_kw_simp%%ind4163_tar1_eps0.09,cifar10,to,3600.1
MILP,cifar10_wide_kw_simp%%ind4381_tar8_eps0.06,cifar10,to,3600.03
MILP,cifar10_wide_kw_simp%%ind4513_tar7_eps0.15,cifar10,to,3600.03
MILP,cifar10_wide_kw_simp%%ind4579_tar1_eps0.03,cifar10,unsat,698.74
MILP,cifar10_wide_kw_simp%%ind4625_tar1_eps0.15,cifar10,to,3600.04
MILP,cifar10_wide_kw_simp%%ind4762_tar4_eps0.12,cifar10,to,3600.04
MILP,cifar10_wide_kw_simp%%ind5055_tar1_eps0.06,cifar10,to,3600.06
MILP,cifar10_wide_kw_simp%%ind5064_tar3_eps0.09,cifar10,to,3600.11
MILP,cifar10_wide_kw_simp%%ind5096_tar6_eps0.12,cifar10,to,3600.04
MILP,cifar10_wide_kw_simp%%ind5203_tar0_eps0.01,cifar10,unsat,43.5
MILP,cifar10_wide_kw_simp%%ind5226_tar9_eps0.06,cifar10,sat,238.16
MILP,cifar10_wide_kw_simp%%ind5430_tar2_eps0.06,cifar10,to,3600.06
MILP,cifar10_wide_kw_simp%%ind5490_tar5_eps0.12,cifar10,to,3600.11
MILP,cifar10_wide_kw_simp%%ind5559_tar0_eps0.09,cifar10,to,3600.04
MILP,cifar10_wide_kw_simp%%ind5625_tar6_eps0.09,cifar10,to,3600.05
MILP,cifar10_wide_kw_simp%%ind5699_tar2_eps0.15,cifar10,to,3600.07
MILP,cifar10_wide_kw_simp%%ind5733_tar7_eps0.06,cifar10,to,3600.06
MILP,cifar10_wide_kw_simp%%ind585_tar1_eps0.15,cifar10,to,3600.07
MILP,cifar10_wide_kw_simp%%ind6009_tar1_eps0.06,cifar10,to,3600.03
MILP,cifar10_wide_kw_simp%%ind6122_tar3_eps0.15,cifar10,sat,1895.03
MILP,cifar10_wide_kw_simp%%ind6434_tar6_eps0.15,cifar10,to,3600.03
MILP,cifar10_wide_kw_simp%%ind6486_tar5_eps0.15,cifar10,to,3600.07
MILP,cifar10_wide_kw_simp%%ind6504_tar4_eps0.12,cifar10,sat,190.05
MILP,cifar10_wide_kw_simp%%ind654_tar1_eps0.12,cifar10,to,3600.03
MILP,cifar10_wide_kw_simp%%ind6569_tar5_eps0.03,cifar10,to,3600.06
MILP,cifar10_wide_kw_simp%%ind6620_tar0_eps0.01,cifar10,unsat,43.76
MILP,cifar10_wide_kw_simp%%ind675_tar4_eps0.15,cifar10,sat,520.86
MILP,cifar10_wide_kw_simp%%ind7009_tar2_eps0.01,cifar10,unsat,41.34
MILP,cifar10_wide_kw_simp%%ind716_tar7_eps0.09,cifar10,to,3600.04
MILP,cifar10_wide_kw_simp%%ind7335_tar2_eps0.09,cifar10,to,3600.05
MILP,cifar10_wide_kw_simp%%ind7382_tar5_eps0.09,cifar10,to,3600.08
MILP,cifar10_wide_kw_simp%%ind7522_tar3_eps0.03,cifar10,sat,62.97
MILP,cifar10_wide_kw_simp%%ind7558_tar3_eps0.01,cifar10,unsat,44.43
MILP,cifar10_wide_kw_simp%%ind7656_tar2_eps0.12,cifar10,to,3600.06
MILP,cifar10_wide_kw_simp%%ind7876_tar7_eps0.12,cifar10,to,3600.02
MILP,cifar10_wide_kw_simp%%ind7964_tar7_eps0.01,cifar10,unsat,43.32
MILP,cifar10_wide_kw_simp%%ind8050_tar3_eps0.03,cifar10,sat,74.17
MILP,cifar10_wide_kw_simp%%ind8164_tar2_eps0.09,cifar10,to,3600.05
MILP,cifar10_wide_kw_simp%%ind8280_tar7_eps0.06,cifar10,sat,610.84
MILP,cifar10_wide_kw_simp%%ind8575_tar4_eps0.15,cifar10,to,3600.07
MILP,cifar10_wide_kw_simp%%ind8766_tar0_eps0.01,cifar10,unsat,39.74
MILP,cifar10_wide_kw_simp%%ind8771_tar4_eps0.01,cifar10,unsat,60.54
MILP,cifar10_wide_kw_simp%%ind8792_tar7_eps0.09,cifar10,to,3600.06
MILP,cifar10_wide_kw_simp%%ind8857_tar1_eps0.12,cifar10,to,3600.11
MILP,cifar10_wide_kw_simp%%ind8951_tar6_eps0.06,cifar10,to,3600.03
MILP,cifar10_wide_kw_simp%%ind8951_tar7_eps0.12,cifar10,to,3600.06
MILP,cifar10_wide_kw_simp%%ind9004_tar3_eps0.09,cifar10,to,3600.08
MILP,cifar10_wide_kw_simp%%ind9032_tar0_eps0.06,cifar10,sat,99.19
MILP,cifar10_wide_kw_simp%%ind9080_tar7_eps0.15,cifar10,to,3600.05
MILP,cifar10_wide_kw_simp%%ind9163_tar1_eps0.01,cifar10,unsat,62.9
MILP,cifar10_wide_kw_simp%%ind9212_tar1_eps0.03,cifar10,to,3600.04
MILP,cifar10_wide_kw_simp%%ind9321_tar7_eps0.06,cifar10,to,3600.1
MILP,cifar10_wide_kw_simp%%ind9341_tar6_eps0.03,cifar10,sat,79.71
MILP,cifar10_wide_kw_simp%%ind943_tar7_eps0.09,cifar10,to,3600.11
MILP,cifar10_wide_kw_simp%%ind9465_tar7_eps0.03,cifar10,sat,66.75
MILP,cifar10_wide_kw_simp%%ind9502_tar3_eps0.06,cifar10,sat,349.46
MILP,cifar10_wide_kw_simp%%ind9513_tar1_eps0.09,cifar10,to,3600.07
MILP,cifar10_wide_kw_simp%%ind954_tar3_eps0.15,cifar10,to,3600.03
MILP,cifar10_wide_kw_simp%%ind9640_tar1_eps0.12,cifar10,sat,116.64
MILP,cifar10_wide_kw_simp%%ind9696_tar4_eps0.12,cifar10,sat,3139.03
MILP,32x16_688%%ind10115_eps0.06_delta2.0,taxi,sat,4.23
MILP,32x16_688%%ind1047_eps0.03_delta2.0,taxi,sat,5.23
MILP,32x16_688%%ind10672_eps0.03_delta6.0,taxi,sat,5.3
MILP,32x16_688%%ind11023_eps0.03_delta2.0,taxi,sat,4.69
MILP,32x16_688%%ind11525_eps0.01_delta2.0,taxi,sat,5.04
MILP,32x16_688%%ind11568_eps0.06_delta6.0,taxi,sat,5.12
MILP,32x16_688%%ind11783_eps0.06_delta6.0,taxi,sat,4.93
MILP,32x16_688%%ind12346_eps0.06_delta2.0,taxi,sat,4.4
MILP,32x16_688%%ind12443_eps0.06_delta6.0,taxi,sat,4.45
MILP,32x16_688%%ind13085_eps0.03_delta2.0,taxi,sat,5.29
MILP,32x16_688%%ind13371_eps0.03_delta6.0,taxi,sat,3.99
MILP,32x16_688%%ind13415_eps0.01_delta2.0,taxi,sat,5.47
MILP,32x16_688%%ind13672_eps0.01_delta2.0,taxi,sat,4.64
MILP,32x16_688%%ind13849_eps0.06_delta2.0,taxi,sat,5.21
MILP,32x16_688%%ind14137_eps0.03_delta6.0,taxi,sat,4.84
MILP,32x16_688%%ind14491_eps0.03_delta2.0,taxi,sat,4.9
MILP,32x16_688%%ind14529_eps0.03_delta2.0,taxi,sat,4.9
MILP,32x16_688%%ind15530_eps0.03_delta2.0,taxi,sat,5.38
MILP,32x16_688%%ind15670_eps0.01_delta6.0,taxi,unsat,5.19
MILP,32x16_688%%ind1575_eps0.01_delta6.0,taxi,unsat,4.4
MILP,32x16_688%%ind15925_eps0.01_delta6.0,taxi,unsat,5.68
MILP,32x16_688%%ind15991_eps0.01_delta6.0,taxi,unsat,4.8
MILP,32x16_688%%ind1607_eps0.03_delta6.0,taxi,sat,4.83
MILP,32x16_688%%ind1624_eps0.01_delta2.0,taxi,sat,4.5
MILP,32x16_688%%ind16643_eps0.01_delta2.0,taxi,sat,5.02
MILP,32x16_688%%ind17335_eps0.06_delta6.0,taxi,sat,5.58
MILP,32x16_688%%ind17512_eps0.06_delta2.0,taxi,sat,3.93
MILP,32x16_688%%ind17556_eps0.06_delta2.0,taxi,sat,4.2
MILP,32x16_688%%ind17730_eps0.03_delta6.0,taxi,sat,4.45
MILP,32x16_688%%ind17956_eps0.01_delta6.0,taxi,unsat,5.19
MILP,32x16_688%%ind18002_eps0.06_delta6.0,taxi,sat,4.92
MILP,32x16_688%%ind18116_eps0.03_delta2.0,taxi,sat,4.55
MILP,32x16_688%%ind1814_eps0.01_delta6.0,taxi,unsat,4.49
MILP,32x16_688%%ind18309_eps0.06_delta2.0,taxi,sat,4.69
MILP,32x16_688%%ind18527_eps0.06_delta2.0,taxi,sat,4.12
MILP,32x16_688%%ind18550_eps0.01_delta2.0,taxi,sat,4.55
MILP,32x16_688%%ind18791_eps0.01_delta6.0,taxi,unsat,4.88
MILP,32x16_688%%ind18827_eps0.01_delta2.0,taxi,unsat,4.9
MILP,32x16_688%%ind1898_eps0.06_delta2.0,taxi,sat,4.83
MILP,32x16_688%%ind19117_eps0.01_delta2.0,taxi,sat,4.44
MILP,32x16_688%%ind19134_eps0.01_delta2.0,taxi,sat,4.28
MILP,32x16_688%%ind1920_eps0.01_delta6.0,taxi,unsat,4.66
MILP,32x16_688%%ind19247_eps0.06_delta6.0,taxi,sat,4.87
MILP,32x16_688%%ind19276_eps0.06_delta6.0,taxi,sat,4.61
MILP,32x16_688%%ind19558_eps0.06_delta6.0,taxi,sat,4.42
MILP,32x16_688%%ind19734_eps0.01_delta6.0,taxi,unsat,5.29
MILP,32x16_688%%ind19765_eps0.03_delta2.0,taxi,sat,4.39
MILP,32x16_688%%ind19930_eps0.03_delta6.0,taxi,sat,4.52
MILP,32x16_688%%ind2273_eps0.03_delta6.0,taxi,sat,5.07
MILP,32x16_688%%ind230_eps0.01_delta2.0,taxi,sat,4.28
MILP,32x16_688%%ind2810_eps0.06_delta2.0,taxi,sat,5.39
MILP,32x16_688%%ind295_eps0.01_delta6.0,taxi,unsat,4.67
MILP,32x16_688%%ind3148_eps0.01_delta2.0,taxi,sat,4.36
MILP,32x16_688%%ind3297_eps0.01_delta6.0,taxi,unsat,5.11
MILP,32x16_688%%ind332_eps0.03_delta2.0,taxi,sat,4.88
MILP,32x16_688%%ind3570_eps0.03_delta2.0,taxi,sat,4.14
MILP,32x16_688%%ind3798_eps0.06_delta2.0,taxi,sat,4.31
MILP,32x16_688%%ind3907_eps0.06_delta2.0,taxi,sat,4.43
MILP,32x16_688%%ind405_eps0.03_delta2.0,taxi,sat,4.58
MILP,32x16_688%%ind4530_eps0.03_delta6.0,taxi,sat,5.25
MILP,32x16_688%%ind4623_eps0.01_delta2.0,taxi,sat,4.5
MILP,32x16_688%%ind4981_eps0.01_delta2.0,taxi,sat,5.0
MILP,32x16_688%%ind5228_eps0.01_delta2.0,taxi,sat,4.47
MILP,32x16_688%%ind5306_eps0.01_delta2.0,taxi,sat,6.11
MILP,32x16_688%%ind5478_eps0.01_delta6.0,taxi,unsat,5.08
MILP,32x16_688%%ind5853_eps0.06_delta2.0,taxi,sat,3.99
MILP,32x16_688%%ind6279_eps0.06_delta2.0,taxi,sat,5.92
MILP,32x16_688%%ind6575_eps0.03_delta6.0,taxi,sat,4.62
MILP,32x16_688%%ind6611_eps0.06_delta6.0,taxi,sat,6.49
MILP,32x16_688%%ind7096_eps0.06_delta6.0,taxi,sat,5.27
MILP,32x16_688%%ind7394_eps0.03_delta2.0,taxi,sat,5.25
MILP,32x16_688%%ind7411_eps0.01_delta6.0,taxi,unsat,4.81
MILP,32x16_688%%ind7421_eps0.03_delta6.0,taxi,sat,5.06
MILP,32x16_688%%ind7483_eps0.06_delta6.0,taxi,sat,5.06
MILP,32x16_688%%ind7564_eps0.06_delta6.0,taxi,sat,4.98
MILP,32x16_688%%ind7586_eps0.03_delta6.0,taxi,sat,5.35
MILP,32x16_688%%ind7742_eps0.03_delta6.0,taxi,unsat,11.35
MILP,32x16_688%%ind776_eps0.06_delta2.0,taxi,sat,5.87
MILP,32x16_688%%ind7818_eps0.01_delta6.0,taxi,unsat,5.17
MILP,32x16_688%%ind786_eps0.06_delta6.0,taxi,sat,4.85
MILP,32x16_688%%ind7979_eps0.03_delta6.0,taxi,sat,6.18
MILP,32x16_688%%ind8021_eps0.06_delta6.0,taxi,sat,5.56
MILP,32x16_688%%ind825_eps0.06_delta2.0,taxi,sat,4.48
MILP,32x16_688%%ind8264_eps0.03_delta6.0,taxi,sat,5.48
MILP,32x16_688%%ind916_eps0.03_delta6.0,taxi,sat,5.08
MILP,32x16_688%%ind9317_eps0.01_delta6.0,taxi,unsat,4.31
MILP,32x16_688%%ind9338_eps0.06_delta6.0,taxi,sat,5.27
MILP,32x16_688%%ind9435_eps0.03_delta2.0,taxi,sat,4.95
MILP,32x16_688%%ind9507_eps0.03_delta2.0,taxi,sat,3.97
MILP,32x16_688%%ind9845_eps0.03_delta2.0,taxi,sat,5.21
MILP,64x32_2752%%ind10334_eps0.03_delta6.0,taxi,sat,9.55
MILP,64x32_2752%%ind10496_eps0.06_delta2.0,taxi,sat,11.26
MILP,64x32_2752%%ind10594_eps0.01_delta6.0,taxi,sat,10.55
MILP,64x32_2752%%ind10858_eps0.01_delta2.0,taxi,sat,8.77
MILP,64x32_2752%%ind10915_eps0.06_delta2.0,taxi,sat,14.36
MILP,64x32_2752%%ind10996_eps0.01_delta2.0,taxi,sat,9.12
MILP,64x32_2752%%ind11084_eps0.06_delta2.0,taxi,sat,10.84
MILP,64x32_2752%%ind11190_eps0.01_delta2.0,taxi,sat,8.69
MILP,64x32_2752%%ind11754_eps0.06_delta2.0,taxi,sat,10.48
MILP,64x32_2752%%ind12362_eps0.06_delta6.0,taxi,sat,9.89
MILP,64x32_2752%%ind12374_eps0.06_delta2.0,taxi,sat,10.59
MILP,64x32_2752%%ind12443_eps0.01_delta2.0,taxi,sat,9.82
MILP,64x32_2752%%ind12617_eps0.03_delta2.0,taxi,sat,9.67
MILP,64x32_2752%%ind12618_eps0.06_delta6.0,taxi,sat,11.68
MILP,64x32_2752%%ind12763_eps0.01_delta6.0,taxi,sat,377.13
MILP,64x32_2752%%ind12943_eps0.03_delta2.0,taxi,sat,8.55
MILP,64x32_2752%%ind13342_eps0.01_delta6.0,taxi,to,3600.1
MILP,64x32_2752%%ind13406_eps0.06_delta6.0,taxi,sat,15.56
MILP,64x32_2752%%ind13435_eps0.01_delta6.0,taxi,sat,8.42
MILP,64x32_2752%%ind13531_eps0.03_delta6.0,taxi,sat,11.06
MILP,64x32_2752%%ind13817_eps0.01_delta6.0,taxi,sat,9.0
MILP,64x32_2752%%ind1431_eps0.01_delta2.0,taxi,sat,8.42
MILP,64x32_2752%%ind14653_eps0.03_delta2.0,taxi,sat,8.9
MILP,64x32_2752%%ind150_eps0.06_delta2.0,taxi,sat,10.78
MILP,64x32_2752%%ind15183_eps0.06_delta6.0,taxi,sat,12.21
MILP,64x32_2752%%ind15227_eps0.03_delta6.0,taxi,sat,9.58
MILP,64x32_2752%%ind16042_eps0.06_delta6.0,taxi,sat,9.96
MILP,64x32_2752%%ind1612_eps0.03_delta6.0,taxi,sat,9.59
MILP,64x32_2752%%ind16217_eps0.06_delta6.0,taxi,sat,12.73
MILP,64x32_2752%%ind16242_eps0.03_delta2.0,taxi,sat,9.91
MILP,64x32_2752%%ind1627_eps0.01_delta6.0,taxi,sat,9.29
MILP,64x32_2752%%ind16368_eps0.03_delta2.0,taxi,sat,9.09
MILP,64x32_2752%%ind16667_eps0.06_delta6.0,taxi,sat,10.89
MILP,64x32_2752%%ind17035_eps0.03_delta2.0,taxi,sat,9.56
MILP,64x32_2752%%ind1713_eps0.03_delta2.0,taxi,sat,10.27
MILP,64x32_2752%%ind17409_eps0.06_delta2.0,taxi,sat,10.86
MILP,64x32_2752%%ind17410_eps0.01_delta2.0,taxi,sat,9.27
MILP,64x32_2752%%ind1742_eps0.03_delta6.0,taxi,sat,10.82
MILP,64x32_2752%%ind17877_eps0.03_delta2.0,taxi,sat,10.31
MILP,64x32_2752%%ind1796_eps0.01_delta6.0,taxi,to,3600.06
MILP,64x32_2752%%ind17970_eps0.06_delta6.0,taxi,sat,12.29
MILP,64x32_2752%%ind18050_eps0.03_delta2.0,taxi,sat,9.51
MILP,64x32_2752%%ind18087_eps0.06_delta6.0,taxi,sat,11.49
MILP,64x32_2752%%ind18159_eps0.06_delta6.0,taxi,sat,10.5
MILP,64x32_2752%%ind18223_eps0.03_delta2.0,taxi,sat,10.01
MILP,64x32_2752%%ind18419_eps0.03_delta2.0,taxi,sat,10.54
MILP,64x32_2752%%ind18605_eps0.01_delta2.0,taxi,sat,9.0
MILP,64x32_2752%%ind1869_eps0.01_delta6.0,taxi,unsat,22.83
MILP,64x32_2752%%ind19311_eps0.03_delta6.0,taxi,sat,9.6
MILP,64x32_2752%%ind19344_eps0.01_delta2.0,taxi,sat,8.64
MILP,64x32_2752%%ind19471_eps0.06_delta6.0,taxi,sat,10.16
MILP,64x32_2752%%ind19479_eps0.01_delta2.0,taxi,sat,9.75
MILP,64x32_2752%%ind19598_eps0.01_delta6.0,taxi,sat,9.5
MILP,64x32_2752%%ind19757_eps0.06_delta6.0,taxi,sat,11.36
MILP,64x32_2752%%ind19783_eps0.03_delta6.0,taxi,sat,8.95
MILP,64x32_2752%%ind2057_eps0.06_delta2.0,taxi,sat,18.67
MILP,64x32_2752%%ind2256_eps0.03_delta6.0,taxi,sat,9.36
MILP,64x32_2752%%ind2498_eps0.01_delta2.0,taxi,sat,8.62
MILP,64x32_2752%%ind2849_eps0.06_delta2.0,taxi,sat,10.65
MILP,64x32_2752%%ind299_eps0.01_delta2.0,taxi,sat,9.15
MILP,64x32_2752%%ind3069_eps0.03_delta6.0,taxi,sat,9.66
MILP,64x32_2752%%ind332_eps0.01_delta6.0,taxi,sat,11.68
MILP,64x32_2752%%ind3516_eps0.03_delta6.0,taxi,sat,10.92
MILP,64x32_2752%%ind3526_eps0.01_delta6.0,taxi,sat,9.27
MILP,64x32_2752%%ind3535_eps0.01_delta6.0,taxi,sat,10.06
MILP,64x32_2752%%ind5210_eps0.03_delta2.0,taxi,sat,9.5
MILP,64x32_2752%%ind5223_eps0.06_delta2.0,taxi,sat,10.61
MILP,64x32_2752%%ind5291_eps0.03_delta6.0,taxi,sat,9.26
MILP,64x32_2752%%ind5561_eps0.03_delta6.0,taxi,sat,9.0
MILP,64x32_2752%%ind5598_eps0.03_delta6.0,taxi,sat,11.6
MILP,64x32_2752%%ind582_eps0.01_delta6.0,taxi,sat,8.59
MILP,64x32_2752%%ind587_eps0.06_delta6.0,taxi,sat,17.72
MILP,64x32_2752%%ind6178_eps0.06_delta6.0,taxi,sat,9.29
MILP,64x32_2752%%ind6319_eps0.01_delta2.0,taxi,sat,10.36
MILP,64x32_2752%%ind6605_eps0.03_delta2.0,taxi,sat,9.82
MILP,64x32_2752%%ind6697_eps0.01_delta6.0,taxi,sat,8.62
MILP,64x32_2752%%ind7165_eps0.03_delta6.0,taxi,sat,8.72
MILP,64x32_2752%%ind7492_eps0.01_delta2.0,taxi,sat,9.19
MILP,64x32_2752%%ind7700_eps0.01_delta6.0,taxi,sat,8.53
MILP,64x32_2752%%ind8084_eps0.06_delta2.0,taxi,sat,10.08
MILP,64x32_2752%%ind8467_eps0.06_delta2.0,taxi,sat,11.75
MILP,64x32_2752%%ind8542_eps0.03_delta2.0,taxi,sat,9.74
MILP,64x32_2752%%ind8558_eps0.03_delta2.0,taxi,sat,9.68
MILP,64x32_2752%%ind8829_eps0.06_delta2.0,taxi,sat,11.81
MILP,64x32_2752%%ind9074_eps0.06_delta2.0,taxi,sat,10.87
MILP,64x32_2752%%ind9556_eps0.06_delta2.0,taxi,sat,10.81
MILP,64x32_2752%%ind9559_eps0.03_delta6.0,taxi,sat,10.35
MILP,64x32_2752%%ind9609_eps0.06_delta6.0,taxi,sat,10.69
MILP,64x32_2752%%ind9688_eps0.01_delta2.0,taxi,sat,9.44
MILP,64x32_2752%%ind9902_eps0.01_delta2.0,taxi,sat,9.39
MILP,KJ_64x32_2048%%ind10151_eps0.01_delta6.0,taxi,to,3600.09
MILP,KJ_64x32_2048%%ind1018_eps0.06_delta6.0,taxi,to,3600.09
MILP,KJ_64x32_2048%%ind10311_eps0.06_delta6.0,taxi,to,3600.11
MILP,KJ_64x32_2048%%ind10543_eps0.01_delta2.0,taxi,sat,1721.44
MILP,KJ_64x32_2048%%ind10931_eps0.06_delta2.0,taxi,sat,85.56
MILP,KJ_64x32_2048%%ind11399_eps0.03_delta2.0,taxi,to,3600.09
MILP,KJ_64x32_2048%%ind11533_eps0.03_delta6.0,taxi,to,3600.11
MILP,KJ_64x32_2048%%ind11678_eps0.01_delta6.0,taxi,to,3600.06
MILP,KJ_64x32_2048%%ind12030_eps0.01_delta2.0,taxi,to,3600.08
MILP,KJ_64x32_2048%%ind12149_eps0.01_delta6.0,taxi,to,3600.04
MILP,KJ_64x32_2048%%ind12873_eps0.01_delta2.0,taxi,to,3600.09
MILP,KJ_64x32_2048%%ind12984_eps0.01_delta6.0,taxi,to,3600.02
MILP,KJ_64x32_2048%%ind13057_eps0.06_delta2.0,taxi,sat,57.11
MILP,KJ_64x32_2048%%ind130_eps0.03_delta2.0,taxi,sat,62.71
MILP,KJ_64x32_2048%%ind13160_eps0.06_delta2.0,taxi,sat,242.69
MILP,KJ_64x32_2048%%ind14273_eps0.06_delta6.0,taxi,sat,1197.48
MILP,KJ_64x32_2048%%ind14316_eps0.01_delta2.0,taxi,sat,87.96
MILP,KJ_64x32_2048%%ind14390_eps0.03_delta6.0,taxi,to,3600.11
MILP,KJ_64x32_2048%%ind14973_eps0.01_delta2.0,taxi,sat,73.69
MILP,KJ_64x32_2048%%ind15138_eps0.01_delta2.0,taxi,to,3600.12
MILP,KJ_64x32_2048%%ind15225_eps0.06_delta2.0,taxi,to,3600.07
MILP,KJ_64x32_2048%%ind15252_eps0.03_delta2.0,taxi,sat,290.91
MILP,KJ_64x32_2048%%ind15462_eps0.03_delta6.0,taxi,to,3600.02
MILP,KJ_64x32_2048%%ind1580_eps0.06_delta6.0,taxi,sat,433.49
MILP,KJ_64x32_2048%%ind15826_eps0.06_delta6.0,taxi,sat,328.06
MILP,KJ_64x32_2048%%ind15959_eps0.03_delta6.0,taxi,to,3600.09
MILP,KJ_64x32_2048%%ind16098_eps0.03_delta2.0,taxi,sat,200.58
MILP,KJ_64x32_2048%%ind16465_eps0.03_delta2.0,taxi,to,3600.07
MILP,KJ_64x32_2048%%ind16516_eps0.01_delta2.0,taxi,sat,132.39
MILP,KJ_64x32_2048%%ind1686_eps0.01_delta6.0,taxi,to,3600.06
MILP,KJ_64x32_2048%%ind16930_eps0.06_delta6.0,taxi,to,3600.06
MILP,KJ_64x32_2048%%ind17054_eps0.01_delta2.0,taxi,sat,56.84
MILP,KJ_64x32_2048%%ind17200_eps0.06_delta2.0,taxi,sat,40.3
MILP,KJ_64x32_2048%%ind17386_eps0.03_delta2.0,taxi,sat,158.8
MILP,KJ_64x32_2048%%ind17525_eps0.06_delta6.0,taxi,to,3600.03
MILP,KJ_64x32_2048%%ind17533_eps0.06_delta2.0,taxi,sat,1093.33
MILP,KJ_64x32_2048%%ind17953_eps0.03_delta6.0,taxi,to,3600.04
MILP,KJ_64x32_2048%%ind18759_eps0.06_delta6.0,taxi,sat,135.67
MILP,KJ_64x32_2048%%ind19047_eps0.01_delta2.0,taxi,to,3600.04
MILP,KJ_64x32_2048%%ind19238_eps0.01_delta6.0,taxi,to,3600.07
MILP,KJ_64x32_2048%%ind19245_eps0.06_delta2.0,taxi,sat,85.39
MILP,KJ_64x32_2048%%ind19273_eps0.06_delta2.0,taxi,sat,515.93
MILP,KJ_64x32_2048%%ind19667_eps0.01_delta2.0,taxi,sat,177.12
MILP,KJ_64x32_2048%%ind199_eps0.01_delta6.0,taxi,to,3600.03
MILP,KJ_64x32_2048%%ind2144_eps0.03_delta6.0,taxi,to,3600.03
MILP,KJ_64x32_2048%%ind2271_eps0.03_delta6.0,taxi,sat,677.03
MILP,KJ_64x32_2048%%ind2643_eps0.01_delta6.0,taxi,to,3600.09
MILP,KJ_64x32_2048%%ind3032_eps0.03_delta2.0,taxi,sat,75.94
MILP,KJ_64x32_2048%%ind3099_eps0.06_delta6.0,taxi,to,3600.02
MILP,KJ_64x32_2048%%ind3113_eps0.03_delta6.0,taxi,to,3600.06
MILP,KJ_64x32_2048%%ind3137_eps0.01_delta2.0,taxi,to,3600.03
MILP,KJ_64x32_2048%%ind3318_eps0.03_delta6.0,taxi,to,3600.07
MILP,KJ_64x32_2048%%ind3437_eps0.03_delta2.0,taxi,sat,135.11
MILP,KJ_64x32_2048%%ind3461_eps0.06_delta6.0,taxi,to,3600.08
MILP,KJ_64x32_2048%%ind350_eps0.01_delta6.0,taxi,to,3600.05
MILP,KJ_64x32_2048%%ind3792_eps0.06_delta6.0,taxi,to,3600.06
MILP,KJ_64x32_2048%%ind3845_eps0.03_delta2.0,taxi,sat,103.3
MILP,KJ_64x32_2048%%ind3980_eps0.01_delta6.0,taxi,to,3600.04
MILP,KJ_64x32_2048%%ind4168_eps0.01_delta2.0,taxi,to,3600.08
MILP,KJ_64x32_2048%%ind4403_eps0.06_delta6.0,taxi,sat,1124.08
MILP,KJ_64x32_2048%%ind4461_eps0.01_delta6.0,taxi,to,3600.03
MILP,KJ_64x32_2048%%ind4610_eps0.06_delta2.0,taxi,sat,66.15
MILP,KJ_64x32_2048%%ind4690_eps0.06_delta2.0,taxi,sat,632.75
MILP,KJ_64x32_2048%%ind4724_eps0.03_delta2.0,taxi,sat,307.6
MILP,KJ_64x32_2048%%ind4965_eps0.03_delta2.0,taxi,sat,34.91
MILP,KJ_64x32_2048%%ind498_eps0.03_delta6.0,taxi,to,3600.05
MILP,KJ_64x32_2048%%ind5126_eps0.06_delta6.0,taxi,sat,1164.9
MILP,KJ_64x32_2048%%ind5616_eps0.03_delta6.0,taxi,to,3600.11
MILP,KJ_64x32_2048%%ind5710_eps0.06_delta2.0,taxi,sat,64.07
MILP,KJ_64x32_2048%%ind5769_eps0.03_delta2.0,taxi,sat,64.7
MILP,KJ_64x32_2048%%ind5965_eps0.06_delta2.0,taxi,sat,536.03
MILP,KJ_64x32_2048%%ind6210_eps0.01_delta6.0,taxi,to,3600.1
MILP,KJ_64x32_2048%%ind6267_eps0.03_delta2.0,taxi,sat,65.61
MILP,KJ_64x32_2048%%ind6340_eps0.01_delta6.0,taxi,to,3600.11
MILP,KJ_64x32_2048%%ind6372_eps0.01_delta2.0,taxi,to,3600.09
MILP,KJ_64x32_2048%%ind6706_eps0.01_delta6.0,taxi,to,3600.1
MILP,KJ_64x32_2048%%ind6931_eps0.06_delta6.0,taxi,to,3600.06
MILP,KJ_64x32_2048%%ind6954_eps0.03_delta2.0,taxi,sat,464.05
MILP,KJ_64x32_2048%%ind7290_eps0.06_delta2.0,taxi,sat,68.67
MILP,KJ_64x32_2048%%ind7386_eps0.01_delta2.0,taxi,to,3600.09
MILP,KJ_64x32_2048%%ind7553_eps0.06_delta2.0,taxi,sat,1803.17
MILP,KJ_64x32_2048%%ind765_eps0.03_delta2.0,taxi,to,3600.09
MILP,KJ_64x32_2048%%ind793_eps0.03_delta6.0,taxi,sat,701.93
MILP,KJ_64x32_2048%%ind8201_eps0.03_delta6.0,taxi,to,3600.03
MILP,KJ_64x32_2048%%ind8453_eps0.03_delta6.0,taxi,to,3600.06
MILP,KJ_64x32_2048%%ind8834_eps0.01_delta2.0,taxi,to,3600.04
MILP,KJ_64x32_2048%%ind9014_eps0.03_delta6.0,taxi,to,3600.07
MILP,KJ_64x32_2048%%ind9578_eps0.06_delta6.0,taxi,to,3600.07
MILP,KJ_64x32_2048%%ind9798_eps0.06_delta2.0,taxi,sat,95.67
MILP,KJ_64x32_2048%%ind9865_eps0.01_delta6.0,taxi,to,3600.06
MILP,model2a%%traffic_sign_model-2a_ind0_eps0.680958984375_target1.0,gtsr,unsat,27.79
MILP,model2a%%traffic_sign_model-2a_ind102_eps0.267310546875_target4.0,gtsr,sat,23.29
MILP,model2a%%traffic_sign_model-2a_ind103_eps0.466330078125_target1.0,gtsr,unsat,24.94
MILP,model2a%%traffic_sign_model-2a_ind104_eps0.517060546875_target1.0,gtsr,sat,22.93
MILP,model2a%%traffic_sign_model-2a_ind105_eps0.197068359375_target1.0,gtsr,sat,26.1
MILP,model2a%%traffic_sign_model-2a_ind106_eps0.411697265625_target0.0,gtsr,sat,25.49
MILP,model2a%%traffic_sign_model-2a_ind107_eps0.158044921875_target3.0,gtsr,unsat,20.69
MILP,model2a%%traffic_sign_model-2a_ind108_eps0.774615234375_target1.0,gtsr,unsat,24.84
MILP,model2a%%traffic_sign_model-2a_ind109_eps0.515109375_target1.0,gtsr,sat,24.86
MILP,model2a%%traffic_sign_model-2a_ind10_eps0.11316796875_target1.0,gtsr,sat,22.2
MILP,model2a%%traffic_sign_model-2a_ind110_eps0.80778515625_target1.0,gtsr,sat,23.51
MILP,model2a%%traffic_sign_model-2a_ind112_eps0.641935546875_target1.0,gtsr,sat,24.61
MILP,model2a%%traffic_sign_model-2a_ind113_eps0.11316796875_target1.0,gtsr,sat,21.99
MILP,model2a%%traffic_sign_model-2a_ind114_eps0.064388671875_target1.0,gtsr,sat,21.3
MILP,model2a%%traffic_sign_model-2a_ind115_eps0.481939453125_target1.0,gtsr,sat,22.96
MILP,model2a%%traffic_sign_model-2a_ind116_eps0.161947265625_target5.0,gtsr,sat,22.89
MILP,model2a%%traffic_sign_model-2a_ind117_eps0.392185546875_target1.0,gtsr,sat,25.79
MILP,model2a%%traffic_sign_model-2a_ind11_eps0.21853125_target1.0,gtsr,sat,23.13
MILP,model2a%%traffic_sign_model-2a_ind121_eps0.466330078125_target1.0,gtsr,sat,21.93
MILP,model2a%%traffic_sign_model-2a_ind123_eps0.36291796875_target3.0,gtsr,sat,24.82
MILP,model2a%%traffic_sign_model-2a_ind125_eps0.474134765625_target1.0,gtsr,sat,22.53
MILP,model2a%%traffic_sign_model-2a_ind126_eps0.817541015625_target1.0,gtsr,sat,25.16
MILP,model2a%%traffic_sign_model-2a_ind127_eps0.171703125_target3.0,gtsr,sat,21.75
MILP,model2a%%traffic_sign_model-2a_ind129_eps0.5853515625_target1.0,gtsr,sat,21.29
MILP,model2a%%traffic_sign_model-2a_ind12_eps0.483890625_target1.0,gtsr,sat,21.32
MILP,model2a%%traffic_sign_model-2a_ind130_eps0.310236328125_target3.0,gtsr,sat,24.68
MILP,model2a%%traffic_sign_model-2a_ind132_eps0.220482421875_target1.0,gtsr,sat,22.06
MILP,model2a%%traffic_sign_model-2a_ind133_eps0.26926171875_target1.0,gtsr,sat,21.67
MILP,model2a%%traffic_sign_model-2a_ind134_eps0.1951171875_target3.0,gtsr,sat,24.01
MILP,model2a%%traffic_sign_model-2a_ind14_eps0.173654296875_target1.0,gtsr,sat,24.66
MILP,model2a%%traffic_sign_model-2a_ind15_eps0.7414453125_target1.0,gtsr,sat,25.2
MILP,model2a%%traffic_sign_model-2a_ind17_eps0.15219140625_target0.0,gtsr,sat,19.27
MILP,model2a%%traffic_sign_model-2a_ind18_eps0.265359375_target1.0,gtsr,sat,21.12
MILP,model2a%%traffic_sign_model-2a_ind19_eps0.376576171875_target1.0,gtsr,sat,24.26
MILP,model2a%%traffic_sign_model-2a_ind1_eps0.37852734375_target1.0,gtsr,sat,24.23
MILP,model2a%%traffic_sign_model-2a_ind21_eps0.376576171875_target1.0,gtsr,unsat,29.07
MILP,model2a%%traffic_sign_model-2a_ind24_eps0.817541015625_target1.0,gtsr,unsat,29.96
MILP,model2a%%traffic_sign_model-2a_ind26_eps0.04292578125_target4.0,gtsr,sat,20.63
MILP,model2a%%traffic_sign_model-2a_ind27_eps0.796078125_target1.0,gtsr,sat,22.32
MILP,model2a%%traffic_sign_model-2a_ind28_eps0.068291015625_target1.0,gtsr,sat,19.56
MILP,model2a%%traffic_sign_model-2a_ind29_eps0.876076171875_target1.0,gtsr,unsat,39.15
MILP,model2a%%traffic_sign_model-2a_ind30_eps0.37852734375_target1.0,gtsr,sat,24.63
MILP,model2a%%traffic_sign_model-2a_ind31_eps0.638033203125_target1.0,gtsr,unsat,28.71
MILP,model2a%%traffic_sign_model-2a_ind32_eps0.54242578125_target1.0,gtsr,sat,21.17
MILP,model2a%%traffic_sign_model-2a_ind33_eps0.76876171875_target1.0,gtsr,sat,21.97
MILP,model2a%%traffic_sign_model-2a_ind34_eps0.2575546875_target1.0,gtsr,sat,22.33
MILP,model2a%%traffic_sign_model-2a_ind35_eps0.556083984375_target1.0,gtsr,sat,23.17
MILP,model2a%%traffic_sign_model-2a_ind36_eps0.16780078125_target3.0,gtsr,sat,21.14
MILP,model2a%%traffic_sign_model-2a_ind38_eps0.716080078125_target1.0,gtsr,unsat,25.35
MILP,model2a%%traffic_sign_model-2a_ind39_eps0.056583984375_target5.0,gtsr,sat,20.97
MILP,model2a%%traffic_sign_model-2a_ind3_eps0.6009609375_target1.0,gtsr,sat,21.56
MILP,model2a%%traffic_sign_model-2a_ind45_eps0.290724609375_target1.0,gtsr,sat,22.91
MILP,model2a%%traffic_sign_model-2a_ind47_eps0.59705859375_target1.0,gtsr,sat,23.31
MILP,model2a%%traffic_sign_model-2a_ind48_eps0.265359375_target1.0,gtsr,sat,19.22
MILP,model2a%%traffic_sign_model-2a_ind4_eps0.509255859375_target1.0,gtsr,sat,23.53
MILP,model2a%%traffic_sign_model-2a_ind51_eps0.236091796875_target3.0,gtsr,sat,21.52
MILP,model2a%%traffic_sign_model-2a_ind53_eps0.60486328125_target1.0,gtsr,unsat,24.35
MILP,model2a%%traffic_sign_model-2a_ind54_eps0.115119140625_target3.0,gtsr,sat,21.08
MILP,model2a%%traffic_sign_model-2a_ind57_eps0.390234375_target1.0,gtsr,sat,24.08
MILP,model2a%%traffic_sign_model-2a_ind58_eps0.641935546875_target1.0,gtsr,unsat,25.1
MILP,model2a%%traffic_sign_model-2a_ind60_eps0.24975_target1.0,gtsr,unsat,28.19
MILP,model2a%%traffic_sign_model-2a_ind61_eps0.4292578125_target0.0,gtsr,sat,26.46
MILP,model2a%%traffic_sign_model-2a_ind62_eps0.6790078125_target1.0,gtsr,unsat,26.81
MILP,model2a%%traffic_sign_model-2a_ind64_eps0.1795078125_target1.0,gtsr,sat,20.82
MILP,model2a%%traffic_sign_model-2a_ind66_eps0.680958984375_target1.0,gtsr,sat,28.1
MILP,model2a%%traffic_sign_model-2a_ind67_eps0.40584375_target1.0,gtsr,sat,24.31
MILP,model2a%%traffic_sign_model-2a_ind68_eps0.208775390625_target3.0,gtsr,sat,22.46
MILP,model2a%%traffic_sign_model-2a_ind69_eps0.626326171875_target1.0,gtsr,unsat,51.04
MILP,model2a%%traffic_sign_model-2a_ind6_eps0.723884765625_target1.0,gtsr,sat,22.19
MILP,model2a%%traffic_sign_model-2a_ind71_eps0.040974609375_target1.0,gtsr,sat,18.89
MILP,model2a%%traffic_sign_model-2a_ind72_eps0.489744140625_target1.0,gtsr,sat,20.39
MILP,model2a%%traffic_sign_model-2a_ind75_eps0.641935546875_target1.0,gtsr,unsat,23.34
MILP,model2a%%traffic_sign_model-2a_ind76_eps0.813638671875_target1.0,gtsr,sat,20.12
MILP,model2a%%traffic_sign_model-2a_ind77_eps0.220482421875_target1.0,gtsr,sat,21.64
MILP,model2a%%traffic_sign_model-2a_ind78_eps0.65949609375_target1.0,gtsr,sat,23.43
MILP,model2a%%traffic_sign_model-2a_ind79_eps0.1326796875_target1.0,gtsr,sat,20.66
MILP,model2a%%traffic_sign_model-2a_ind7_eps0.575595703125_target1.0,gtsr,sat,21.95
MILP,model2a%%traffic_sign_model-2a_ind80_eps0.774615234375_target1.0,gtsr,sat,20.52
MILP,model2a%%traffic_sign_model-2a_ind81_eps0.200970703125_target1.0,gtsr,sat,20.67
MILP,model2a%%traffic_sign_model-2a_ind84_eps0.04292578125_target5.0,gtsr,sat,20.84
MILP,model2a%%traffic_sign_model-2a_ind85_eps0.556083984375_target1.0,gtsr,sat,23.37
MILP,model2a%%traffic_sign_model-2a_ind87_eps0.407794921875_target1.0,gtsr,sat,22.28
MILP,model2a%%traffic_sign_model-2a_ind90_eps0.189263671875_target3.0,gtsr,sat,22.69
MILP,model2a%%traffic_sign_model-2a_ind91_eps0.458525390625_target1.0,gtsr,sat,21.59
MILP,model2a%%traffic_sign_model-2a_ind92_eps0.0390234375_target1.0,gtsr,sat,20.55
MILP,model2a%%traffic_sign_model-2a_ind93_eps0.314138671875_target3.0,gtsr,sat,22.8
MILP,model2a%%traffic_sign_model-2a_ind95_eps0.5541328125_target1.0,gtsr,sat,26.24
MILP,model2a%%traffic_sign_model-2a_ind97_eps0.271212890625_target1.0,gtsr,sat,23.43
MILP,model2a%%traffic_sign_model-2a_ind98_eps0.704373046875_target1.0,gtsr,unsat,55.51
MILP,model2a%%traffic_sign_model-2a_ind9_eps0.481939453125_target1.0,gtsr,sat,22.61
MILP,model-conv%%traffic_sign_model-conv_ind0_eps0.774615234375_target1.0,gtsr,unsat,399.68
MILP,model-conv%%traffic_sign_model-conv_ind100_eps0.489744140625_target6.0,gtsr,sat,35.65
MILP,model-conv%%traffic_sign_model-conv_ind101_eps0.9911953125_target0.0,gtsr,sat,670.27
MILP,model-conv%%traffic_sign_model-conv_ind102_eps0.26926171875_target4.0,gtsr,sat,34.06
MILP,model-conv%%traffic_sign_model-conv_ind103_eps0.4370625_target0.0,gtsr,sat,37.92
MILP,model-conv%%traffic_sign_model-conv_ind10_eps0.079998046875_target3.0,gtsr,sat,34.06
MILP,model-conv%%traffic_sign_model-conv_ind11_eps0.359015625_target1.0,gtsr,sat,193.7
MILP,model-conv%%traffic_sign_model-conv_ind12_eps0.38633203125_target0.0,gtsr,sat,32.94
MILP,model-conv%%traffic_sign_model-conv_ind13_eps0.454623046875_target0.0,gtsr,sat,51.42
MILP,model-conv%%traffic_sign_model-conv_ind14_eps0.353162109375_target1.0,gtsr,unsat,56.39
MILP,model-conv%%traffic_sign_model-conv_ind15_eps0.75315234375_target1.0,gtsr,sat,59.57
MILP,model-conv%%traffic_sign_model-conv_ind16_eps0.993146484375_target0.0,gtsr,sat,470.04
MILP,model-conv%%traffic_sign_model-conv_ind18_eps0.37072265625_target1.0,gtsr,sat,45.7
MILP,model-conv%%traffic_sign_model-conv_ind19_eps0.645837890625_target1.0,gtsr,sat,39.74
MILP,model-conv%%traffic_sign_model-conv_ind1_eps0.442916015625_target0.0,gtsr,unsat,187.61
MILP,model-conv%%traffic_sign_model-conv_ind21_eps0.5229140625_target1.0,gtsr,sat,80.68
MILP,model-conv%%traffic_sign_model-conv_ind22_eps0.5541328125_target1.0,gtsr,sat,183.5
MILP,model-conv%%traffic_sign_model-conv_ind23_eps0.247798828125_target4.0,gtsr,sat,39.82
MILP,model-conv%%traffic_sign_model-conv_ind24_eps0.809736328125_target1.0,gtsr,unsat,287.93
MILP,model-conv%%traffic_sign_model-conv_ind25_eps0.99509765625_target0.0,gtsr,sat,929.22
MILP,model-conv%%traffic_sign_model-conv_ind26_eps0.3356015625_target4.0,gtsr,sat,50.34
MILP,model-conv%%traffic_sign_model-conv_ind27_eps0.876076171875_target1.0,gtsr,unsat,117.43
MILP,model-conv%%traffic_sign_model-conv_ind28_eps0.263408203125_target1.0,gtsr,sat,38.97
MILP,model-conv%%traffic_sign_model-conv_ind29_eps0.868271484375_target1.0,gtsr,sat,73.94
MILP,model-conv%%traffic_sign_model-conv_ind30_eps0.107314453125_target0.0,gtsr,sat,35.13
MILP,model-conv%%traffic_sign_model-conv_ind31_eps0.801931640625_target1.0,gtsr,unsat,101.38
MILP,model-conv%%traffic_sign_model-conv_ind32_eps0.661447265625_target0.0,gtsr,sat,44.41
MILP,model-conv%%traffic_sign_model-conv_ind33_eps0.848759765625_target1.0,gtsr,sat,161.49
MILP,model-conv%%traffic_sign_model-conv_ind34_eps0.52681640625_target1.0,gtsr,unsat,505.23
MILP,model-conv%%traffic_sign_model-conv_ind36_eps0.41755078125_target0.0,gtsr,sat,46.56
MILP,model-conv%%traffic_sign_model-conv_ind37_eps0.380478515625_target0.0,gtsr,sat,29.37
MILP,model-conv%%traffic_sign_model-conv_ind38_eps0.770712890625_target1.0,gtsr,sat,43.84
MILP,model-conv%%traffic_sign_model-conv_ind39_eps0.1326796875_target4.0,gtsr,sat,30.84
MILP,model-conv%%traffic_sign_model-conv_ind3_eps0.314138671875_target0.0,gtsr,sat,28.87
MILP,model-conv%%traffic_sign_model-conv_ind40_eps0.99509765625_target0.0,gtsr,unsat,559.23
MILP,model-conv%%traffic_sign_model-conv_ind41_eps0.751201171875_target1.0,gtsr,unsat,213.89
MILP,model-conv%%traffic_sign_model-conv_ind42_eps0.997048828125_target0.0,gtsr,sat,399.21
MILP,model-conv%%traffic_sign_model-conv_ind44_eps0.09755859375_target4.0,gtsr,sat,29.58
MILP,model-conv%%traffic_sign_model-conv_ind45_eps0.146337890625_target3.0,gtsr,sat,34.96
MILP,model-conv%%traffic_sign_model-conv_ind47_eps0.458525390625_target0.0,gtsr,sat,34.91
MILP,model-conv%%traffic_sign_model-conv_ind4_eps0.55803515625_target1.0,gtsr,sat,47.19
MILP,model-conv%%traffic_sign_model-conv_ind50_eps0.271212890625_target0.0,gtsr,sat,40.25
MILP,model-conv%%traffic_sign_model-conv_ind51_eps0.40194140625_target1.0,gtsr,sat,30.79
MILP,model-conv%%traffic_sign_model-conv_ind52_eps0.856564453125_target1.0,gtsr,sat,198.3
MILP,model-conv%%traffic_sign_model-conv_ind53_eps0.833150390625_target1.0,gtsr,sat,50.85
MILP,model-conv%%traffic_sign_model-conv_ind54_eps0.28487109375_target1.0,gtsr,sat,46.02
MILP,model-conv%%traffic_sign_model-conv_ind55_eps0.99509765625_target0.0,gtsr,unsat,514.47
MILP,model-conv%%traffic_sign_model-conv_ind56_eps0.51901171875_target3.0,gtsr,sat,39.2
MILP,model-conv%%traffic_sign_model-conv_ind57_eps0.384380859375_target1.0,gtsr,unsat,2355.2
MILP,model-conv%%traffic_sign_model-conv_ind58_eps0.595107421875_target1.0,gtsr,sat,36.05
MILP,model-conv%%traffic_sign_model-conv_ind59_eps0.997048828125_target0.0,gtsr,sat,471.43
MILP,model-conv%%traffic_sign_model-conv_ind5_eps0.353162109375_target5.0,gtsr,sat,35.27
MILP,model-conv%%traffic_sign_model-conv_ind61_eps0.037072265625_target1.0,gtsr,sat,26.59
MILP,model-conv%%traffic_sign_model-conv_ind62_eps0.517060546875_target1.0,gtsr,sat,38.64
MILP,model-conv%%traffic_sign_model-conv_ind63_eps0.993146484375_target0.0,gtsr,unsat,961.17
MILP,model-conv%%traffic_sign_model-conv_ind65_eps0.290724609375_target2.0,gtsr,sat,33.02
MILP,model-conv%%traffic_sign_model-conv_ind66_eps0.712177734375_target1.0,gtsr,unsat,98.31
MILP,model-conv%%traffic_sign_model-conv_ind67_eps0.55803515625_target1.0,gtsr,sat,203.74
MILP,model-conv%%traffic_sign_model-conv_ind68_eps0.411697265625_target3.0,gtsr,sat,41.68
MILP,model-conv%%traffic_sign_model-conv_ind69_eps0.34340625_target1.0,gtsr,unsat,39.75
MILP,model-conv%%traffic_sign_model-conv_ind6_eps0.606814453125_target1.0,gtsr,sat,41.29
MILP,model-conv%%traffic_sign_model-conv_ind72_eps0.583400390625_target1.0,gtsr,sat,35.56
MILP,model-conv%%traffic_sign_model-conv_ind73_eps0.4916953125_target1.0,gtsr,sat,38.18
MILP,model-conv%%traffic_sign_model-conv_ind74_eps0.993146484375_target0.0,gtsr,sat,1223.33
MILP,model-conv%%traffic_sign_model-conv_ind75_eps0.868271484375_target1.0,gtsr,sat,330.88
MILP,model-conv%%traffic_sign_model-conv_ind76_eps0.84680859375_target1.0,gtsr,unsat,380.54
MILP,model-conv%%traffic_sign_model-conv_ind77_eps0.528767578125_target1.0,gtsr,unsat,36.86
MILP,model-conv%%traffic_sign_model-conv_ind78_eps0.60486328125_target1.0,gtsr,sat,54.28
MILP,model-conv%%traffic_sign_model-conv_ind79_eps0.3043828125_target1.0,gtsr,sat,104.48
MILP,model-conv%%traffic_sign_model-conv_ind7_eps0.548279296875_target0.0,gtsr,unsat,101.92
MILP,model-conv%%traffic_sign_model-conv_ind80_eps0.829248046875_target1.0,gtsr,sat,51.35
MILP,model-conv%%traffic_sign_model-conv_ind81_eps0.314138671875_target1.0,gtsr,sat,124.3
MILP,model-conv%%traffic_sign_model-conv_ind82_eps0.989244140625_target0.0,gtsr,unsat,2541.18
MILP,model-conv%%traffic_sign_model-conv_ind85_eps0.6477890625_target1.0,gtsr,unsat,68.04
MILP,model-conv%%traffic_sign_model-conv_ind86_eps0.69851953125_target3.0,gtsr,unsat,252.57
MILP,model-conv%%traffic_sign_model-conv_ind87_eps0.794126953125_target1.0,gtsr,unsat,98.83
MILP,model-conv%%traffic_sign_model-conv_ind88_eps0.4760859375_target0.0,gtsr,unsat,33.54
MILP,model-conv%%traffic_sign_model-conv_ind89_eps0.302431640625_target1.0,gtsr,sat,34.1
MILP,model-conv%%traffic_sign_model-conv_ind8_eps0.997048828125_target0.0,gtsr,sat,428.39
MILP,model-conv%%traffic_sign_model-conv_ind90_eps0.48779296875_target3.0,gtsr,unsat,77.45
MILP,model-conv%%traffic_sign_model-conv_ind91_eps0.5619375_target1.0,gtsr,sat,70.53
MILP,model-conv%%traffic_sign_model-conv_ind92_eps0.18341015625_target1.0,gtsr,sat,53.14
MILP,model-conv%%traffic_sign_model-conv_ind93_eps0.3668203125_target3.0,gtsr,unsat,275.13
MILP,model-conv%%traffic_sign_model-conv_ind94_eps0.997048828125_target0.0,gtsr,sat,200.74
MILP,model-conv%%traffic_sign_model-conv_ind95_eps0.624375_target1.0,gtsr,sat,50.31
MILP,model-conv%%traffic_sign_model-conv_ind96_eps0.10536328125_target4.0,gtsr,sat,32.13
MILP,model-conv%%traffic_sign_model-conv_ind97_eps0.24584765625_target1.0,gtsr,sat,34.89
MILP,model-conv%%traffic_sign_model-conv_ind98_eps0.764859375_target1.0,gtsr,sat,53.92
MILP,model-conv%%traffic_sign_model-conv_ind99_eps0.997048828125_target0.0,gtsr,unsat,1347.06
MILP,model-conv%%traffic_sign_model-conv_ind9_eps0.474134765625_target0.0,gtsr,sat,40.59
LP^snc,ACASXU_experimental_v2a_1_1%%property1,acas,unsat,5.57
LP^snc,ACASXU_experimental_v2a_1_1%%property2,acas,unsat,24.22
LP^snc,ACASXU_experimental_v2a_1_1%%property3,acas,unsat,204.15
LP^snc,ACASXU_experimental_v2a_1_1%%property4,acas,unsat,35.32
LP^snc,ACASXU_experimental_v2a_1_2%%property1,acas,unsat,6.29
LP^snc,ACASXU_experimental_v2a_1_2%%property2,acas,sat,189.89
LP^snc,ACASXU_experimental_v2a_1_2%%property3,acas,unsat,23.16
LP^snc,ACASXU_experimental_v2a_1_2%%property4,acas,unsat,14.85
LP^snc,ACASXU_experimental_v2a_1_3%%property1,acas,unsat,7.92
LP^snc,ACASXU_experimental_v2a_1_3%%property2,acas,sat,4.83
LP^snc,ACASXU_experimental_v2a_1_3%%property3,acas,unsat,100.25
LP^snc,ACASXU_experimental_v2a_1_3%%property4,acas,unsat,8.16
LP^snc,ACASXU_experimental_v2a_1_4%%property1,acas,unsat,5.76
LP^snc,ACASXU_experimental_v2a_1_4%%property2,acas,sat,8.28
LP^snc,ACASXU_experimental_v2a_1_4%%property3,acas,unsat,4.99
LP^snc,ACASXU_experimental_v2a_1_4%%property4,acas,unsat,5.09
LP^snc,ACASXU_experimental_v2a_1_5%%property1,acas,unsat,6.13
LP^snc,ACASXU_experimental_v2a_1_5%%property2,acas,sat,83.6
LP^snc,ACASXU_experimental_v2a_1_5%%property3,acas,unsat,5.01
LP^snc,ACASXU_experimental_v2a_1_5%%property4,acas,unsat,5.24
LP^snc,ACASXU_experimental_v2a_1_6%%property1,acas,unsat,5.69
LP^snc,ACASXU_experimental_v2a_1_6%%property2,acas,sat,81.71
LP^snc,ACASXU_experimental_v2a_1_6%%property3,acas,unsat,4.9
LP^snc,ACASXU_experimental_v2a_1_6%%property4,acas,unsat,4.56
LP^snc,ACASXU_experimental_v2a_1_7%%property1,acas,unsat,4.96
LP^snc,ACASXU_experimental_v2a_1_7%%property2,acas,unsat,28.94
LP^snc,ACASXU_experimental_v2a_1_7%%property3,acas,sat,4.08
LP^snc,ACASXU_experimental_v2a_1_7%%property4,acas,sat,3.61
LP^snc,ACASXU_experimental_v2a_1_8%%property1,acas,unsat,5.12
LP^snc,ACASXU_experimental_v2a_1_8%%property2,acas,unsat,67.7
LP^snc,ACASXU_experimental_v2a_1_8%%property3,acas,sat,4.31
LP^snc,ACASXU_experimental_v2a_1_8%%property4,acas,sat,3.67
LP^snc,ACASXU_experimental_v2a_1_9%%property1,acas,unsat,4.9
LP^snc,ACASXU_experimental_v2a_1_9%%property2,acas,unsat,36.14
LP^snc,ACASXU_experimental_v2a_1_9%%property3,acas,sat,4.31
LP^snc,ACASXU_experimental_v2a_1_9%%property4,acas,sat,4.97
LP^snc,ACASXU_experimental_v2a_2_1%%property1,acas,unsat,6.75
LP^snc,ACASXU_experimental_v2a_2_1%%property2,acas,sat,6.71
LP^snc,ACASXU_experimental_v2a_2_1%%property3,acas,unsat,9.7
LP^snc,ACASXU_experimental_v2a_2_1%%property4,acas,unsat,5.01
LP^snc,ACASXU_experimental_v2a_2_2%%property1,acas,unsat,8.89
LP^snc,ACASXU_experimental_v2a_2_2%%property2,acas,sat,7.79
LP^snc,ACASXU_experimental_v2a_2_2%%property3,acas,unsat,21.83
LP^snc,ACASXU_experimental_v2a_2_2%%property4,acas,unsat,4.83
LP^snc,ACASXU_experimental_v2a_2_3%%property1,acas,unsat,7.44
LP^snc,ACASXU_experimental_v2a_2_3%%property2,acas,sat,9.99
LP^snc,ACASXU_experimental_v2a_2_3%%property3,acas,unsat,9.34
LP^snc,ACASXU_experimental_v2a_2_3%%property4,acas,unsat,4.01
LP^snc,ACASXU_experimental_v2a_2_4%%property1,acas,unsat,6.49
LP^snc,ACASXU_experimental_v2a_2_4%%property2,acas,sat,9.96
LP^snc,ACASXU_experimental_v2a_2_4%%property3,acas,unsat,4.13
LP^snc,ACASXU_experimental_v2a_2_4%%property4,acas,unsat,4.56
LP^snc,ACASXU_experimental_v2a_2_5%%property1,acas,unsat,14.97
LP^snc,ACASXU_experimental_v2a_2_5%%property2,acas,sat,11.2
LP^snc,ACASXU_experimental_v2a_2_5%%property3,acas,unsat,4.14
LP^snc,ACASXU_experimental_v2a_2_5%%property4,acas,unsat,4.67
LP^snc,ACASXU_experimental_v2a_2_6%%property1,acas,unsat,14.02
LP^snc,ACASXU_experimental_v2a_2_6%%property2,acas,sat,18.9
LP^snc,ACASXU_experimental_v2a_2_6%%property3,acas,unsat,4.2
LP^snc,ACASXU_experimental_v2a_2_6%%property4,acas,unsat,4.77
LP^snc,ACASXU_experimental_v2a_2_7%%property1,acas,unsat,59.11
LP^snc,ACASXU_experimental_v2a_2_7%%property2,acas,sat,158.08
LP^snc,ACASXU_experimental_v2a_2_7%%property3,acas,unsat,4.16
LP^snc,ACASXU_experimental_v2a_2_7%%property4,acas,unsat,3.4
LP^snc,ACASXU_experimental_v2a_2_8%%property1,acas,unsat,48.25
LP^snc,ACASXU_experimental_v2a_2_8%%property2,acas,sat,14.09
LP^snc,ACASXU_experimental_v2a_2_8%%property3,acas,unsat,4.76
LP^snc,ACASXU_experimental_v2a_2_8%%property4,acas,unsat,4.73
LP^snc,ACASXU_experimental_v2a_2_9%%property1,acas,unsat,63.02
LP^snc,ACASXU_experimental_v2a_2_9%%property2,acas,sat,17.98
LP^snc,ACASXU_experimental_v2a_2_9%%property3,acas,unsat,4.47
LP^snc,ACASXU_experimental_v2a_2_9%%property4,acas,unsat,4.57
LP^snc,ACASXU_experimental_v2a_3_1%%property1,acas,unsat,7.28
LP^snc,ACASXU_experimental_v2a_3_1%%property2,acas,sat,7.29
LP^snc,ACASXU_experimental_v2a_3_1%%property3,acas,unsat,4.33
LP^snc,ACASXU_experimental_v2a_3_1%%property4,acas,unsat,5.41
LP^snc,ACASXU_experimental_v2a_3_2%%property1,acas,unsat,7.76
LP^snc,ACASXU_experimental_v2a_3_2%%property2,acas,sat,6.91
LP^snc,ACASXU_experimental_v2a_3_2%%property3,acas,unsat,14.18
LP^snc,ACASXU_experimental_v2a_3_2%%property4,acas,unsat,5.09
LP^snc,ACASXU_experimental_v2a_3_3%%property1,acas,unsat,6.19
LP^snc,ACASXU_experimental_v2a_3_3%%property2,acas,to,3600.07
LP^snc,ACASXU_experimental_v2a_3_3%%property3,acas,unsat,4.6
LP^snc,ACASXU_experimental_v2a_3_3%%property4,acas,unsat,3.24
LP^snc,ACASXU_experimental_v2a_3_4%%property1,acas,unsat,6.87
LP^snc,ACASXU_experimental_v2a_3_4%%property2,acas,sat,341.33
LP^snc,ACASXU_experimental_v2a_3_4%%property3,acas,unsat,4.17
LP^snc,ACASXU_experimental_v2a_3_4%%property4,acas,unsat,4.79
LP^snc,ACASXU_experimental_v2a_3_5%%property1,acas,unsat,10.73
LP^snc,ACASXU_experimental_v2a_3_5%%property2,acas,sat,6.98
LP^snc,ACASXU_experimental_v2a_3_5%%property3,acas,unsat,4.25
LP^snc,ACASXU_experimental_v2a_3_5%%property4,acas,unsat,4.46
LP^snc,ACASXU_experimental_v2a_3_6%%property1,acas,unsat,23.67
LP^snc,ACASXU_experimental_v2a_3_6%%property2,acas,sat,20.25
LP^snc,ACASXU_experimental_v2a_3_6%%property3,acas,unsat,4.74
LP^snc,ACASXU_experimental_v2a_3_6%%property4,acas,unsat,4.54
LP^snc,ACASXU_experimental_v2a_3_7%%property1,acas,unsat,36.82
LP^snc,ACASXU_experimental_v2a_3_7%%property2,acas,sat,264.16
LP^snc,ACASXU_experimental_v2a_3_7%%property3,acas,unsat,5.03
LP^snc,ACASXU_experimental_v2a_3_7%%property4,acas,unsat,4.28
LP^snc,ACASXU_experimental_v2a_3_8%%property1,acas,unsat,27.86
LP^snc,ACASXU_experimental_v2a_3_8%%property2,acas,sat,443.22
LP^snc,ACASXU_experimental_v2a_3_8%%property3,acas,unsat,4.99
LP^snc,ACASXU_experimental_v2a_3_8%%property4,acas,unsat,4.21
LP^snc,ACASXU_experimental_v2a_3_9%%property1,acas,unsat,65.32
LP^snc,ACASXU_experimental_v2a_3_9%%property2,acas,sat,9.89
LP^snc,ACASXU_experimental_v2a_3_9%%property3,acas,unsat,5.03
LP^snc,ACASXU_experimental_v2a_3_9%%property4,acas,unsat,4.07
LP^snc,ACASXU_experimental_v2a_4_1%%property1,acas,unsat,9.05
LP^snc,ACASXU_experimental_v2a_4_1%%property2,acas,sat,9.15
LP^snc,ACASXU_experimental_v2a_4_1%%property3,acas,unsat,18.26
LP^snc,ACASXU_experimental_v2a_4_1%%property4,acas,unsat,3.88
LP^snc,ACASXU_experimental_v2a_4_2%%property1,acas,unsat,7.19
LP^snc,ACASXU_experimental_v2a_4_2%%property2,acas,unsat,2826.84
LP^snc,ACASXU_experimental_v2a_4_2%%property3,acas,unsat,32.14
LP^snc,ACASXU_experimental_v2a_4_2%%property4,acas,unsat,4.45
LP^snc,ACASXU_experimental_v2a_4_3%%property1,acas,unsat,6.29
LP^snc,ACASXU_experimental_v2a_4_3%%property2,acas,sat,5.84
LP^snc,ACASXU_experimental_v2a_4_3%%property3,acas,unsat,12.45
LP^snc,ACASXU_experimental_v2a_4_3%%property4,acas,unsat,4.06
LP^snc,ACASXU_experimental_v2a_4_4%%property1,acas,unsat,6.92
LP^snc,ACASXU_experimental_v2a_4_4%%property2,acas,sat,5.34
LP^snc,ACASXU_experimental_v2a_4_4%%property3,acas,unsat,4.25
LP^snc,ACASXU_experimental_v2a_4_4%%property4,acas,unsat,4.35
LP^snc,ACASXU_experimental_v2a_4_5%%property1,acas,unsat,10.91
LP^snc,ACASXU_experimental_v2a_4_5%%property2,acas,sat,10.2
LP^snc,ACASXU_experimental_v2a_4_5%%property3,acas,unsat,4.15
LP^snc,ACASXU_experimental_v2a_4_5%%property4,acas,unsat,4.7
LP^snc,ACASXU_experimental_v2a_4_6%%property1,acas,unsat,63.54
LP^snc,ACASXU_experimental_v2a_4_6%%property2,acas,sat,46.77
LP^snc,ACASXU_experimental_v2a_4_6%%property3,acas,unsat,3.57
LP^snc,ACASXU_experimental_v2a_4_6%%property4,acas,unsat,4.35
LP^snc,ACASXU_experimental_v2a_4_7%%property1,acas,unsat,88.83
LP^snc,ACASXU_experimental_v2a_4_7%%property2,acas,sat,8.33
LP^snc,ACASXU_experimental_v2a_4_7%%property3,acas,unsat,4.94
LP^snc,ACASXU_experimental_v2a_4_7%%property4,acas,unsat,4.6
LP^snc,ACASXU_experimental_v2a_4_8%%property1,acas,unsat,64.42
LP^snc,ACASXU_experimental_v2a_4_8%%property2,acas,sat,19.37
LP^snc,ACASXU_experimental_v2a_4_8%%property3,acas,unsat,3.91
LP^snc,ACASXU_experimental_v2a_4_8%%property4,acas,unsat,4.03
LP^snc,ACASXU_experimental_v2a_4_9%%property1,acas,unsat,146.04
LP^snc,ACASXU_experimental_v2a_4_9%%property2,acas,to,3600.05
LP^snc,ACASXU_experimental_v2a_4_9%%property3,acas,unsat,4.7
LP^snc,ACASXU_experimental_v2a_4_9%%property4,acas,unsat,4.69
LP^snc,ACASXU_experimental_v2a_5_1%%property1,acas,unsat,7.18
LP^snc,ACASXU_experimental_v2a_5_1%%property2,acas,sat,8.57
LP^snc,ACASXU_experimental_v2a_5_1%%property3,acas,unsat,32.94
LP^snc,ACASXU_experimental_v2a_5_1%%property4,acas,unsat,3.88
LP^snc,ACASXU_experimental_v2a_5_2%%property1,acas,unsat,6.59
LP^snc,ACASXU_experimental_v2a_5_2%%property2,acas,sat,8.79
LP^snc,ACASXU_experimental_v2a_5_2%%property3,acas,unsat,5.24
LP^snc,ACASXU_experimental_v2a_5_2%%property4,acas,unsat,4.54
LP^snc,ACASXU_experimental_v2a_5_3%%property1,acas,unsat,5.43
LP^snc,ACASXU_experimental_v2a_5_3%%property2,acas,sat,899.89
LP^snc,ACASXU_experimental_v2a_5_3%%property3,acas,unsat,5.03
LP^snc,ACASXU_experimental_v2a_5_3%%property4,acas,unsat,3.76
LP^snc,ACASXU_experimental_v2a_5_4%%property1,acas,unsat,6.35
LP^snc,ACASXU_experimental_v2a_5_4%%property2,acas,sat,6.78
LP^snc,ACASXU_experimental_v2a_5_4%%property3,acas,unsat,4.28
LP^snc,ACASXU_experimental_v2a_5_4%%property4,acas,unsat,3.45
LP^snc,ACASXU_experimental_v2a_5_5%%property1,acas,unsat,11.76
LP^snc,ACASXU_experimental_v2a_5_5%%property2,acas,sat,6.76
LP^snc,ACASXU_experimental_v2a_5_5%%property3,acas,unsat,4.27
LP^snc,ACASXU_experimental_v2a_5_5%%property4,acas,unsat,4.39
LP^snc,ACASXU_experimental_v2a_5_6%%property1,acas,unsat,25.29
LP^snc,ACASXU_experimental_v2a_5_6%%property2,acas,sat,14.86
LP^snc,ACASXU_experimental_v2a_5_6%%property3,acas,unsat,4.14
LP^snc,ACASXU_experimental_v2a_5_6%%property4,acas,unsat,4.71
LP^snc,ACASXU_experimental_v2a_5_7%%property1,acas,unsat,21.26
LP^snc,ACASXU_experimental_v2a_5_7%%property2,acas,sat,10.07
LP^snc,ACASXU_experimental_v2a_5_7%%property3,acas,unsat,4.55
LP^snc,ACASXU_experimental_v2a_5_7%%property4,acas,unsat,4.18
LP^snc,ACASXU_experimental_v2a_5_8%%property1,acas,unsat,62.49
LP^snc,ACASXU_experimental_v2a_5_8%%property2,acas,sat,10.24
LP^snc,ACASXU_experimental_v2a_5_8%%property3,acas,unsat,4.21
LP^snc,ACASXU_experimental_v2a_5_8%%property4,acas,unsat,4.89
LP^snc,ACASXU_experimental_v2a_5_9%%property1,acas,unsat,39.01
LP^snc,ACASXU_experimental_v2a_5_9%%property2,acas,sat,40.57
LP^snc,ACASXU_experimental_v2a_5_9%%property3,acas,unsat,4.39
LP^snc,ACASXU_experimental_v2a_5_9%%property4,acas,unsat,4.64
LP^snc,mnist2x256%%ind1087_tar4_eps0.01,mnist,unsat,11.61
LP^snc,mnist2x256%%ind13_tar7_eps0.06,mnist,to,3600.1
LP^snc,mnist2x256%%ind1819_tar3_eps0.01,mnist,unsat,10.49
LP^snc,mnist2x256%%ind1857_tar8_eps0.09,mnist,sat,13.93
LP^snc,mnist2x256%%ind1973_tar0_eps0.03,mnist,unsat,10.94
LP^snc,mnist2x256%%ind2077_tar2_eps0.09,mnist,to,3600.11
LP^snc,mnist2x256%%ind2115_tar2_eps0.12,mnist,to,3600.09
LP^snc,mnist2x256%%ind2212_tar8_eps0.03,mnist,sat,22.65
LP^snc,mnist2x256%%ind2255_tar5_eps0.15,mnist,to,3600.05
LP^snc,mnist2x256%%ind228_tar8_eps0.12,mnist,sat,20.07
LP^snc,mnist2x256%%ind22_tar9_eps0.06,mnist,to,3600.12
LP^snc,mnist2x256%%ind2308_tar7_eps0.01,mnist,unsat,10.65
LP^snc,mnist2x256%%ind2310_tar8_eps0.03,mnist,sat,16.91
LP^snc,mnist2x256%%ind2343_tar9_eps0.01,mnist,unsat,12.19
LP^snc,mnist2x256%%ind2398_tar9_eps0.01,mnist,unsat,10.43
LP^snc,mnist2x256%%ind2404_tar6_eps0.06,mnist,to,3600.08
LP^snc,mnist2x256%%ind2448_tar1_eps0.03,mnist,unsat,624.12
LP^snc,mnist2x256%%ind2510_tar2_eps0.09,mnist,sat,64.73
LP^snc,mnist2x256%%ind2645_tar6_eps0.15,mnist,to,3600.07
LP^snc,mnist2x256%%ind2648_tar6_eps0.09,mnist,to,3600.04
LP^snc,mnist2x256%%ind2670_tar6_eps0.01,mnist,unsat,11.47
LP^snc,mnist2x256%%ind2706_tar2_eps0.12,mnist,to,3600.05
LP^snc,mnist2x256%%ind2737_tar9_eps0.06,mnist,to,3600.09
LP^snc,mnist2x256%%ind2747_tar1_eps0.09,mnist,to,3600.1
LP^snc,mnist2x256%%ind2761_tar5_eps0.06,mnist,to,3600.1
LP^snc,mnist2x256%%ind3070_tar0_eps0.12,mnist,to,3600.06
LP^snc,mnist2x256%%ind3497_tar3_eps0.01,mnist,unsat,11.94
LP^snc,mnist2x256%%ind3526_tar3_eps0.03,mnist,to,3600.04
LP^snc,mnist2x256%%ind3611_tar9_eps0.15,mnist,to,3600.12
LP^snc,mnist2x256%%ind3623_tar6_eps0.03,mnist,unsat,9.84
LP^snc,mnist2x256%%ind3724_tar5_eps0.01,mnist,unsat,10.95
LP^snc,mnist2x256%%ind381_tar0_eps0.09,mnist,sat,68.21
LP^snc,mnist2x256%%ind3863_tar3_eps0.12,mnist,sat,1256.07
LP^snc,mnist2x256%%ind38_tar1_eps0.12,mnist,to,3600.06
LP^snc,mnist2x256%%ind4018_tar7_eps0.15,mnist,to,3600.05
LP^snc,mnist2x256%%ind4136_tar0_eps0.12,mnist,to,3600.12
LP^snc,mnist2x256%%ind4175_tar0_eps0.06,mnist,to,3600.07
LP^snc,mnist2x256%%ind4477_tar4_eps0.15,mnist,sat,44.87
LP^snc,mnist2x256%%ind4540_tar1_eps0.09,mnist,to,3600.06
LP^snc,mnist2x256%%ind4631_tar2_eps0.12,mnist,to,3600.03
LP^snc,mnist2x256%%ind4655_tar8_eps0.15,mnist,sat,23.85
LP^snc,mnist2x256%%ind4670_tar0_eps0.06,mnist,to,3600.05
LP^snc,mnist2x256%%ind4687_tar2_eps0.09,mnist,sat,1132.69
LP^snc,mnist2x256%%ind4804_tar1_eps0.15,mnist,to,3600.02
LP^snc,mnist2x256%%ind4904_tar5_eps0.03,mnist,unsat,10.65
LP^snc,mnist2x256%%ind5000_tar5_eps0.03,mnist,unsat,10.57
LP^snc,mnist2x256%%ind506_tar6_eps0.12,mnist,to,3600.09
LP^snc,mnist2x256%%ind5169_tar9_eps0.03,mnist,sat,1985.66
LP^snc,mnist2x256%%ind5188_tar5_eps0.03,mnist,unsat,16.47
LP^snc,mnist2x256%%ind5269_tar2_eps0.12,mnist,sat,241.29
LP^snc,mnist2x256%%ind5506_tar3_eps0.01,mnist,unsat,14.05
LP^snc,mnist2x256%%ind5777_tar5_eps0.09,mnist,unsat,332.52
LP^snc,mnist2x256%%ind5906_tar2_eps0.01,mnist,unsat,11.91
LP^snc,mnist2x256%%ind5934_tar1_eps0.03,mnist,unsat,17.13
LP^snc,mnist2x256%%ind5964_tar6_eps0.12,mnist,to,3600.09
LP^snc,mnist2x256%%ind6084_tar4_eps0.01,mnist,unsat,16.37
LP^snc,mnist2x256%%ind62_tar6_eps0.03,mnist,sat,59.36
LP^snc,mnist2x256%%ind631_tar6_eps0.03,mnist,unsat,11.55
LP^snc,mnist2x256%%ind6320_tar3_eps0.06,mnist,to,3600.07
LP^snc,mnist2x256%%ind6340_tar6_eps0.12,mnist,to,3600.08
LP^snc,mnist2x256%%ind6451_tar3_eps0.01,mnist,unsat,9.4
LP^snc,mnist2x256%%ind6655_tar0_eps0.12,mnist,sat,118.21
LP^snc,mnist2x256%%ind6765_tar4_eps0.09,mnist,sat,151.33
LP^snc,mnist2x256%%ind6852_tar0_eps0.12,mnist,to,3600.04
LP^snc,mnist2x256%%ind6915_tar7_eps0.09,mnist,to,3600.11
LP^snc,mnist2x256%%ind7015_tar5_eps0.15,mnist,to,3600.02
LP^snc,mnist2x256%%ind7085_tar6_eps0.06,mnist,to,3600.05
LP^snc,mnist2x256%%ind7163_tar7_eps0.03,mnist,unsat,9.64
LP^snc,mnist2x256%%ind7448_tar7_eps0.06,mnist,to,3600.06
LP^snc,mnist2x256%%ind746_tar4_eps0.09,mnist,to,3600.07
LP^snc,mnist2x256%%ind7472_tar9_eps0.15,mnist,to,3600.06
LP^snc,mnist2x256%%ind7919_tar1_eps0.06,mnist,unsat,11.3
LP^snc,mnist2x256%%ind7945_tar3_eps0.06,mnist,sat,20.11
LP^snc,mnist2x256%%ind8173_tar0_eps0.06,mnist,to,3600.11
LP^snc,mnist2x256%%ind8225_tar3_eps0.01,mnist,unsat,11.88
LP^snc,mnist2x256%%ind8250_tar7_eps0.15,mnist,sat,285.03
LP^snc,mnist2x256%%ind8428_tar4_eps0.15,mnist,to,3600.09
LP^snc,mnist2x256%%ind868_tar4_eps0.09,mnist,to,3600.12
LP^snc,mnist2x256%%ind898_tar3_eps0.01,mnist,unsat,12.3
LP^snc,mnist2x256%%ind8996_tar7_eps0.06,mnist,to,3600.08
LP^snc,mnist2x256%%ind9005_tar9_eps0.15,mnist,to,3600.06
LP^snc,mnist2x256%%ind9039_tar2_eps0.03,mnist,unsat,11.47
LP^snc,mnist2x256%%ind9229_tar5_eps0.15,mnist,to,3600.06
LP^snc,mnist2x256%%ind9394_tar6_eps0.01,mnist,unsat,10.54
LP^snc,mnist2x256%%ind9567_tar6_eps0.12,mnist,to,3600.07
LP^snc,mnist2x256%%ind959_tar1_eps0.15,mnist,sat,41.82
LP^snc,mnist2x256%%ind9620_tar4_eps0.09,mnist,sat,29.58
LP^snc,mnist2x256%%ind9667_tar6_eps0.15,mnist,to,3600.07
LP^snc,mnist2x256%%ind9783_tar3_eps0.09,mnist,to,3600.02
LP^snc,mnist2x256%%ind9919_tar2_eps0.06,mnist,sat,11.19
LP^snc,mnist4x256%%ind1090_tar6_eps0.15,mnist,to,3600.06
LP^snc,mnist4x256%%ind1190_tar4_eps0.03,mnist,unsat,17.1
LP^snc,mnist4x256%%ind1249_tar4_eps0.01,mnist,unsat,18.44
LP^snc,mnist4x256%%ind1307_tar2_eps0.06,mnist,to,3600.04
LP^snc,mnist4x256%%ind1487_tar1_eps0.06,mnist,to,3600.06
LP^snc,mnist4x256%%ind1546_tar9_eps0.12,mnist,to,3600.05
LP^snc,mnist4x256%%ind1665_tar2_eps0.03,mnist,to,3600.04
LP^snc,mnist4x256%%ind1668_tar7_eps0.06,mnist,to,3600.12
LP^snc,mnist4x256%%ind1792_tar2_eps0.09,mnist,to,3600.07
LP^snc,mnist4x256%%ind1801_tar3_eps0.09,mnist,to,3600.09
LP^snc,mnist4x256%%ind1830_tar6_eps0.06,mnist,to,3600.07
LP^snc,mnist4x256%%ind1843_tar7_eps0.15,mnist,to,3600.07
LP^snc,mnist4x256%%ind2108_tar4_eps0.06,mnist,to,3600.05
LP^snc,mnist4x256%%ind2144_tar3_eps0.03,mnist,unsat,13.67
LP^snc,mnist4x256%%ind2256_tar1_eps0.15,mnist,to,3600.09
LP^snc,mnist4x256%%ind2300_tar4_eps0.09,mnist,to,3600.07
LP^snc,mnist4x256%%ind239_tar7_eps0.09,mnist,to,3600.09
LP^snc,mnist4x256%%ind2519_tar0_eps0.06,mnist,to,3600.02
LP^snc,mnist4x256%%ind2566_tar1_eps0.15,mnist,to,3600.1
LP^snc,mnist4x256%%ind2685_tar4_eps0.03,mnist,to,3600.08
LP^snc,mnist4x256%%ind2942_tar7_eps0.03,mnist,unsat,14.48
LP^snc,mnist4x256%%ind2955_tar8_eps0.12,mnist,sat,140.13
LP^snc,mnist4x256%%ind3274_tar0_eps0.01,mnist,unsat,14.74
LP^snc,mnist4x256%%ind3485_tar4_eps0.12,mnist,to,3600.11
LP^snc,mnist4x256%%ind3551_tar6_eps0.12,mnist,to,3600.1
LP^snc,mnist4x256%%ind3566_tar5_eps0.15,mnist,to,3600.1
LP^snc,mnist4x256%%ind3581_tar3_eps0.03,mnist,unsat,13.8
LP^snc,mnist4x256%%ind3674_tar9_eps0.06,mnist,to,3600.05
LP^snc,mnist4x256%%ind378_tar5_eps0.03,mnist,to,3600.1
LP^snc,mnist4x256%%ind3914_tar7_eps0.03,mnist,to,3600.07
LP^snc,mnist4x256%%ind3962_tar5_eps0.15,mnist,to,3600.11
LP^snc,mnist4x256%%ind4572_tar3_eps0.15,mnist,to,3600.11
LP^snc,mnist4x256%%ind4579_tar1_eps0.03,mnist,to,3600.04
LP^snc,mnist4x256%%ind4762_tar6_eps0.12,mnist,to,3600.12
LP^snc,mnist4x256%%ind4859_tar7_eps0.01,mnist,unsat,16.34
LP^snc,mnist4x256%%ind5096_tar1_eps0.12,mnist,to,3600.06
LP^snc,mnist4x256%%ind5490_tar5_eps0.12,mnist,to,3600.05
LP^snc,mnist4x256%%ind5551_tar5_eps0.06,mnist,to,3600.02
LP^snc,mnist4x256%%ind5616_tar4_eps0.09,mnist,to,3600.12
LP^snc,mnist4x256%%ind5654_tar2_eps0.09,mnist,to,3600.09
LP^snc,mnist4x256%%ind5658_tar9_eps0.06,mnist,to,3600.04
LP^snc,mnist4x256%%ind5936_tar7_eps0.09,mnist,to,3600.11
LP^snc,mnist4x256%%ind615_tar5_eps0.15,mnist,to,3600.1
LP^snc,mnist4x256%%ind6214_tar2_eps0.01,mnist,unsat,16.98
LP^snc,mnist4x256%%ind6294_tar4_eps0.06,mnist,to,3600.09
LP^snc,mnist4x256%%ind6317_tar3_eps0.01,mnist,unsat,14.67
LP^snc,mnist4x256%%ind6343_tar2_eps0.09,mnist,to,3600.11
LP^snc,mnist4x256%%ind6356_tar6_eps0.09,mnist,to,3600.07
LP^snc,mnist4x256%%ind6504_tar4_eps0.12,mnist,to,3600.05
LP^snc,mnist4x256%%ind6518_tar4_eps0.15,mnist,to,3600.07
LP^snc,mnist4x256%%ind654_tar1_eps0.12,mnist,to,3600.06
LP^snc,mnist4x256%%ind6569_tar4_eps0.03,mnist,to,3600.03
LP^snc,mnist4x256%%ind667_tar0_eps0.09,mnist,to,3600.08
LP^snc,mnist4x256%%ind675_tar2_eps0.15,mnist,to,3600.09
LP^snc,mnist4x256%%ind6785_tar6_eps0.15,mnist,to,3600.07
LP^snc,mnist4x256%%ind6957_tar4_eps0.01,mnist,unsat,19.09
LP^snc,mnist4x256%%ind7055_tar5_eps0.09,mnist,to,3600.12
LP^snc,mnist4x256%%ind7250_tar5_eps0.15,mnist,to,3600.09
LP^snc,mnist4x256%%ind7377_tar6_eps0.15,mnist,to,3600.08
LP^snc,mnist4x256%%ind7424_tar2_eps0.01,mnist,unsat,13.0
LP^snc,mnist4x256%%ind7522_tar3_eps0.03,mnist,unsat,14.6
LP^snc,mnist4x256%%ind7612_tar0_eps0.09,mnist,to,3600.02
LP^snc,mnist4x256%%ind7625_tar3_eps0.15,mnist,to,3600.08
LP^snc,mnist4x256%%ind7656_tar1_eps0.12,mnist,to,3600.11
LP^snc,mnist4x256%%ind7767_tar1_eps0.01,mnist,unsat,15.28
LP^snc,mnist4x256%%ind7876_tar7_eps0.12,mnist,to,3600.02
LP^snc,mnist4x256%%ind8050_tar7_eps0.03,mnist,unsat,18.72
LP^snc,mnist4x256%%ind8066_tar0_eps0.01,mnist,unsat,15.13
LP^snc,mnist4x256%%ind8212_tar7_eps0.06,mnist,to,3600.08
LP^snc,mnist4x256%%ind8291_tar9_eps0.09,mnist,to,3600.11
LP^snc,mnist4x256%%ind8545_tar6_eps0.01,mnist,unsat,13.97
LP^snc,mnist4x256%%ind8660_tar5_eps0.06,mnist,to,3600.08
LP^snc,mnist4x256%%ind8691_tar4_eps0.01,mnist,unsat,14.28
LP^snc,mnist4x256%%ind8857_tar2_eps0.12,mnist,to,3600.08
LP^snc,mnist4x256%%ind8951_tar7_eps0.12,mnist,to,3600.03
LP^snc,mnist4x256%%ind9084_tar0_eps0.01,mnist,unsat,14.97
LP^snc,mnist4x256%%ind9138_tar0_eps0.01,mnist,unsat,15.34
LP^snc,mnist4x256%%ind9212_tar8_eps0.03,mnist,unsat,13.92
LP^snc,mnist4x256%%ind922_tar0_eps0.01,mnist,unsat,14.57
LP^snc,mnist4x256%%ind9315_tar1_eps0.09,mnist,to,3600.08
LP^snc,mnist4x256%%ind9341_tar6_eps0.03,mnist,to,3600.03
LP^snc,mnist4x256%%ind934_tar9_eps0.06,mnist,to,3600.08
LP^snc,mnist4x256%%ind945_tar8_eps0.01,mnist,unsat,13.53
LP^snc,mnist4x256%%ind9465_tar1_eps0.03,mnist,unsat,16.38
LP^snc,mnist4x256%%ind9492_tar7_eps0.06,mnist,to,3600.05
LP^snc,mnist4x256%%ind950_tar6_eps0.06,mnist,to,3600.12
LP^snc,mnist4x256%%ind9640_tar1_eps0.12,mnist,to,3600.03
LP^snc,mnist4x256%%ind9696_tar4_eps0.12,mnist,to,3600.06
LP^snc,mnist4x256%%ind9805_tar7_eps0.15,mnist,to,3600.08
LP^snc,mnist4x256%%ind9989_tar2_eps0.09,mnist,to,3600.07
LP^snc,mnist6x256%%ind1276_tar3_eps0.09,mnist,to,3600.11
LP^snc,mnist6x256%%ind1346_tar9_eps0.03,mnist,to,3600.1
LP^snc,mnist6x256%%ind1390_tar7_eps0.09,mnist,to,3600.05
LP^snc,mnist6x256%%ind1549_tar2_eps0.12,mnist,to,3600.02
LP^snc,mnist6x256%%ind1722_tar3_eps0.01,mnist,to,3600.03
LP^snc,mnist6x256%%ind1898_tar1_eps0.06,mnist,to,3600.05
LP^snc,mnist6x256%%ind1931_tar7_eps0.03,mnist,to,3600.12
LP^snc,mnist6x256%%ind2143_tar8_eps0.12,mnist,to,3600.09
LP^snc,mnist6x256%%ind2160_tar3_eps0.06,mnist,to,3600.07
LP^snc,mnist6x256%%ind2162_tar6_eps0.15,mnist,to,3600.09
LP^snc,mnist6x256%%ind2184_tar0_eps0.01,mnist,unsat,21.94
LP^snc,mnist6x256%%ind2184_tar4_eps0.09,mnist,to,3600.11
LP^snc,mnist6x256%%ind2242_tar4_eps0.01,mnist,unsat,19.55
LP^snc,mnist6x256%%ind2301_tar4_eps0.03,mnist,to,3600.05
LP^snc,mnist6x256%%ind2398_tar8_eps0.01,mnist,unsat,22.84
LP^snc,mnist6x256%%ind2532_tar5_eps0.12,mnist,to,3600.02
LP^snc,mnist6x256%%ind260_tar5_eps0.03,mnist,unsat,20.4
LP^snc,mnist6x256%%ind2665_tar4_eps0.06,mnist,to,3600.05
LP^snc,mnist6x256%%ind2812_tar1_eps0.12,mnist,to,3600.03
LP^snc,mnist6x256%%ind2944_tar2_eps0.06,mnist,to,3600.1
LP^snc,mnist6x256%%ind2992_tar4_eps0.03,mnist,to,3600.12
LP^snc,mnist6x256%%ind3341_tar9_eps0.01,mnist,unsat,24.99
LP^snc,mnist6x256%%ind3533_tar5_eps0.12,mnist,to,3600.05
LP^snc,mnist6x256%%ind3597_tar7_eps0.06,mnist,to,3600.08
LP^snc,mnist6x256%%ind3796_tar0_eps0.01,mnist,to,3600.12
LP^snc,mnist6x256%%ind3812_tar8_eps0.03,mnist,to,3600.03
LP^snc,mnist6x256%%ind3892_tar0_eps0.09,mnist,to,3600.04
LP^snc,mnist6x256%%ind4036_tar2_eps0.09,mnist,to,3600.07
LP^snc,mnist6x256%%ind4224_tar1_eps0.06,mnist,to,3600.04
LP^snc,mnist6x256%%ind4282_tar5_eps0.01,mnist,unsat,22.83
LP^snc,mnist6x256%%ind4483_tar1_eps0.09,mnist,to,3600.09
LP^snc,mnist6x256%%ind4690_tar3_eps0.03,mnist,to,3600.11
LP^snc,mnist6x256%%ind4993_tar3_eps0.12,mnist,to,3600.04
LP^snc,mnist6x256%%ind5004_tar9_eps0.15,mnist,to,3600.06
LP^snc,mnist6x256%%ind5057_tar7_eps0.01,mnist,unsat,20.22
LP^snc,mnist6x256%%ind5132_tar3_eps0.03,mnist,unsat,121.0
LP^snc,mnist6x256%%ind515_tar5_eps0.15,mnist,to,3600.08
LP^snc,mnist6x256%%ind5370_tar0_eps0.15,mnist,to,3600.11
LP^snc,mnist6x256%%ind5393_tar1_eps0.03,mnist,to,3600.11
LP^snc,mnist6x256%%ind5537_tar6_eps0.15,mnist,to,3600.1
LP^snc,mnist6x256%%ind5655_tar5_eps0.06,mnist,to,3600.08
LP^snc,mnist6x256%%ind5780_tar6_eps0.09,mnist,to,3600.06
LP^snc,mnist6x256%%ind5786_tar7_eps0.03,mnist,to,3600.04
LP^snc,mnist6x256%%ind5788_tar1_eps0.09,mnist,to,3600.12
LP^snc,mnist6x256%%ind5959_tar2_eps0.12,mnist,to,3600.02
LP^snc,mnist6x256%%ind5989_tar5_eps0.09,mnist,to,3600.08
LP^snc,mnist6x256%%ind604_tar4_eps0.15,mnist,to,3600.04
LP^snc,mnist6x256%%ind6176_tar2_eps0.03,mnist,unsat,22.26
LP^snc,mnist6x256%%ind6265_tar3_eps0.03,mnist,unsat,20.63
LP^snc,mnist6x256%%ind6266_tar6_eps0.01,mnist,unsat,20.01
LP^snc,mnist6x256%%ind6342_tar2_eps0.06,mnist,to,3600.07
LP^snc,mnist6x256%%ind6366_tar0_eps0.06,mnist,to,3600.11
LP^snc,mnist6x256%%ind6412_tar6_eps0.15,mnist,to,3600.04
LP^snc,mnist6x256%%ind6477_tar0_eps0.15,mnist,to,3600.1
LP^snc,mnist6x256%%ind6501_tar1_eps0.12,mnist,to,3600.09
LP^snc,mnist6x256%%ind674_tar8_eps0.06,mnist,to,3600.07
LP^snc,mnist6x256%%ind6831_tar4_eps0.12,mnist,to,3600.05
LP^snc,mnist6x256%%ind6953_tar5_eps0.01,mnist,unsat,20.68
LP^snc,mnist6x256%%ind6970_tar6_eps0.15,mnist,to,3600.07
LP^snc,mnist6x256%%ind7294_tar9_eps0.09,mnist,to,3600.11
LP^snc,mnist6x256%%ind729_tar0_eps0.12,mnist,to,3600.09
LP^snc,mnist6x256%%ind7433_tar4_eps0.06,mnist,to,3600.09
LP^snc,mnist6x256%%ind7447_tar3_eps0.09,mnist,to,3600.04
LP^snc,mnist6x256%%ind7481_tar0_eps0.15,mnist,to,3600.05
LP^snc,mnist6x256%%ind7566_tar3_eps0.15,mnist,to,3600.09
LP^snc,mnist6x256%%ind7792_tar5_eps0.03,mnist,unsat,20.0
LP^snc,mnist6x256%%ind7840_tar7_eps0.15,mnist,to,3600.06
LP^snc,mnist6x256%%ind8018_tar0_eps0.01,mnist,unsat,22.25
LP^snc,mnist6x256%%ind8044_tar1_eps0.09,mnist,to,3600.08
LP^snc,mnist6x256%%ind8192_tar7_eps0.12,mnist,to,3600.07
LP^snc,mnist6x256%%ind8285_tar4_eps0.15,mnist,to,3600.07
LP^snc,mnist6x256%%ind8364_tar0_eps0.01,mnist,unsat,21.05
LP^snc,mnist6x256%%ind8398_tar1_eps0.06,mnist,to,3600.05
LP^snc,mnist6x256%%ind8409_tar0_eps0.12,mnist,to,3600.06
LP^snc,mnist6x256%%ind8480_tar8_eps0.09,mnist,to,3600.04
LP^snc,mnist6x256%%ind8520_tar9_eps0.06,mnist,to,3600.1
LP^snc,mnist6x256%%ind8587_tar1_eps0.09,mnist,to,3600.06
LP^snc,mnist6x256%%ind8681_tar4_eps0.01,mnist,unsat,20.39
LP^snc,mnist6x256%%ind9045_tar2_eps0.12,mnist,to,3600.03
LP^snc,mnist6x256%%ind9227_tar7_eps0.15,mnist,to,3600.1
LP^snc,mnist6x256%%ind92_tar5_eps0.06,mnist,to,3600.09
LP^snc,mnist6x256%%ind931_tar8_eps0.12,mnist,sat,1071.38
LP^snc,mnist6x256%%ind9491_tar9_eps0.03,mnist,unsat,23.88
LP^snc,mnist6x256%%ind9512_tar7_eps0.15,mnist,to,3600.06
LP^snc,mnist6x256%%ind9513_tar2_eps0.06,mnist,to,3600.08
LP^snc,mnist6x256%%ind9563_tar1_eps0.03,mnist,unsat,19.57
LP^snc,mnist6x256%%ind980_tar5_eps0.09,mnist,to,3600.1
LP^snc,mnist6x256%%ind9900_tar9_eps0.01,mnist,unsat,20.7
LP^snc,mnist6x256%%ind9909_tar6_eps0.01,mnist,unsat,20.33
LP^snc,mnist6x256%%ind9998_tar0_eps0.12,mnist,to,3600.1
LP^snc,cifar10_base_kw_simp%%ind1087_tar7_eps0.01,cifar10,unsat,62.92
LP^snc,cifar10_base_kw_simp%%ind134_tar5_eps0.03,cifar10,err,46.1
LP^snc,cifar10_base_kw_simp%%ind1388_tar4_eps0.09,cifar10,err,31.45
LP^snc,cifar10_base_kw_simp%%ind1446_tar2_eps0.15,cifar10,err,37.4
LP^snc,cifar10_base_kw_simp%%ind1787_tar2_eps0.12,cifar10,err,28.17
LP^snc,cifar10_base_kw_simp%%ind1812_tar9_eps0.15,cifar10,err,28.21
LP^snc,cifar10_base_kw_simp%%ind1819_tar4_eps0.01,cifar10,err,28.12
LP^snc,cifar10_base_kw_simp%%ind1835_tar4_eps0.09,cifar10,sat,2943.07
LP^snc,cifar10_base_kw_simp%%ind1845_tar0_eps0.12,cifar10,err,33.64
LP^snc,cifar10_base_kw_simp%%ind1849_tar6_eps0.15,cifar10,err,29.64
LP^snc,cifar10_base_kw_simp%%ind1872_tar0_eps0.12,cifar10,err,32.36
LP^snc,cifar10_base_kw_simp%%ind2051_tar9_eps0.03,cifar10,err,15.7
LP^snc,cifar10_base_kw_simp%%ind2130_tar4_eps0.15,cifar10,err,18.58
LP^snc,cifar10_base_kw_simp%%ind2149_tar5_eps0.06,cifar10,err,19.42
LP^snc,cifar10_base_kw_simp%%ind2172_tar6_eps0.06,cifar10,err,16.62
LP^snc,cifar10_base_kw_simp%%ind2215_tar6_eps0.06,cifar10,to,3600.06
LP^snc,cifar10_base_kw_simp%%ind2223_tar2_eps0.12,cifar10,err,23.82
LP^snc,cifar10_base_kw_simp%%ind228_tar2_eps0.12,cifar10,err,18.29
LP^snc,cifar10_base_kw_simp%%ind22_tar2_eps0.15,cifar10,err,21.43
LP^snc,cifar10_base_kw_simp%%ind2304_tar7_eps0.15,cifar10,err,19.52
LP^snc,cifar10_base_kw_simp%%ind2308_tar5_eps0.01,cifar10,err,16.41
LP^snc,cifar10_base_kw_simp%%ind2343_tar3_eps0.01,cifar10,err,19.42
LP^snc,cifar10_base_kw_simp%%ind2398_tar2_eps0.01,cifar10,err,18.77
LP^snc,cifar10_base_kw_simp%%ind2412_tar5_eps0.06,cifar10,err,19.89
LP^snc,cifar10_base_kw_simp%%ind2581_tar3_eps0.12,cifar10,to,3600.07
LP^snc,cifar10_base_kw_simp%%ind2670_tar4_eps0.01,cifar10,err,15.95
LP^snc,cifar10_base_kw_simp%%ind2741_tar1_eps0.09,cifar10,err,14.89
LP^snc,cifar10_base_kw_simp%%ind2796_tar2_eps0.06,cifar10,err,14.45
LP^snc,cifar10_base_kw_simp%%ind3016_tar3_eps0.06,cifar10,err,21.03
LP^snc,cifar10_base_kw_simp%%ind3094_tar7_eps0.06,cifar10,err,13.29
LP^snc,cifar10_base_kw_simp%%ind30_tar3_eps0.03,cifar10,err,15.64
LP^snc,cifar10_base_kw_simp%%ind3497_tar3_eps0.01,cifar10,err,15.88
LP^snc,cifar10_base_kw_simp%%ind3551_tar4_eps0.09,cifar10,err,16.16
LP^snc,cifar10_base_kw_simp%%ind3566_tar2_eps0.03,cifar10,err,14.84
LP^snc,cifar10_base_kw_simp%%ind3587_tar5_eps0.15,cifar10,err,16.65
LP^snc,cifar10_base_kw_simp%%ind3724_tar4_eps0.01,cifar10,err,15.31
LP^snc,cifar10_base_kw_simp%%ind38_tar6_eps0.12,cifar10,err,13.64
LP^snc,cifar10_base_kw_simp%%ind4079_tar1_eps0.03,cifar10,err,16.59
LP^snc,cifar10_base_kw_simp%%ind4220_tar7_eps0.06,cifar10,err,15.39
LP^snc,cifar10_base_kw_simp%%ind4480_tar3_eps0.09,cifar10,err,14.47
LP^snc,cifar10_base_kw_simp%%ind4514_tar4_eps0.15,cifar10,err,16.55
LP^snc,cifar10_base_kw_simp%%ind4736_tar0_eps0.03,cifar10,err,12.44
LP^snc,cifar10_base_kw_simp%%ind5154_tar6_eps0.12,cifar10,err,16.03
LP^snc,cifar10_base_kw_simp%%ind5163_tar2_eps0.09,cifar10,err,13.43
LP^snc,cifar10_base_kw_simp%%ind5440_tar8_eps0.03,cifar10,unsat,25.75
LP^snc,cifar10_base_kw_simp%%ind5506_tar6_eps0.01,cifar10,sat,526.55
LP^snc,cifar10_base_kw_simp%%ind5522_tar7_eps0.03,cifar10,err,17.73
LP^snc,cifar10_base_kw_simp%%ind5743_tar7_eps0.15,cifar10,err,10.73
LP^snc,cifar10_base_kw_simp%%ind5749_tar6_eps0.12,cifar10,err,12.95
LP^snc,cifar10_base_kw_simp%%ind5752_tar8_eps0.09,cifar10,err,14.97
LP^snc,cifar10_base_kw_simp%%ind5818_tar0_eps0.09,cifar10,err,14.91
LP^snc,cifar10_base_kw_simp%%ind5853_tar2_eps0.12,cifar10,err,14.67
LP^snc,cifar10_base_kw_simp%%ind5874_tar6_eps0.03,cifar10,err,19.07
LP^snc,cifar10_base_kw_simp%%ind5906_tar9_eps0.01,cifar10,err,17.0
LP^snc,cifar10_base_kw_simp%%ind5962_tar9_eps0.06,cifar10,err,17.29
LP^snc,cifar10_base_kw_simp%%ind6084_tar5_eps0.01,cifar10,err,14.21
LP^snc,cifar10_base_kw_simp%%ind6129_tar2_eps0.12,cifar10,err,14.32
LP^snc,cifar10_base_kw_simp%%ind6174_tar7_eps0.15,cifar10,err,15.21
LP^snc,cifar10_base_kw_simp%%ind6218_tar6_eps0.03,cifar10,err,17.09
LP^snc,cifar10_base_kw_simp%%ind6364_tar9_eps0.15,cifar10,err,12.95
LP^snc,cifar10_base_kw_simp%%ind637_tar0_eps0.15,cifar10,err,16.89
LP^snc,cifar10_base_kw_simp%%ind6451_tar3_eps0.01,cifar10,err,14.91
LP^snc,cifar10_base_kw_simp%%ind6484_tar0_eps0.06,cifar10,err,16.74
LP^snc,cifar10_base_kw_simp%%ind6496_tar8_eps0.12,cifar10,err,16.85
LP^snc,cifar10_base_kw_simp%%ind6499_tar5_eps0.03,cifar10,err,14.93
LP^snc,cifar10_base_kw_simp%%ind6579_tar3_eps0.06,cifar10,err,16.66
LP^snc,cifar10_base_kw_simp%%ind6765_tar7_eps0.15,cifar10,err,15.59
LP^snc,cifar10_base_kw_simp%%ind6799_tar1_eps0.12,cifar10,err,15.82
LP^snc,cifar10_base_kw_simp%%ind681_tar7_eps0.09,cifar10,err,14.6
LP^snc,cifar10_base_kw_simp%%ind7154_tar2_eps0.09,cifar10,err,13.86
LP^snc,cifar10_base_kw_simp%%ind7173_tar8_eps0.03,cifar10,err,16.72
LP^snc,cifar10_base_kw_simp%%ind727_tar1_eps0.09,cifar10,err,19.35
LP^snc,cifar10_base_kw_simp%%ind7341_tar0_eps0.06,cifar10,err,13.05
LP^snc,cifar10_base_kw_simp%%ind7371_tar4_eps0.09,cifar10,err,12.71
LP^snc,cifar10_base_kw_simp%%ind7656_tar9_eps0.09,cifar10,err,13.31
LP^snc,cifar10_base_kw_simp%%ind7672_tar0_eps0.06,cifar10,err,19.17
LP^snc,cifar10_base_kw_simp%%ind7986_tar5_eps0.03,cifar10,err,11.85
LP^snc,cifar10_base_kw_simp%%ind8209_tar1_eps0.06,cifar10,err,15.02
LP^snc,cifar10_base_kw_simp%%ind8225_tar3_eps0.01,cifar10,err,16.09
LP^snc,cifar10_base_kw_simp%%ind8477_tar0_eps0.06,cifar10,err,16.33
LP^snc,cifar10_base_kw_simp%%ind8778_tar6_eps0.03,cifar10,err,14.92
LP^snc,cifar10_base_kw_simp%%ind8783_tar5_eps0.15,cifar10,err,14.98
LP^snc,cifar10_base_kw_simp%%ind898_tar9_eps0.01,cifar10,err,13.84
LP^snc,cifar10_base_kw_simp%%ind9081_tar2_eps0.12,cifar10,err,18.54
LP^snc,cifar10_base_kw_simp%%ind9226_tar6_eps0.09,cifar10,err,13.83
LP^snc,cifar10_base_kw_simp%%ind9266_tar2_eps0.09,cifar10,err,17.65
LP^snc,cifar10_base_kw_simp%%ind9394_tar6_eps0.01,cifar10,err,16.54
LP^snc,cifar10_base_kw_simp%%ind9603_tar3_eps0.03,cifar10,err,17.46
LP^snc,cifar10_base_kw_simp%%ind9765_tar6_eps0.15,cifar10,err,18.33
LP^snc,cifar10_base_kw_simp%%ind9777_tar6_eps0.12,cifar10,err,17.28
LP^snc,cifar10_deep_kw_simp%%ind1034_tar7_eps0.01,cifar10,err,18.15
LP^snc,cifar10_deep_kw_simp%%ind1243_tar1_eps0.06,cifar10,err,17.59
LP^snc,cifar10_deep_kw_simp%%ind1342_tar4_eps0.03,cifar10,err,15.16
LP^snc,cifar10_deep_kw_simp%%ind1381_tar5_eps0.09,cifar10,err,17.03
LP^snc,cifar10_deep_kw_simp%%ind1399_tar0_eps0.09,cifar10,err,15.89
LP^snc,cifar10_deep_kw_simp%%ind1409_tar7_eps0.09,cifar10,err,14.9
LP^snc,cifar10_deep_kw_simp%%ind1464_tar4_eps0.12,cifar10,err,15.07
LP^snc,cifar10_deep_kw_simp%%ind1487_tar0_eps0.01,cifar10,err,15.83
LP^snc,cifar10_deep_kw_simp%%ind1617_tar7_eps0.15,cifar10,err,19.23
LP^snc,cifar10_deep_kw_simp%%ind1643_tar7_eps0.12,cifar10,err,16.58
LP^snc,cifar10_deep_kw_simp%%ind1860_tar6_eps0.01,cifar10,err,16.86
LP^snc,cifar10_deep_kw_simp%%ind2055_tar6_eps0.09,cifar10,err,18.88
LP^snc,cifar10_deep_kw_simp%%ind2423_tar7_eps0.09,cifar10,err,14.92
LP^snc,cifar10_deep_kw_simp%%ind2573_tar0_eps0.15,cifar10,err,17.65
LP^snc,cifar10_deep_kw_simp%%ind2713_tar9_eps0.12,cifar10,err,17.94
LP^snc,cifar10_deep_kw_simp%%ind2746_tar6_eps0.15,cifar10,err,16.69
LP^snc,cifar10_deep_kw_simp%%ind2911_tar3_eps0.12,cifar10,err,23.21
LP^snc,cifar10_deep_kw_simp%%ind2970_tar0_eps0.06,cifar10,err,20.14
LP^snc,cifar10_deep_kw_simp%%ind3039_tar7_eps0.09,cifar10,err,16.86
LP^snc,cifar10_deep_kw_simp%%ind3105_tar9_eps0.03,cifar10,err,19.0
LP^snc,cifar10_deep_kw_simp%%ind3154_tar8_eps0.01,cifar10,err,18.83
LP^snc,cifar10_deep_kw_simp%%ind3447_tar3_eps0.06,cifar10,err,17.1
LP^snc,cifar10_deep_kw_simp%%ind4004_tar7_eps0.03,cifar10,err,16.19
LP^snc,cifar10_deep_kw_simp%%ind4340_tar2_eps0.12,cifar10,err,18.83
LP^snc,cifar10_deep_kw_simp%%ind4351_tar3_eps0.15,cifar10,err,18.81
LP^snc,cifar10_deep_kw_simp%%ind4378_tar9_eps0.06,cifar10,err,16.28
LP^snc,cifar10_deep_kw_simp%%ind4532_tar2_eps0.06,cifar10,err,18.77
LP^snc,cifar10_deep_kw_simp%%ind4550_tar7_eps0.06,cifar10,err,15.04
LP^snc,cifar10_deep_kw_simp%%ind4757_tar3_eps0.12,cifar10,err,16.05
LP^snc,cifar10_deep_kw_simp%%ind4973_tar8_eps0.03,cifar10,err,16.57
LP^snc,cifar10_deep_kw_simp%%ind4985_tar2_eps0.03,cifar10,err,18.16
LP^snc,cifar10_deep_kw_simp%%ind5209_tar0_eps0.12,cifar10,err,17.33
LP^snc,cifar10_deep_kw_simp%%ind5242_tar4_eps0.09,cifar10,err,15.67
LP^snc,cifar10_deep_kw_simp%%ind5433_tar4_eps0.03,cifar10,to,3600.03
LP^snc,cifar10_deep_kw_simp%%ind5455_tar6_eps0.15,cifar10,err,16.79
LP^snc,cifar10_deep_kw_simp%%ind5619_tar4_eps0.15,cifar10,err,15.88
LP^snc,cifar10_deep_kw_simp%%ind5886_tar0_eps0.01,cifar10,err,20.05
LP^snc,cifar10_deep_kw_simp%%ind5897_tar3_eps0.06,cifar10,err,19.17
LP^snc,cifar10_deep_kw_simp%%ind600_tar7_eps0.01,cifar10,err,19.47
LP^snc,cifar10_deep_kw_simp%%ind6072_tar1_eps0.15,cifar10,err,16.22
LP^snc,cifar10_deep_kw_simp%%ind6110_tar2_eps0.03,cifar10,err,16.8
LP^snc,cifar10_deep_kw_simp%%ind6177_tar1_eps0.09,cifar10,err,17.78
LP^snc,cifar10_deep_kw_simp%%ind618_tar3_eps0.03,cifar10,err,20.29
LP^snc,cifar10_deep_kw_simp%%ind6265_tar1_eps0.09,cifar10,err,21.18
LP^snc,cifar10_deep_kw_simp%%ind6310_tar7_eps0.03,cifar10,err,16.95
LP^snc,cifar10_deep_kw_simp%%ind6444_tar2_eps0.12,cifar10,err,18.41
LP^snc,cifar10_deep_kw_simp%%ind6545_tar0_eps0.01,cifar10,err,15.79
LP^snc,cifar10_deep_kw_simp%%ind6560_tar5_eps0.12,cifar10,err,17.69
LP^snc,cifar10_deep_kw_simp%%ind6598_tar3_eps0.09,cifar10,err,16.58
LP^snc,cifar10_deep_kw_simp%%ind6633_tar1_eps0.06,cifar10,err,16.14
LP^snc,cifar10_deep_kw_simp%%ind6637_tar4_eps0.15,cifar10,err,19.16
LP^snc,cifar10_deep_kw_simp%%ind6731_tar8_eps0.12,cifar10,err,21.19
LP^snc,cifar10_deep_kw_simp%%ind6734_tar9_eps0.03,cifar10,err,17.49
LP^snc,cifar10_deep_kw_simp%%ind6755_tar4_eps0.01,cifar10,err,16.43
LP^snc,cifar10_deep_kw_simp%%ind7047_tar9_eps0.01,cifar10,err,26.21
LP^snc,cifar10_deep_kw_simp%%ind7128_tar2_eps0.15,cifar10,err,16.86
LP^snc,cifar10_deep_kw_simp%%ind7305_tar9_eps0.01,cifar10,err,17.17
LP^snc,cifar10_deep_kw_simp%%ind7429_tar9_eps0.03,cifar10,err,18.11
LP^snc,cifar10_deep_kw_simp%%ind7460_tar9_eps0.12,cifar10,err,18.07
LP^snc,cifar10_deep_kw_simp%%ind7526_tar2_eps0.09,cifar10,err,20.59
LP^snc,cifar10_deep_kw_simp%%ind7534_tar2_eps0.06,cifar10,err,21.44
LP^snc,cifar10_deep_kw_simp%%ind7535_tar0_eps0.09,cifar10,err,16.38
LP^snc,cifar10_deep_kw_simp%%ind7865_tar8_eps0.06,cifar10,err,15.72
LP^snc,cifar10_deep_kw_simp%%ind7884_tar1_eps0.03,cifar10,err,17.01
LP^snc,cifar10_deep_kw_simp%%ind795_tar8_eps0.06,cifar10,err,17.81
LP^snc,cifar10_deep_kw_simp%%ind8024_tar2_eps0.01,cifar10,err,16.86
LP^snc,cifar10_deep_kw_simp%%ind8147_tar8_eps0.01,cifar10,err,17.37
LP^snc,cifar10_deep_kw_simp%%ind8163_tar8_eps0.15,cifar10,err,18.48
LP^snc,cifar10_deep_kw_simp%%ind8171_tar7_eps0.15,cifar10,err,15.71
LP^snc,cifar10_deep_kw_simp%%ind8207_tar6_eps0.15,cifar10,err,19.04
LP^snc,cifar10_deep_kw_simp%%ind8392_tar4_eps0.01,cifar10,err,20.57
LP^snc,cifar10_deep_kw_simp%%ind8439_tar4_eps0.15,cifar10,err,15.47
LP^snc,cifar10_deep_kw_simp%%ind8482_tar0_eps0.12,cifar10,err,19.96
LP^snc,cifar10_deep_kw_simp%%ind8654_tar8_eps0.12,cifar10,err,15.75
LP^snc,cifar10_deep_kw_simp%%ind8773_tar1_eps0.09,cifar10,err,20.45
LP^snc,cifar10_deep_kw_simp%%ind8812_tar2_eps0.06,cifar10,err,15.06
LP^snc,cifar10_deep_kw_simp%%ind9004_tar0_eps0.01,cifar10,err,15.82
LP^snc,cifar10_deep_kw_simp%%ind9028_tar2_eps0.15,cifar10,err,18.45
LP^snc,cifar10_deep_kw_simp%%ind9266_tar5_eps0.03,cifar10,err,14.98
LP^snc,cifar10_deep_kw_simp%%ind9273_tar2_eps0.09,cifar10,err,15.53
LP^snc,cifar10_deep_kw_simp%%ind9311_tar0_eps0.01,cifar10,err,15.92
LP^snc,cifar10_deep_kw_simp%%ind9405_tar2_eps0.12,cifar10,err,17.81
LP^snc,cifar10_deep_kw_simp%%ind9691_tar0_eps0.06,cifar10,err,16.68
LP^snc,cifar10_deep_kw_simp%%ind9734_tar1_eps0.09,cifar10,err,18.2
LP^snc,cifar10_deep_kw_simp%%ind9767_tar3_eps0.06,cifar10,err,18.47
LP^snc,cifar10_deep_kw_simp%%ind977_tar1_eps0.15,cifar10,err,18.37
LP^snc,cifar10_deep_kw_simp%%ind9827_tar8_eps0.06,cifar10,to,3600.02
LP^snc,cifar10_deep_kw_simp%%ind9856_tar1_eps0.03,cifar10,to,3600.05
LP^snc,cifar10_deep_kw_simp%%ind9918_tar1_eps0.03,cifar10,to,3600.09
LP^snc,cifar10_deep_kw_simp%%ind9968_tar8_eps0.12,cifar10,to,3600.1
LP^snc,cifar10_wide_kw_simp%%ind1129_tar1_eps0.15,cifar10,to,3600.09
LP^snc,cifar10_wide_kw_simp%%ind1176_tar3_eps0.15,cifar10,to,3600.1
LP^snc,cifar10_wide_kw_simp%%ind1190_tar4_eps0.03,cifar10,unsat,41.48
LP^snc,cifar10_wide_kw_simp%%ind1209_tar4_eps0.01,cifar10,unsat,41.26
LP^snc,cifar10_wide_kw_simp%%ind1486_tar0_eps0.01,cifar10,unsat,41.02
LP^snc,cifar10_wide_kw_simp%%ind1525_tar9_eps0.09,cifar10,to,3600.07
LP^snc,cifar10_wide_kw_simp%%ind1546_tar9_eps0.12,cifar10,to,3600.1
LP^snc,cifar10_wide_kw_simp%%ind1574_tar6_eps0.06,cifar10,to,3600.09
LP^snc,cifar10_wide_kw_simp%%ind1665_tar2_eps0.03,cifar10,to,3600.09
LP^snc,cifar10_wide_kw_simp%%ind1832_tar3_eps0.09,cifar10,to,3600.07
LP^snc,cifar10_wide_kw_simp%%ind1925_tar3_eps0.06,cifar10,to,3600.09
LP^snc,cifar10_wide_kw_simp%%ind2009_tar0_eps0.01,cifar10,unsat,38.04
LP^snc,cifar10_wide_kw_simp%%ind2144_tar7_eps0.03,cifar10,unsat,47.37
LP^snc,cifar10_wide_kw_simp%%ind2159_tar0_eps0.06,cifar10,to,3600.03
LP^snc,cifar10_wide_kw_simp%%ind232_tar2_eps0.01,cifar10,unsat,44.16
LP^snc,cifar10_wide_kw_simp%%ind2447_tar1_eps0.01,cifar10,to,3600.05
LP^snc,cifar10_wide_kw_simp%%ind2685_tar4_eps0.03,cifar10,to,3600.1
LP^snc,cifar10_wide_kw_simp%%ind2702_tar5_eps0.15,cifar10,to,3600.1
LP^snc,cifar10_wide_kw_simp%%ind2813_tar5_eps0.06,cifar10,to,3600.05
LP^snc,cifar10_wide_kw_simp%%ind2942_tar7_eps0.03,cifar10,unsat,41.31
LP^snc,cifar10_wide_kw_simp%%ind2955_tar8_eps0.12,cifar10,to,3600.05
LP^snc,cifar10_wide_kw_simp%%ind3197_tar4_eps0.01,cifar10,to,3600.1
LP^snc,cifar10_wide_kw_simp%%ind3485_tar4_eps0.12,cifar10,to,3600.11
LP^snc,cifar10_wide_kw_simp%%ind3551_tar6_eps0.12,cifar10,to,3600.04
LP^snc,cifar10_wide_kw_simp%%ind3573_tar4_eps0.15,cifar10,to,3600.1
LP^snc,cifar10_wide_kw_simp%%ind3581_tar1_eps0.03,cifar10,to,3600.05
LP^snc,cifar10_wide_kw_simp%%ind3694_tar4_eps0.09,cifar10,to,3600.05
LP^snc,cifar10_wide_kw_simp%%ind378_tar3_eps0.03,cifar10,to,3600.07
LP^snc,cifar10_wide_kw_simp%%ind388_tar8_eps0.01,cifar10,unsat,42.11
LP^snc,cifar10_wide_kw_simp%%ind3914_tar8_eps0.03,cifar10,unsat,45.87
LP^snc,cifar10_wide_kw_simp%%ind4163_tar1_eps0.09,cifar10,to,3600.04
LP^snc,cifar10_wide_kw_simp%%ind4381_tar8_eps0.06,cifar10,to,3600.07
LP^snc,cifar10_wide_kw_simp%%ind4513_tar7_eps0.15,cifar10,to,3600.11
LP^snc,cifar10_wide_kw_simp%%ind4579_tar1_eps0.03,cifar10,to,3600.12
LP^snc,cifar10_wide_kw_simp%%ind4625_tar1_eps0.15,cifar10,to,3600.05
LP^snc,cifar10_wide_kw_simp%%ind4762_tar4_eps0.12,cifar10,to,3600.11
LP^snc,cifar10_wide_kw_simp%%ind5055_tar1_eps0.06,cifar10,to,3600.07
LP^snc,cifar10_wide_kw_simp%%ind5064_tar3_eps0.09,cifar10,to,3600.06
LP^snc,cifar10_wide_kw_simp%%ind5096_tar6_eps0.12,cifar10,to,3600.03
LP^snc,cifar10_wide_kw_simp%%ind5203_tar0_eps0.01,cifar10,unsat,44.19
LP^snc,cifar10_wide_kw_simp%%ind5226_tar9_eps0.06,cifar10,to,3600.03
LP^snc,cifar10_wide_kw_simp%%ind5430_tar2_eps0.06,cifar10,to,3600.09
LP^snc,cifar10_wide_kw_simp%%ind5490_tar5_eps0.12,cifar10,to,3600.03
LP^snc,cifar10_wide_kw_simp%%ind5559_tar0_eps0.09,cifar10,to,3600.08
LP^snc,cifar10_wide_kw_simp%%ind5625_tar6_eps0.09,cifar10,to,3600.05
LP^snc,cifar10_wide_kw_simp%%ind5699_tar2_eps0.15,cifar10,to,3600.08
LP^snc,cifar10_wide_kw_simp%%ind5733_tar7_eps0.06,cifar10,to,3600.07
LP^snc,cifar10_wide_kw_simp%%ind585_tar1_eps0.15,cifar10,to,3600.08
LP^snc,cifar10_wide_kw_simp%%ind6009_tar1_eps0.06,cifar10,to,3600.04
LP^snc,cifar10_wide_kw_simp%%ind6122_tar3_eps0.15,cifar10,to,3600.1
LP^snc,cifar10_wide_kw_simp%%ind6434_tar6_eps0.15,cifar10,to,3600.08
LP^snc,cifar10_wide_kw_simp%%ind6486_tar5_eps0.15,cifar10,to,3600.05
LP^snc,cifar10_wide_kw_simp%%ind6504_tar4_eps0.12,cifar10,to,3600.04
LP^snc,cifar10_wide_kw_simp%%ind654_tar1_eps0.12,cifar10,to,3600.06
LP^snc,cifar10_wide_kw_simp%%ind6569_tar5_eps0.03,cifar10,to,3600.05
LP^snc,cifar10_wide_kw_simp%%ind6620_tar0_eps0.01,cifar10,unsat,39.02
LP^snc,cifar10_wide_kw_simp%%ind675_tar4_eps0.15,cifar10,to,3600.09
LP^snc,cifar10_wide_kw_simp%%ind7009_tar2_eps0.01,cifar10,unsat,42.83
LP^snc,cifar10_wide_kw_simp%%ind716_tar7_eps0.09,cifar10,to,3600.04
LP^snc,cifar10_wide_kw_simp%%ind7335_tar2_eps0.09,cifar10,to,3600.06
LP^snc,cifar10_wide_kw_simp%%ind7382_tar5_eps0.09,cifar10,to,3600.09
LP^snc,cifar10_wide_kw_simp%%ind7522_tar3_eps0.03,cifar10,to,3600.07
LP^snc,cifar10_wide_kw_simp%%ind7558_tar3_eps0.01,cifar10,unsat,52.89
LP^snc,cifar10_wide_kw_simp%%ind7656_tar2_eps0.12,cifar10,to,3600.04
LP^snc,cifar10_wide_kw_simp%%ind7876_tar7_eps0.12,cifar10,to,3600.09
LP^snc,cifar10_wide_kw_simp%%ind7964_tar7_eps0.01,cifar10,unsat,41.72
LP^snc,cifar10_wide_kw_simp%%ind8050_tar3_eps0.03,cifar10,to,3600.1
LP^snc,cifar10_wide_kw_simp%%ind8164_tar2_eps0.09,cifar10,to,3600.11
LP^snc,cifar10_wide_kw_simp%%ind8280_tar7_eps0.06,cifar10,to,3600.03
LP^snc,cifar10_wide_kw_simp%%ind8575_tar4_eps0.15,cifar10,to,3600.09
LP^snc,cifar10_wide_kw_simp%%ind8766_tar0_eps0.01,cifar10,unsat,38.95
LP^snc,cifar10_wide_kw_simp%%ind8771_tar4_eps0.01,cifar10,unsat,47.95
LP^snc,cifar10_wide_kw_simp%%ind8792_tar7_eps0.09,cifar10,to,3600.03
LP^snc,cifar10_wide_kw_simp%%ind8857_tar1_eps0.12,cifar10,to,3600.08
LP^snc,cifar10_wide_kw_simp%%ind8951_tar6_eps0.06,cifar10,to,3600.09
LP^snc,cifar10_wide_kw_simp%%ind8951_tar7_eps0.12,cifar10,to,3600.09
LP^snc,cifar10_wide_kw_simp%%ind9004_tar3_eps0.09,cifar10,to,3600.1
LP^snc,cifar10_wide_kw_simp%%ind9032_tar0_eps0.06,cifar10,to,3600.1
LP^snc,cifar10_wide_kw_simp%%ind9080_tar7_eps0.15,cifar10,to,3600.11
LP^snc,cifar10_wide_kw_simp%%ind9163_tar1_eps0.01,cifar10,unsat,40.11
LP^snc,cifar10_wide_kw_simp%%ind9212_tar1_eps0.03,cifar10,to,3600.03
LP^snc,cifar10_wide_kw_simp%%ind9321_tar7_eps0.06,cifar10,to,3600.08
LP^snc,cifar10_wide_kw_simp%%ind9341_tar6_eps0.03,cifar10,to,3600.05
LP^snc,cifar10_wide_kw_simp%%ind943_tar7_eps0.09,cifar10,to,3600.09
LP^snc,cifar10_wide_kw_simp%%ind9465_tar7_eps0.03,cifar10,to,3600.03
LP^snc,cifar10_wide_kw_simp%%ind9502_tar3_eps0.06,cifar10,to,3600.08
LP^snc,cifar10_wide_kw_simp%%ind9513_tar1_eps0.09,cifar10,to,3600.08
LP^snc,cifar10_wide_kw_simp%%ind954_tar3_eps0.15,cifar10,to,3600.09
LP^snc,cifar10_wide_kw_simp%%ind9640_tar1_eps0.12,cifar10,to,3600.11
LP^snc,cifar10_wide_kw_simp%%ind9696_tar4_eps0.12,cifar10,to,3600.07
LP^snc,32x16_688%%ind10115_eps0.06_delta2.0,taxi,sat,14.87
LP^snc,32x16_688%%ind1047_eps0.03_delta2.0,taxi,to,3600.09
LP^snc,32x16_688%%ind10672_eps0.03_delta6.0,taxi,to,3600.1
LP^snc,32x16_688%%ind11023_eps0.03_delta2.0,taxi,sat,23.27
LP^snc,32x16_688%%ind11525_eps0.01_delta2.0,taxi,sat,9.82
LP^snc,32x16_688%%ind11568_eps0.06_delta6.0,taxi,to,3600.06
LP^snc,32x16_688%%ind11783_eps0.06_delta6.0,taxi,sat,14.98
LP^snc,32x16_688%%ind12346_eps0.06_delta2.0,taxi,sat,17.74
LP^snc,32x16_688%%ind12443_eps0.06_delta6.0,taxi,sat,42.87
LP^snc,32x16_688%%ind13085_eps0.03_delta2.0,taxi,sat,12.73
LP^snc,32x16_688%%ind13371_eps0.03_delta6.0,taxi,to,3600.08
LP^snc,32x16_688%%ind13415_eps0.01_delta2.0,taxi,sat,6.7
LP^snc,32x16_688%%ind13672_eps0.01_delta2.0,taxi,sat,8.52
LP^snc,32x16_688%%ind13849_eps0.06_delta2.0,taxi,sat,22.35
LP^snc,32x16_688%%ind14137_eps0.03_delta6.0,taxi,sat,3573.69
LP^snc,32x16_688%%ind14491_eps0.03_delta2.0,taxi,sat,11.49
LP^snc,32x16_688%%ind14529_eps0.03_delta2.0,taxi,sat,13.29
LP^snc,32x16_688%%ind15530_eps0.03_delta2.0,taxi,sat,38.89
LP^snc,32x16_688%%ind15670_eps0.01_delta6.0,taxi,to,3600.1
LP^snc,32x16_688%%ind1575_eps0.01_delta6.0,taxi,to,3600.03
LP^snc,32x16_688%%ind15925_eps0.01_delta6.0,taxi,to,3600.06
LP^snc,32x16_688%%ind15991_eps0.01_delta6.0,taxi,to,3600.05
LP^snc,32x16_688%%ind1607_eps0.03_delta6.0,taxi,to,3600.1
LP^snc,32x16_688%%ind1624_eps0.01_delta2.0,taxi,sat,17.03
LP^snc,32x16_688%%ind16643_eps0.01_delta2.0,taxi,sat,6.12
LP^snc,32x16_688%%ind17335_eps0.06_delta6.0,taxi,sat,31.02
LP^snc,32x16_688%%ind17512_eps0.06_delta2.0,taxi,sat,16.53
LP^snc,32x16_688%%ind17556_eps0.06_delta2.0,taxi,sat,19.07
LP^snc,32x16_688%%ind17730_eps0.03_delta6.0,taxi,to,3600.08
LP^snc,32x16_688%%ind17956_eps0.01_delta6.0,taxi,unsat,3.98
LP^snc,32x16_688%%ind18002_eps0.06_delta6.0,taxi,to,3600.11
LP^snc,32x16_688%%ind18116_eps0.03_delta2.0,taxi,sat,12.18
LP^snc,32x16_688%%ind1814_eps0.01_delta6.0,taxi,unsat,5.15
LP^snc,32x16_688%%ind18309_eps0.06_delta2.0,taxi,sat,12.41
LP^snc,32x16_688%%ind18527_eps0.06_delta2.0,taxi,sat,13.62
LP^snc,32x16_688%%ind18550_eps0.01_delta2.0,taxi,sat,7.46
LP^snc,32x16_688%%ind18791_eps0.01_delta6.0,taxi,unsat,5.61
LP^snc,32x16_688%%ind18827_eps0.01_delta2.0,taxi,to,3600.12
LP^snc,32x16_688%%ind1898_eps0.06_delta2.0,taxi,sat,14.92
LP^snc,32x16_688%%ind19117_eps0.01_delta2.0,taxi,sat,267.99
LP^snc,32x16_688%%ind19134_eps0.01_delta2.0,taxi,sat,7.42
LP^snc,32x16_688%%ind1920_eps0.01_delta6.0,taxi,unsat,6.03
LP^snc,32x16_688%%ind19247_eps0.06_delta6.0,taxi,sat,121.26
LP^snc,32x16_688%%ind19276_eps0.06_delta6.0,taxi,to,3600.07
LP^snc,32x16_688%%ind19558_eps0.06_delta6.0,taxi,sat,82.69
LP^snc,32x16_688%%ind19734_eps0.01_delta6.0,taxi,to,3600.02
LP^snc,32x16_688%%ind19765_eps0.03_delta2.0,taxi,sat,19.08
LP^snc,32x16_688%%ind19930_eps0.03_delta6.0,taxi,to,3600.12
LP^snc,32x16_688%%ind2273_eps0.03_delta6.0,taxi,to,3600.06
LP^snc,32x16_688%%ind230_eps0.01_delta2.0,taxi,sat,9.96
LP^snc,32x16_688%%ind2810_eps0.06_delta2.0,taxi,sat,16.27
LP^snc,32x16_688%%ind295_eps0.01_delta6.0,taxi,unsat,4.37
LP^snc,32x16_688%%ind3148_eps0.01_delta2.0,taxi,sat,6.82
LP^snc,32x16_688%%ind3297_eps0.01_delta6.0,taxi,to,3600.11
LP^snc,32x16_688%%ind332_eps0.03_delta2.0,taxi,sat,11.42
LP^snc,32x16_688%%ind3570_eps0.03_delta2.0,taxi,sat,12.89
LP^snc,32x16_688%%ind3798_eps0.06_delta2.0,taxi,sat,18.21
LP^snc,32x16_688%%ind3907_eps0.06_delta2.0,taxi,sat,16.86
LP^snc,32x16_688%%ind405_eps0.03_delta2.0,taxi,sat,12.51
LP^snc,32x16_688%%ind4530_eps0.03_delta6.0,taxi,to,3600.04
LP^snc,32x16_688%%ind4623_eps0.01_delta2.0,taxi,sat,9.79
LP^snc,32x16_688%%ind4981_eps0.01_delta2.0,taxi,sat,9.3
LP^snc,32x16_688%%ind5228_eps0.01_delta2.0,taxi,sat,12.96
LP^snc,32x16_688%%ind5306_eps0.01_delta2.0,taxi,to,3600.07
LP^snc,32x16_688%%ind5478_eps0.01_delta6.0,taxi,to,3600.06
LP^snc,32x16_688%%ind5853_eps0.06_delta2.0,taxi,sat,14.32
LP^snc,32x16_688%%ind6279_eps0.06_delta2.0,taxi,sat,24.82
LP^snc,32x16_688%%ind6575_eps0.03_delta6.0,taxi,to,3600.09
LP^snc,32x16_688%%ind6611_eps0.06_delta6.0,taxi,sat,40.43
LP^snc,32x16_688%%ind7096_eps0.06_delta6.0,taxi,to,3600.07
LP^snc,32x16_688%%ind7394_eps0.03_delta2.0,taxi,sat,20.28
LP^snc,32x16_688%%ind7411_eps0.01_delta6.0,taxi,to,3600.1
LP^snc,32x16_688%%ind7421_eps0.03_delta6.0,taxi,to,3600.1
LP^snc,32x16_688%%ind7483_eps0.06_delta6.0,taxi,sat,24.16
LP^snc,32x16_688%%ind7564_eps0.06_delta6.0,taxi,sat,29.54
LP^snc,32x16_688%%ind7586_eps0.03_delta6.0,taxi,to,3600.02
LP^snc,32x16_688%%ind7742_eps0.03_delta6.0,taxi,to,3600.1
LP^snc,32x16_688%%ind776_eps0.06_delta2.0,taxi,sat,16.87
LP^snc,32x16_688%%ind7818_eps0.01_delta6.0,taxi,to,3600.12
LP^snc,32x16_688%%ind786_eps0.06_delta6.0,taxi,sat,36.61
LP^snc,32x16_688%%ind7979_eps0.03_delta6.0,taxi,to,3600.04
LP^snc,32x16_688%%ind8021_eps0.06_delta6.0,taxi,sat,80.15
LP^snc,32x16_688%%ind825_eps0.06_delta2.0,taxi,sat,15.75
LP^snc,32x16_688%%ind8264_eps0.03_delta6.0,taxi,to,3600.03
LP^snc,32x16_688%%ind916_eps0.03_delta6.0,taxi,to,3600.02
LP^snc,32x16_688%%ind9317_eps0.01_delta6.0,taxi,unsat,4.52
LP^snc,32x16_688%%ind9338_eps0.06_delta6.0,taxi,sat,114.0
LP^snc,32x16_688%%ind9435_eps0.03_delta2.0,taxi,sat,32.03
LP^snc,32x16_688%%ind9507_eps0.03_delta2.0,taxi,sat,12.32
LP^snc,32x16_688%%ind9845_eps0.03_delta2.0,taxi,sat,12.07
LP^snc,64x32_2752%%ind10334_eps0.03_delta6.0,taxi,sat,579.68
LP^snc,64x32_2752%%ind10496_eps0.06_delta2.0,taxi,sat,922.78
LP^snc,64x32_2752%%ind10594_eps0.01_delta6.0,taxi,to,3600.08
LP^snc,64x32_2752%%ind10858_eps0.01_delta2.0,taxi,sat,754.08
LP^snc,64x32_2752%%ind10915_eps0.06_delta2.0,taxi,sat,3099.88
LP^snc,64x32_2752%%ind10996_eps0.01_delta2.0,taxi,sat,199.01
LP^snc,64x32_2752%%ind11084_eps0.06_delta2.0,taxi,to,3600.07
LP^snc,64x32_2752%%ind11190_eps0.01_delta2.0,taxi,to,3600.07
LP^snc,64x32_2752%%ind11754_eps0.06_delta2.0,taxi,sat,874.43
LP^snc,64x32_2752%%ind12362_eps0.06_delta6.0,taxi,to,3600.04
LP^snc,64x32_2752%%ind12374_eps0.06_delta2.0,taxi,sat,769.05
LP^snc,64x32_2752%%ind12443_eps0.01_delta2.0,taxi,to,3600.1
LP^snc,64x32_2752%%ind12617_eps0.03_delta2.0,taxi,sat,526.41
LP^snc,64x32_2752%%ind12618_eps0.06_delta6.0,taxi,sat,3586.9
LP^snc,64x32_2752%%ind12763_eps0.01_delta6.0,taxi,to,3600.06
LP^snc,64x32_2752%%ind12943_eps0.03_delta2.0,taxi,sat,581.08
LP^snc,64x32_2752%%ind13342_eps0.01_delta6.0,taxi,to,3600.02
LP^snc,64x32_2752%%ind13406_eps0.06_delta6.0,taxi,sat,1015.22
LP^snc,64x32_2752%%ind13435_eps0.01_delta6.0,taxi,to,3600.05
LP^snc,64x32_2752%%ind13531_eps0.03_delta6.0,taxi,sat,602.33
LP^snc,64x32_2752%%ind13817_eps0.01_delta6.0,taxi,to,3600.1
LP^snc,64x32_2752%%ind1431_eps0.01_delta2.0,taxi,sat,173.46
LP^snc,64x32_2752%%ind14653_eps0.03_delta2.0,taxi,sat,470.86
LP^snc,64x32_2752%%ind150_eps0.06_delta2.0,taxi,sat,1286.23
LP^snc,64x32_2752%%ind15183_eps0.06_delta6.0,taxi,sat,1085.3
LP^snc,64x32_2752%%ind15227_eps0.03_delta6.0,taxi,to,3600.06
LP^snc,64x32_2752%%ind16042_eps0.06_delta6.0,taxi,sat,1107.99
LP^snc,64x32_2752%%ind1612_eps0.03_delta6.0,taxi,sat,581.84
LP^snc,64x32_2752%%ind16217_eps0.06_delta6.0,taxi,sat,1550.97
LP^snc,64x32_2752%%ind16242_eps0.03_delta2.0,taxi,sat,394.54
LP^snc,64x32_2752%%ind1627_eps0.01_delta6.0,taxi,sat,213.12
LP^snc,64x32_2752%%ind16368_eps0.03_delta2.0,taxi,to,3600.04
LP^snc,64x32_2752%%ind16667_eps0.06_delta6.0,taxi,to,3600.06
LP^snc,64x32_2752%%ind17035_eps0.03_delta2.0,taxi,sat,533.03
LP^snc,64x32_2752%%ind1713_eps0.03_delta2.0,taxi,sat,706.22
LP^snc,64x32_2752%%ind17409_eps0.06_delta2.0,taxi,sat,1679.97
LP^snc,64x32_2752%%ind17410_eps0.01_delta2.0,taxi,sat,226.38
LP^snc,64x32_2752%%ind1742_eps0.03_delta6.0,taxi,sat,1154.7
LP^snc,64x32_2752%%ind17877_eps0.03_delta2.0,taxi,sat,551.58
LP^snc,64x32_2752%%ind1796_eps0.01_delta6.0,taxi,to,3600.08
LP^snc,64x32_2752%%ind17970_eps0.06_delta6.0,taxi,sat,1195.81
LP^snc,64x32_2752%%ind18050_eps0.03_delta2.0,taxi,sat,562.69
LP^snc,64x32_2752%%ind18087_eps0.06_delta6.0,taxi,sat,1139.37
LP^snc,64x32_2752%%ind18159_eps0.06_delta6.0,taxi,sat,1136.88
LP^snc,64x32_2752%%ind18223_eps0.03_delta2.0,taxi,sat,682.68
LP^snc,64x32_2752%%ind18419_eps0.03_delta2.0,taxi,sat,546.89
LP^snc,64x32_2752%%ind18605_eps0.01_delta2.0,taxi,to,3600.11
LP^snc,64x32_2752%%ind1869_eps0.01_delta6.0,taxi,to,3600.08
LP^snc,64x32_2752%%ind19311_eps0.03_delta6.0,taxi,sat,987.93
LP^snc,64x32_2752%%ind19344_eps0.01_delta2.0,taxi,to,3600.08
LP^snc,64x32_2752%%ind19471_eps0.06_delta6.0,taxi,to,3600.07
LP^snc,64x32_2752%%ind19479_eps0.01_delta2.0,taxi,to,3600.03
LP^snc,64x32_2752%%ind19598_eps0.01_delta6.0,taxi,to,3600.11
LP^snc,64x32_2752%%ind19757_eps0.06_delta6.0,taxi,to,3600.06
LP^snc,64x32_2752%%ind19783_eps0.03_delta6.0,taxi,sat,615.78
LP^snc,64x32_2752%%ind2057_eps0.06_delta2.0,taxi,sat,902.06
LP^snc,64x32_2752%%ind2256_eps0.03_delta6.0,taxi,sat,538.61
LP^snc,64x32_2752%%ind2498_eps0.01_delta2.0,taxi,sat,192.47
LP^snc,64x32_2752%%ind2849_eps0.06_delta2.0,taxi,sat,840.79
LP^snc,64x32_2752%%ind299_eps0.01_delta2.0,taxi,to,3600.05
LP^snc,64x32_2752%%ind3069_eps0.03_delta6.0,taxi,sat,2389.07
LP^snc,64x32_2752%%ind332_eps0.01_delta6.0,taxi,to,3600.11
LP^snc,64x32_2752%%ind3516_eps0.03_delta6.0,taxi,sat,939.57
LP^snc,64x32_2752%%ind3526_eps0.01_delta6.0,taxi,sat,307.12
LP^snc,64x32_2752%%ind3535_eps0.01_delta6.0,taxi,to,3600.12
LP^snc,64x32_2752%%ind5210_eps0.03_delta2.0,taxi,sat,577.47
LP^snc,64x32_2752%%ind5223_eps0.06_delta2.0,taxi,sat,805.94
LP^snc,64x32_2752%%ind5291_eps0.03_delta6.0,taxi,sat,562.69
LP^snc,64x32_2752%%ind5561_eps0.03_delta6.0,taxi,to,3600.12
LP^snc,64x32_2752%%ind5598_eps0.03_delta6.0,taxi,to,3600.02
LP^snc,64x32_2752%%ind582_eps0.01_delta6.0,taxi,to,3600.04
LP^snc,64x32_2752%%ind587_eps0.06_delta6.0,taxi,to,3600.11
LP^snc,64x32_2752%%ind6178_eps0.06_delta6.0,taxi,sat,1057.9
LP^snc,64x32_2752%%ind6319_eps0.01_delta2.0,taxi,sat,227.27
LP^snc,64x32_2752%%ind6605_eps0.03_delta2.0,taxi,sat,630.99
LP^snc,64x32_2752%%ind6697_eps0.01_delta6.0,taxi,to,3600.1
LP^snc,64x32_2752%%ind7165_eps0.03_delta6.0,taxi,sat,798.34
LP^snc,64x32_2752%%ind7492_eps0.01_delta2.0,taxi,sat,200.53
LP^snc,64x32_2752%%ind7700_eps0.01_delta6.0,taxi,to,3600.07
LP^snc,64x32_2752%%ind8084_eps0.06_delta2.0,taxi,to,3600.11
LP^snc,64x32_2752%%ind8467_eps0.06_delta2.0,taxi,sat,847.44
LP^snc,64x32_2752%%ind8542_eps0.03_delta2.0,taxi,sat,599.85
LP^snc,64x32_2752%%ind8558_eps0.03_delta2.0,taxi,sat,735.79
LP^snc,64x32_2752%%ind8829_eps0.06_delta2.0,taxi,sat,1250.98
LP^snc,64x32_2752%%ind9074_eps0.06_delta2.0,taxi,sat,3275.2
LP^snc,64x32_2752%%ind9556_eps0.06_delta2.0,taxi,sat,1561.48
LP^snc,64x32_2752%%ind9559_eps0.03_delta6.0,taxi,sat,608.79
LP^snc,64x32_2752%%ind9609_eps0.06_delta6.0,taxi,sat,3138.3
LP^snc,64x32_2752%%ind9688_eps0.01_delta2.0,taxi,sat,276.23
LP^snc,64x32_2752%%ind9902_eps0.01_delta2.0,taxi,sat,224.17
LP^snc,KJ_64x32_2048%%ind10151_eps0.01_delta6.0,taxi,to,3600.12
LP^snc,KJ_64x32_2048%%ind1018_eps0.06_delta6.0,taxi,to,3600.11
LP^snc,KJ_64x32_2048%%ind10311_eps0.06_delta6.0,taxi,to,3600.05
LP^snc,KJ_64x32_2048%%ind10543_eps0.01_delta2.0,taxi,to,3600.06
LP^snc,KJ_64x32_2048%%ind10931_eps0.06_delta2.0,taxi,to,3600.07
LP^snc,KJ_64x32_2048%%ind11399_eps0.03_delta2.0,taxi,to,3600.09
LP^snc,KJ_64x32_2048%%ind11533_eps0.03_delta6.0,taxi,to,3600.1
LP^snc,KJ_64x32_2048%%ind11678_eps0.01_delta6.0,taxi,to,3600.1
LP^snc,KJ_64x32_2048%%ind12030_eps0.01_delta2.0,taxi,to,3600.03
LP^snc,KJ_64x32_2048%%ind12149_eps0.01_delta6.0,taxi,to,3600.06
LP^snc,KJ_64x32_2048%%ind12873_eps0.01_delta2.0,taxi,to,3600.06
LP^snc,KJ_64x32_2048%%ind12984_eps0.01_delta6.0,taxi,to,3600.06
LP^snc,KJ_64x32_2048%%ind13057_eps0.06_delta2.0,taxi,to,3600.11
LP^snc,KJ_64x32_2048%%ind130_eps0.03_delta2.0,taxi,to,3600.07
LP^snc,KJ_64x32_2048%%ind13160_eps0.06_delta2.0,taxi,to,3600.06
LP^snc,KJ_64x32_2048%%ind14273_eps0.06_delta6.0,taxi,to,3600.12
LP^snc,KJ_64x32_2048%%ind14316_eps0.01_delta2.0,taxi,to,3600.1
LP^snc,KJ_64x32_2048%%ind14390_eps0.03_delta6.0,taxi,to,3600.03
LP^snc,KJ_64x32_2048%%ind14973_eps0.01_delta2.0,taxi,to,3600.1
LP^snc,KJ_64x32_2048%%ind15138_eps0.01_delta2.0,taxi,to,3600.07
LP^snc,KJ_64x32_2048%%ind15225_eps0.06_delta2.0,taxi,to,3600.03
LP^snc,KJ_64x32_2048%%ind15252_eps0.03_delta2.0,taxi,to,3600.11
LP^snc,KJ_64x32_2048%%ind15462_eps0.03_delta6.0,taxi,to,3600.03
LP^snc,KJ_64x32_2048%%ind1580_eps0.06_delta6.0,taxi,to,3600.09
LP^snc,KJ_64x32_2048%%ind15826_eps0.06_delta6.0,taxi,to,3600.08
LP^snc,KJ_64x32_2048%%ind15959_eps0.03_delta6.0,taxi,to,3600.08
LP^snc,KJ_64x32_2048%%ind16098_eps0.03_delta2.0,taxi,to,3600.12
LP^snc,KJ_64x32_2048%%ind16465_eps0.03_delta2.0,taxi,to,3600.1
LP^snc,KJ_64x32_2048%%ind16516_eps0.01_delta2.0,taxi,to,3600.05
LP^snc,KJ_64x32_2048%%ind1686_eps0.01_delta6.0,taxi,to,3600.07
LP^snc,KJ_64x32_2048%%ind16930_eps0.06_delta6.0,taxi,to,3600.05
LP^snc,KJ_64x32_2048%%ind17054_eps0.01_delta2.0,taxi,sat,264.01
LP^snc,KJ_64x32_2048%%ind17200_eps0.06_delta2.0,taxi,sat,427.14
LP^snc,KJ_64x32_2048%%ind17386_eps0.03_delta2.0,taxi,to,3600.07
LP^snc,KJ_64x32_2048%%ind17525_eps0.06_delta6.0,taxi,to,3600.07
LP^snc,KJ_64x32_2048%%ind17533_eps0.06_delta2.0,taxi,to,3600.11
LP^snc,KJ_64x32_2048%%ind17953_eps0.03_delta6.0,taxi,to,3600.08
LP^snc,KJ_64x32_2048%%ind18759_eps0.06_delta6.0,taxi,to,3600.08
LP^snc,KJ_64x32_2048%%ind19047_eps0.01_delta2.0,taxi,to,3600.07
LP^snc,KJ_64x32_2048%%ind19238_eps0.01_delta6.0,taxi,to,3600.04
LP^snc,KJ_64x32_2048%%ind19245_eps0.06_delta2.0,taxi,to,3600.05
LP^snc,KJ_64x32_2048%%ind19273_eps0.06_delta2.0,taxi,to,3600.06
LP^snc,KJ_64x32_2048%%ind19667_eps0.01_delta2.0,taxi,to,3600.1
LP^snc,KJ_64x32_2048%%ind199_eps0.01_delta6.0,taxi,to,3600.05
LP^snc,KJ_64x32_2048%%ind2144_eps0.03_delta6.0,taxi,to,3600.06
LP^snc,KJ_64x32_2048%%ind2271_eps0.03_delta6.0,taxi,to,3600.06
LP^snc,KJ_64x32_2048%%ind2643_eps0.01_delta6.0,taxi,to,3600.1
LP^snc,KJ_64x32_2048%%ind3032_eps0.03_delta2.0,taxi,to,3600.12
LP^snc,KJ_64x32_2048%%ind3099_eps0.06_delta6.0,taxi,to,3600.03
LP^snc,KJ_64x32_2048%%ind3113_eps0.03_delta6.0,taxi,to,3600.06
LP^snc,KJ_64x32_2048%%ind3137_eps0.01_delta2.0,taxi,to,3600.06
LP^snc,KJ_64x32_2048%%ind3318_eps0.03_delta6.0,taxi,to,3600.08
LP^snc,KJ_64x32_2048%%ind3437_eps0.03_delta2.0,taxi,to,3600.06
LP^snc,KJ_64x32_2048%%ind3461_eps0.06_delta6.0,taxi,to,3600.05
LP^snc,KJ_64x32_2048%%ind350_eps0.01_delta6.0,taxi,to,3600.02
LP^snc,KJ_64x32_2048%%ind3792_eps0.06_delta6.0,taxi,to,3600.08
LP^snc,KJ_64x32_2048%%ind3845_eps0.03_delta2.0,taxi,to,3600.11
LP^snc,KJ_64x32_2048%%ind3980_eps0.01_delta6.0,taxi,to,3600.06
LP^snc,KJ_64x32_2048%%ind4168_eps0.01_delta2.0,taxi,to,3600.08
LP^snc,KJ_64x32_2048%%ind4403_eps0.06_delta6.0,taxi,to,3600.08
LP^snc,KJ_64x32_2048%%ind4461_eps0.01_delta6.0,taxi,to,3600.04
LP^snc,KJ_64x32_2048%%ind4610_eps0.06_delta2.0,taxi,to,3600.08
LP^snc,KJ_64x32_2048%%ind4690_eps0.06_delta2.0,taxi,to,3600.07
LP^snc,KJ_64x32_2048%%ind4724_eps0.03_delta2.0,taxi,to,3600.11
LP^snc,KJ_64x32_2048%%ind4965_eps0.03_delta2.0,taxi,to,3600.08
LP^snc,KJ_64x32_2048%%ind498_eps0.03_delta6.0,taxi,to,3600.05
LP^snc,KJ_64x32_2048%%ind5126_eps0.06_delta6.0,taxi,to,3600.07
LP^snc,KJ_64x32_2048%%ind5616_eps0.03_delta6.0,taxi,to,3600.03
LP^snc,KJ_64x32_2048%%ind5710_eps0.06_delta2.0,taxi,to,3600.11
LP^snc,KJ_64x32_2048%%ind5769_eps0.03_delta2.0,taxi,to,3600.09
LP^snc,KJ_64x32_2048%%ind5965_eps0.06_delta2.0,taxi,to,3600.02
LP^snc,KJ_64x32_2048%%ind6210_eps0.01_delta6.0,taxi,to,3600.08
LP^snc,KJ_64x32_2048%%ind6267_eps0.03_delta2.0,taxi,to,3600.05
LP^snc,KJ_64x32_2048%%ind6340_eps0.01_delta6.0,taxi,to,3600.09
LP^snc,KJ_64x32_2048%%ind6372_eps0.01_delta2.0,taxi,to,3600.04
LP^snc,KJ_64x32_2048%%ind6706_eps0.01_delta6.0,taxi,to,3600.12
LP^snc,KJ_64x32_2048%%ind6931_eps0.06_delta6.0,taxi,to,3600.08
LP^snc,KJ_64x32_2048%%ind6954_eps0.03_delta2.0,taxi,to,3600.09
LP^snc,KJ_64x32_2048%%ind7290_eps0.06_delta2.0,taxi,to,3600.05
LP^snc,KJ_64x32_2048%%ind7386_eps0.01_delta2.0,taxi,to,3600.04
LP^snc,KJ_64x32_2048%%ind7553_eps0.06_delta2.0,taxi,to,3600.03
LP^snc,KJ_64x32_2048%%ind765_eps0.03_delta2.0,taxi,to,3600.02
LP^snc,KJ_64x32_2048%%ind793_eps0.03_delta6.0,taxi,to,3600.12
LP^snc,KJ_64x32_2048%%ind8201_eps0.03_delta6.0,taxi,to,3600.08
LP^snc,KJ_64x32_2048%%ind8453_eps0.03_delta6.0,taxi,to,3600.12
LP^snc,KJ_64x32_2048%%ind8834_eps0.01_delta2.0,taxi,to,3600.06
LP^snc,KJ_64x32_2048%%ind9014_eps0.03_delta6.0,taxi,to,3600.1
LP^snc,KJ_64x32_2048%%ind9578_eps0.06_delta6.0,taxi,to,3600.06
LP^snc,KJ_64x32_2048%%ind9798_eps0.06_delta2.0,taxi,to,3600.08
LP^snc,KJ_64x32_2048%%ind9865_eps0.01_delta6.0,taxi,to,3600.02
LP^snc,model2a%%traffic_sign_model-2a_ind0_eps0.680958984375_target1.0,gtsr,unsat,23.92
LP^snc,model2a%%traffic_sign_model-2a_ind102_eps0.267310546875_target4.0,gtsr,sat,22.08
LP^snc,model2a%%traffic_sign_model-2a_ind103_eps0.466330078125_target1.0,gtsr,unsat,22.1
LP^snc,model2a%%traffic_sign_model-2a_ind104_eps0.517060546875_target1.0,gtsr,sat,23.7
LP^snc,model2a%%traffic_sign_model-2a_ind105_eps0.197068359375_target1.0,gtsr,sat,29.56
LP^snc,model2a%%traffic_sign_model-2a_ind106_eps0.411697265625_target0.0,gtsr,sat,23.07
LP^snc,model2a%%traffic_sign_model-2a_ind107_eps0.158044921875_target3.0,gtsr,unsat,21.35
LP^snc,model2a%%traffic_sign_model-2a_ind108_eps0.774615234375_target1.0,gtsr,unsat,21.52
LP^snc,model2a%%traffic_sign_model-2a_ind109_eps0.515109375_target1.0,gtsr,sat,22.26
LP^snc,model2a%%traffic_sign_model-2a_ind10_eps0.11316796875_target1.0,gtsr,sat,24.32
LP^snc,model2a%%traffic_sign_model-2a_ind110_eps0.80778515625_target1.0,gtsr,sat,24.01
LP^snc,model2a%%traffic_sign_model-2a_ind112_eps0.641935546875_target1.0,gtsr,sat,22.9
LP^snc,model2a%%traffic_sign_model-2a_ind113_eps0.11316796875_target1.0,gtsr,sat,22.1
LP^snc,model2a%%traffic_sign_model-2a_ind114_eps0.064388671875_target1.0,gtsr,sat,21.14
LP^snc,model2a%%traffic_sign_model-2a_ind115_eps0.481939453125_target1.0,gtsr,sat,24.1
LP^snc,model2a%%traffic_sign_model-2a_ind116_eps0.161947265625_target5.0,gtsr,sat,24.59
LP^snc,model2a%%traffic_sign_model-2a_ind117_eps0.392185546875_target1.0,gtsr,sat,23.11
LP^snc,model2a%%traffic_sign_model-2a_ind11_eps0.21853125_target1.0,gtsr,sat,23.4
LP^snc,model2a%%traffic_sign_model-2a_ind121_eps0.466330078125_target1.0,gtsr,sat,22.99
LP^snc,model2a%%traffic_sign_model-2a_ind123_eps0.36291796875_target3.0,gtsr,sat,21.66
LP^snc,model2a%%traffic_sign_model-2a_ind125_eps0.474134765625_target1.0,gtsr,sat,24.0
LP^snc,model2a%%traffic_sign_model-2a_ind126_eps0.817541015625_target1.0,gtsr,sat,21.43
LP^snc,model2a%%traffic_sign_model-2a_ind127_eps0.171703125_target3.0,gtsr,sat,22.44
LP^snc,model2a%%traffic_sign_model-2a_ind129_eps0.5853515625_target1.0,gtsr,sat,21.67
LP^snc,model2a%%traffic_sign_model-2a_ind12_eps0.483890625_target1.0,gtsr,sat,24.56
LP^snc,model2a%%traffic_sign_model-2a_ind130_eps0.310236328125_target3.0,gtsr,sat,21.54
LP^snc,model2a%%traffic_sign_model-2a_ind132_eps0.220482421875_target1.0,gtsr,sat,22.69
LP^snc,model2a%%traffic_sign_model-2a_ind133_eps0.26926171875_target1.0,gtsr,sat,22.88
LP^snc,model2a%%traffic_sign_model-2a_ind134_eps0.1951171875_target3.0,gtsr,sat,22.28
LP^snc,model2a%%traffic_sign_model-2a_ind14_eps0.173654296875_target1.0,gtsr,sat,23.94
LP^snc,model2a%%traffic_sign_model-2a_ind15_eps0.7414453125_target1.0,gtsr,sat,23.9
LP^snc,model2a%%traffic_sign_model-2a_ind17_eps0.15219140625_target0.0,gtsr,sat,21.3
LP^snc,model2a%%traffic_sign_model-2a_ind18_eps0.265359375_target1.0,gtsr,sat,22.39
LP^snc,model2a%%traffic_sign_model-2a_ind19_eps0.376576171875_target1.0,gtsr,sat,25.47
LP^snc,model2a%%traffic_sign_model-2a_ind1_eps0.37852734375_target1.0,gtsr,sat,24.31
LP^snc,model2a%%traffic_sign_model-2a_ind21_eps0.376576171875_target1.0,gtsr,unsat,21.27
LP^snc,model2a%%traffic_sign_model-2a_ind24_eps0.817541015625_target1.0,gtsr,unsat,23.46
LP^snc,model2a%%traffic_sign_model-2a_ind26_eps0.04292578125_target4.0,gtsr,sat,20.74
LP^snc,model2a%%traffic_sign_model-2a_ind27_eps0.796078125_target1.0,gtsr,sat,23.37
LP^snc,model2a%%traffic_sign_model-2a_ind28_eps0.068291015625_target1.0,gtsr,sat,21.96
LP^snc,model2a%%traffic_sign_model-2a_ind29_eps0.876076171875_target1.0,gtsr,unsat,23.16
LP^snc,model2a%%traffic_sign_model-2a_ind30_eps0.37852734375_target1.0,gtsr,sat,24.72
LP^snc,model2a%%traffic_sign_model-2a_ind31_eps0.638033203125_target1.0,gtsr,unsat,22.75
LP^snc,model2a%%traffic_sign_model-2a_ind32_eps0.54242578125_target1.0,gtsr,sat,22.79
LP^snc,model2a%%traffic_sign_model-2a_ind33_eps0.76876171875_target1.0,gtsr,sat,21.67
LP^snc,model2a%%traffic_sign_model-2a_ind34_eps0.2575546875_target1.0,gtsr,sat,23.49
LP^snc,model2a%%traffic_sign_model-2a_ind35_eps0.556083984375_target1.0,gtsr,sat,27.72
LP^snc,model2a%%traffic_sign_model-2a_ind36_eps0.16780078125_target3.0,gtsr,sat,23.51
LP^snc,model2a%%traffic_sign_model-2a_ind38_eps0.716080078125_target1.0,gtsr,unsat,24.11
LP^snc,model2a%%traffic_sign_model-2a_ind39_eps0.056583984375_target5.0,gtsr,sat,23.81
LP^snc,model2a%%traffic_sign_model-2a_ind3_eps0.6009609375_target1.0,gtsr,sat,20.55
LP^snc,model2a%%traffic_sign_model-2a_ind45_eps0.290724609375_target1.0,gtsr,sat,23.55
LP^snc,model2a%%traffic_sign_model-2a_ind47_eps0.59705859375_target1.0,gtsr,sat,23.81
LP^snc,model2a%%traffic_sign_model-2a_ind48_eps0.265359375_target1.0,gtsr,sat,20.27
LP^snc,model2a%%traffic_sign_model-2a_ind4_eps0.509255859375_target1.0,gtsr,sat,22.5
LP^snc,model2a%%traffic_sign_model-2a_ind51_eps0.236091796875_target3.0,gtsr,sat,23.56
LP^snc,model2a%%traffic_sign_model-2a_ind53_eps0.60486328125_target1.0,gtsr,unsat,23.78
LP^snc,model2a%%traffic_sign_model-2a_ind54_eps0.115119140625_target3.0,gtsr,sat,23.11
LP^snc,model2a%%traffic_sign_model-2a_ind57_eps0.390234375_target1.0,gtsr,sat,23.17
LP^snc,model2a%%traffic_sign_model-2a_ind58_eps0.641935546875_target1.0,gtsr,unsat,23.05
LP^snc,model2a%%traffic_sign_model-2a_ind60_eps0.24975_target1.0,gtsr,unsat,23.01
LP^snc,model2a%%traffic_sign_model-2a_ind61_eps0.4292578125_target0.0,gtsr,sat,20.83
LP^snc,model2a%%traffic_sign_model-2a_ind62_eps0.6790078125_target1.0,gtsr,unsat,23.38
LP^snc,model2a%%traffic_sign_model-2a_ind64_eps0.1795078125_target1.0,gtsr,sat,22.97
LP^snc,model2a%%traffic_sign_model-2a_ind66_eps0.680958984375_target1.0,gtsr,sat,22.02
LP^snc,model2a%%traffic_sign_model-2a_ind67_eps0.40584375_target1.0,gtsr,sat,23.9
LP^snc,model2a%%traffic_sign_model-2a_ind68_eps0.208775390625_target3.0,gtsr,sat,23.39
LP^snc,model2a%%traffic_sign_model-2a_ind69_eps0.626326171875_target1.0,gtsr,unsat,25.52
LP^snc,model2a%%traffic_sign_model-2a_ind6_eps0.723884765625_target1.0,gtsr,sat,21.48
LP^snc,model2a%%traffic_sign_model-2a_ind71_eps0.040974609375_target1.0,gtsr,sat,22.69
LP^snc,model2a%%traffic_sign_model-2a_ind72_eps0.489744140625_target1.0,gtsr,sat,23.02
LP^snc,model2a%%traffic_sign_model-2a_ind75_eps0.641935546875_target1.0,gtsr,unsat,24.54
LP^snc,model2a%%traffic_sign_model-2a_ind76_eps0.813638671875_target1.0,gtsr,sat,22.04
LP^snc,model2a%%traffic_sign_model-2a_ind77_eps0.220482421875_target1.0,gtsr,sat,22.35
LP^snc,model2a%%traffic_sign_model-2a_ind78_eps0.65949609375_target1.0,gtsr,sat,23.04
LP^snc,model2a%%traffic_sign_model-2a_ind79_eps0.1326796875_target1.0,gtsr,sat,23.9
LP^snc,model2a%%traffic_sign_model-2a_ind7_eps0.575595703125_target1.0,gtsr,sat,22.72
LP^snc,model2a%%traffic_sign_model-2a_ind80_eps0.774615234375_target1.0,gtsr,sat,24.13
LP^snc,model2a%%traffic_sign_model-2a_ind81_eps0.200970703125_target1.0,gtsr,sat,23.08
LP^snc,model2a%%traffic_sign_model-2a_ind84_eps0.04292578125_target5.0,gtsr,sat,21.49
LP^snc,model2a%%traffic_sign_model-2a_ind85_eps0.556083984375_target1.0,gtsr,sat,23.52
LP^snc,model2a%%traffic_sign_model-2a_ind87_eps0.407794921875_target1.0,gtsr,sat,21.68
LP^snc,model2a%%traffic_sign_model-2a_ind90_eps0.189263671875_target3.0,gtsr,sat,23.51
LP^snc,model2a%%traffic_sign_model-2a_ind91_eps0.458525390625_target1.0,gtsr,sat,24.03
LP^snc,model2a%%traffic_sign_model-2a_ind92_eps0.0390234375_target1.0,gtsr,sat,24.26
LP^snc,model2a%%traffic_sign_model-2a_ind93_eps0.314138671875_target3.0,gtsr,sat,23.01
LP^snc,model2a%%traffic_sign_model-2a_ind95_eps0.5541328125_target1.0,gtsr,sat,26.93
LP^snc,model2a%%traffic_sign_model-2a_ind97_eps0.271212890625_target1.0,gtsr,sat,23.15
LP^snc,model2a%%traffic_sign_model-2a_ind98_eps0.704373046875_target1.0,gtsr,unsat,24.98
LP^snc,model2a%%traffic_sign_model-2a_ind9_eps0.481939453125_target1.0,gtsr,sat,22.8
LP^snc,model-conv%%traffic_sign_model-conv_ind0_eps0.774615234375_target1.0,gtsr,unsat,37.6
LP^snc,model-conv%%traffic_sign_model-conv_ind100_eps0.489744140625_target6.0,gtsr,sat,46.9
LP^snc,model-conv%%traffic_sign_model-conv_ind101_eps0.9911953125_target0.0,gtsr,sat,43.48
LP^snc,model-conv%%traffic_sign_model-conv_ind102_eps0.26926171875_target4.0,gtsr,sat,36.91
LP^snc,model-conv%%traffic_sign_model-conv_ind103_eps0.4370625_target0.0,gtsr,sat,48.57
LP^snc,model-conv%%traffic_sign_model-conv_ind10_eps0.079998046875_target3.0,gtsr,sat,36.49
LP^snc,model-conv%%traffic_sign_model-conv_ind11_eps0.359015625_target1.0,gtsr,sat,42.71
LP^snc,model-conv%%traffic_sign_model-conv_ind12_eps0.38633203125_target0.0,gtsr,sat,37.53
LP^snc,model-conv%%traffic_sign_model-conv_ind13_eps0.454623046875_target0.0,gtsr,sat,37.37
LP^snc,model-conv%%traffic_sign_model-conv_ind14_eps0.353162109375_target1.0,gtsr,unsat,39.23
LP^snc,model-conv%%traffic_sign_model-conv_ind15_eps0.75315234375_target1.0,gtsr,sat,45.37
LP^snc,model-conv%%traffic_sign_model-conv_ind16_eps0.993146484375_target0.0,gtsr,sat,54.98
LP^snc,model-conv%%traffic_sign_model-conv_ind18_eps0.37072265625_target1.0,gtsr,sat,44.73
LP^snc,model-conv%%traffic_sign_model-conv_ind19_eps0.645837890625_target1.0,gtsr,sat,35.95
LP^snc,model-conv%%traffic_sign_model-conv_ind1_eps0.442916015625_target0.0,gtsr,unsat,39.29
LP^snc,model-conv%%traffic_sign_model-conv_ind21_eps0.5229140625_target1.0,gtsr,sat,51.95
LP^snc,model-conv%%traffic_sign_model-conv_ind22_eps0.5541328125_target1.0,gtsr,sat,47.6
LP^snc,model-conv%%traffic_sign_model-conv_ind23_eps0.247798828125_target4.0,gtsr,sat,38.84
LP^snc,model-conv%%traffic_sign_model-conv_ind24_eps0.809736328125_target1.0,gtsr,unsat,40.12
LP^snc,model-conv%%traffic_sign_model-conv_ind25_eps0.99509765625_target0.0,gtsr,sat,43.53
LP^snc,model-conv%%traffic_sign_model-conv_ind26_eps0.3356015625_target4.0,gtsr,sat,42.89
LP^snc,model-conv%%traffic_sign_model-conv_ind27_eps0.876076171875_target1.0,gtsr,unsat,45.91
LP^snc,model-conv%%traffic_sign_model-conv_ind28_eps0.263408203125_target1.0,gtsr,sat,43.1
LP^snc,model-conv%%traffic_sign_model-conv_ind29_eps0.868271484375_target1.0,gtsr,sat,46.4
LP^snc,model-conv%%traffic_sign_model-conv_ind30_eps0.107314453125_target0.0,gtsr,sat,42.44
LP^snc,model-conv%%traffic_sign_model-conv_ind31_eps0.801931640625_target1.0,gtsr,unsat,46.83
LP^snc,model-conv%%traffic_sign_model-conv_ind32_eps0.661447265625_target0.0,gtsr,sat,42.97
LP^snc,model-conv%%traffic_sign_model-conv_ind33_eps0.848759765625_target1.0,gtsr,sat,49.21
LP^snc,model-conv%%traffic_sign_model-conv_ind34_eps0.52681640625_target1.0,gtsr,unsat,42.33
LP^snc,model-conv%%traffic_sign_model-conv_ind36_eps0.41755078125_target0.0,gtsr,sat,43.4
LP^snc,model-conv%%traffic_sign_model-conv_ind37_eps0.380478515625_target0.0,gtsr,sat,39.24
LP^snc,model-conv%%traffic_sign_model-conv_ind38_eps0.770712890625_target1.0,gtsr,sat,49.18
LP^snc,model-conv%%traffic_sign_model-conv_ind39_eps0.1326796875_target4.0,gtsr,sat,35.38
LP^snc,model-conv%%traffic_sign_model-conv_ind3_eps0.314138671875_target0.0,gtsr,sat,42.75
LP^snc,model-conv%%traffic_sign_model-conv_ind40_eps0.99509765625_target0.0,gtsr,unsat,43.65
LP^snc,model-conv%%traffic_sign_model-conv_ind41_eps0.751201171875_target1.0,gtsr,unsat,41.32
LP^snc,model-conv%%traffic_sign_model-conv_ind42_eps0.997048828125_target0.0,gtsr,sat,49.37
LP^snc,model-conv%%traffic_sign_model-conv_ind44_eps0.09755859375_target4.0,gtsr,sat,35.62
LP^snc,model-conv%%traffic_sign_model-conv_ind45_eps0.146337890625_target3.0,gtsr,sat,39.95
LP^snc,model-conv%%traffic_sign_model-conv_ind47_eps0.458525390625_target0.0,gtsr,sat,42.05
LP^snc,model-conv%%traffic_sign_model-conv_ind4_eps0.55803515625_target1.0,gtsr,sat,53.08
LP^snc,model-conv%%traffic_sign_model-conv_ind50_eps0.271212890625_target0.0,gtsr,sat,34.54
LP^snc,model-conv%%traffic_sign_model-conv_ind51_eps0.40194140625_target1.0,gtsr,sat,41.38
LP^snc,model-conv%%traffic_sign_model-conv_ind52_eps0.856564453125_target1.0,gtsr,sat,51.28
LP^snc,model-conv%%traffic_sign_model-conv_ind53_eps0.833150390625_target1.0,gtsr,sat,45.26
LP^snc,model-conv%%traffic_sign_model-conv_ind54_eps0.28487109375_target1.0,gtsr,sat,44.87
LP^snc,model-conv%%traffic_sign_model-conv_ind55_eps0.99509765625_target0.0,gtsr,unsat,44.54
LP^snc,model-conv%%traffic_sign_model-conv_ind56_eps0.51901171875_target3.0,gtsr,sat,44.88
LP^snc,model-conv%%traffic_sign_model-conv_ind57_eps0.384380859375_target1.0,gtsr,unsat,48.1
LP^snc,model-conv%%traffic_sign_model-conv_ind58_eps0.595107421875_target1.0,gtsr,sat,38.26
LP^snc,model-conv%%traffic_sign_model-conv_ind59_eps0.997048828125_target0.0,gtsr,sat,47.54
LP^snc,model-conv%%traffic_sign_model-conv_ind5_eps0.353162109375_target5.0,gtsr,sat,41.84
LP^snc,model-conv%%traffic_sign_model-conv_ind61_eps0.037072265625_target1.0,gtsr,sat,26.54
LP^snc,model-conv%%traffic_sign_model-conv_ind62_eps0.517060546875_target1.0,gtsr,sat,41.32
LP^snc,model-conv%%traffic_sign_model-conv_ind63_eps0.993146484375_target0.0,gtsr,unsat,45.12
LP^snc,model-conv%%traffic_sign_model-conv_ind65_eps0.290724609375_target2.0,gtsr,sat,40.97
LP^snc,model-conv%%traffic_sign_model-conv_ind66_eps0.712177734375_target1.0,gtsr,unsat,46.44
LP^snc,model-conv%%traffic_sign_model-conv_ind67_eps0.55803515625_target1.0,gtsr,sat,49.63
LP^snc,model-conv%%traffic_sign_model-conv_ind68_eps0.411697265625_target3.0,gtsr,sat,36.38
LP^snc,model-conv%%traffic_sign_model-conv_ind69_eps0.34340625_target1.0,gtsr,unsat,41.16
LP^snc,model-conv%%traffic_sign_model-conv_ind6_eps0.606814453125_target1.0,gtsr,sat,56.12
LP^snc,model-conv%%traffic_sign_model-conv_ind72_eps0.583400390625_target1.0,gtsr,sat,40.26
LP^snc,model-conv%%traffic_sign_model-conv_ind73_eps0.4916953125_target1.0,gtsr,sat,46.89
LP^snc,model-conv%%traffic_sign_model-conv_ind74_eps0.993146484375_target0.0,gtsr,sat,46.93
LP^snc,model-conv%%traffic_sign_model-conv_ind75_eps0.868271484375_target1.0,gtsr,sat,42.99
LP^snc,model-conv%%traffic_sign_model-conv_ind76_eps0.84680859375_target1.0,gtsr,unsat,44.96
LP^snc,model-conv%%traffic_sign_model-conv_ind77_eps0.528767578125_target1.0,gtsr,unsat,35.62
LP^snc,model-conv%%traffic_sign_model-conv_ind78_eps0.60486328125_target1.0,gtsr,sat,38.11
LP^snc,model-conv%%traffic_sign_model-conv_ind79_eps0.3043828125_target1.0,gtsr,sat,44.84
LP^snc,model-conv%%traffic_sign_model-conv_ind7_eps0.548279296875_target0.0,gtsr,unsat,41.48
LP^snc,model-conv%%traffic_sign_model-conv_ind80_eps0.829248046875_target1.0,gtsr,sat,42.55
LP^snc,model-conv%%traffic_sign_model-conv_ind81_eps0.314138671875_target1.0,gtsr,sat,48.75
LP^snc,model-conv%%traffic_sign_model-conv_ind82_eps0.989244140625_target0.0,gtsr,unsat,39.02
LP^snc,model-conv%%traffic_sign_model-conv_ind85_eps0.6477890625_target1.0,gtsr,unsat,41.78
LP^snc,model-conv%%traffic_sign_model-conv_ind86_eps0.69851953125_target3.0,gtsr,unsat,43.03
LP^snc,model-conv%%traffic_sign_model-conv_ind87_eps0.794126953125_target1.0,gtsr,unsat,42.56
LP^snc,model-conv%%traffic_sign_model-conv_ind88_eps0.4760859375_target0.0,gtsr,unsat,40.42
LP^snc,model-conv%%traffic_sign_model-conv_ind89_eps0.302431640625_target1.0,gtsr,sat,40.51
LP^snc,model-conv%%traffic_sign_model-conv_ind8_eps0.997048828125_target0.0,gtsr,sat,47.28
LP^snc,model-conv%%traffic_sign_model-conv_ind90_eps0.48779296875_target3.0,gtsr,unsat,36.0
LP^snc,model-conv%%traffic_sign_model-conv_ind91_eps0.5619375_target1.0,gtsr,sat,43.12
LP^snc,model-conv%%traffic_sign_model-conv_ind92_eps0.18341015625_target1.0,gtsr,sat,50.57
LP^snc,model-conv%%traffic_sign_model-conv_ind93_eps0.3668203125_target3.0,gtsr,unsat,34.39
LP^snc,model-conv%%traffic_sign_model-conv_ind94_eps0.997048828125_target0.0,gtsr,sat,48.08
LP^snc,model-conv%%traffic_sign_model-conv_ind95_eps0.624375_target1.0,gtsr,sat,41.61
LP^snc,model-conv%%traffic_sign_model-conv_ind96_eps0.10536328125_target4.0,gtsr,sat,41.99
LP^snc,model-conv%%traffic_sign_model-conv_ind97_eps0.24584765625_target1.0,gtsr,sat,46.62
LP^snc,model-conv%%traffic_sign_model-conv_ind98_eps0.764859375_target1.0,gtsr,sat,39.4
LP^snc,model-conv%%traffic_sign_model-conv_ind99_eps0.997048828125_target0.0,gtsr,unsat,47.82
LP^snc,model-conv%%traffic_sign_model-conv_ind9_eps0.474134765625_target0.0,gtsr,sat,42.46
SOI^snc_mcmc,ACASXU_experimental_v2a_1_1%%property1,acas,to,3600.09
SOI^snc_mcmc,ACASXU_experimental_v2a_1_1%%property2,acas,to,3600.11
SOI^snc_mcmc,ACASXU_experimental_v2a_1_1%%property3,acas,to,3600.03
SOI^snc_mcmc,ACASXU_experimental_v2a_1_1%%property4,acas,to,3600.08
SOI^snc_mcmc,ACASXU_experimental_v2a_1_2%%property1,acas,to,3600.05
SOI^snc_mcmc,ACASXU_experimental_v2a_1_2%%property2,acas,to,3600.1
SOI^snc_mcmc,ACASXU_experimental_v2a_1_2%%property3,acas,to,3600.02
SOI^snc_mcmc,ACASXU_experimental_v2a_1_2%%property4,acas,unsat,1996.35
SOI^snc_mcmc,ACASXU_experimental_v2a_1_3%%property1,acas,to,3600.08
SOI^snc_mcmc,ACASXU_experimental_v2a_1_3%%property2,acas,to,3600.12
SOI^snc_mcmc,ACASXU_experimental_v2a_1_3%%property3,acas,unsat,3373.69
SOI^snc_mcmc,ACASXU_experimental_v2a_1_3%%property4,acas,unsat,1566.63
SOI^snc_mcmc,ACASXU_experimental_v2a_1_4%%property1,acas,to,3600.07
SOI^snc_mcmc,ACASXU_experimental_v2a_1_4%%property2,acas,to,3600.06
SOI^snc_mcmc,ACASXU_experimental_v2a_1_4%%property3,acas,unsat,25.89
SOI^snc_mcmc,ACASXU_experimental_v2a_1_4%%property4,acas,unsat,46.11
SOI^snc_mcmc,ACASXU_experimental_v2a_1_5%%property1,acas,to,3600.12
SOI^snc_mcmc,ACASXU_experimental_v2a_1_5%%property2,acas,to,3600.09
SOI^snc_mcmc,ACASXU_experimental_v2a_1_5%%property3,acas,unsat,79.5
SOI^snc_mcmc,ACASXU_experimental_v2a_1_5%%property4,acas,unsat,387.88
SOI^snc_mcmc,ACASXU_experimental_v2a_1_6%%property1,acas,to,3600.07
SOI^snc_mcmc,ACASXU_experimental_v2a_1_6%%property2,acas,to,3600.08
SOI^snc_mcmc,ACASXU_experimental_v2a_1_6%%property3,acas,unsat,9.99
SOI^snc_mcmc,ACASXU_experimental_v2a_1_6%%property4,acas,unsat,141.92
SOI^snc_mcmc,ACASXU_experimental_v2a_1_7%%property1,acas,to,3600.08
SOI^snc_mcmc,ACASXU_experimental_v2a_1_7%%property2,acas,to,3600.07
SOI^snc_mcmc,ACASXU_experimental_v2a_1_7%%property3,acas,sat,9.0
SOI^snc_mcmc,ACASXU_experimental_v2a_1_7%%property4,acas,sat,9.06
SOI^snc_mcmc,ACASXU_experimental_v2a_1_8%%property1,acas,to,3600.08
SOI^snc_mcmc,ACASXU_experimental_v2a_1_8%%property2,acas,to,3600.04
SOI^snc_mcmc,ACASXU_experimental_v2a_1_8%%property3,acas,sat,10.78
SOI^snc_mcmc,ACASXU_experimental_v2a_1_8%%property4,acas,sat,10.63
SOI^snc_mcmc,ACASXU_experimental_v2a_1_9%%property1,acas,to,3600.08
SOI^snc_mcmc,ACASXU_experimental_v2a_1_9%%property2,acas,to,3600.04
SOI^snc_mcmc,ACASXU_experimental_v2a_1_9%%property3,acas,sat,9.82
SOI^snc_mcmc,ACASXU_experimental_v2a_1_9%%property4,acas,sat,9.66
SOI^snc_mcmc,ACASXU_experimental_v2a_2_1%%property1,acas,to,3600.07
SOI^snc_mcmc,ACASXU_experimental_v2a_2_1%%property2,acas,sat,10.51
SOI^snc_mcmc,ACASXU_experimental_v2a_2_1%%property3,acas,unsat,2077.66
SOI^snc_mcmc,ACASXU_experimental_v2a_2_1%%property4,acas,unsat,127.4
SOI^snc_mcmc,ACASXU_experimental_v2a_2_2%%property1,acas,to,3600.05
SOI^snc_mcmc,ACASXU_experimental_v2a_2_2%%property2,acas,to,3600.06
SOI^snc_mcmc,ACASXU_experimental_v2a_2_2%%property3,acas,unsat,1393.45
SOI^snc_mcmc,ACASXU_experimental_v2a_2_2%%property4,acas,unsat,62.45
SOI^snc_mcmc,ACASXU_experimental_v2a_2_3%%property1,acas,to,3600.02
SOI^snc_mcmc,ACASXU_experimental_v2a_2_3%%property2,acas,sat,12.95
SOI^snc_mcmc,ACASXU_experimental_v2a_2_3%%property3,acas,unsat,3200.75
SOI^snc_mcmc,ACASXU_experimental_v2a_2_3%%property4,acas,unsat,11.55
SOI^snc_mcmc,ACASXU_experimental_v2a_2_4%%property1,acas,to,3600.09
SOI^snc_mcmc,ACASXU_experimental_v2a_2_4%%property2,acas,sat,10.97
SOI^snc_mcmc,ACASXU_experimental_v2a_2_4%%property3,acas,unsat,10.57
SOI^snc_mcmc,ACASXU_experimental_v2a_2_4%%property4,acas,unsat,10.58
SOI^snc_mcmc,ACASXU_experimental_v2a_2_5%%property1,acas,to,3600.04
SOI^snc_mcmc,ACASXU_experimental_v2a_2_5%%property2,acas,sat,11.21
SOI^snc_mcmc,ACASXU_experimental_v2a_2_5%%property3,acas,unsat,12.83
SOI^snc_mcmc,ACASXU_experimental_v2a_2_5%%property4,acas,unsat,14.83
SOI^snc_mcmc,ACASXU_experimental_v2a_2_6%%property1,acas,to,3600.11
SOI^snc_mcmc,ACASXU_experimental_v2a_2_6%%property2,acas,to,3600.08
SOI^snc_mcmc,ACASXU_experimental_v2a_2_6%%property3,acas,unsat,9.56
SOI^snc_mcmc,ACASXU_experimental_v2a_2_6%%property4,acas,unsat,25.56
SOI^snc_mcmc,ACASXU_experimental_v2a_2_7%%property1,acas,to,3600.08
SOI^snc_mcmc,ACASXU_experimental_v2a_2_7%%property2,acas,sat,13.42
SOI^snc_mcmc,ACASXU_experimental_v2a_2_7%%property3,acas,unsat,11.32
SOI^snc_mcmc,ACASXU_experimental_v2a_2_7%%property4,acas,unsat,11.5
SOI^snc_mcmc,ACASXU_experimental_v2a_2_8%%property1,acas,to,3600.06
SOI^snc_mcmc,ACASXU_experimental_v2a_2_8%%property2,acas,sat,10.4
SOI^snc_mcmc,ACASXU_experimental_v2a_2_8%%property3,acas,unsat,10.36
SOI^snc_mcmc,ACASXU_experimental_v2a_2_8%%property4,acas,unsat,73.95
SOI^snc_mcmc,ACASXU_experimental_v2a_2_9%%property1,acas,to,3600.06
SOI^snc_mcmc,ACASXU_experimental_v2a_2_9%%property2,acas,to,3600.08
SOI^snc_mcmc,ACASXU_experimental_v2a_2_9%%property3,acas,unsat,9.32
SOI^snc_mcmc,ACASXU_experimental_v2a_2_9%%property4,acas,unsat,9.32
SOI^snc_mcmc,ACASXU_experimental_v2a_3_1%%property1,acas,to,3600.03
SOI^snc_mcmc,ACASXU_experimental_v2a_3_1%%property2,acas,sat,10.63
SOI^snc_mcmc,ACASXU_experimental_v2a_3_1%%property3,acas,unsat,60.49
SOI^snc_mcmc,ACASXU_experimental_v2a_3_1%%property4,acas,unsat,33.48
SOI^snc_mcmc,ACASXU_experimental_v2a_3_2%%property1,acas,to,3600.06
SOI^snc_mcmc,ACASXU_experimental_v2a_3_2%%property2,acas,to,3600.04
SOI^snc_mcmc,ACASXU_experimental_v2a_3_2%%property3,acas,to,3600.04
SOI^snc_mcmc,ACASXU_experimental_v2a_3_2%%property4,acas,unsat,61.37
SOI^snc_mcmc,ACASXU_experimental_v2a_3_3%%property1,acas,to,3600.07
SOI^snc_mcmc,ACASXU_experimental_v2a_3_3%%property2,acas,to,3600.08
SOI^snc_mcmc,ACASXU_experimental_v2a_3_3%%property3,acas,unsat,327.86
SOI^snc_mcmc,ACASXU_experimental_v2a_3_3%%property4,acas,unsat,10.39
SOI^snc_mcmc,ACASXU_experimental_v2a_3_4%%property1,acas,to,3600.05
SOI^snc_mcmc,ACASXU_experimental_v2a_3_4%%property2,acas,to,3600.08
SOI^snc_mcmc,ACASXU_experimental_v2a_3_4%%property3,acas,unsat,44.91
SOI^snc_mcmc,ACASXU_experimental_v2a_3_4%%property4,acas,unsat,9.39
SOI^snc_mcmc,ACASXU_experimental_v2a_3_5%%property1,acas,to,3600.11
SOI^snc_mcmc,ACASXU_experimental_v2a_3_5%%property2,acas,to,3600.05
SOI^snc_mcmc,ACASXU_experimental_v2a_3_5%%property3,acas,unsat,10.18
SOI^snc_mcmc,ACASXU_experimental_v2a_3_5%%property4,acas,unsat,32.16
SOI^snc_mcmc,ACASXU_experimental_v2a_3_6%%property1,acas,to,3600.05
SOI^snc_mcmc,ACASXU_experimental_v2a_3_6%%property2,acas,to,3600.08
SOI^snc_mcmc,ACASXU_experimental_v2a_3_6%%property3,acas,unsat,47.53
SOI^snc_mcmc,ACASXU_experimental_v2a_3_6%%property4,acas,unsat,16.28
SOI^snc_mcmc,ACASXU_experimental_v2a_3_7%%property1,acas,to,3600.08
SOI^snc_mcmc,ACASXU_experimental_v2a_3_7%%property2,acas,to,3600.02
SOI^snc_mcmc,ACASXU_experimental_v2a_3_7%%property3,acas,unsat,8.99
SOI^snc_mcmc,ACASXU_experimental_v2a_3_7%%property4,acas,unsat,10.36
SOI^snc_mcmc,ACASXU_experimental_v2a_3_8%%property1,acas,to,3600.04
SOI^snc_mcmc,ACASXU_experimental_v2a_3_8%%property2,acas,sat,5.25
SOI^snc_mcmc,ACASXU_experimental_v2a_3_8%%property3,acas,unsat,10.66
SOI^snc_mcmc,ACASXU_experimental_v2a_3_8%%property4,acas,unsat,90.99
SOI^snc_mcmc,ACASXU_experimental_v2a_3_9%%property1,acas,to,3600.15
SOI^snc_mcmc,ACASXU_experimental_v2a_3_9%%property2,acas,to,3600.05
SOI^snc_mcmc,ACASXU_experimental_v2a_3_9%%property3,acas,unsat,14.25
SOI^snc_mcmc,ACASXU_experimental_v2a_3_9%%property4,acas,unsat,233.75
SOI^snc_mcmc,ACASXU_experimental_v2a_4_1%%property1,acas,to,3600.09
SOI^snc_mcmc,ACASXU_experimental_v2a_4_1%%property2,acas,to,3600.1
SOI^snc_mcmc,ACASXU_experimental_v2a_4_1%%property3,acas,unsat,145.39
SOI^snc_mcmc,ACASXU_experimental_v2a_4_1%%property4,acas,unsat,10.53
SOI^snc_mcmc,ACASXU_experimental_v2a_4_2%%property1,acas,to,3600.11
SOI^snc_mcmc,ACASXU_experimental_v2a_4_2%%property2,acas,to,3600.03
SOI^snc_mcmc,ACASXU_experimental_v2a_4_2%%property3,acas,to,3600.09
SOI^snc_mcmc,ACASXU_experimental_v2a_4_2%%property4,acas,unsat,18.27
SOI^snc_mcmc,ACASXU_experimental_v2a_4_3%%property1,acas,to,3600.12
SOI^snc_mcmc,ACASXU_experimental_v2a_4_3%%property2,acas,sat,10.03
SOI^snc_mcmc,ACASXU_experimental_v2a_4_3%%property3,acas,to,3600.05
SOI^snc_mcmc,ACASXU_experimental_v2a_4_3%%property4,acas,unsat,17.38
SOI^snc_mcmc,ACASXU_experimental_v2a_4_4%%property1,acas,to,3600.03
SOI^snc_mcmc,ACASXU_experimental_v2a_4_4%%property2,acas,sat,9.53
SOI^snc_mcmc,ACASXU_experimental_v2a_4_4%%property3,acas,unsat,4.45
SOI^snc_mcmc,ACASXU_experimental_v2a_4_4%%property4,acas,unsat,9.16
SOI^snc_mcmc,ACASXU_experimental_v2a_4_5%%property1,acas,to,3600.1
SOI^snc_mcmc,ACASXU_experimental_v2a_4_5%%property2,acas,sat,5.78
SOI^snc_mcmc,ACASXU_experimental_v2a_4_5%%property3,acas,unsat,4.23
SOI^snc_mcmc,ACASXU_experimental_v2a_4_5%%property4,acas,unsat,8.7
SOI^snc_mcmc,ACASXU_experimental_v2a_4_6%%property1,acas,to,3600.04
SOI^snc_mcmc,ACASXU_experimental_v2a_4_6%%property2,acas,to,3600.04
SOI^snc_mcmc,ACASXU_experimental_v2a_4_6%%property3,acas,unsat,30.29
SOI^snc_mcmc,ACASXU_experimental_v2a_4_6%%property4,acas,unsat,8.54
SOI^snc_mcmc,ACASXU_experimental_v2a_4_7%%property1,acas,to,3600.05
SOI^snc_mcmc,ACASXU_experimental_v2a_4_7%%property2,acas,sat,4.52
SOI^snc_mcmc,ACASXU_experimental_v2a_4_7%%property3,acas,unsat,5.79
SOI^snc_mcmc,ACASXU_experimental_v2a_4_7%%property4,acas,unsat,4.16
SOI^snc_mcmc,ACASXU_experimental_v2a_4_8%%property1,acas,to,3600.11
SOI^snc_mcmc,ACASXU_experimental_v2a_4_8%%property2,acas,sat,4.41
SOI^snc_mcmc,ACASXU_experimental_v2a_4_8%%property3,acas,unsat,4.33
SOI^snc_mcmc,ACASXU_experimental_v2a_4_8%%property4,acas,unsat,3.89
SOI^snc_mcmc,ACASXU_experimental_v2a_4_9%%property1,acas,to,3600.02
SOI^snc_mcmc,ACASXU_experimental_v2a_4_9%%property2,acas,to,3600.06
SOI^snc_mcmc,ACASXU_experimental_v2a_4_9%%property3,acas,unsat,137.93
SOI^snc_mcmc,ACASXU_experimental_v2a_4_9%%property4,acas,unsat,4.41
SOI^snc_mcmc,ACASXU_experimental_v2a_5_1%%property1,acas,to,3600.03
SOI^snc_mcmc,ACASXU_experimental_v2a_5_1%%property2,acas,sat,4.37
SOI^snc_mcmc,ACASXU_experimental_v2a_5_1%%property3,acas,unsat,1685.95
SOI^snc_mcmc,ACASXU_experimental_v2a_5_1%%property4,acas,unsat,11.12
SOI^snc_mcmc,ACASXU_experimental_v2a_5_2%%property1,acas,to,3600.04
SOI^snc_mcmc,ACASXU_experimental_v2a_5_2%%property2,acas,sat,6.5
SOI^snc_mcmc,ACASXU_experimental_v2a_5_2%%property3,acas,unsat,28.46
SOI^snc_mcmc,ACASXU_experimental_v2a_5_2%%property4,acas,unsat,3.88
SOI^snc_mcmc,ACASXU_experimental_v2a_5_3%%property1,acas,to,3600.11
SOI^snc_mcmc,ACASXU_experimental_v2a_5_3%%property2,acas,to,3600.09
SOI^snc_mcmc,ACASXU_experimental_v2a_5_3%%property3,acas,unsat,109.24
SOI^snc_mcmc,ACASXU_experimental_v2a_5_3%%property4,acas,unsat,6.34
SOI^snc_mcmc,ACASXU_experimental_v2a_5_4%%property1,acas,to,3600.09
SOI^snc_mcmc,ACASXU_experimental_v2a_5_4%%property2,acas,sat,3.78
SOI^snc_mcmc,ACASXU_experimental_v2a_5_4%%property3,acas,unsat,4.72
SOI^snc_mcmc,ACASXU_experimental_v2a_5_4%%property4,acas,unsat,5.2
SOI^snc_mcmc,ACASXU_experimental_v2a_5_5%%property1,acas,to,3600.07
SOI^snc_mcmc,ACASXU_experimental_v2a_5_5%%property2,acas,sat,5.19
SOI^snc_mcmc,ACASXU_experimental_v2a_5_5%%property3,acas,unsat,32.54
SOI^snc_mcmc,ACASXU_experimental_v2a_5_5%%property4,acas,unsat,4.52
SOI^snc_mcmc,ACASXU_experimental_v2a_5_6%%property1,acas,to,3600.08
SOI^snc_mcmc,ACASXU_experimental_v2a_5_6%%property2,acas,sat,4.47
SOI^snc_mcmc,ACASXU_experimental_v2a_5_6%%property3,acas,unsat,31.22
SOI^snc_mcmc,ACASXU_experimental_v2a_5_6%%property4,acas,unsat,4.33
SOI^snc_mcmc,ACASXU_experimental_v2a_5_7%%property1,acas,to,3600.11
SOI^snc_mcmc,ACASXU_experimental_v2a_5_7%%property2,acas,sat,5.0
SOI^snc_mcmc,ACASXU_experimental_v2a_5_7%%property3,acas,unsat,3.82
SOI^snc_mcmc,ACASXU_experimental_v2a_5_7%%property4,acas,unsat,4.28
SOI^snc_mcmc,ACASXU_experimental_v2a_5_8%%property1,acas,to,3600.06
SOI^snc_mcmc,ACASXU_experimental_v2a_5_8%%property2,acas,sat,4.87
SOI^snc_mcmc,ACASXU_experimental_v2a_5_8%%property3,acas,unsat,29.87
SOI^snc_mcmc,ACASXU_experimental_v2a_5_8%%property4,acas,unsat,35.54
SOI^snc_mcmc,ACASXU_experimental_v2a_5_9%%property1,acas,to,3600.07
SOI^snc_mcmc,ACASXU_experimental_v2a_5_9%%property2,acas,sat,3.78
SOI^snc_mcmc,ACASXU_experimental_v2a_5_9%%property3,acas,unsat,3.98
SOI^snc_mcmc,ACASXU_experimental_v2a_5_9%%property4,acas,unsat,3.81
SOI^snc_mcmc,mnist2x256%%ind1087_tar4_eps0.01,mnist,unsat,11.11
SOI^snc_mcmc,mnist2x256%%ind13_tar7_eps0.06,mnist,to,3600.06
SOI^snc_mcmc,mnist2x256%%ind1819_tar3_eps0.01,mnist,unsat,10.61
SOI^snc_mcmc,mnist2x256%%ind1857_tar8_eps0.09,mnist,sat,10.75
SOI^snc_mcmc,mnist2x256%%ind1973_tar0_eps0.03,mnist,unsat,11.02
SOI^snc_mcmc,mnist2x256%%ind2077_tar2_eps0.09,mnist,to,3600.02
SOI^snc_mcmc,mnist2x256%%ind2115_tar2_eps0.12,mnist,to,3600.06
SOI^snc_mcmc,mnist2x256%%ind2212_tar8_eps0.03,mnist,sat,10.06
SOI^snc_mcmc,mnist2x256%%ind2255_tar5_eps0.15,mnist,sat,10.8
SOI^snc_mcmc,mnist2x256%%ind228_tar8_eps0.12,mnist,sat,11.51
SOI^snc_mcmc,mnist2x256%%ind22_tar9_eps0.06,mnist,to,3600.07
SOI^snc_mcmc,mnist2x256%%ind2308_tar7_eps0.01,mnist,unsat,11.58
SOI^snc_mcmc,mnist2x256%%ind2310_tar8_eps0.03,mnist,sat,10.7
SOI^snc_mcmc,mnist2x256%%ind2343_tar9_eps0.01,mnist,unsat,11.82
SOI^snc_mcmc,mnist2x256%%ind2398_tar9_eps0.01,mnist,unsat,11.91
SOI^snc_mcmc,mnist2x256%%ind2404_tar6_eps0.06,mnist,to,3600.03
SOI^snc_mcmc,mnist2x256%%ind2448_tar1_eps0.03,mnist,unsat,2194.84
SOI^snc_mcmc,mnist2x256%%ind2510_tar2_eps0.09,mnist,sat,14.25
SOI^snc_mcmc,mnist2x256%%ind2645_tar6_eps0.15,mnist,sat,12.99
SOI^snc_mcmc,mnist2x256%%ind2648_tar6_eps0.09,mnist,to,3600.1
SOI^snc_mcmc,mnist2x256%%ind2670_tar6_eps0.01,mnist,unsat,11.21
SOI^snc_mcmc,mnist2x256%%ind2706_tar2_eps0.12,mnist,sat,14.0
SOI^snc_mcmc,mnist2x256%%ind2737_tar9_eps0.06,mnist,sat,21.71
SOI^snc_mcmc,mnist2x256%%ind2747_tar1_eps0.09,mnist,to,3600.07
SOI^snc_mcmc,mnist2x256%%ind2761_tar5_eps0.06,mnist,to,3600.04
SOI^snc_mcmc,mnist2x256%%ind3070_tar0_eps0.12,mnist,to,3600.02
SOI^snc_mcmc,mnist2x256%%ind3497_tar3_eps0.01,mnist,unsat,11.87
SOI^snc_mcmc,mnist2x256%%ind3526_tar3_eps0.03,mnist,to,3600.05
SOI^snc_mcmc,mnist2x256%%ind3611_tar9_eps0.15,mnist,to,3600.09
SOI^snc_mcmc,mnist2x256%%ind3623_tar6_eps0.03,mnist,unsat,9.48
SOI^snc_mcmc,mnist2x256%%ind3724_tar5_eps0.01,mnist,unsat,10.89
SOI^snc_mcmc,mnist2x256%%ind381_tar0_eps0.09,mnist,sat,28.9
SOI^snc_mcmc,mnist2x256%%ind3863_tar3_eps0.12,mnist,sat,18.72
SOI^snc_mcmc,mnist2x256%%ind38_tar1_eps0.12,mnist,sat,12.61
SOI^snc_mcmc,mnist2x256%%ind4018_tar7_eps0.15,mnist,to,3600.11
SOI^snc_mcmc,mnist2x256%%ind4136_tar0_eps0.12,mnist,to,3600.06
SOI^snc_mcmc,mnist2x256%%ind4175_tar0_eps0.06,mnist,to,3600.07
SOI^snc_mcmc,mnist2x256%%ind4477_tar4_eps0.15,mnist,sat,11.81
SOI^snc_mcmc,mnist2x256%%ind4540_tar1_eps0.09,mnist,to,3600.07
SOI^snc_mcmc,mnist2x256%%ind4631_tar2_eps0.12,mnist,sat,25.19
SOI^snc_mcmc,mnist2x256%%ind4655_tar8_eps0.15,mnist,sat,10.06
SOI^snc_mcmc,mnist2x256%%ind4670_tar0_eps0.06,mnist,to,3600.06
SOI^snc_mcmc,mnist2x256%%ind4687_tar2_eps0.09,mnist,sat,18.56
SOI^snc_mcmc,mnist2x256%%ind4804_tar1_eps0.15,mnist,to,3600.1
SOI^snc_mcmc,mnist2x256%%ind4904_tar5_eps0.03,mnist,unsat,11.26
SOI^snc_mcmc,mnist2x256%%ind5000_tar5_eps0.03,mnist,unsat,10.6
SOI^snc_mcmc,mnist2x256%%ind506_tar6_eps0.12,mnist,sat,15.55
SOI^snc_mcmc,mnist2x256%%ind5169_tar9_eps0.03,mnist,sat,10.44
SOI^snc_mcmc,mnist2x256%%ind5188_tar5_eps0.03,mnist,unsat,14.41
SOI^snc_mcmc,mnist2x256%%ind5269_tar2_eps0.12,mnist,sat,25.62
SOI^snc_mcmc,mnist2x256%%ind5506_tar3_eps0.01,mnist,unsat,14.33
SOI^snc_mcmc,mnist2x256%%ind5777_tar5_eps0.09,mnist,unsat,2554.99
SOI^snc_mcmc,mnist2x256%%ind5906_tar2_eps0.01,mnist,unsat,14.61
SOI^snc_mcmc,mnist2x256%%ind5934_tar1_eps0.03,mnist,unsat,28.15
SOI^snc_mcmc,mnist2x256%%ind5964_tar6_eps0.12,mnist,to,3600.08
SOI^snc_mcmc,mnist2x256%%ind6084_tar4_eps0.01,mnist,unsat,15.84
SOI^snc_mcmc,mnist2x256%%ind62_tar6_eps0.03,mnist,sat,10.22
SOI^snc_mcmc,mnist2x256%%ind631_tar6_eps0.03,mnist,unsat,10.18
SOI^snc_mcmc,mnist2x256%%ind6320_tar3_eps0.06,mnist,sat,23.89
SOI^snc_mcmc,mnist2x256%%ind6340_tar6_eps0.12,mnist,sat,12.35
SOI^snc_mcmc,mnist2x256%%ind6451_tar3_eps0.01,mnist,unsat,9.87
SOI^snc_mcmc,mnist2x256%%ind6655_tar0_eps0.12,mnist,sat,25.51
SOI^snc_mcmc,mnist2x256%%ind6765_tar4_eps0.09,mnist,sat,14.11
SOI^snc_mcmc,mnist2x256%%ind6852_tar0_eps0.12,mnist,sat,18.94
SOI^snc_mcmc,mnist2x256%%ind6915_tar7_eps0.09,mnist,sat,30.1
SOI^snc_mcmc,mnist2x256%%ind7015_tar5_eps0.15,mnist,sat,15.85
SOI^snc_mcmc,mnist2x256%%ind7085_tar6_eps0.06,mnist,to,3600.06
SOI^snc_mcmc,mnist2x256%%ind7163_tar7_eps0.03,mnist,unsat,9.92
SOI^snc_mcmc,mnist2x256%%ind7448_tar7_eps0.06,mnist,to,3600.1
SOI^snc_mcmc,mnist2x256%%ind746_tar4_eps0.09,mnist,sat,37.0
SOI^snc_mcmc,mnist2x256%%ind7472_tar9_eps0.15,mnist,sat,11.85
SOI^snc_mcmc,mnist2x256%%ind7919_tar1_eps0.06,mnist,unsat,9.79
SOI^snc_mcmc,mnist2x256%%ind7945_tar3_eps0.06,mnist,sat,12.99
SOI^snc_mcmc,mnist2x256%%ind8173_tar0_eps0.06,mnist,to,3600.04
SOI^snc_mcmc,mnist2x256%%ind8225_tar3_eps0.01,mnist,unsat,11.49
SOI^snc_mcmc,mnist2x256%%ind8250_tar7_eps0.15,mnist,sat,21.74
SOI^snc_mcmc,mnist2x256%%ind8428_tar4_eps0.15,mnist,sat,11.11
SOI^snc_mcmc,mnist2x256%%ind868_tar4_eps0.09,mnist,sat,11.13
SOI^snc_mcmc,mnist2x256%%ind898_tar3_eps0.01,mnist,unsat,13.77
SOI^snc_mcmc,mnist2x256%%ind8996_tar7_eps0.06,mnist,to,3600.04
SOI^snc_mcmc,mnist2x256%%ind9005_tar9_eps0.15,mnist,sat,13.45
SOI^snc_mcmc,mnist2x256%%ind9039_tar2_eps0.03,mnist,unsat,12.32
SOI^snc_mcmc,mnist2x256%%ind9229_tar5_eps0.15,mnist,sat,22.04
SOI^snc_mcmc,mnist2x256%%ind9394_tar6_eps0.01,mnist,unsat,9.82
SOI^snc_mcmc,mnist2x256%%ind9567_tar6_eps0.12,mnist,to,3600.04
SOI^snc_mcmc,mnist2x256%%ind959_tar1_eps0.15,mnist,sat,29.04
SOI^snc_mcmc,mnist2x256%%ind9620_tar4_eps0.09,mnist,sat,30.73
SOI^snc_mcmc,mnist2x256%%ind9667_tar6_eps0.15,mnist,to,3600.05
SOI^snc_mcmc,mnist2x256%%ind9783_tar3_eps0.09,mnist,sat,12.29
SOI^snc_mcmc,mnist2x256%%ind9919_tar2_eps0.06,mnist,sat,9.92
SOI^snc_mcmc,mnist4x256%%ind1090_tar6_eps0.15,mnist,sat,30.97
SOI^snc_mcmc,mnist4x256%%ind1190_tar4_eps0.03,mnist,unsat,14.45
SOI^snc_mcmc,mnist4x256%%ind1249_tar4_eps0.01,mnist,unsat,13.41
SOI^snc_mcmc,mnist4x256%%ind1307_tar2_eps0.06,mnist,to,3600.05
SOI^snc_mcmc,mnist4x256%%ind1487_tar1_eps0.06,mnist,to,3600.1
SOI^snc_mcmc,mnist4x256%%ind1546_tar9_eps0.12,mnist,sat,177.36
SOI^snc_mcmc,mnist4x256%%ind1665_tar2_eps0.03,mnist,to,3600.08
SOI^snc_mcmc,mnist4x256%%ind1668_tar7_eps0.06,mnist,to,3600.08
SOI^snc_mcmc,mnist4x256%%ind1792_tar2_eps0.09,mnist,to,3600.11
SOI^snc_mcmc,mnist4x256%%ind1801_tar3_eps0.09,mnist,sat,17.74
SOI^snc_mcmc,mnist4x256%%ind1830_tar6_eps0.06,mnist,to,3600.07
SOI^snc_mcmc,mnist4x256%%ind1843_tar7_eps0.15,mnist,to,3600.1
SOI^snc_mcmc,mnist4x256%%ind2108_tar4_eps0.06,mnist,to,3600.07
SOI^snc_mcmc,mnist4x256%%ind2144_tar3_eps0.03,mnist,unsat,16.79
SOI^snc_mcmc,mnist4x256%%ind2256_tar1_eps0.15,mnist,to,3600.11
SOI^snc_mcmc,mnist4x256%%ind2300_tar4_eps0.09,mnist,to,3600.03
SOI^snc_mcmc,mnist4x256%%ind239_tar7_eps0.09,mnist,to,3600.03
SOI^snc_mcmc,mnist4x256%%ind2519_tar0_eps0.06,mnist,to,3600.1
SOI^snc_mcmc,mnist4x256%%ind2566_tar1_eps0.15,mnist,to,3600.08
SOI^snc_mcmc,mnist4x256%%ind2685_tar4_eps0.03,mnist,to,3600.06
SOI^snc_mcmc,mnist4x256%%ind2942_tar7_eps0.03,mnist,unsat,17.89
SOI^snc_mcmc,mnist4x256%%ind2955_tar8_eps0.12,mnist,sat,15.93
SOI^snc_mcmc,mnist4x256%%ind3274_tar0_eps0.01,mnist,unsat,15.65
SOI^snc_mcmc,mnist4x256%%ind3485_tar4_eps0.12,mnist,to,3600.07
SOI^snc_mcmc,mnist4x256%%ind3551_tar6_eps0.12,mnist,sat,926.4
SOI^snc_mcmc,mnist4x256%%ind3566_tar5_eps0.15,mnist,to,3600.11
SOI^snc_mcmc,mnist4x256%%ind3581_tar3_eps0.03,mnist,unsat,15.01
SOI^snc_mcmc,mnist4x256%%ind3674_tar9_eps0.06,mnist,to,3600.05
SOI^snc_mcmc,mnist4x256%%ind378_tar5_eps0.03,mnist,to,3600.05
SOI^snc_mcmc,mnist4x256%%ind3914_tar7_eps0.03,mnist,to,3600.04
SOI^snc_mcmc,mnist4x256%%ind3962_tar5_eps0.15,mnist,sat,28.05
SOI^snc_mcmc,mnist4x256%%ind4572_tar3_eps0.15,mnist,sat,794.09
SOI^snc_mcmc,mnist4x256%%ind4579_tar1_eps0.03,mnist,to,3600.03
SOI^snc_mcmc,mnist4x256%%ind4762_tar6_eps0.12,mnist,to,3600.05
SOI^snc_mcmc,mnist4x256%%ind4859_tar7_eps0.01,mnist,unsat,15.1
SOI^snc_mcmc,mnist4x256%%ind5096_tar1_eps0.12,mnist,to,3600.08
SOI^snc_mcmc,mnist4x256%%ind5490_tar5_eps0.12,mnist,to,3600.07
SOI^snc_mcmc,mnist4x256%%ind5551_tar5_eps0.06,mnist,to,3600.1
SOI^snc_mcmc,mnist4x256%%ind5616_tar4_eps0.09,mnist,to,3600.03
SOI^snc_mcmc,mnist4x256%%ind5654_tar2_eps0.09,mnist,sat,14.71
SOI^snc_mcmc,mnist4x256%%ind5658_tar9_eps0.06,mnist,to,3600.05
SOI^snc_mcmc,mnist4x256%%ind5936_tar7_eps0.09,mnist,to,3600.06
SOI^snc_mcmc,mnist4x256%%ind615_tar5_eps0.15,mnist,to,3600.11
SOI^snc_mcmc,mnist4x256%%ind6214_tar2_eps0.01,mnist,unsat,14.59
SOI^snc_mcmc,mnist4x256%%ind6294_tar4_eps0.06,mnist,to,3600.07
SOI^snc_mcmc,mnist4x256%%ind6317_tar3_eps0.01,mnist,unsat,15.78
SOI^snc_mcmc,mnist4x256%%ind6343_tar2_eps0.09,mnist,to,3600.12
SOI^snc_mcmc,mnist4x256%%ind6356_tar6_eps0.09,mnist,to,3600.08
SOI^snc_mcmc,mnist4x256%%ind6504_tar4_eps0.12,mnist,to,3600.1
SOI^snc_mcmc,mnist4x256%%ind6518_tar4_eps0.15,mnist,to,3600.07
SOI^snc_mcmc,mnist4x256%%ind654_tar1_eps0.12,mnist,to,3600.05
SOI^snc_mcmc,mnist4x256%%ind6569_tar4_eps0.03,mnist,to,3600.11
SOI^snc_mcmc,mnist4x256%%ind667_tar0_eps0.09,mnist,sat,132.38
SOI^snc_mcmc,mnist4x256%%ind675_tar2_eps0.15,mnist,sat,24.86
SOI^snc_mcmc,mnist4x256%%ind6785_tar6_eps0.15,mnist,sat,77.63
SOI^snc_mcmc,mnist4x256%%ind6957_tar4_eps0.01,mnist,unsat,14.12
SOI^snc_mcmc,mnist4x256%%ind7055_tar5_eps0.09,mnist,to,3600.09
SOI^snc_mcmc,mnist4x256%%ind7250_tar5_eps0.15,mnist,to,3600.03
SOI^snc_mcmc,mnist4x256%%ind7377_tar6_eps0.15,mnist,sat,647.61
SOI^snc_mcmc,mnist4x256%%ind7424_tar2_eps0.01,mnist,unsat,14.67
SOI^snc_mcmc,mnist4x256%%ind7522_tar3_eps0.03,mnist,unsat,14.0
SOI^snc_mcmc,mnist4x256%%ind7612_tar0_eps0.09,mnist,sat,939.84
SOI^snc_mcmc,mnist4x256%%ind7625_tar3_eps0.15,mnist,to,3600.08
SOI^snc_mcmc,mnist4x256%%ind7656_tar1_eps0.12,mnist,to,3600.07
SOI^snc_mcmc,mnist4x256%%ind7767_tar1_eps0.01,mnist,unsat,13.53
SOI^snc_mcmc,mnist4x256%%ind7876_tar7_eps0.12,mnist,to,3600.12
SOI^snc_mcmc,mnist4x256%%ind8050_tar7_eps0.03,mnist,unsat,13.68
SOI^snc_mcmc,mnist4x256%%ind8066_tar0_eps0.01,mnist,unsat,14.1
SOI^snc_mcmc,mnist4x256%%ind8212_tar7_eps0.06,mnist,to,3600.02
SOI^snc_mcmc,mnist4x256%%ind8291_tar9_eps0.09,mnist,to,3600.04
SOI^snc_mcmc,mnist4x256%%ind8545_tar6_eps0.01,mnist,unsat,14.91
SOI^snc_mcmc,mnist4x256%%ind8660_tar5_eps0.06,mnist,to,3600.08
SOI^snc_mcmc,mnist4x256%%ind8691_tar4_eps0.01,mnist,unsat,14.42
SOI^snc_mcmc,mnist4x256%%ind8857_tar2_eps0.12,mnist,to,3600.04
SOI^snc_mcmc,mnist4x256%%ind8951_tar7_eps0.12,mnist,to,3600.1
SOI^snc_mcmc,mnist4x256%%ind9084_tar0_eps0.01,mnist,unsat,14.38
SOI^snc_mcmc,mnist4x256%%ind9138_tar0_eps0.01,mnist,unsat,14.47
SOI^snc_mcmc,mnist4x256%%ind9212_tar8_eps0.03,mnist,unsat,15.02
SOI^snc_mcmc,mnist4x256%%ind922_tar0_eps0.01,mnist,unsat,14.03
SOI^snc_mcmc,mnist4x256%%ind9315_tar1_eps0.09,mnist,to,3600.04
SOI^snc_mcmc,mnist4x256%%ind9341_tar6_eps0.03,mnist,to,3600.07
SOI^snc_mcmc,mnist4x256%%ind934_tar9_eps0.06,mnist,to,3600.1
SOI^snc_mcmc,mnist4x256%%ind945_tar8_eps0.01,mnist,unsat,14.5
SOI^snc_mcmc,mnist4x256%%ind9465_tar1_eps0.03,mnist,unsat,14.6
SOI^snc_mcmc,mnist4x256%%ind9492_tar7_eps0.06,mnist,to,3600.09
SOI^snc_mcmc,mnist4x256%%ind950_tar6_eps0.06,mnist,to,3600.05
SOI^snc_mcmc,mnist4x256%%ind9640_tar1_eps0.12,mnist,to,3600.1
SOI^snc_mcmc,mnist4x256%%ind9696_tar4_eps0.12,mnist,to,3600.05
SOI^snc_mcmc,mnist4x256%%ind9805_tar7_eps0.15,mnist,to,3600.08
SOI^snc_mcmc,mnist4x256%%ind9989_tar2_eps0.09,mnist,to,3600.05
SOI^snc_mcmc,mnist6x256%%ind1276_tar3_eps0.09,mnist,sat,33.8
SOI^snc_mcmc,mnist6x256%%ind1346_tar9_eps0.03,mnist,to,3600.03
SOI^snc_mcmc,mnist6x256%%ind1390_tar7_eps0.09,mnist,to,3600.05
SOI^snc_mcmc,mnist6x256%%ind1549_tar2_eps0.12,mnist,sat,29.34
SOI^snc_mcmc,mnist6x256%%ind1722_tar3_eps0.01,mnist,to,3600.07
SOI^snc_mcmc,mnist6x256%%ind1898_tar1_eps0.06,mnist,to,3600.05
SOI^snc_mcmc,mnist6x256%%ind1931_tar7_eps0.03,mnist,to,3600.11
SOI^snc_mcmc,mnist6x256%%ind2143_tar8_eps0.12,mnist,sat,21.75
SOI^snc_mcmc,mnist6x256%%ind2160_tar3_eps0.06,mnist,to,3600.02
SOI^snc_mcmc,mnist6x256%%ind2162_tar6_eps0.15,mnist,to,3600.05
SOI^snc_mcmc,mnist6x256%%ind2184_tar0_eps0.01,mnist,unsat,22.71
SOI^snc_mcmc,mnist6x256%%ind2184_tar4_eps0.09,mnist,to,3600.08
SOI^snc_mcmc,mnist6x256%%ind2242_tar4_eps0.01,mnist,unsat,21.17
SOI^snc_mcmc,mnist6x256%%ind2301_tar4_eps0.03,mnist,to,3600.12
SOI^snc_mcmc,mnist6x256%%ind2398_tar8_eps0.01,mnist,unsat,21.09
SOI^snc_mcmc,mnist6x256%%ind2532_tar5_eps0.12,mnist,sat,1188.82
SOI^snc_mcmc,mnist6x256%%ind260_tar5_eps0.03,mnist,unsat,20.56
SOI^snc_mcmc,mnist6x256%%ind2665_tar4_eps0.06,mnist,to,3600.04
SOI^snc_mcmc,mnist6x256%%ind2812_tar1_eps0.12,mnist,to,3600.02
SOI^snc_mcmc,mnist6x256%%ind2944_tar2_eps0.06,mnist,to,3600.1
SOI^snc_mcmc,mnist6x256%%ind2992_tar4_eps0.03,mnist,to,3600.08
SOI^snc_mcmc,mnist6x256%%ind3341_tar9_eps0.01,mnist,unsat,21.17
SOI^snc_mcmc,mnist6x256%%ind3533_tar5_eps0.12,mnist,sat,779.53
SOI^snc_mcmc,mnist6x256%%ind3597_tar7_eps0.06,mnist,to,3600.08
SOI^snc_mcmc,mnist6x256%%ind3796_tar0_eps0.01,mnist,to,3600.03
SOI^snc_mcmc,mnist6x256%%ind3812_tar8_eps0.03,mnist,to,3600.1
SOI^snc_mcmc,mnist6x256%%ind3892_tar0_eps0.09,mnist,to,3600.11
SOI^snc_mcmc,mnist6x256%%ind4036_tar2_eps0.09,mnist,sat,180.83
SOI^snc_mcmc,mnist6x256%%ind4224_tar1_eps0.06,mnist,to,3600.11
SOI^snc_mcmc,mnist6x256%%ind4282_tar5_eps0.01,mnist,unsat,19.18
SOI^snc_mcmc,mnist6x256%%ind4483_tar1_eps0.09,mnist,to,3600.08
SOI^snc_mcmc,mnist6x256%%ind4690_tar3_eps0.03,mnist,to,3600.03
SOI^snc_mcmc,mnist6x256%%ind4993_tar3_eps0.12,mnist,to,3600.07
SOI^snc_mcmc,mnist6x256%%ind5004_tar9_eps0.15,mnist,to,3600.03
SOI^snc_mcmc,mnist6x256%%ind5057_tar7_eps0.01,mnist,unsat,20.09
SOI^snc_mcmc,mnist6x256%%ind5132_tar3_eps0.03,mnist,unsat,294.63
SOI^snc_mcmc,mnist6x256%%ind515_tar5_eps0.15,mnist,to,3600.1
SOI^snc_mcmc,mnist6x256%%ind5370_tar0_eps0.15,mnist,sat,198.38
SOI^snc_mcmc,mnist6x256%%ind5393_tar1_eps0.03,mnist,to,3600.11
SOI^snc_mcmc,mnist6x256%%ind5537_tar6_eps0.15,mnist,to,3600.05
SOI^snc_mcmc,mnist6x256%%ind5655_tar5_eps0.06,mnist,to,3600.05
SOI^snc_mcmc,mnist6x256%%ind5780_tar6_eps0.09,mnist,to,3600.1
SOI^snc_mcmc,mnist6x256%%ind5786_tar7_eps0.03,mnist,to,3600.08
SOI^snc_mcmc,mnist6x256%%ind5788_tar1_eps0.09,mnist,to,3600.1
SOI^snc_mcmc,mnist6x256%%ind5959_tar2_eps0.12,mnist,to,3600.03
SOI^snc_mcmc,mnist6x256%%ind5989_tar5_eps0.09,mnist,sat,3420.93
SOI^snc_mcmc,mnist6x256%%ind604_tar4_eps0.15,mnist,sat,1742.78
SOI^snc_mcmc,mnist6x256%%ind6176_tar2_eps0.03,mnist,unsat,19.51
SOI^snc_mcmc,mnist6x256%%ind6265_tar3_eps0.03,mnist,unsat,20.3
SOI^snc_mcmc,mnist6x256%%ind6266_tar6_eps0.01,mnist,unsat,19.25
SOI^snc_mcmc,mnist6x256%%ind6342_tar2_eps0.06,mnist,to,3600.08
SOI^snc_mcmc,mnist6x256%%ind6366_tar0_eps0.06,mnist,to,3600.09
SOI^snc_mcmc,mnist6x256%%ind6412_tar6_eps0.15,mnist,to,3600.1
SOI^snc_mcmc,mnist6x256%%ind6477_tar0_eps0.15,mnist,to,3600.02
SOI^snc_mcmc,mnist6x256%%ind6501_tar1_eps0.12,mnist,to,3600.05
SOI^snc_mcmc,mnist6x256%%ind674_tar8_eps0.06,mnist,to,3600.02
SOI^snc_mcmc,mnist6x256%%ind6831_tar4_eps0.12,mnist,to,3600.06
SOI^snc_mcmc,mnist6x256%%ind6953_tar5_eps0.01,mnist,unsat,20.56
SOI^snc_mcmc,mnist6x256%%ind6970_tar6_eps0.15,mnist,to,3600.12
SOI^snc_mcmc,mnist6x256%%ind7294_tar9_eps0.09,mnist,to,3600.08
SOI^snc_mcmc,mnist6x256%%ind729_tar0_eps0.12,mnist,to,3600.12
SOI^snc_mcmc,mnist6x256%%ind7433_tar4_eps0.06,mnist,to,3600.03
SOI^snc_mcmc,mnist6x256%%ind7447_tar3_eps0.09,mnist,to,3600.09
SOI^snc_mcmc,mnist6x256%%ind7481_tar0_eps0.15,mnist,sat,646.94
SOI^snc_mcmc,mnist6x256%%ind7566_tar3_eps0.15,mnist,to,3600.03
SOI^snc_mcmc,mnist6x256%%ind7792_tar5_eps0.03,mnist,unsat,21.26
SOI^snc_mcmc,mnist6x256%%ind7840_tar7_eps0.15,mnist,to,3600.12
SOI^snc_mcmc,mnist6x256%%ind8018_tar0_eps0.01,mnist,unsat,20.8
SOI^snc_mcmc,mnist6x256%%ind8044_tar1_eps0.09,mnist,to,3600.09
SOI^snc_mcmc,mnist6x256%%ind8192_tar7_eps0.12,mnist,to,3600.08
SOI^snc_mcmc,mnist6x256%%ind8285_tar4_eps0.15,mnist,sat,342.98
SOI^snc_mcmc,mnist6x256%%ind8364_tar0_eps0.01,mnist,unsat,22.42
SOI^snc_mcmc,mnist6x256%%ind8398_tar1_eps0.06,mnist,to,3600.05
SOI^snc_mcmc,mnist6x256%%ind8409_tar0_eps0.12,mnist,to,3600.07
SOI^snc_mcmc,mnist6x256%%ind8480_tar8_eps0.09,mnist,to,3600.04
SOI^snc_mcmc,mnist6x256%%ind8520_tar9_eps0.06,mnist,sat,23.18
SOI^snc_mcmc,mnist6x256%%ind8587_tar1_eps0.09,mnist,to,3600.07
SOI^snc_mcmc,mnist6x256%%ind8681_tar4_eps0.01,mnist,unsat,21.2
SOI^snc_mcmc,mnist6x256%%ind9045_tar2_eps0.12,mnist,sat,30.89
SOI^snc_mcmc,mnist6x256%%ind9227_tar7_eps0.15,mnist,to,3600.06
SOI^snc_mcmc,mnist6x256%%ind92_tar5_eps0.06,mnist,to,3600.08
SOI^snc_mcmc,mnist6x256%%ind931_tar8_eps0.12,mnist,sat,28.66
SOI^snc_mcmc,mnist6x256%%ind9491_tar9_eps0.03,mnist,unsat,20.96
SOI^snc_mcmc,mnist6x256%%ind9512_tar7_eps0.15,mnist,to,3600.05
SOI^snc_mcmc,mnist6x256%%ind9513_tar2_eps0.06,mnist,to,3600.04
SOI^snc_mcmc,mnist6x256%%ind9563_tar1_eps0.03,mnist,unsat,26.53
SOI^snc_mcmc,mnist6x256%%ind980_tar5_eps0.09,mnist,to,3600.03
SOI^snc_mcmc,mnist6x256%%ind9900_tar9_eps0.01,mnist,unsat,20.29
SOI^snc_mcmc,mnist6x256%%ind9909_tar6_eps0.01,mnist,unsat,21.4
SOI^snc_mcmc,mnist6x256%%ind9998_tar0_eps0.12,mnist,to,3600.08
SOI^snc_mcmc,cifar10_base_kw_simp%%ind1087_tar7_eps0.01,cifar10,unsat,26.37
SOI^snc_mcmc,cifar10_base_kw_simp%%ind134_tar5_eps0.03,cifar10,unsat,22.51
SOI^snc_mcmc,cifar10_base_kw_simp%%ind1388_tar4_eps0.09,cifar10,to,3600.07
SOI^snc_mcmc,cifar10_base_kw_simp%%ind1446_tar2_eps0.15,cifar10,sat,48.67
SOI^snc_mcmc,cifar10_base_kw_simp%%ind1787_tar2_eps0.12,cifar10,sat,27.73
SOI^snc_mcmc,cifar10_base_kw_simp%%ind1812_tar9_eps0.15,cifar10,sat,488.92
SOI^snc_mcmc,cifar10_base_kw_simp%%ind1819_tar4_eps0.01,cifar10,unsat,18.0
SOI^snc_mcmc,cifar10_base_kw_simp%%ind1835_tar4_eps0.09,cifar10,sat,27.63
SOI^snc_mcmc,cifar10_base_kw_simp%%ind1845_tar0_eps0.12,cifar10,to,3600.08
SOI^snc_mcmc,cifar10_base_kw_simp%%ind1849_tar6_eps0.15,cifar10,sat,32.3
SOI^snc_mcmc,cifar10_base_kw_simp%%ind1872_tar0_eps0.12,cifar10,sat,33.43
SOI^snc_mcmc,cifar10_base_kw_simp%%ind2051_tar9_eps0.03,cifar10,unsat,19.09
SOI^snc_mcmc,cifar10_base_kw_simp%%ind2130_tar4_eps0.15,cifar10,sat,34.54
SOI^snc_mcmc,cifar10_base_kw_simp%%ind2149_tar5_eps0.06,cifar10,to,3600.05
SOI^snc_mcmc,cifar10_base_kw_simp%%ind2172_tar6_eps0.06,cifar10,sat,25.18
SOI^snc_mcmc,cifar10_base_kw_simp%%ind2215_tar6_eps0.06,cifar10,sat,21.13
SOI^snc_mcmc,cifar10_base_kw_simp%%ind2223_tar2_eps0.12,cifar10,sat,202.49
SOI^snc_mcmc,cifar10_base_kw_simp%%ind228_tar2_eps0.12,cifar10,sat,29.92
SOI^snc_mcmc,cifar10_base_kw_simp%%ind22_tar2_eps0.15,cifar10,sat,41.09
SOI^snc_mcmc,cifar10_base_kw_simp%%ind2304_tar7_eps0.15,cifar10,sat,2475.12
SOI^snc_mcmc,cifar10_base_kw_simp%%ind2308_tar5_eps0.01,cifar10,unsat,17.5
SOI^snc_mcmc,cifar10_base_kw_simp%%ind2343_tar3_eps0.01,cifar10,unsat,22.57
SOI^snc_mcmc,cifar10_base_kw_simp%%ind2398_tar2_eps0.01,cifar10,unsat,23.56
SOI^snc_mcmc,cifar10_base_kw_simp%%ind2412_tar5_eps0.06,cifar10,to,3600.11
SOI^snc_mcmc,cifar10_base_kw_simp%%ind2581_tar3_eps0.12,cifar10,to,3600.11
SOI^snc_mcmc,cifar10_base_kw_simp%%ind2670_tar4_eps0.01,cifar10,unsat,20.51
SOI^snc_mcmc,cifar10_base_kw_simp%%ind2741_tar1_eps0.09,cifar10,to,3600.05
SOI^snc_mcmc,cifar10_base_kw_simp%%ind2796_tar2_eps0.06,cifar10,sat,27.2
SOI^snc_mcmc,cifar10_base_kw_simp%%ind3016_tar3_eps0.06,cifar10,to,3600.1
SOI^snc_mcmc,cifar10_base_kw_simp%%ind3094_tar7_eps0.06,cifar10,to,3600.07
SOI^snc_mcmc,cifar10_base_kw_simp%%ind30_tar3_eps0.03,cifar10,sat,19.74
SOI^snc_mcmc,cifar10_base_kw_simp%%ind3497_tar3_eps0.01,cifar10,unsat,17.12
SOI^snc_mcmc,cifar10_base_kw_simp%%ind3551_tar4_eps0.09,cifar10,sat,21.61
SOI^snc_mcmc,cifar10_base_kw_simp%%ind3566_tar2_eps0.03,cifar10,sat,27.53
SOI^snc_mcmc,cifar10_base_kw_simp%%ind3587_tar5_eps0.15,cifar10,sat,32.68
SOI^snc_mcmc,cifar10_base_kw_simp%%ind3724_tar4_eps0.01,cifar10,unsat,18.04
SOI^snc_mcmc,cifar10_base_kw_simp%%ind38_tar6_eps0.12,cifar10,sat,35.95
SOI^snc_mcmc,cifar10_base_kw_simp%%ind4079_tar1_eps0.03,cifar10,unsat,20.53
SOI^snc_mcmc,cifar10_base_kw_simp%%ind4220_tar7_eps0.06,cifar10,to,3600.09
SOI^snc_mcmc,cifar10_base_kw_simp%%ind4480_tar3_eps0.09,cifar10,sat,25.2
SOI^snc_mcmc,cifar10_base_kw_simp%%ind4514_tar4_eps0.15,cifar10,to,3600.08
SOI^snc_mcmc,cifar10_base_kw_simp%%ind4736_tar0_eps0.03,cifar10,to,3600.06
SOI^snc_mcmc,cifar10_base_kw_simp%%ind5154_tar6_eps0.12,cifar10,sat,29.89
SOI^snc_mcmc,cifar10_base_kw_simp%%ind5163_tar2_eps0.09,cifar10,sat,449.33
SOI^snc_mcmc,cifar10_base_kw_simp%%ind5440_tar8_eps0.03,cifar10,unsat,19.1
SOI^snc_mcmc,cifar10_base_kw_simp%%ind5506_tar6_eps0.01,cifar10,sat,19.57
SOI^snc_mcmc,cifar10_base_kw_simp%%ind5522_tar7_eps0.03,cifar10,unsat,18.01
SOI^snc_mcmc,cifar10_base_kw_simp%%ind5743_tar7_eps0.15,cifar10,sat,193.59
SOI^snc_mcmc,cifar10_base_kw_simp%%ind5749_tar6_eps0.12,cifar10,sat,453.42
SOI^snc_mcmc,cifar10_base_kw_simp%%ind5752_tar8_eps0.09,cifar10,to,3600.06
SOI^snc_mcmc,cifar10_base_kw_simp%%ind5818_tar0_eps0.09,cifar10,to,3600.12
SOI^snc_mcmc,cifar10_base_kw_simp%%ind5853_tar2_eps0.12,cifar10,sat,60.49
SOI^snc_mcmc,cifar10_base_kw_simp%%ind5874_tar6_eps0.03,cifar10,sat,26.76
SOI^snc_mcmc,cifar10_base_kw_simp%%ind5906_tar9_eps0.01,cifar10,unsat,18.24
SOI^snc_mcmc,cifar10_base_kw_simp%%ind5962_tar9_eps0.06,cifar10,sat,22.27
SOI^snc_mcmc,cifar10_base_kw_simp%%ind6084_tar5_eps0.01,cifar10,unsat,20.9
SOI^snc_mcmc,cifar10_base_kw_simp%%ind6129_tar2_eps0.12,cifar10,sat,26.27
SOI^snc_mcmc,cifar10_base_kw_simp%%ind6174_tar7_eps0.15,cifar10,sat,28.67
SOI^snc_mcmc,cifar10_base_kw_simp%%ind6218_tar6_eps0.03,cifar10,sat,20.85
SOI^snc_mcmc,cifar10_base_kw_simp%%ind6364_tar9_eps0.15,cifar10,sat,30.39
SOI^snc_mcmc,cifar10_base_kw_simp%%ind637_tar0_eps0.15,cifar10,sat,32.98
SOI^snc_mcmc,cifar10_base_kw_simp%%ind6451_tar3_eps0.01,cifar10,unsat,18.77
SOI^snc_mcmc,cifar10_base_kw_simp%%ind6484_tar0_eps0.06,cifar10,sat,23.94
SOI^snc_mcmc,cifar10_base_kw_simp%%ind6496_tar8_eps0.12,cifar10,to,3600.08
SOI^snc_mcmc,cifar10_base_kw_simp%%ind6499_tar5_eps0.03,cifar10,sat,26.87
SOI^snc_mcmc,cifar10_base_kw_simp%%ind6579_tar3_eps0.06,cifar10,sat,21.01
SOI^snc_mcmc,cifar10_base_kw_simp%%ind6765_tar7_eps0.15,cifar10,sat,42.67
SOI^snc_mcmc,cifar10_base_kw_simp%%ind6799_tar1_eps0.12,cifar10,sat,24.93
SOI^snc_mcmc,cifar10_base_kw_simp%%ind681_tar7_eps0.09,cifar10,to,3600.12
SOI^snc_mcmc,cifar10_base_kw_simp%%ind7154_tar2_eps0.09,cifar10,to,3600.07
SOI^snc_mcmc,cifar10_base_kw_simp%%ind7173_tar8_eps0.03,cifar10,unsat,23.74
SOI^snc_mcmc,cifar10_base_kw_simp%%ind727_tar1_eps0.09,cifar10,sat,29.21
SOI^snc_mcmc,cifar10_base_kw_simp%%ind7341_tar0_eps0.06,cifar10,to,3600.06
SOI^snc_mcmc,cifar10_base_kw_simp%%ind7371_tar4_eps0.09,cifar10,sat,210.84
SOI^snc_mcmc,cifar10_base_kw_simp%%ind7656_tar9_eps0.09,cifar10,sat,25.34
SOI^snc_mcmc,cifar10_base_kw_simp%%ind7672_tar0_eps0.06,cifar10,to,3600.07
SOI^snc_mcmc,cifar10_base_kw_simp%%ind7986_tar5_eps0.03,cifar10,unsat,18.6
SOI^snc_mcmc,cifar10_base_kw_simp%%ind8209_tar1_eps0.06,cifar10,to,3600.07
SOI^snc_mcmc,cifar10_base_kw_simp%%ind8225_tar3_eps0.01,cifar10,unsat,23.61
SOI^snc_mcmc,cifar10_base_kw_simp%%ind8477_tar0_eps0.06,cifar10,to,3600.04
SOI^snc_mcmc,cifar10_base_kw_simp%%ind8778_tar6_eps0.03,cifar10,unsat,20.39
SOI^snc_mcmc,cifar10_base_kw_simp%%ind8783_tar5_eps0.15,cifar10,sat,36.17
SOI^snc_mcmc,cifar10_base_kw_simp%%ind898_tar9_eps0.01,cifar10,unsat,17.84
SOI^snc_mcmc,cifar10_base_kw_simp%%ind9081_tar2_eps0.12,cifar10,sat,32.13
SOI^snc_mcmc,cifar10_base_kw_simp%%ind9226_tar6_eps0.09,cifar10,sat,89.32
SOI^snc_mcmc,cifar10_base_kw_simp%%ind9266_tar2_eps0.09,cifar10,sat,35.38
SOI^snc_mcmc,cifar10_base_kw_simp%%ind9394_tar6_eps0.01,cifar10,unsat,18.82
SOI^snc_mcmc,cifar10_base_kw_simp%%ind9603_tar3_eps0.03,cifar10,to,3600.05
SOI^snc_mcmc,cifar10_base_kw_simp%%ind9765_tar6_eps0.15,cifar10,sat,167.16
SOI^snc_mcmc,cifar10_base_kw_simp%%ind9777_tar6_eps0.12,cifar10,sat,46.77
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind1034_tar7_eps0.01,cifar10,unsat,24.5
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind1243_tar1_eps0.06,cifar10,to,3600.07
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind1342_tar4_eps0.03,cifar10,unsat,61.35
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind1381_tar5_eps0.09,cifar10,sat,117.58
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind1399_tar0_eps0.09,cifar10,sat,90.9
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind1409_tar7_eps0.09,cifar10,to,3600.12
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind1464_tar4_eps0.12,cifar10,sat,585.94
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind1487_tar0_eps0.01,cifar10,unsat,43.48
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind1617_tar7_eps0.15,cifar10,to,3600.05
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind1643_tar7_eps0.12,cifar10,sat,209.88
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind1860_tar6_eps0.01,cifar10,unsat,22.18
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind2055_tar6_eps0.09,cifar10,to,3600.1
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind2423_tar7_eps0.09,cifar10,sat,238.42
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind2573_tar0_eps0.15,cifar10,unsat,31.21
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind2713_tar9_eps0.12,cifar10,unsat,29.85
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind2746_tar6_eps0.15,cifar10,unsat,28.93
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind2911_tar3_eps0.12,cifar10,unsat,25.38
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind2970_tar0_eps0.06,cifar10,to,3600.06
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind3039_tar7_eps0.09,cifar10,to,3600.08
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind3105_tar9_eps0.03,cifar10,unsat,44.75
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind3154_tar8_eps0.01,cifar10,unsat,48.15
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind3447_tar3_eps0.06,cifar10,to,3600.03
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind4004_tar7_eps0.03,cifar10,sat,46.61
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind4340_tar2_eps0.12,cifar10,to,3600.03
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind4351_tar3_eps0.15,cifar10,sat,224.95
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind4378_tar9_eps0.06,cifar10,to,3600.02
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind4532_tar2_eps0.06,cifar10,to,3600.06
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind4550_tar7_eps0.06,cifar10,to,3600.03
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind4757_tar3_eps0.12,cifar10,to,3600.09
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind4973_tar8_eps0.03,cifar10,sat,57.12
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind4985_tar2_eps0.03,cifar10,sat,46.75
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind5209_tar0_eps0.12,cifar10,to,3600.11
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind5242_tar4_eps0.09,cifar10,sat,101.79
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind5433_tar4_eps0.03,cifar10,to,3600.02
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind5455_tar6_eps0.15,cifar10,sat,141.45
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind5619_tar4_eps0.15,cifar10,sat,2320.55
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind5886_tar0_eps0.01,cifar10,unsat,34.29
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind5897_tar3_eps0.06,cifar10,to,3600.09
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind600_tar7_eps0.01,cifar10,unsat,30.0
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind6072_tar1_eps0.15,cifar10,sat,875.46
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind6110_tar2_eps0.03,cifar10,unsat,30.02
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind6177_tar1_eps0.09,cifar10,sat,1522.78
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind618_tar3_eps0.03,cifar10,unsat,39.79
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind6265_tar1_eps0.09,cifar10,sat,95.44
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind6310_tar7_eps0.03,cifar10,unsat,31.96
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind6444_tar2_eps0.12,cifar10,sat,108.15
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind6545_tar0_eps0.01,cifar10,sat,42.69
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind6560_tar5_eps0.12,cifar10,sat,206.82
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind6598_tar3_eps0.09,cifar10,sat,64.34
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind6633_tar1_eps0.06,cifar10,to,3600.02
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind6637_tar4_eps0.15,cifar10,sat,228.71
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind6731_tar8_eps0.12,cifar10,unsat,25.73
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind6734_tar9_eps0.03,cifar10,sat,81.45
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind6755_tar4_eps0.01,cifar10,unsat,32.37
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind7047_tar9_eps0.01,cifar10,unsat,33.32
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind7128_tar2_eps0.15,cifar10,unsat,21.05
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind7305_tar9_eps0.01,cifar10,unsat,33.25
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind7429_tar9_eps0.03,cifar10,sat,480.98
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind7460_tar9_eps0.12,cifar10,unsat,23.3
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind7526_tar2_eps0.09,cifar10,to,3600.1
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind7534_tar2_eps0.06,cifar10,sat,65.4
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind7535_tar0_eps0.09,cifar10,sat,121.41
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind7865_tar8_eps0.06,cifar10,unsat,45.8
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind7884_tar1_eps0.03,cifar10,to,3600.08
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind795_tar8_eps0.06,cifar10,to,3600.03
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind8024_tar2_eps0.01,cifar10,unsat,31.8
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind8147_tar8_eps0.01,cifar10,unsat,33.26
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind8163_tar8_eps0.15,cifar10,to,3600.05
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind8171_tar7_eps0.15,cifar10,sat,141.54
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind8207_tar6_eps0.15,cifar10,sat,1403.93
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind8392_tar4_eps0.01,cifar10,unsat,36.25
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind8439_tar4_eps0.15,cifar10,sat,99.44
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind8482_tar0_eps0.12,cifar10,to,3600.07
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind8654_tar8_eps0.12,cifar10,sat,3076.43
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind8773_tar1_eps0.09,cifar10,to,3600.06
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind8812_tar2_eps0.06,cifar10,to,3600.11
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind9004_tar0_eps0.01,cifar10,unsat,31.66
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind9028_tar2_eps0.15,cifar10,sat,410.41
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind9266_tar5_eps0.03,cifar10,to,3600.05
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind9273_tar2_eps0.09,cifar10,sat,142.14
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind9311_tar0_eps0.01,cifar10,unsat,33.96
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind9405_tar2_eps0.12,cifar10,to,3600.08
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind9691_tar0_eps0.06,cifar10,to,3600.07
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind9734_tar1_eps0.09,cifar10,to,3600.09
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind9767_tar3_eps0.06,cifar10,to,3600.05
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind977_tar1_eps0.15,cifar10,sat,1248.83
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind9827_tar8_eps0.06,cifar10,to,3600.02
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind9856_tar1_eps0.03,cifar10,to,3600.09
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind9918_tar1_eps0.03,cifar10,to,3600.04
SOI^snc_mcmc,cifar10_deep_kw_simp%%ind9968_tar8_eps0.12,cifar10,unsat,20.63
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind1129_tar1_eps0.15,cifar10,to,3600.03
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind1176_tar3_eps0.15,cifar10,to,3600.09
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind1190_tar4_eps0.03,cifar10,unsat,41.51
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind1209_tar4_eps0.01,cifar10,unsat,41.15
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind1486_tar0_eps0.01,cifar10,unsat,40.59
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind1525_tar9_eps0.09,cifar10,to,3600.07
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind1546_tar9_eps0.12,cifar10,unsat,29.79
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind1574_tar6_eps0.06,cifar10,to,3600.12
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind1665_tar2_eps0.03,cifar10,unsat,32.86
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind1832_tar3_eps0.09,cifar10,to,3600.12
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind1925_tar3_eps0.06,cifar10,to,3600.1
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind2009_tar0_eps0.01,cifar10,unsat,42.93
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind2144_tar7_eps0.03,cifar10,unsat,46.7
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind2159_tar0_eps0.06,cifar10,sat,55.42
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind232_tar2_eps0.01,cifar10,unsat,37.44
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind2447_tar1_eps0.01,cifar10,sat,49.79
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind2685_tar4_eps0.03,cifar10,sat,53.51
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind2702_tar5_eps0.15,cifar10,to,3600.09
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind2813_tar5_eps0.06,cifar10,to,3600.07
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind2942_tar7_eps0.03,cifar10,unsat,41.74
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind2955_tar8_eps0.12,cifar10,to,3600.03
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind3197_tar4_eps0.01,cifar10,sat,51.07
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind3485_tar4_eps0.12,cifar10,to,3600.09
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind3551_tar6_eps0.12,cifar10,to,3600.04
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind3573_tar4_eps0.15,cifar10,to,3600.09
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind3581_tar1_eps0.03,cifar10,to,3600.12
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind3694_tar4_eps0.09,cifar10,sat,345.65
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind378_tar3_eps0.03,cifar10,sat,48.61
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind388_tar8_eps0.01,cifar10,unsat,42.71
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind3914_tar8_eps0.03,cifar10,unsat,43.67
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind4163_tar1_eps0.09,cifar10,to,3600.06
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind4381_tar8_eps0.06,cifar10,to,3600.12
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind4513_tar7_eps0.15,cifar10,sat,509.2
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind4579_tar1_eps0.03,cifar10,to,3600.08
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind4625_tar1_eps0.15,cifar10,to,3600.04
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind4762_tar4_eps0.12,cifar10,to,3600.1
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind5055_tar1_eps0.06,cifar10,to,3600.11
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind5064_tar3_eps0.09,cifar10,to,3600.06
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind5096_tar6_eps0.12,cifar10,to,3600.03
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind5203_tar0_eps0.01,cifar10,unsat,43.58
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind5226_tar9_eps0.06,cifar10,to,3600.07
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind5430_tar2_eps0.06,cifar10,to,3600.06
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind5490_tar5_eps0.12,cifar10,to,3600.11
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind5559_tar0_eps0.09,cifar10,unsat,30.13
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind5625_tar6_eps0.09,cifar10,to,3600.09
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind5699_tar2_eps0.15,cifar10,to,3600.12
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind5733_tar7_eps0.06,cifar10,to,3600.03
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind585_tar1_eps0.15,cifar10,sat,310.45
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind6009_tar1_eps0.06,cifar10,to,3600.08
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind6122_tar3_eps0.15,cifar10,sat,114.32
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind6434_tar6_eps0.15,cifar10,to,3600.03
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind6486_tar5_eps0.15,cifar10,sat,308.06
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind6504_tar4_eps0.12,cifar10,sat,94.8
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind654_tar1_eps0.12,cifar10,to,3600.1
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind6569_tar5_eps0.03,cifar10,to,3600.08
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind6620_tar0_eps0.01,cifar10,unsat,51.48
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind675_tar4_eps0.15,cifar10,sat,90.14
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind7009_tar2_eps0.01,cifar10,unsat,43.15
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind716_tar7_eps0.09,cifar10,to,3600.1
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind7335_tar2_eps0.09,cifar10,sat,79.81
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind7382_tar5_eps0.09,cifar10,to,3600.1
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind7522_tar3_eps0.03,cifar10,sat,53.09
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind7558_tar3_eps0.01,cifar10,unsat,42.82
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind7656_tar2_eps0.12,cifar10,to,3600.07
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind7876_tar7_eps0.12,cifar10,to,3600.05
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind7964_tar7_eps0.01,cifar10,unsat,42.43
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind8050_tar3_eps0.03,cifar10,sat,52.26
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind8164_tar2_eps0.09,cifar10,to,3600.09
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind8280_tar7_eps0.06,cifar10,sat,53.72
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind8575_tar4_eps0.15,cifar10,to,3600.07
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind8766_tar0_eps0.01,cifar10,unsat,47.97
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind8771_tar4_eps0.01,cifar10,unsat,44.45
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind8792_tar7_eps0.09,cifar10,to,3600.04
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind8857_tar1_eps0.12,cifar10,sat,139.31
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind8951_tar6_eps0.06,cifar10,to,3600.06
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind8951_tar7_eps0.12,cifar10,sat,179.14
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind9004_tar3_eps0.09,cifar10,to,3600.03
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind9032_tar0_eps0.06,cifar10,sat,62.81
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind9080_tar7_eps0.15,cifar10,to,3600.09
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind9163_tar1_eps0.01,cifar10,unsat,40.94
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind9212_tar1_eps0.03,cifar10,to,3600.1
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind9321_tar7_eps0.06,cifar10,to,3600.12
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind9341_tar6_eps0.03,cifar10,sat,51.86
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind943_tar7_eps0.09,cifar10,to,3600.12
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind9465_tar7_eps0.03,cifar10,sat,55.91
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind9502_tar3_eps0.06,cifar10,to,3600.03
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind9513_tar1_eps0.09,cifar10,to,3600.08
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind954_tar3_eps0.15,cifar10,unsat,28.5
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind9640_tar1_eps0.12,cifar10,sat,68.18
SOI^snc_mcmc,cifar10_wide_kw_simp%%ind9696_tar4_eps0.12,cifar10,sat,179.86
SOI^snc_mcmc,32x16_688%%ind10115_eps0.06_delta2.0,taxi,sat,6.14
SOI^snc_mcmc,32x16_688%%ind1047_eps0.03_delta2.0,taxi,sat,6.37
SOI^snc_mcmc,32x16_688%%ind10672_eps0.03_delta6.0,taxi,sat,5.33
SOI^snc_mcmc,32x16_688%%ind11023_eps0.03_delta2.0,taxi,sat,4.73
SOI^snc_mcmc,32x16_688%%ind11525_eps0.01_delta2.0,taxi,sat,5.45
SOI^snc_mcmc,32x16_688%%ind11568_eps0.06_delta6.0,taxi,sat,4.68
SOI^snc_mcmc,32x16_688%%ind11783_eps0.06_delta6.0,taxi,sat,5.49
SOI^snc_mcmc,32x16_688%%ind12346_eps0.06_delta2.0,taxi,sat,5.07
SOI^snc_mcmc,32x16_688%%ind12443_eps0.06_delta6.0,taxi,sat,4.73
SOI^snc_mcmc,32x16_688%%ind13085_eps0.03_delta2.0,taxi,sat,4.69
SOI^snc_mcmc,32x16_688%%ind13371_eps0.03_delta6.0,taxi,sat,5.41
SOI^snc_mcmc,32x16_688%%ind13415_eps0.01_delta2.0,taxi,sat,6.21
SOI^snc_mcmc,32x16_688%%ind13672_eps0.01_delta2.0,taxi,sat,4.87
SOI^snc_mcmc,32x16_688%%ind13849_eps0.06_delta2.0,taxi,sat,4.43
SOI^snc_mcmc,32x16_688%%ind14137_eps0.03_delta6.0,taxi,sat,5.58
SOI^snc_mcmc,32x16_688%%ind14491_eps0.03_delta2.0,taxi,sat,5.04
SOI^snc_mcmc,32x16_688%%ind14529_eps0.03_delta2.0,taxi,sat,4.87
SOI^snc_mcmc,32x16_688%%ind15530_eps0.03_delta2.0,taxi,sat,3.96
SOI^snc_mcmc,32x16_688%%ind15670_eps0.01_delta6.0,taxi,to,3600.09
SOI^snc_mcmc,32x16_688%%ind1575_eps0.01_delta6.0,taxi,to,3600.11
SOI^snc_mcmc,32x16_688%%ind15925_eps0.01_delta6.0,taxi,to,3600.06
SOI^snc_mcmc,32x16_688%%ind15991_eps0.01_delta6.0,taxi,to,3600.05
SOI^snc_mcmc,32x16_688%%ind1607_eps0.03_delta6.0,taxi,sat,4.64
SOI^snc_mcmc,32x16_688%%ind1624_eps0.01_delta2.0,taxi,sat,6.18
SOI^snc_mcmc,32x16_688%%ind16643_eps0.01_delta2.0,taxi,sat,4.21
SOI^snc_mcmc,32x16_688%%ind17335_eps0.06_delta6.0,taxi,sat,6.41
SOI^snc_mcmc,32x16_688%%ind17512_eps0.06_delta2.0,taxi,sat,6.14
SOI^snc_mcmc,32x16_688%%ind17556_eps0.06_delta2.0,taxi,sat,5.15
SOI^snc_mcmc,32x16_688%%ind17730_eps0.03_delta6.0,taxi,sat,6.35
SOI^snc_mcmc,32x16_688%%ind17956_eps0.01_delta6.0,taxi,unsat,4.84
SOI^snc_mcmc,32x16_688%%ind18002_eps0.06_delta6.0,taxi,sat,5.35
SOI^snc_mcmc,32x16_688%%ind18116_eps0.03_delta2.0,taxi,sat,5.64
SOI^snc_mcmc,32x16_688%%ind1814_eps0.01_delta6.0,taxi,unsat,4.85
SOI^snc_mcmc,32x16_688%%ind18309_eps0.06_delta2.0,taxi,sat,6.0
SOI^snc_mcmc,32x16_688%%ind18527_eps0.06_delta2.0,taxi,sat,4.98
SOI^snc_mcmc,32x16_688%%ind18550_eps0.01_delta2.0,taxi,sat,4.67
SOI^snc_mcmc,32x16_688%%ind18791_eps0.01_delta6.0,taxi,unsat,4.93
SOI^snc_mcmc,32x16_688%%ind18827_eps0.01_delta2.0,taxi,to,3600.11
SOI^snc_mcmc,32x16_688%%ind1898_eps0.06_delta2.0,taxi,sat,4.74
SOI^snc_mcmc,32x16_688%%ind19117_eps0.01_delta2.0,taxi,sat,5.62
SOI^snc_mcmc,32x16_688%%ind19134_eps0.01_delta2.0,taxi,sat,4.31
SOI^snc_mcmc,32x16_688%%ind1920_eps0.01_delta6.0,taxi,unsat,5.99
SOI^snc_mcmc,32x16_688%%ind19247_eps0.06_delta6.0,taxi,sat,5.02
SOI^snc_mcmc,32x16_688%%ind19276_eps0.06_delta6.0,taxi,sat,5.01
SOI^snc_mcmc,32x16_688%%ind19558_eps0.06_delta6.0,taxi,sat,4.51
SOI^snc_mcmc,32x16_688%%ind19734_eps0.01_delta6.0,taxi,to,3600.12
SOI^snc_mcmc,32x16_688%%ind19765_eps0.03_delta2.0,taxi,sat,4.94
SOI^snc_mcmc,32x16_688%%ind19930_eps0.03_delta6.0,taxi,sat,10.12
SOI^snc_mcmc,32x16_688%%ind2273_eps0.03_delta6.0,taxi,sat,6.16
SOI^snc_mcmc,32x16_688%%ind230_eps0.01_delta2.0,taxi,sat,4.98
SOI^snc_mcmc,32x16_688%%ind2810_eps0.06_delta2.0,taxi,sat,5.36
SOI^snc_mcmc,32x16_688%%ind295_eps0.01_delta6.0,taxi,unsat,4.91
SOI^snc_mcmc,32x16_688%%ind3148_eps0.01_delta2.0,taxi,sat,4.67
SOI^snc_mcmc,32x16_688%%ind3297_eps0.01_delta6.0,taxi,to,3600.11
SOI^snc_mcmc,32x16_688%%ind332_eps0.03_delta2.0,taxi,sat,4.38
SOI^snc_mcmc,32x16_688%%ind3570_eps0.03_delta2.0,taxi,sat,4.02
SOI^snc_mcmc,32x16_688%%ind3798_eps0.06_delta2.0,taxi,sat,4.54
SOI^snc_mcmc,32x16_688%%ind3907_eps0.06_delta2.0,taxi,sat,5.84
SOI^snc_mcmc,32x16_688%%ind405_eps0.03_delta2.0,taxi,sat,4.83
SOI^snc_mcmc,32x16_688%%ind4530_eps0.03_delta6.0,taxi,sat,5.07
SOI^snc_mcmc,32x16_688%%ind4623_eps0.01_delta2.0,taxi,sat,4.57
SOI^snc_mcmc,32x16_688%%ind4981_eps0.01_delta2.0,taxi,sat,4.95
SOI^snc_mcmc,32x16_688%%ind5228_eps0.01_delta2.0,taxi,sat,3.57
SOI^snc_mcmc,32x16_688%%ind5306_eps0.01_delta2.0,taxi,sat,4.72
SOI^snc_mcmc,32x16_688%%ind5478_eps0.01_delta6.0,taxi,to,3600.08
SOI^snc_mcmc,32x16_688%%ind5853_eps0.06_delta2.0,taxi,sat,4.61
SOI^snc_mcmc,32x16_688%%ind6279_eps0.06_delta2.0,taxi,sat,5.39
SOI^snc_mcmc,32x16_688%%ind6575_eps0.03_delta6.0,taxi,sat,4.88
SOI^snc_mcmc,32x16_688%%ind6611_eps0.06_delta6.0,taxi,sat,3.69
SOI^snc_mcmc,32x16_688%%ind7096_eps0.06_delta6.0,taxi,sat,4.2
SOI^snc_mcmc,32x16_688%%ind7394_eps0.03_delta2.0,taxi,sat,4.34
SOI^snc_mcmc,32x16_688%%ind7411_eps0.01_delta6.0,taxi,to,3600.04
SOI^snc_mcmc,32x16_688%%ind7421_eps0.03_delta6.0,taxi,sat,5.37
SOI^snc_mcmc,32x16_688%%ind7483_eps0.06_delta6.0,taxi,sat,5.03
SOI^snc_mcmc,32x16_688%%ind7564_eps0.06_delta6.0,taxi,sat,5.14
SOI^snc_mcmc,32x16_688%%ind7586_eps0.03_delta6.0,taxi,sat,5.56
SOI^snc_mcmc,32x16_688%%ind7742_eps0.03_delta6.0,taxi,to,3600.07
SOI^snc_mcmc,32x16_688%%ind776_eps0.06_delta2.0,taxi,sat,4.98
SOI^snc_mcmc,32x16_688%%ind7818_eps0.01_delta6.0,taxi,to,3600.12
SOI^snc_mcmc,32x16_688%%ind786_eps0.06_delta6.0,taxi,sat,5.29
SOI^snc_mcmc,32x16_688%%ind7979_eps0.03_delta6.0,taxi,sat,5.94
SOI^snc_mcmc,32x16_688%%ind8021_eps0.06_delta6.0,taxi,sat,4.87
SOI^snc_mcmc,32x16_688%%ind825_eps0.06_delta2.0,taxi,sat,4.75
SOI^snc_mcmc,32x16_688%%ind8264_eps0.03_delta6.0,taxi,sat,4.58
SOI^snc_mcmc,32x16_688%%ind916_eps0.03_delta6.0,taxi,sat,5.44
SOI^snc_mcmc,32x16_688%%ind9317_eps0.01_delta6.0,taxi,unsat,4.57
SOI^snc_mcmc,32x16_688%%ind9338_eps0.06_delta6.0,taxi,sat,4.78
SOI^snc_mcmc,32x16_688%%ind9435_eps0.03_delta2.0,taxi,sat,4.49
SOI^snc_mcmc,32x16_688%%ind9507_eps0.03_delta2.0,taxi,sat,4.46
SOI^snc_mcmc,32x16_688%%ind9845_eps0.03_delta2.0,taxi,sat,4.65
SOI^snc_mcmc,64x32_2752%%ind10334_eps0.03_delta6.0,taxi,sat,8.55
SOI^snc_mcmc,64x32_2752%%ind10496_eps0.06_delta2.0,taxi,sat,9.44
SOI^snc_mcmc,64x32_2752%%ind10594_eps0.01_delta6.0,taxi,sat,8.98
SOI^snc_mcmc,64x32_2752%%ind10858_eps0.01_delta2.0,taxi,sat,7.46
SOI^snc_mcmc,64x32_2752%%ind10915_eps0.06_delta2.0,taxi,sat,8.6
SOI^snc_mcmc,64x32_2752%%ind10996_eps0.01_delta2.0,taxi,sat,9.13
SOI^snc_mcmc,64x32_2752%%ind11084_eps0.06_delta2.0,taxi,sat,11.55
SOI^snc_mcmc,64x32_2752%%ind11190_eps0.01_delta2.0,taxi,sat,7.81
SOI^snc_mcmc,64x32_2752%%ind11754_eps0.06_delta2.0,taxi,sat,9.25
SOI^snc_mcmc,64x32_2752%%ind12362_eps0.06_delta6.0,taxi,sat,8.46
SOI^snc_mcmc,64x32_2752%%ind12374_eps0.06_delta2.0,taxi,sat,11.7
SOI^snc_mcmc,64x32_2752%%ind12443_eps0.01_delta2.0,taxi,sat,8.82
SOI^snc_mcmc,64x32_2752%%ind12617_eps0.03_delta2.0,taxi,sat,7.7
SOI^snc_mcmc,64x32_2752%%ind12618_eps0.06_delta6.0,taxi,sat,8.9
SOI^snc_mcmc,64x32_2752%%ind12763_eps0.01_delta6.0,taxi,sat,8.33
SOI^snc_mcmc,64x32_2752%%ind12943_eps0.03_delta2.0,taxi,sat,10.28
SOI^snc_mcmc,64x32_2752%%ind13342_eps0.01_delta6.0,taxi,to,3600.05
SOI^snc_mcmc,64x32_2752%%ind13406_eps0.06_delta6.0,taxi,sat,8.93
SOI^snc_mcmc,64x32_2752%%ind13435_eps0.01_delta6.0,taxi,sat,8.49
SOI^snc_mcmc,64x32_2752%%ind13531_eps0.03_delta6.0,taxi,sat,8.74
SOI^snc_mcmc,64x32_2752%%ind13817_eps0.01_delta6.0,taxi,sat,8.55
SOI^snc_mcmc,64x32_2752%%ind1431_eps0.01_delta2.0,taxi,sat,8.9
SOI^snc_mcmc,64x32_2752%%ind14653_eps0.03_delta2.0,taxi,sat,8.71
SOI^snc_mcmc,64x32_2752%%ind150_eps0.06_delta2.0,taxi,sat,8.98
SOI^snc_mcmc,64x32_2752%%ind15183_eps0.06_delta6.0,taxi,sat,8.42
SOI^snc_mcmc,64x32_2752%%ind15227_eps0.03_delta6.0,taxi,sat,8.83
SOI^snc_mcmc,64x32_2752%%ind16042_eps0.06_delta6.0,taxi,sat,8.55
SOI^snc_mcmc,64x32_2752%%ind1612_eps0.03_delta6.0,taxi,sat,8.46
SOI^snc_mcmc,64x32_2752%%ind16217_eps0.06_delta6.0,taxi,sat,9.17
SOI^snc_mcmc,64x32_2752%%ind16242_eps0.03_delta2.0,taxi,sat,7.96
SOI^snc_mcmc,64x32_2752%%ind1627_eps0.01_delta6.0,taxi,sat,10.8
SOI^snc_mcmc,64x32_2752%%ind16368_eps0.03_delta2.0,taxi,sat,8.99
SOI^snc_mcmc,64x32_2752%%ind16667_eps0.06_delta6.0,taxi,sat,9.46
SOI^snc_mcmc,64x32_2752%%ind17035_eps0.03_delta2.0,taxi,sat,9.47
SOI^snc_mcmc,64x32_2752%%ind1713_eps0.03_delta2.0,taxi,sat,9.32
SOI^snc_mcmc,64x32_2752%%ind17409_eps0.06_delta2.0,taxi,sat,10.91
SOI^snc_mcmc,64x32_2752%%ind17410_eps0.01_delta2.0,taxi,sat,8.18
SOI^snc_mcmc,64x32_2752%%ind1742_eps0.03_delta6.0,taxi,sat,9.14
SOI^snc_mcmc,64x32_2752%%ind17877_eps0.03_delta2.0,taxi,sat,10.13
SOI^snc_mcmc,64x32_2752%%ind1796_eps0.01_delta6.0,taxi,to,3600.09
SOI^snc_mcmc,64x32_2752%%ind17970_eps0.06_delta6.0,taxi,sat,8.06
SOI^snc_mcmc,64x32_2752%%ind18050_eps0.03_delta2.0,taxi,sat,9.34
SOI^snc_mcmc,64x32_2752%%ind18087_eps0.06_delta6.0,taxi,sat,9.1
SOI^snc_mcmc,64x32_2752%%ind18159_eps0.06_delta6.0,taxi,sat,9.0
SOI^snc_mcmc,64x32_2752%%ind18223_eps0.03_delta2.0,taxi,sat,8.81
SOI^snc_mcmc,64x32_2752%%ind18419_eps0.03_delta2.0,taxi,sat,8.36
SOI^snc_mcmc,64x32_2752%%ind18605_eps0.01_delta2.0,taxi,sat,8.84
SOI^snc_mcmc,64x32_2752%%ind1869_eps0.01_delta6.0,taxi,to,3600.11
SOI^snc_mcmc,64x32_2752%%ind19311_eps0.03_delta6.0,taxi,sat,8.81
SOI^snc_mcmc,64x32_2752%%ind19344_eps0.01_delta2.0,taxi,sat,8.19
SOI^snc_mcmc,64x32_2752%%ind19471_eps0.06_delta6.0,taxi,sat,8.98
SOI^snc_mcmc,64x32_2752%%ind19479_eps0.01_delta2.0,taxi,sat,8.41
SOI^snc_mcmc,64x32_2752%%ind19598_eps0.01_delta6.0,taxi,sat,21.11
SOI^snc_mcmc,64x32_2752%%ind19757_eps0.06_delta6.0,taxi,sat,8.14
SOI^snc_mcmc,64x32_2752%%ind19783_eps0.03_delta6.0,taxi,sat,9.64
SOI^snc_mcmc,64x32_2752%%ind2057_eps0.06_delta2.0,taxi,sat,8.23
SOI^snc_mcmc,64x32_2752%%ind2256_eps0.03_delta6.0,taxi,sat,8.75
SOI^snc_mcmc,64x32_2752%%ind2498_eps0.01_delta2.0,taxi,sat,8.82
SOI^snc_mcmc,64x32_2752%%ind2849_eps0.06_delta2.0,taxi,sat,8.91
SOI^snc_mcmc,64x32_2752%%ind299_eps0.01_delta2.0,taxi,sat,7.29
SOI^snc_mcmc,64x32_2752%%ind3069_eps0.03_delta6.0,taxi,sat,7.9
SOI^snc_mcmc,64x32_2752%%ind332_eps0.01_delta6.0,taxi,sat,7.8
SOI^snc_mcmc,64x32_2752%%ind3516_eps0.03_delta6.0,taxi,sat,9.11
SOI^snc_mcmc,64x32_2752%%ind3526_eps0.01_delta6.0,taxi,sat,7.48
SOI^snc_mcmc,64x32_2752%%ind3535_eps0.01_delta6.0,taxi,sat,39.83
SOI^snc_mcmc,64x32_2752%%ind5210_eps0.03_delta2.0,taxi,sat,10.04
SOI^snc_mcmc,64x32_2752%%ind5223_eps0.06_delta2.0,taxi,sat,8.95
SOI^snc_mcmc,64x32_2752%%ind5291_eps0.03_delta6.0,taxi,sat,8.83
SOI^snc_mcmc,64x32_2752%%ind5561_eps0.03_delta6.0,taxi,sat,9.61
SOI^snc_mcmc,64x32_2752%%ind5598_eps0.03_delta6.0,taxi,sat,9.77
SOI^snc_mcmc,64x32_2752%%ind582_eps0.01_delta6.0,taxi,sat,8.6
SOI^snc_mcmc,64x32_2752%%ind587_eps0.06_delta6.0,taxi,sat,7.75
SOI^snc_mcmc,64x32_2752%%ind6178_eps0.06_delta6.0,taxi,sat,10.16
SOI^snc_mcmc,64x32_2752%%ind6319_eps0.01_delta2.0,taxi,sat,8.28
SOI^snc_mcmc,64x32_2752%%ind6605_eps0.03_delta2.0,taxi,sat,8.8
SOI^snc_mcmc,64x32_2752%%ind6697_eps0.01_delta6.0,taxi,sat,10.7
SOI^snc_mcmc,64x32_2752%%ind7165_eps0.03_delta6.0,taxi,sat,9.36
SOI^snc_mcmc,64x32_2752%%ind7492_eps0.01_delta2.0,taxi,sat,7.46
SOI^snc_mcmc,64x32_2752%%ind7700_eps0.01_delta6.0,taxi,sat,8.27
SOI^snc_mcmc,64x32_2752%%ind8084_eps0.06_delta2.0,taxi,sat,10.03
SOI^snc_mcmc,64x32_2752%%ind8467_eps0.06_delta2.0,taxi,sat,10.74
SOI^snc_mcmc,64x32_2752%%ind8542_eps0.03_delta2.0,taxi,sat,9.4
SOI^snc_mcmc,64x32_2752%%ind8558_eps0.03_delta2.0,taxi,sat,8.53
SOI^snc_mcmc,64x32_2752%%ind8829_eps0.06_delta2.0,taxi,sat,8.86
SOI^snc_mcmc,64x32_2752%%ind9074_eps0.06_delta2.0,taxi,sat,9.16
SOI^snc_mcmc,64x32_2752%%ind9556_eps0.06_delta2.0,taxi,sat,8.81
SOI^snc_mcmc,64x32_2752%%ind9559_eps0.03_delta6.0,taxi,sat,8.62
SOI^snc_mcmc,64x32_2752%%ind9609_eps0.06_delta6.0,taxi,sat,9.42
SOI^snc_mcmc,64x32_2752%%ind9688_eps0.01_delta2.0,taxi,sat,9.83
SOI^snc_mcmc,64x32_2752%%ind9902_eps0.01_delta2.0,taxi,sat,9.63
SOI^snc_mcmc,KJ_64x32_2048%%ind10151_eps0.01_delta6.0,taxi,to,3600.08
SOI^snc_mcmc,KJ_64x32_2048%%ind1018_eps0.06_delta6.0,taxi,sat,152.16
SOI^snc_mcmc,KJ_64x32_2048%%ind10311_eps0.06_delta6.0,taxi,sat,124.08
SOI^snc_mcmc,KJ_64x32_2048%%ind10543_eps0.01_delta2.0,taxi,sat,32.98
SOI^snc_mcmc,KJ_64x32_2048%%ind10931_eps0.06_delta2.0,taxi,sat,58.24
SOI^snc_mcmc,KJ_64x32_2048%%ind11399_eps0.03_delta2.0,taxi,sat,65.55
SOI^snc_mcmc,KJ_64x32_2048%%ind11533_eps0.03_delta6.0,taxi,sat,65.79
SOI^snc_mcmc,KJ_64x32_2048%%ind11678_eps0.01_delta6.0,taxi,to,3600.09
SOI^snc_mcmc,KJ_64x32_2048%%ind12030_eps0.01_delta2.0,taxi,to,3600.05
SOI^snc_mcmc,KJ_64x32_2048%%ind12149_eps0.01_delta6.0,taxi,to,3600.07
SOI^snc_mcmc,KJ_64x32_2048%%ind12873_eps0.01_delta2.0,taxi,sat,79.52
SOI^snc_mcmc,KJ_64x32_2048%%ind12984_eps0.01_delta6.0,taxi,sat,275.94
SOI^snc_mcmc,KJ_64x32_2048%%ind13057_eps0.06_delta2.0,taxi,sat,33.93
SOI^snc_mcmc,KJ_64x32_2048%%ind130_eps0.03_delta2.0,taxi,sat,59.36
SOI^snc_mcmc,KJ_64x32_2048%%ind13160_eps0.06_delta2.0,taxi,sat,48.74
SOI^snc_mcmc,KJ_64x32_2048%%ind14273_eps0.06_delta6.0,taxi,sat,113.41
SOI^snc_mcmc,KJ_64x32_2048%%ind14316_eps0.01_delta2.0,taxi,sat,124.29
SOI^snc_mcmc,KJ_64x32_2048%%ind14390_eps0.03_delta6.0,taxi,sat,100.9
SOI^snc_mcmc,KJ_64x32_2048%%ind14973_eps0.01_delta2.0,taxi,sat,42.09
SOI^snc_mcmc,KJ_64x32_2048%%ind15138_eps0.01_delta2.0,taxi,to,3600.03
SOI^snc_mcmc,KJ_64x32_2048%%ind15225_eps0.06_delta2.0,taxi,sat,44.4
SOI^snc_mcmc,KJ_64x32_2048%%ind15252_eps0.03_delta2.0,taxi,sat,69.96
SOI^snc_mcmc,KJ_64x32_2048%%ind15462_eps0.03_delta6.0,taxi,sat,76.87
SOI^snc_mcmc,KJ_64x32_2048%%ind1580_eps0.06_delta6.0,taxi,sat,53.59
SOI^snc_mcmc,KJ_64x32_2048%%ind15826_eps0.06_delta6.0,taxi,sat,48.51
SOI^snc_mcmc,KJ_64x32_2048%%ind15959_eps0.03_delta6.0,taxi,sat,130.51
SOI^snc_mcmc,KJ_64x32_2048%%ind16098_eps0.03_delta2.0,taxi,sat,35.05
SOI^snc_mcmc,KJ_64x32_2048%%ind16465_eps0.03_delta2.0,taxi,sat,58.16
SOI^snc_mcmc,KJ_64x32_2048%%ind16516_eps0.01_delta2.0,taxi,sat,33.18
SOI^snc_mcmc,KJ_64x32_2048%%ind1686_eps0.01_delta6.0,taxi,to,3600.11
SOI^snc_mcmc,KJ_64x32_2048%%ind16930_eps0.06_delta6.0,taxi,sat,94.91
SOI^snc_mcmc,KJ_64x32_2048%%ind17054_eps0.01_delta2.0,taxi,sat,35.01
SOI^snc_mcmc,KJ_64x32_2048%%ind17200_eps0.06_delta2.0,taxi,sat,39.8
SOI^snc_mcmc,KJ_64x32_2048%%ind17386_eps0.03_delta2.0,taxi,sat,37.23
SOI^snc_mcmc,KJ_64x32_2048%%ind17525_eps0.06_delta6.0,taxi,sat,122.98
SOI^snc_mcmc,KJ_64x32_2048%%ind17533_eps0.06_delta2.0,taxi,sat,43.21
SOI^snc_mcmc,KJ_64x32_2048%%ind17953_eps0.03_delta6.0,taxi,to,3600.1
SOI^snc_mcmc,KJ_64x32_2048%%ind18759_eps0.06_delta6.0,taxi,sat,75.97
SOI^snc_mcmc,KJ_64x32_2048%%ind19047_eps0.01_delta2.0,taxi,sat,37.14
SOI^snc_mcmc,KJ_64x32_2048%%ind19238_eps0.01_delta6.0,taxi,to,3600.06
SOI^snc_mcmc,KJ_64x32_2048%%ind19245_eps0.06_delta2.0,taxi,sat,36.9
SOI^snc_mcmc,KJ_64x32_2048%%ind19273_eps0.06_delta2.0,taxi,sat,38.55
SOI^snc_mcmc,KJ_64x32_2048%%ind19667_eps0.01_delta2.0,taxi,sat,33.2
SOI^snc_mcmc,KJ_64x32_2048%%ind199_eps0.01_delta6.0,taxi,to,3600.06
SOI^snc_mcmc,KJ_64x32_2048%%ind2144_eps0.03_delta6.0,taxi,to,3600.02
SOI^snc_mcmc,KJ_64x32_2048%%ind2271_eps0.03_delta6.0,taxi,sat,91.49
SOI^snc_mcmc,KJ_64x32_2048%%ind2643_eps0.01_delta6.0,taxi,to,3600.11
SOI^snc_mcmc,KJ_64x32_2048%%ind3032_eps0.03_delta2.0,taxi,sat,45.88
SOI^snc_mcmc,KJ_64x32_2048%%ind3099_eps0.06_delta6.0,taxi,sat,58.85
SOI^snc_mcmc,KJ_64x32_2048%%ind3113_eps0.03_delta6.0,taxi,sat,243.68
SOI^snc_mcmc,KJ_64x32_2048%%ind3137_eps0.01_delta2.0,taxi,sat,154.02
SOI^snc_mcmc,KJ_64x32_2048%%ind3318_eps0.03_delta6.0,taxi,sat,221.65
SOI^snc_mcmc,KJ_64x32_2048%%ind3437_eps0.03_delta2.0,taxi,sat,106.36
SOI^snc_mcmc,KJ_64x32_2048%%ind3461_eps0.06_delta6.0,taxi,sat,97.98
SOI^snc_mcmc,KJ_64x32_2048%%ind350_eps0.01_delta6.0,taxi,to,3600.05
SOI^snc_mcmc,KJ_64x32_2048%%ind3792_eps0.06_delta6.0,taxi,sat,242.78
SOI^snc_mcmc,KJ_64x32_2048%%ind3845_eps0.03_delta2.0,taxi,sat,33.64
SOI^snc_mcmc,KJ_64x32_2048%%ind3980_eps0.01_delta6.0,taxi,to,3600.07
SOI^snc_mcmc,KJ_64x32_2048%%ind4168_eps0.01_delta2.0,taxi,sat,58.48
SOI^snc_mcmc,KJ_64x32_2048%%ind4403_eps0.06_delta6.0,taxi,sat,68.56
SOI^snc_mcmc,KJ_64x32_2048%%ind4461_eps0.01_delta6.0,taxi,to,3600.04
SOI^snc_mcmc,KJ_64x32_2048%%ind4610_eps0.06_delta2.0,taxi,sat,36.91
SOI^snc_mcmc,KJ_64x32_2048%%ind4690_eps0.06_delta2.0,taxi,sat,34.02
SOI^snc_mcmc,KJ_64x32_2048%%ind4724_eps0.03_delta2.0,taxi,sat,65.49
SOI^snc_mcmc,KJ_64x32_2048%%ind4965_eps0.03_delta2.0,taxi,sat,32.35
SOI^snc_mcmc,KJ_64x32_2048%%ind498_eps0.03_delta6.0,taxi,sat,51.83
SOI^snc_mcmc,KJ_64x32_2048%%ind5126_eps0.06_delta6.0,taxi,sat,187.57
SOI^snc_mcmc,KJ_64x32_2048%%ind5616_eps0.03_delta6.0,taxi,sat,101.95
SOI^snc_mcmc,KJ_64x32_2048%%ind5710_eps0.06_delta2.0,taxi,sat,39.25
SOI^snc_mcmc,KJ_64x32_2048%%ind5769_eps0.03_delta2.0,taxi,sat,34.13
SOI^snc_mcmc,KJ_64x32_2048%%ind5965_eps0.06_delta2.0,taxi,sat,45.5
SOI^snc_mcmc,KJ_64x32_2048%%ind6210_eps0.01_delta6.0,taxi,to,3600.07
SOI^snc_mcmc,KJ_64x32_2048%%ind6267_eps0.03_delta2.0,taxi,sat,32.84
SOI^snc_mcmc,KJ_64x32_2048%%ind6340_eps0.01_delta6.0,taxi,to,3600.04
SOI^snc_mcmc,KJ_64x32_2048%%ind6372_eps0.01_delta2.0,taxi,to,3600.02
SOI^snc_mcmc,KJ_64x32_2048%%ind6706_eps0.01_delta6.0,taxi,to,3600.05
SOI^snc_mcmc,KJ_64x32_2048%%ind6931_eps0.06_delta6.0,taxi,sat,51.83
SOI^snc_mcmc,KJ_64x32_2048%%ind6954_eps0.03_delta2.0,taxi,sat,30.64
SOI^snc_mcmc,KJ_64x32_2048%%ind7290_eps0.06_delta2.0,taxi,sat,38.38
SOI^snc_mcmc,KJ_64x32_2048%%ind7386_eps0.01_delta2.0,taxi,sat,34.62
SOI^snc_mcmc,KJ_64x32_2048%%ind7553_eps0.06_delta2.0,taxi,sat,103.01
SOI^snc_mcmc,KJ_64x32_2048%%ind765_eps0.03_delta2.0,taxi,sat,42.92
SOI^snc_mcmc,KJ_64x32_2048%%ind793_eps0.03_delta6.0,taxi,sat,91.75
SOI^snc_mcmc,KJ_64x32_2048%%ind8201_eps0.03_delta6.0,taxi,sat,188.43
SOI^snc_mcmc,KJ_64x32_2048%%ind8453_eps0.03_delta6.0,taxi,sat,79.6
SOI^snc_mcmc,KJ_64x32_2048%%ind8834_eps0.01_delta2.0,taxi,to,3600.11
SOI^snc_mcmc,KJ_64x32_2048%%ind9014_eps0.03_delta6.0,taxi,sat,129.86
SOI^snc_mcmc,KJ_64x32_2048%%ind9578_eps0.06_delta6.0,taxi,sat,108.13
SOI^snc_mcmc,KJ_64x32_2048%%ind9798_eps0.06_delta2.0,taxi,sat,33.93
SOI^snc_mcmc,KJ_64x32_2048%%ind9865_eps0.01_delta6.0,taxi,to,3600.07
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind0_eps0.680958984375_target1.0,gtsr,unsat,219.41
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind102_eps0.267310546875_target4.0,gtsr,sat,20.72
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind103_eps0.466330078125_target1.0,gtsr,unsat,3397.74
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind104_eps0.517060546875_target1.0,gtsr,sat,26.75
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind105_eps0.197068359375_target1.0,gtsr,sat,21.46
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind106_eps0.411697265625_target0.0,gtsr,sat,20.63
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind107_eps0.158044921875_target3.0,gtsr,unsat,85.99
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind108_eps0.774615234375_target1.0,gtsr,unsat,137.6
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind109_eps0.515109375_target1.0,gtsr,sat,27.92
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind10_eps0.11316796875_target1.0,gtsr,sat,33.11
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind110_eps0.80778515625_target1.0,gtsr,sat,20.76
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind112_eps0.641935546875_target1.0,gtsr,sat,24.08
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind113_eps0.11316796875_target1.0,gtsr,sat,21.35
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind114_eps0.064388671875_target1.0,gtsr,sat,38.82
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind115_eps0.481939453125_target1.0,gtsr,sat,26.11
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind116_eps0.161947265625_target5.0,gtsr,sat,22.33
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind117_eps0.392185546875_target1.0,gtsr,sat,35.57
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind11_eps0.21853125_target1.0,gtsr,sat,21.81
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind121_eps0.466330078125_target1.0,gtsr,sat,31.71
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind123_eps0.36291796875_target3.0,gtsr,sat,66.4
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind125_eps0.474134765625_target1.0,gtsr,sat,20.57
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind126_eps0.817541015625_target1.0,gtsr,sat,22.75
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind127_eps0.171703125_target3.0,gtsr,sat,22.48
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind129_eps0.5853515625_target1.0,gtsr,sat,23.06
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind12_eps0.483890625_target1.0,gtsr,sat,20.28
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind130_eps0.310236328125_target3.0,gtsr,sat,31.99
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind132_eps0.220482421875_target1.0,gtsr,sat,19.8
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind133_eps0.26926171875_target1.0,gtsr,sat,20.66
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind134_eps0.1951171875_target3.0,gtsr,sat,20.95
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind14_eps0.173654296875_target1.0,gtsr,sat,33.67
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind15_eps0.7414453125_target1.0,gtsr,sat,19.59
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind17_eps0.15219140625_target0.0,gtsr,sat,22.3
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind18_eps0.265359375_target1.0,gtsr,sat,20.37
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind19_eps0.376576171875_target1.0,gtsr,sat,19.64
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind1_eps0.37852734375_target1.0,gtsr,sat,20.05
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind21_eps0.376576171875_target1.0,gtsr,unsat,83.25
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind24_eps0.817541015625_target1.0,gtsr,unsat,221.12
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind26_eps0.04292578125_target4.0,gtsr,sat,21.97
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind27_eps0.796078125_target1.0,gtsr,sat,20.69
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind28_eps0.068291015625_target1.0,gtsr,sat,22.36
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind29_eps0.876076171875_target1.0,gtsr,unsat,348.56
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind30_eps0.37852734375_target1.0,gtsr,sat,21.55
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind31_eps0.638033203125_target1.0,gtsr,unsat,292.56
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind32_eps0.54242578125_target1.0,gtsr,sat,22.39
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind33_eps0.76876171875_target1.0,gtsr,sat,21.31
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind34_eps0.2575546875_target1.0,gtsr,sat,20.88
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind35_eps0.556083984375_target1.0,gtsr,sat,19.84
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind36_eps0.16780078125_target3.0,gtsr,sat,20.34
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind38_eps0.716080078125_target1.0,gtsr,unsat,258.75
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind39_eps0.056583984375_target5.0,gtsr,sat,20.08
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind3_eps0.6009609375_target1.0,gtsr,sat,19.22
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind45_eps0.290724609375_target1.0,gtsr,sat,47.61
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind47_eps0.59705859375_target1.0,gtsr,sat,21.95
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind48_eps0.265359375_target1.0,gtsr,sat,21.04
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind4_eps0.509255859375_target1.0,gtsr,sat,21.09
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind51_eps0.236091796875_target3.0,gtsr,sat,24.1
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind53_eps0.60486328125_target1.0,gtsr,unsat,119.9
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind54_eps0.115119140625_target3.0,gtsr,sat,22.56
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind57_eps0.390234375_target1.0,gtsr,sat,21.87
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind58_eps0.641935546875_target1.0,gtsr,unsat,238.25
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind60_eps0.24975_target1.0,gtsr,unsat,102.18
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind61_eps0.4292578125_target0.0,gtsr,sat,19.81
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind62_eps0.6790078125_target1.0,gtsr,unsat,264.15
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind64_eps0.1795078125_target1.0,gtsr,sat,21.94
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind66_eps0.680958984375_target1.0,gtsr,sat,19.99
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind67_eps0.40584375_target1.0,gtsr,sat,20.04
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind68_eps0.208775390625_target3.0,gtsr,sat,20.4
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind69_eps0.626326171875_target1.0,gtsr,unsat,327.74
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind6_eps0.723884765625_target1.0,gtsr,sat,23.12
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind71_eps0.040974609375_target1.0,gtsr,sat,20.41
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind72_eps0.489744140625_target1.0,gtsr,sat,19.41
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind75_eps0.641935546875_target1.0,gtsr,unsat,76.62
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind76_eps0.813638671875_target1.0,gtsr,sat,22.64
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind77_eps0.220482421875_target1.0,gtsr,sat,19.49
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind78_eps0.65949609375_target1.0,gtsr,sat,20.45
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind79_eps0.1326796875_target1.0,gtsr,sat,21.52
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind7_eps0.575595703125_target1.0,gtsr,sat,21.4
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind80_eps0.774615234375_target1.0,gtsr,sat,21.07
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind81_eps0.200970703125_target1.0,gtsr,sat,20.76
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind84_eps0.04292578125_target5.0,gtsr,sat,20.53
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind85_eps0.556083984375_target1.0,gtsr,sat,21.64
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind87_eps0.407794921875_target1.0,gtsr,sat,19.01
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind90_eps0.189263671875_target3.0,gtsr,sat,22.33
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind91_eps0.458525390625_target1.0,gtsr,sat,20.68
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind92_eps0.0390234375_target1.0,gtsr,sat,21.4
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind93_eps0.314138671875_target3.0,gtsr,sat,20.32
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind95_eps0.5541328125_target1.0,gtsr,sat,25.33
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind97_eps0.271212890625_target1.0,gtsr,sat,22.03
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind98_eps0.704373046875_target1.0,gtsr,unsat,145.14
SOI^snc_mcmc,model2a%%traffic_sign_model-2a_ind9_eps0.481939453125_target1.0,gtsr,sat,20.36
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind0_eps0.774615234375_target1.0,gtsr,unsat,57.58
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind100_eps0.489744140625_target6.0,gtsr,sat,30.73
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind101_eps0.9911953125_target0.0,gtsr,sat,51.5
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind102_eps0.26926171875_target4.0,gtsr,sat,28.95
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind103_eps0.4370625_target0.0,gtsr,sat,26.46
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind10_eps0.079998046875_target3.0,gtsr,sat,34.86
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind11_eps0.359015625_target1.0,gtsr,sat,31.69
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind12_eps0.38633203125_target0.0,gtsr,sat,23.75
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind13_eps0.454623046875_target0.0,gtsr,sat,30.56
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind14_eps0.353162109375_target1.0,gtsr,unsat,332.66
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind15_eps0.75315234375_target1.0,gtsr,sat,44.02
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind16_eps0.993146484375_target0.0,gtsr,sat,67.91
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind18_eps0.37072265625_target1.0,gtsr,sat,31.47
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind19_eps0.645837890625_target1.0,gtsr,sat,34.58
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind1_eps0.442916015625_target0.0,gtsr,unsat,172.26
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind21_eps0.5229140625_target1.0,gtsr,sat,33.79
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind22_eps0.5541328125_target1.0,gtsr,sat,38.02
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind23_eps0.247798828125_target4.0,gtsr,sat,30.36
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind24_eps0.809736328125_target1.0,gtsr,unsat,66.21
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind25_eps0.99509765625_target0.0,gtsr,sat,46.4
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind26_eps0.3356015625_target4.0,gtsr,sat,26.95
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind27_eps0.876076171875_target1.0,gtsr,unsat,108.76
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind28_eps0.263408203125_target1.0,gtsr,sat,84.95
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind29_eps0.868271484375_target1.0,gtsr,sat,37.88
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind30_eps0.107314453125_target0.0,gtsr,sat,56.91
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind31_eps0.801931640625_target1.0,gtsr,unsat,449.32
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind32_eps0.661447265625_target0.0,gtsr,sat,31.05
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind33_eps0.848759765625_target1.0,gtsr,sat,42.75
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind34_eps0.52681640625_target1.0,gtsr,unsat,492.94
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind36_eps0.41755078125_target0.0,gtsr,sat,47.06
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind37_eps0.380478515625_target0.0,gtsr,sat,24.32
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind38_eps0.770712890625_target1.0,gtsr,sat,34.0
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind39_eps0.1326796875_target4.0,gtsr,sat,39.59
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind3_eps0.314138671875_target0.0,gtsr,sat,26.68
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind40_eps0.99509765625_target0.0,gtsr,unsat,61.84
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind41_eps0.751201171875_target1.0,gtsr,unsat,94.2
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind42_eps0.997048828125_target0.0,gtsr,sat,51.43
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind44_eps0.09755859375_target4.0,gtsr,sat,26.27
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind45_eps0.146337890625_target3.0,gtsr,sat,26.28
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind47_eps0.458525390625_target0.0,gtsr,sat,30.3
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind4_eps0.55803515625_target1.0,gtsr,sat,83.95
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind50_eps0.271212890625_target0.0,gtsr,sat,25.61
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind51_eps0.40194140625_target1.0,gtsr,sat,28.73
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind52_eps0.856564453125_target1.0,gtsr,sat,47.31
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind53_eps0.833150390625_target1.0,gtsr,sat,54.33
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind54_eps0.28487109375_target1.0,gtsr,sat,30.91
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind55_eps0.99509765625_target0.0,gtsr,unsat,51.29
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind56_eps0.51901171875_target3.0,gtsr,sat,65.62
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind57_eps0.384380859375_target1.0,gtsr,unsat,92.87
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind58_eps0.595107421875_target1.0,gtsr,sat,33.28
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind59_eps0.997048828125_target0.0,gtsr,sat,50.05
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind5_eps0.353162109375_target5.0,gtsr,sat,27.42
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind61_eps0.037072265625_target1.0,gtsr,sat,25.16
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind62_eps0.517060546875_target1.0,gtsr,sat,43.44
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind63_eps0.993146484375_target0.0,gtsr,unsat,61.13
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind65_eps0.290724609375_target2.0,gtsr,sat,26.66
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind66_eps0.712177734375_target1.0,gtsr,unsat,74.16
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind67_eps0.55803515625_target1.0,gtsr,sat,29.09
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind68_eps0.411697265625_target3.0,gtsr,sat,30.88
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind69_eps0.34340625_target1.0,gtsr,unsat,138.8
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind6_eps0.606814453125_target1.0,gtsr,sat,36.67
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind72_eps0.583400390625_target1.0,gtsr,sat,33.5
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind73_eps0.4916953125_target1.0,gtsr,sat,31.0
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind74_eps0.993146484375_target0.0,gtsr,sat,43.05
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind75_eps0.868271484375_target1.0,gtsr,sat,46.58
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind76_eps0.84680859375_target1.0,gtsr,unsat,571.86
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind77_eps0.528767578125_target1.0,gtsr,unsat,100.49
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind78_eps0.60486328125_target1.0,gtsr,sat,47.18
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind79_eps0.3043828125_target1.0,gtsr,sat,48.97
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind7_eps0.548279296875_target0.0,gtsr,unsat,184.42
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind80_eps0.829248046875_target1.0,gtsr,sat,51.74
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind81_eps0.314138671875_target1.0,gtsr,sat,33.75
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind82_eps0.989244140625_target0.0,gtsr,unsat,68.72
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind85_eps0.6477890625_target1.0,gtsr,unsat,159.43
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind86_eps0.69851953125_target3.0,gtsr,unsat,182.35
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind87_eps0.794126953125_target1.0,gtsr,unsat,203.11
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind88_eps0.4760859375_target0.0,gtsr,unsat,70.98
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind89_eps0.302431640625_target1.0,gtsr,sat,26.21
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind8_eps0.997048828125_target0.0,gtsr,sat,53.07
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind90_eps0.48779296875_target3.0,gtsr,unsat,235.6
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind91_eps0.5619375_target1.0,gtsr,sat,44.58
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind92_eps0.18341015625_target1.0,gtsr,sat,44.59
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind93_eps0.3668203125_target3.0,gtsr,unsat,146.61
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind94_eps0.997048828125_target0.0,gtsr,sat,43.16
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind95_eps0.624375_target1.0,gtsr,sat,31.46
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind96_eps0.10536328125_target4.0,gtsr,sat,53.61
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind97_eps0.24584765625_target1.0,gtsr,sat,27.53
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind98_eps0.764859375_target1.0,gtsr,sat,41.04
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind99_eps0.997048828125_target0.0,gtsr,unsat,69.9
SOI^snc_mcmc,model-conv%%traffic_sign_model-conv_ind9_eps0.474134765625_target0.0,gtsr,sat,30.79
SOI^pi_wsat,ACASXU_experimental_v2a_1_1%%property1,acas,to,3600.06
SOI^pi_wsat,ACASXU_experimental_v2a_1_1%%property2,acas,to,3600.06
SOI^pi_wsat,ACASXU_experimental_v2a_1_1%%property3,acas,to,3600.06
SOI^pi_wsat,ACASXU_experimental_v2a_1_1%%property4,acas,unsat,202.76
SOI^pi_wsat,ACASXU_experimental_v2a_1_2%%property1,acas,to,3600.07
SOI^pi_wsat,ACASXU_experimental_v2a_1_2%%property2,acas,to,3600.04
SOI^pi_wsat,ACASXU_experimental_v2a_1_2%%property3,acas,unsat,185.44
SOI^pi_wsat,ACASXU_experimental_v2a_1_2%%property4,acas,unsat,47.45
SOI^pi_wsat,ACASXU_experimental_v2a_1_3%%property1,acas,to,3600.1
SOI^pi_wsat,ACASXU_experimental_v2a_1_3%%property2,acas,to,3600.04
SOI^pi_wsat,ACASXU_experimental_v2a_1_3%%property3,acas,to,3600.05
SOI^pi_wsat,ACASXU_experimental_v2a_1_3%%property4,acas,unsat,33.87
SOI^pi_wsat,ACASXU_experimental_v2a_1_4%%property1,acas,to,3600.05
SOI^pi_wsat,ACASXU_experimental_v2a_1_4%%property2,acas,to,3600.08
SOI^pi_wsat,ACASXU_experimental_v2a_1_4%%property3,acas,unsat,5.75
SOI^pi_wsat,ACASXU_experimental_v2a_1_4%%property4,acas,unsat,6.29
SOI^pi_wsat,ACASXU_experimental_v2a_1_5%%property1,acas,to,3600.07
SOI^pi_wsat,ACASXU_experimental_v2a_1_5%%property2,acas,to,3600.07
SOI^pi_wsat,ACASXU_experimental_v2a_1_5%%property3,acas,unsat,13.37
SOI^pi_wsat,ACASXU_experimental_v2a_1_5%%property4,acas,unsat,13.04
SOI^pi_wsat,ACASXU_experimental_v2a_1_6%%property1,acas,to,3600.08
SOI^pi_wsat,ACASXU_experimental_v2a_1_6%%property2,acas,to,3600.09
SOI^pi_wsat,ACASXU_experimental_v2a_1_6%%property3,acas,unsat,10.78
SOI^pi_wsat,ACASXU_experimental_v2a_1_6%%property4,acas,unsat,11.69
SOI^pi_wsat,ACASXU_experimental_v2a_1_7%%property1,acas,to,3600.06
SOI^pi_wsat,ACASXU_experimental_v2a_1_7%%property2,acas,to,3600.05
SOI^pi_wsat,ACASXU_experimental_v2a_1_7%%property3,acas,sat,10.83
SOI^pi_wsat,ACASXU_experimental_v2a_1_7%%property4,acas,sat,9.9
SOI^pi_wsat,ACASXU_experimental_v2a_1_8%%property1,acas,to,3600.08
SOI^pi_wsat,ACASXU_experimental_v2a_1_8%%property2,acas,to,3600.08
SOI^pi_wsat,ACASXU_experimental_v2a_1_8%%property3,acas,sat,9.86
SOI^pi_wsat,ACASXU_experimental_v2a_1_8%%property4,acas,sat,9.88
SOI^pi_wsat,ACASXU_experimental_v2a_1_9%%property1,acas,to,3600.1
SOI^pi_wsat,ACASXU_experimental_v2a_1_9%%property2,acas,to,3600.1
SOI^pi_wsat,ACASXU_experimental_v2a_1_9%%property3,acas,sat,11.46
SOI^pi_wsat,ACASXU_experimental_v2a_1_9%%property4,acas,sat,11.52
SOI^pi_wsat,ACASXU_experimental_v2a_2_1%%property1,acas,to,3600.06
SOI^pi_wsat,ACASXU_experimental_v2a_2_1%%property2,acas,sat,10.72
SOI^pi_wsat,ACASXU_experimental_v2a_2_1%%property3,acas,unsat,16.43
SOI^pi_wsat,ACASXU_experimental_v2a_2_1%%property4,acas,unsat,11.27
SOI^pi_wsat,ACASXU_experimental_v2a_2_2%%property1,acas,to,3600.07
SOI^pi_wsat,ACASXU_experimental_v2a_2_2%%property2,acas,to,3600.11
SOI^pi_wsat,ACASXU_experimental_v2a_2_2%%property3,acas,unsat,107.43
SOI^pi_wsat,ACASXU_experimental_v2a_2_2%%property4,acas,unsat,10.37
SOI^pi_wsat,ACASXU_experimental_v2a_2_3%%property1,acas,to,3600.03
SOI^pi_wsat,ACASXU_experimental_v2a_2_3%%property2,acas,sat,9.72
SOI^pi_wsat,ACASXU_experimental_v2a_2_3%%property3,acas,unsat,48.76
SOI^pi_wsat,ACASXU_experimental_v2a_2_3%%property4,acas,unsat,8.47
SOI^pi_wsat,ACASXU_experimental_v2a_2_4%%property1,acas,to,3600.11
SOI^pi_wsat,ACASXU_experimental_v2a_2_4%%property2,acas,to,3600.11
SOI^pi_wsat,ACASXU_experimental_v2a_2_4%%property3,acas,unsat,11.61
SOI^pi_wsat,ACASXU_experimental_v2a_2_4%%property4,acas,unsat,11.86
SOI^pi_wsat,ACASXU_experimental_v2a_2_5%%property1,acas,to,3600.07
SOI^pi_wsat,ACASXU_experimental_v2a_2_5%%property2,acas,sat,11.16
SOI^pi_wsat,ACASXU_experimental_v2a_2_5%%property3,acas,unsat,10.97
SOI^pi_wsat,ACASXU_experimental_v2a_2_5%%property4,acas,unsat,10.92
SOI^pi_wsat,ACASXU_experimental_v2a_2_6%%property1,acas,to,3600.07
SOI^pi_wsat,ACASXU_experimental_v2a_2_6%%property2,acas,to,3600.02
SOI^pi_wsat,ACASXU_experimental_v2a_2_6%%property3,acas,unsat,9.75
SOI^pi_wsat,ACASXU_experimental_v2a_2_6%%property4,acas,unsat,10.21
SOI^pi_wsat,ACASXU_experimental_v2a_2_7%%property1,acas,to,3600.07
SOI^pi_wsat,ACASXU_experimental_v2a_2_7%%property2,acas,sat,10.11
SOI^pi_wsat,ACASXU_experimental_v2a_2_7%%property3,acas,unsat,8.61
SOI^pi_wsat,ACASXU_experimental_v2a_2_7%%property4,acas,unsat,8.89
SOI^pi_wsat,ACASXU_experimental_v2a_2_8%%property1,acas,to,3600.05
SOI^pi_wsat,ACASXU_experimental_v2a_2_8%%property2,acas,sat,11.77
SOI^pi_wsat,ACASXU_experimental_v2a_2_8%%property3,acas,unsat,11.45
SOI^pi_wsat,ACASXU_experimental_v2a_2_8%%property4,acas,unsat,12.26
SOI^pi_wsat,ACASXU_experimental_v2a_2_9%%property1,acas,to,3600.08
SOI^pi_wsat,ACASXU_experimental_v2a_2_9%%property2,acas,to,3600.06
SOI^pi_wsat,ACASXU_experimental_v2a_2_9%%property3,acas,unsat,10.48
SOI^pi_wsat,ACASXU_experimental_v2a_2_9%%property4,acas,unsat,10.53
SOI^pi_wsat,ACASXU_experimental_v2a_3_1%%property1,acas,to,3600.1
SOI^pi_wsat,ACASXU_experimental_v2a_3_1%%property2,acas,sat,10.8
SOI^pi_wsat,ACASXU_experimental_v2a_3_1%%property3,acas,unsat,10.96
SOI^pi_wsat,ACASXU_experimental_v2a_3_1%%property4,acas,unsat,10.41
SOI^pi_wsat,ACASXU_experimental_v2a_3_2%%property1,acas,to,3600.11
SOI^pi_wsat,ACASXU_experimental_v2a_3_2%%property2,acas,to,3600.11
SOI^pi_wsat,ACASXU_experimental_v2a_3_2%%property3,acas,unsat,833.66
SOI^pi_wsat,ACASXU_experimental_v2a_3_2%%property4,acas,unsat,9.42
SOI^pi_wsat,ACASXU_experimental_v2a_3_3%%property1,acas,to,3600.02
SOI^pi_wsat,ACASXU_experimental_v2a_3_3%%property2,acas,to,3600.02
SOI^pi_wsat,ACASXU_experimental_v2a_3_3%%property3,acas,unsat,12.75
SOI^pi_wsat,ACASXU_experimental_v2a_3_3%%property4,acas,unsat,11.21
SOI^pi_wsat,ACASXU_experimental_v2a_3_4%%property1,acas,to,3600.03
SOI^pi_wsat,ACASXU_experimental_v2a_3_4%%property2,acas,to,3600.11
SOI^pi_wsat,ACASXU_experimental_v2a_3_4%%property3,acas,unsat,12.67
SOI^pi_wsat,ACASXU_experimental_v2a_3_4%%property4,acas,unsat,11.21
SOI^pi_wsat,ACASXU_experimental_v2a_3_5%%property1,acas,to,3600.08
SOI^pi_wsat,ACASXU_experimental_v2a_3_5%%property2,acas,to,3600.04
SOI^pi_wsat,ACASXU_experimental_v2a_3_5%%property3,acas,unsat,10.24
SOI^pi_wsat,ACASXU_experimental_v2a_3_5%%property4,acas,unsat,10.54
SOI^pi_wsat,ACASXU_experimental_v2a_3_6%%property1,acas,to,3600.07
SOI^pi_wsat,ACASXU_experimental_v2a_3_6%%property2,acas,to,3600.06
SOI^pi_wsat,ACASXU_experimental_v2a_3_6%%property3,acas,unsat,7.75
SOI^pi_wsat,ACASXU_experimental_v2a_3_6%%property4,acas,unsat,7.42
SOI^pi_wsat,ACASXU_experimental_v2a_3_7%%property1,acas,to,3600.05
SOI^pi_wsat,ACASXU_experimental_v2a_3_7%%property2,acas,to,3600.05
SOI^pi_wsat,ACASXU_experimental_v2a_3_7%%property3,acas,unsat,11.5
SOI^pi_wsat,ACASXU_experimental_v2a_3_7%%property4,acas,unsat,10.58
SOI^pi_wsat,ACASXU_experimental_v2a_3_8%%property1,acas,to,3600.09
SOI^pi_wsat,ACASXU_experimental_v2a_3_8%%property2,acas,sat,10.68
SOI^pi_wsat,ACASXU_experimental_v2a_3_8%%property3,acas,unsat,10.91
SOI^pi_wsat,ACASXU_experimental_v2a_3_8%%property4,acas,unsat,11.54
SOI^pi_wsat,ACASXU_experimental_v2a_3_9%%property1,acas,to,3600.04
SOI^pi_wsat,ACASXU_experimental_v2a_3_9%%property2,acas,sat,10.9
SOI^pi_wsat,ACASXU_experimental_v2a_3_9%%property3,acas,unsat,10.0
SOI^pi_wsat,ACASXU_experimental_v2a_3_9%%property4,acas,unsat,10.01
SOI^pi_wsat,ACASXU_experimental_v2a_4_1%%property1,acas,to,3600.06
SOI^pi_wsat,ACASXU_experimental_v2a_4_1%%property2,acas,to,3600.06
SOI^pi_wsat,ACASXU_experimental_v2a_4_1%%property3,acas,unsat,27.72
SOI^pi_wsat,ACASXU_experimental_v2a_4_1%%property4,acas,unsat,7.51
SOI^pi_wsat,ACASXU_experimental_v2a_4_2%%property1,acas,to,3600.07
SOI^pi_wsat,ACASXU_experimental_v2a_4_2%%property2,acas,to,3600.07
SOI^pi_wsat,ACASXU_experimental_v2a_4_2%%property3,acas,unsat,1367.22
SOI^pi_wsat,ACASXU_experimental_v2a_4_2%%property4,acas,unsat,11.54
SOI^pi_wsat,ACASXU_experimental_v2a_4_3%%property1,acas,to,3600.08
SOI^pi_wsat,ACASXU_experimental_v2a_4_3%%property2,acas,sat,11.37
SOI^pi_wsat,ACASXU_experimental_v2a_4_3%%property3,acas,unsat,329.0
SOI^pi_wsat,ACASXU_experimental_v2a_4_3%%property4,acas,unsat,10.42
SOI^pi_wsat,ACASXU_experimental_v2a_4_4%%property1,acas,to,3600.1
SOI^pi_wsat,ACASXU_experimental_v2a_4_4%%property2,acas,sat,4.51
SOI^pi_wsat,ACASXU_experimental_v2a_4_4%%property3,acas,unsat,5.22
SOI^pi_wsat,ACASXU_experimental_v2a_4_4%%property4,acas,unsat,5.24
SOI^pi_wsat,ACASXU_experimental_v2a_4_5%%property1,acas,to,3600.05
SOI^pi_wsat,ACASXU_experimental_v2a_4_5%%property2,acas,sat,4.51
SOI^pi_wsat,ACASXU_experimental_v2a_4_5%%property3,acas,unsat,4.95
SOI^pi_wsat,ACASXU_experimental_v2a_4_5%%property4,acas,unsat,4.02
SOI^pi_wsat,ACASXU_experimental_v2a_4_6%%property1,acas,to,3600.1
SOI^pi_wsat,ACASXU_experimental_v2a_4_6%%property2,acas,sat,4.24
SOI^pi_wsat,ACASXU_experimental_v2a_4_6%%property3,acas,unsat,4.65
SOI^pi_wsat,ACASXU_experimental_v2a_4_6%%property4,acas,unsat,5.13
SOI^pi_wsat,ACASXU_experimental_v2a_4_7%%property1,acas,to,3600.03
SOI^pi_wsat,ACASXU_experimental_v2a_4_7%%property2,acas,sat,3.6
SOI^pi_wsat,ACASXU_experimental_v2a_4_7%%property3,acas,unsat,3.78
SOI^pi_wsat,ACASXU_experimental_v2a_4_7%%property4,acas,unsat,3.99
SOI^pi_wsat,ACASXU_experimental_v2a_4_8%%property1,acas,to,3600.08
SOI^pi_wsat,ACASXU_experimental_v2a_4_8%%property2,acas,sat,4.75
SOI^pi_wsat,ACASXU_experimental_v2a_4_8%%property3,acas,unsat,4.03
SOI^pi_wsat,ACASXU_experimental_v2a_4_8%%property4,acas,unsat,4.26
SOI^pi_wsat,ACASXU_experimental_v2a_4_9%%property1,acas,to,3600.03
SOI^pi_wsat,ACASXU_experimental_v2a_4_9%%property2,acas,to,3600.08
SOI^pi_wsat,ACASXU_experimental_v2a_4_9%%property3,acas,unsat,4.48
SOI^pi_wsat,ACASXU_experimental_v2a_4_9%%property4,acas,unsat,4.14
SOI^pi_wsat,ACASXU_experimental_v2a_5_1%%property1,acas,to,3600.08
SOI^pi_wsat,ACASXU_experimental_v2a_5_1%%property2,acas,to,3600.07
SOI^pi_wsat,ACASXU_experimental_v2a_5_1%%property3,acas,unsat,200.78
SOI^pi_wsat,ACASXU_experimental_v2a_5_1%%property4,acas,unsat,4.49
SOI^pi_wsat,ACASXU_experimental_v2a_5_2%%property1,acas,to,3600.06
SOI^pi_wsat,ACASXU_experimental_v2a_5_2%%property2,acas,sat,4.73
SOI^pi_wsat,ACASXU_experimental_v2a_5_2%%property3,acas,unsat,5.73
SOI^pi_wsat,ACASXU_experimental_v2a_5_2%%property4,acas,unsat,4.81
SOI^pi_wsat,ACASXU_experimental_v2a_5_3%%property1,acas,to,3600.04
SOI^pi_wsat,ACASXU_experimental_v2a_5_3%%property2,acas,to,3600.09
SOI^pi_wsat,ACASXU_experimental_v2a_5_3%%property3,acas,unsat,5.67
SOI^pi_wsat,ACASXU_experimental_v2a_5_3%%property4,acas,unsat,4.8
SOI^pi_wsat,ACASXU_experimental_v2a_5_4%%property1,acas,to,3600.06
SOI^pi_wsat,ACASXU_experimental_v2a_5_4%%property2,acas,to,3600.03
SOI^pi_wsat,ACASXU_experimental_v2a_5_4%%property3,acas,unsat,3.38
SOI^pi_wsat,ACASXU_experimental_v2a_5_4%%property4,acas,unsat,4.49
SOI^pi_wsat,ACASXU_experimental_v2a_5_5%%property1,acas,to,3600.09
SOI^pi_wsat,ACASXU_experimental_v2a_5_5%%property2,acas,to,3600.06
SOI^pi_wsat,ACASXU_experimental_v2a_5_5%%property3,acas,unsat,3.54
SOI^pi_wsat,ACASXU_experimental_v2a_5_5%%property4,acas,unsat,3.3
SOI^pi_wsat,ACASXU_experimental_v2a_5_6%%property1,acas,to,3600.08
SOI^pi_wsat,ACASXU_experimental_v2a_5_6%%property2,acas,sat,4.4
SOI^pi_wsat,ACASXU_experimental_v2a_5_6%%property3,acas,unsat,4.07
SOI^pi_wsat,ACASXU_experimental_v2a_5_6%%property4,acas,unsat,4.67
SOI^pi_wsat,ACASXU_experimental_v2a_5_7%%property1,acas,to,3600.05
SOI^pi_wsat,ACASXU_experimental_v2a_5_7%%property2,acas,to,3600.12
SOI^pi_wsat,ACASXU_experimental_v2a_5_7%%property3,acas,unsat,3.54
SOI^pi_wsat,ACASXU_experimental_v2a_5_7%%property4,acas,unsat,3.23
SOI^pi_wsat,ACASXU_experimental_v2a_5_8%%property1,acas,to,3600.09
SOI^pi_wsat,ACASXU_experimental_v2a_5_8%%property2,acas,sat,3.85
SOI^pi_wsat,ACASXU_experimental_v2a_5_8%%property3,acas,unsat,4.18
SOI^pi_wsat,ACASXU_experimental_v2a_5_8%%property4,acas,unsat,4.77
SOI^pi_wsat,ACASXU_experimental_v2a_5_9%%property1,acas,to,3600.04
SOI^pi_wsat,ACASXU_experimental_v2a_5_9%%property2,acas,to,3600.11
SOI^pi_wsat,ACASXU_experimental_v2a_5_9%%property3,acas,unsat,4.03
SOI^pi_wsat,ACASXU_experimental_v2a_5_9%%property4,acas,unsat,4.48
SOI^pi_wsat,mnist2x256%%ind1087_tar4_eps0.01,mnist,unsat,11.54
SOI^pi_wsat,mnist2x256%%ind13_tar7_eps0.06,mnist,to,3600.09
SOI^pi_wsat,mnist2x256%%ind1819_tar3_eps0.01,mnist,unsat,11.08
SOI^pi_wsat,mnist2x256%%ind1857_tar8_eps0.09,mnist,sat,11.47
SOI^pi_wsat,mnist2x256%%ind1973_tar0_eps0.03,mnist,unsat,11.99
SOI^pi_wsat,mnist2x256%%ind2077_tar2_eps0.09,mnist,to,3600.03
SOI^pi_wsat,mnist2x256%%ind2115_tar2_eps0.12,mnist,to,3600.11
SOI^pi_wsat,mnist2x256%%ind2212_tar8_eps0.03,mnist,sat,10.37
SOI^pi_wsat,mnist2x256%%ind2255_tar5_eps0.15,mnist,sat,11.43
SOI^pi_wsat,mnist2x256%%ind228_tar8_eps0.12,mnist,sat,10.79
SOI^pi_wsat,mnist2x256%%ind22_tar9_eps0.06,mnist,unsat,423.75
SOI^pi_wsat,mnist2x256%%ind2308_tar7_eps0.01,mnist,unsat,10.76
SOI^pi_wsat,mnist2x256%%ind2310_tar8_eps0.03,mnist,sat,12.16
SOI^pi_wsat,mnist2x256%%ind2343_tar9_eps0.01,mnist,unsat,10.91
SOI^pi_wsat,mnist2x256%%ind2398_tar9_eps0.01,mnist,unsat,9.29
SOI^pi_wsat,mnist2x256%%ind2404_tar6_eps0.06,mnist,to,3600.08
SOI^pi_wsat,mnist2x256%%ind2448_tar1_eps0.03,mnist,unsat,267.54
SOI^pi_wsat,mnist2x256%%ind2510_tar2_eps0.09,mnist,sat,11.74
SOI^pi_wsat,mnist2x256%%ind2645_tar6_eps0.15,mnist,sat,48.29
SOI^pi_wsat,mnist2x256%%ind2648_tar6_eps0.09,mnist,to,3600.1
SOI^pi_wsat,mnist2x256%%ind2670_tar6_eps0.01,mnist,unsat,10.06
SOI^pi_wsat,mnist2x256%%ind2706_tar2_eps0.12,mnist,sat,13.97
SOI^pi_wsat,mnist2x256%%ind2737_tar9_eps0.06,mnist,sat,82.98
SOI^pi_wsat,mnist2x256%%ind2747_tar1_eps0.09,mnist,to,3600.05
SOI^pi_wsat,mnist2x256%%ind2761_tar5_eps0.06,mnist,to,3600.09
SOI^pi_wsat,mnist2x256%%ind3070_tar0_eps0.12,mnist,to,3600.09
SOI^pi_wsat,mnist2x256%%ind3497_tar3_eps0.01,mnist,unsat,12.07
SOI^pi_wsat,mnist2x256%%ind3526_tar3_eps0.03,mnist,unsat,1230.55
SOI^pi_wsat,mnist2x256%%ind3611_tar9_eps0.15,mnist,sat,13.2
SOI^pi_wsat,mnist2x256%%ind3623_tar6_eps0.03,mnist,unsat,10.31
SOI^pi_wsat,mnist2x256%%ind3724_tar5_eps0.01,mnist,unsat,11.35
SOI^pi_wsat,mnist2x256%%ind381_tar0_eps0.09,mnist,sat,13.69
SOI^pi_wsat,mnist2x256%%ind3863_tar3_eps0.12,mnist,to,3600.08
SOI^pi_wsat,mnist2x256%%ind38_tar1_eps0.12,mnist,sat,12.63
SOI^pi_wsat,mnist2x256%%ind4018_tar7_eps0.15,mnist,sat,12.39
SOI^pi_wsat,mnist2x256%%ind4136_tar0_eps0.12,mnist,to,3600.1
SOI^pi_wsat,mnist2x256%%ind4175_tar0_eps0.06,mnist,to,3600.09
SOI^pi_wsat,mnist2x256%%ind4477_tar4_eps0.15,mnist,sat,12.04
SOI^pi_wsat,mnist2x256%%ind4540_tar1_eps0.09,mnist,sat,30.36
SOI^pi_wsat,mnist2x256%%ind4631_tar2_eps0.12,mnist,sat,19.83
SOI^pi_wsat,mnist2x256%%ind4655_tar8_eps0.15,mnist,sat,11.01
SOI^pi_wsat,mnist2x256%%ind4670_tar0_eps0.06,mnist,to,3600.09
SOI^pi_wsat,mnist2x256%%ind4687_tar2_eps0.09,mnist,to,3600.04
SOI^pi_wsat,mnist2x256%%ind4804_tar1_eps0.15,mnist,to,3600.08
SOI^pi_wsat,mnist2x256%%ind4904_tar5_eps0.03,mnist,unsat,10.55
SOI^pi_wsat,mnist2x256%%ind5000_tar5_eps0.03,mnist,unsat,10.31
SOI^pi_wsat,mnist2x256%%ind506_tar6_eps0.12,mnist,sat,12.16
SOI^pi_wsat,mnist2x256%%ind5169_tar9_eps0.03,mnist,sat,13.0
SOI^pi_wsat,mnist2x256%%ind5188_tar5_eps0.03,mnist,unsat,15.12
SOI^pi_wsat,mnist2x256%%ind5269_tar2_eps0.12,mnist,sat,34.19
SOI^pi_wsat,mnist2x256%%ind5506_tar3_eps0.01,mnist,unsat,11.07
SOI^pi_wsat,mnist2x256%%ind5777_tar5_eps0.09,mnist,unsat,44.17
SOI^pi_wsat,mnist2x256%%ind5906_tar2_eps0.01,mnist,unsat,11.18
SOI^pi_wsat,mnist2x256%%ind5934_tar1_eps0.03,mnist,unsat,18.08
SOI^pi_wsat,mnist2x256%%ind5964_tar6_eps0.12,mnist,to,3600.06
SOI^pi_wsat,mnist2x256%%ind6084_tar4_eps0.01,mnist,unsat,15.08
SOI^pi_wsat,mnist2x256%%ind62_tar6_eps0.03,mnist,sat,10.46
SOI^pi_wsat,mnist2x256%%ind631_tar6_eps0.03,mnist,unsat,10.14
SOI^pi_wsat,mnist2x256%%ind6320_tar3_eps0.06,mnist,sat,14.73
SOI^pi_wsat,mnist2x256%%ind6340_tar6_eps0.12,mnist,sat,13.11
SOI^pi_wsat,mnist2x256%%ind6451_tar3_eps0.01,mnist,unsat,9.6
SOI^pi_wsat,mnist2x256%%ind6655_tar0_eps0.12,mnist,sat,16.04
SOI^pi_wsat,mnist2x256%%ind6765_tar4_eps0.09,mnist,sat,14.14
SOI^pi_wsat,mnist2x256%%ind6852_tar0_eps0.12,mnist,sat,16.05
SOI^pi_wsat,mnist2x256%%ind6915_tar7_eps0.09,mnist,to,3600.12
SOI^pi_wsat,mnist2x256%%ind7015_tar5_eps0.15,mnist,sat,17.57
SOI^pi_wsat,mnist2x256%%ind7085_tar6_eps0.06,mnist,to,3600.03
SOI^pi_wsat,mnist2x256%%ind7163_tar7_eps0.03,mnist,unsat,10.18
SOI^pi_wsat,mnist2x256%%ind7448_tar7_eps0.06,mnist,unsat,964.76
SOI^pi_wsat,mnist2x256%%ind746_tar4_eps0.09,mnist,to,3600.07
SOI^pi_wsat,mnist2x256%%ind7472_tar9_eps0.15,mnist,sat,11.81
SOI^pi_wsat,mnist2x256%%ind7919_tar1_eps0.06,mnist,unsat,10.08
SOI^pi_wsat,mnist2x256%%ind7945_tar3_eps0.06,mnist,sat,11.9
SOI^pi_wsat,mnist2x256%%ind8173_tar0_eps0.06,mnist,to,3600.03
SOI^pi_wsat,mnist2x256%%ind8225_tar3_eps0.01,mnist,unsat,10.91
SOI^pi_wsat,mnist2x256%%ind8250_tar7_eps0.15,mnist,sat,20.0
SOI^pi_wsat,mnist2x256%%ind8428_tar4_eps0.15,mnist,to,3600.09
SOI^pi_wsat,mnist2x256%%ind868_tar4_eps0.09,mnist,sat,16.9
SOI^pi_wsat,mnist2x256%%ind898_tar3_eps0.01,mnist,unsat,11.53
SOI^pi_wsat,mnist2x256%%ind8996_tar7_eps0.06,mnist,unsat,1111.58
SOI^pi_wsat,mnist2x256%%ind9005_tar9_eps0.15,mnist,sat,14.82
SOI^pi_wsat,mnist2x256%%ind9039_tar2_eps0.03,mnist,unsat,9.64
SOI^pi_wsat,mnist2x256%%ind9229_tar5_eps0.15,mnist,sat,14.36
SOI^pi_wsat,mnist2x256%%ind9394_tar6_eps0.01,mnist,unsat,11.15
SOI^pi_wsat,mnist2x256%%ind9567_tar6_eps0.12,mnist,to,3600.11
SOI^pi_wsat,mnist2x256%%ind959_tar1_eps0.15,mnist,sat,14.74
SOI^pi_wsat,mnist2x256%%ind9620_tar4_eps0.09,mnist,sat,16.31
SOI^pi_wsat,mnist2x256%%ind9667_tar6_eps0.15,mnist,to,3600.04
SOI^pi_wsat,mnist2x256%%ind9783_tar3_eps0.09,mnist,sat,12.99
SOI^pi_wsat,mnist2x256%%ind9919_tar2_eps0.06,mnist,sat,11.93
SOI^pi_wsat,mnist4x256%%ind1090_tar6_eps0.15,mnist,sat,19.53
SOI^pi_wsat,mnist4x256%%ind1190_tar4_eps0.03,mnist,unsat,14.58
SOI^pi_wsat,mnist4x256%%ind1249_tar4_eps0.01,mnist,unsat,13.54
SOI^pi_wsat,mnist4x256%%ind1307_tar2_eps0.06,mnist,to,3600.09
SOI^pi_wsat,mnist4x256%%ind1487_tar1_eps0.06,mnist,to,3600.08
SOI^pi_wsat,mnist4x256%%ind1546_tar9_eps0.12,mnist,to,3600.12
SOI^pi_wsat,mnist4x256%%ind1665_tar2_eps0.03,mnist,to,3600.08
SOI^pi_wsat,mnist4x256%%ind1668_tar7_eps0.06,mnist,to,3600.07
SOI^pi_wsat,mnist4x256%%ind1792_tar2_eps0.09,mnist,sat,47.48
SOI^pi_wsat,mnist4x256%%ind1801_tar3_eps0.09,mnist,to,3600.03
SOI^pi_wsat,mnist4x256%%ind1830_tar6_eps0.06,mnist,to,3600.08
SOI^pi_wsat,mnist4x256%%ind1843_tar7_eps0.15,mnist,to,3600.12
SOI^pi_wsat,mnist4x256%%ind2108_tar4_eps0.06,mnist,to,3600.06
SOI^pi_wsat,mnist4x256%%ind2144_tar3_eps0.03,mnist,unsat,13.64
SOI^pi_wsat,mnist4x256%%ind2256_tar1_eps0.15,mnist,to,3600.04
SOI^pi_wsat,mnist4x256%%ind2300_tar4_eps0.09,mnist,to,3600.11
SOI^pi_wsat,mnist4x256%%ind239_tar7_eps0.09,mnist,to,3600.22
SOI^pi_wsat,mnist4x256%%ind2519_tar0_eps0.06,mnist,to,3600.09
SOI^pi_wsat,mnist4x256%%ind2566_tar1_eps0.15,mnist,to,3600.11
SOI^pi_wsat,mnist4x256%%ind2685_tar4_eps0.03,mnist,to,3600.1
SOI^pi_wsat,mnist4x256%%ind2942_tar7_eps0.03,mnist,unsat,14.74
SOI^pi_wsat,mnist4x256%%ind2955_tar8_eps0.12,mnist,sat,14.6
SOI^pi_wsat,mnist4x256%%ind3274_tar0_eps0.01,mnist,unsat,13.72
SOI^pi_wsat,mnist4x256%%ind3485_tar4_eps0.12,mnist,to,3600.02
SOI^pi_wsat,mnist4x256%%ind3551_tar6_eps0.12,mnist,to,3600.1
SOI^pi_wsat,mnist4x256%%ind3566_tar5_eps0.15,mnist,to,3600.06
SOI^pi_wsat,mnist4x256%%ind3581_tar3_eps0.03,mnist,unsat,16.12
SOI^pi_wsat,mnist4x256%%ind3674_tar9_eps0.06,mnist,to,3600.08
SOI^pi_wsat,mnist4x256%%ind378_tar5_eps0.03,mnist,to,3600.11
SOI^pi_wsat,mnist4x256%%ind3914_tar7_eps0.03,mnist,to,3600.11
SOI^pi_wsat,mnist4x256%%ind3962_tar5_eps0.15,mnist,sat,27.43
SOI^pi_wsat,mnist4x256%%ind4572_tar3_eps0.15,mnist,to,3600.05
SOI^pi_wsat,mnist4x256%%ind4579_tar1_eps0.03,mnist,unsat,331.17
SOI^pi_wsat,mnist4x256%%ind4762_tar6_eps0.12,mnist,to,3600.11
SOI^pi_wsat,mnist4x256%%ind4859_tar7_eps0.01,mnist,unsat,15.45
SOI^pi_wsat,mnist4x256%%ind5096_tar1_eps0.12,mnist,to,3600.09
SOI^pi_wsat,mnist4x256%%ind5490_tar5_eps0.12,mnist,to,3600.03
SOI^pi_wsat,mnist4x256%%ind5551_tar5_eps0.06,mnist,to,3600.09
SOI^pi_wsat,mnist4x256%%ind5616_tar4_eps0.09,mnist,to,3600.11
SOI^pi_wsat,mnist4x256%%ind5654_tar2_eps0.09,mnist,sat,15.28
SOI^pi_wsat,mnist4x256%%ind5658_tar9_eps0.06,mnist,to,3600.09
SOI^pi_wsat,mnist4x256%%ind5936_tar7_eps0.09,mnist,to,3600.04
SOI^pi_wsat,mnist4x256%%ind615_tar5_eps0.15,mnist,to,3600.06
SOI^pi_wsat,mnist4x256%%ind6214_tar2_eps0.01,mnist,unsat,13.59
SOI^pi_wsat,mnist4x256%%ind6294_tar4_eps0.06,mnist,to,3600.02
SOI^pi_wsat,mnist4x256%%ind6317_tar3_eps0.01,mnist,unsat,15.55
SOI^pi_wsat,mnist4x256%%ind6343_tar2_eps0.09,mnist,to,3600.05
SOI^pi_wsat,mnist4x256%%ind6356_tar6_eps0.09,mnist,to,3600.11
SOI^pi_wsat,mnist4x256%%ind6504_tar4_eps0.12,mnist,to,3600.04
SOI^pi_wsat,mnist4x256%%ind6518_tar4_eps0.15,mnist,to,3600.03
SOI^pi_wsat,mnist4x256%%ind654_tar1_eps0.12,mnist,to,3600.09
SOI^pi_wsat,mnist4x256%%ind6569_tar4_eps0.03,mnist,to,3600.04
SOI^pi_wsat,mnist4x256%%ind667_tar0_eps0.09,mnist,to,3600.1
SOI^pi_wsat,mnist4x256%%ind675_tar2_eps0.15,mnist,sat,26.14
SOI^pi_wsat,mnist4x256%%ind6785_tar6_eps0.15,mnist,sat,31.58
SOI^pi_wsat,mnist4x256%%ind6957_tar4_eps0.01,mnist,unsat,15.15
SOI^pi_wsat,mnist4x256%%ind7055_tar5_eps0.09,mnist,to,3600.05
SOI^pi_wsat,mnist4x256%%ind7250_tar5_eps0.15,mnist,to,3600.09
SOI^pi_wsat,mnist4x256%%ind7377_tar6_eps0.15,mnist,to,3600.06
SOI^pi_wsat,mnist4x256%%ind7424_tar2_eps0.01,mnist,unsat,14.33
SOI^pi_wsat,mnist4x256%%ind7522_tar3_eps0.03,mnist,unsat,14.41
SOI^pi_wsat,mnist4x256%%ind7612_tar0_eps0.09,mnist,to,3600.09
SOI^pi_wsat,mnist4x256%%ind7625_tar3_eps0.15,mnist,to,3600.05
SOI^pi_wsat,mnist4x256%%ind7656_tar1_eps0.12,mnist,to,3600.11
SOI^pi_wsat,mnist4x256%%ind7767_tar1_eps0.01,mnist,unsat,14.22
SOI^pi_wsat,mnist4x256%%ind7876_tar7_eps0.12,mnist,to,3600.03
SOI^pi_wsat,mnist4x256%%ind8050_tar7_eps0.03,mnist,unsat,13.71
SOI^pi_wsat,mnist4x256%%ind8066_tar0_eps0.01,mnist,unsat,19.82
SOI^pi_wsat,mnist4x256%%ind8212_tar7_eps0.06,mnist,to,3600.06
SOI^pi_wsat,mnist4x256%%ind8291_tar9_eps0.09,mnist,to,3600.08
SOI^pi_wsat,mnist4x256%%ind8545_tar6_eps0.01,mnist,unsat,19.53
SOI^pi_wsat,mnist4x256%%ind8660_tar5_eps0.06,mnist,to,3600.09
SOI^pi_wsat,mnist4x256%%ind8691_tar4_eps0.01,mnist,unsat,19.53
SOI^pi_wsat,mnist4x256%%ind8857_tar2_eps0.12,mnist,to,3600.12
SOI^pi_wsat,mnist4x256%%ind8951_tar7_eps0.12,mnist,to,3600.04
SOI^pi_wsat,mnist4x256%%ind9084_tar0_eps0.01,mnist,unsat,15.04
SOI^pi_wsat,mnist4x256%%ind9138_tar0_eps0.01,mnist,unsat,13.75
SOI^pi_wsat,mnist4x256%%ind9212_tar8_eps0.03,mnist,unsat,14.4
SOI^pi_wsat,mnist4x256%%ind922_tar0_eps0.01,mnist,unsat,14.81
SOI^pi_wsat,mnist4x256%%ind9315_tar1_eps0.09,mnist,to,3600.1
SOI^pi_wsat,mnist4x256%%ind9341_tar6_eps0.03,mnist,to,3600.04
SOI^pi_wsat,mnist4x256%%ind934_tar9_eps0.06,mnist,to,3600.09
SOI^pi_wsat,mnist4x256%%ind945_tar8_eps0.01,mnist,unsat,15.22
SOI^pi_wsat,mnist4x256%%ind9465_tar1_eps0.03,mnist,unsat,18.84
SOI^pi_wsat,mnist4x256%%ind9492_tar7_eps0.06,mnist,to,3600.1
SOI^pi_wsat,mnist4x256%%ind950_tar6_eps0.06,mnist,to,3600.1
SOI^pi_wsat,mnist4x256%%ind9640_tar1_eps0.12,mnist,to,3600.03
SOI^pi_wsat,mnist4x256%%ind9696_tar4_eps0.12,mnist,to,3600.03
SOI^pi_wsat,mnist4x256%%ind9805_tar7_eps0.15,mnist,to,3600.04
SOI^pi_wsat,mnist4x256%%ind9989_tar2_eps0.09,mnist,to,3600.11
SOI^pi_wsat,mnist6x256%%ind1276_tar3_eps0.09,mnist,sat,30.3
SOI^pi_wsat,mnist6x256%%ind1346_tar9_eps0.03,mnist,to,3600.03
SOI^pi_wsat,mnist6x256%%ind1390_tar7_eps0.09,mnist,to,3600.08
SOI^pi_wsat,mnist6x256%%ind1549_tar2_eps0.12,mnist,sat,24.77
SOI^pi_wsat,mnist6x256%%ind1722_tar3_eps0.01,mnist,unsat,789.4
SOI^pi_wsat,mnist6x256%%ind1898_tar1_eps0.06,mnist,to,3600.03
SOI^pi_wsat,mnist6x256%%ind1931_tar7_eps0.03,mnist,to,3600.05
SOI^pi_wsat,mnist6x256%%ind2143_tar8_eps0.12,mnist,sat,22.78
SOI^pi_wsat,mnist6x256%%ind2160_tar3_eps0.06,mnist,to,3600.07
SOI^pi_wsat,mnist6x256%%ind2162_tar6_eps0.15,mnist,to,3600.07
SOI^pi_wsat,mnist6x256%%ind2184_tar0_eps0.01,mnist,unsat,21.68
SOI^pi_wsat,mnist6x256%%ind2184_tar4_eps0.09,mnist,to,3600.06
SOI^pi_wsat,mnist6x256%%ind2242_tar4_eps0.01,mnist,unsat,20.13
SOI^pi_wsat,mnist6x256%%ind2301_tar4_eps0.03,mnist,to,3600.11
SOI^pi_wsat,mnist6x256%%ind2398_tar8_eps0.01,mnist,unsat,20.22
SOI^pi_wsat,mnist6x256%%ind2532_tar5_eps0.12,mnist,sat,332.95
SOI^pi_wsat,mnist6x256%%ind260_tar5_eps0.03,mnist,unsat,20.81
SOI^pi_wsat,mnist6x256%%ind2665_tar4_eps0.06,mnist,to,3600.11
SOI^pi_wsat,mnist6x256%%ind2812_tar1_eps0.12,mnist,to,3600.04
SOI^pi_wsat,mnist6x256%%ind2944_tar2_eps0.06,mnist,sat,193.31
SOI^pi_wsat,mnist6x256%%ind2992_tar4_eps0.03,mnist,to,3600.1
SOI^pi_wsat,mnist6x256%%ind3341_tar9_eps0.01,mnist,unsat,23.31
SOI^pi_wsat,mnist6x256%%ind3533_tar5_eps0.12,mnist,sat,65.83
SOI^pi_wsat,mnist6x256%%ind3597_tar7_eps0.06,mnist,to,3600.08
SOI^pi_wsat,mnist6x256%%ind3796_tar0_eps0.01,mnist,unsat,1294.67
SOI^pi_wsat,mnist6x256%%ind3812_tar8_eps0.03,mnist,to,3600.09
SOI^pi_wsat,mnist6x256%%ind3892_tar0_eps0.09,mnist,to,3600.12
SOI^pi_wsat,mnist6x256%%ind4036_tar2_eps0.09,mnist,to,3600.04
SOI^pi_wsat,mnist6x256%%ind4224_tar1_eps0.06,mnist,to,3600.1
SOI^pi_wsat,mnist6x256%%ind4282_tar5_eps0.01,mnist,unsat,19.57
SOI^pi_wsat,mnist6x256%%ind4483_tar1_eps0.09,mnist,to,3600.05
SOI^pi_wsat,mnist6x256%%ind4690_tar3_eps0.03,mnist,to,3600.1
SOI^pi_wsat,mnist6x256%%ind4993_tar3_eps0.12,mnist,to,3600.04
SOI^pi_wsat,mnist6x256%%ind5004_tar9_eps0.15,mnist,to,3600.1
SOI^pi_wsat,mnist6x256%%ind5057_tar7_eps0.01,mnist,unsat,19.87
SOI^pi_wsat,mnist6x256%%ind5132_tar3_eps0.03,mnist,unsat,579.36
SOI^pi_wsat,mnist6x256%%ind515_tar5_eps0.15,mnist,to,3600.05
SOI^pi_wsat,mnist6x256%%ind5370_tar0_eps0.15,mnist,sat,164.55
SOI^pi_wsat,mnist6x256%%ind5393_tar1_eps0.03,mnist,to,3600.05
SOI^pi_wsat,mnist6x256%%ind5537_tar6_eps0.15,mnist,to,3600.09
SOI^pi_wsat,mnist6x256%%ind5655_tar5_eps0.06,mnist,to,3600.05
SOI^pi_wsat,mnist6x256%%ind5780_tar6_eps0.09,mnist,to,3600.07
SOI^pi_wsat,mnist6x256%%ind5786_tar7_eps0.03,mnist,to,3600.08
SOI^pi_wsat,mnist6x256%%ind5788_tar1_eps0.09,mnist,to,3600.11
SOI^pi_wsat,mnist6x256%%ind5959_tar2_eps0.12,mnist,to,3600.03
SOI^pi_wsat,mnist6x256%%ind5989_tar5_eps0.09,mnist,to,3600.03
SOI^pi_wsat,mnist6x256%%ind604_tar4_eps0.15,mnist,to,3600.07
SOI^pi_wsat,mnist6x256%%ind6176_tar2_eps0.03,mnist,unsat,20.19
SOI^pi_wsat,mnist6x256%%ind6265_tar3_eps0.03,mnist,unsat,19.7
SOI^pi_wsat,mnist6x256%%ind6266_tar6_eps0.01,mnist,unsat,20.77
SOI^pi_wsat,mnist6x256%%ind6342_tar2_eps0.06,mnist,to,3600.04
SOI^pi_wsat,mnist6x256%%ind6366_tar0_eps0.06,mnist,to,3600.1
SOI^pi_wsat,mnist6x256%%ind6412_tar6_eps0.15,mnist,to,3600.06
SOI^pi_wsat,mnist6x256%%ind6477_tar0_eps0.15,mnist,to,3600.06
SOI^pi_wsat,mnist6x256%%ind6501_tar1_eps0.12,mnist,to,3600.05
SOI^pi_wsat,mnist6x256%%ind674_tar8_eps0.06,mnist,to,3600.08
SOI^pi_wsat,mnist6x256%%ind6831_tar4_eps0.12,mnist,to,3600.09
SOI^pi_wsat,mnist6x256%%ind6953_tar5_eps0.01,mnist,unsat,21.72
SOI^pi_wsat,mnist6x256%%ind6970_tar6_eps0.15,mnist,to,3600.07
SOI^pi_wsat,mnist6x256%%ind7294_tar9_eps0.09,mnist,to,3600.1
SOI^pi_wsat,mnist6x256%%ind729_tar0_eps0.12,mnist,to,3600.03
SOI^pi_wsat,mnist6x256%%ind7433_tar4_eps0.06,mnist,to,3600.04
SOI^pi_wsat,mnist6x256%%ind7447_tar3_eps0.09,mnist,to,3600.06
SOI^pi_wsat,mnist6x256%%ind7481_tar0_eps0.15,mnist,to,3600.04
SOI^pi_wsat,mnist6x256%%ind7566_tar3_eps0.15,mnist,to,3600.04
SOI^pi_wsat,mnist6x256%%ind7792_tar5_eps0.03,mnist,unsat,20.4
SOI^pi_wsat,mnist6x256%%ind7840_tar7_eps0.15,mnist,to,3600.11
SOI^pi_wsat,mnist6x256%%ind8018_tar0_eps0.01,mnist,unsat,20.65
SOI^pi_wsat,mnist6x256%%ind8044_tar1_eps0.09,mnist,to,3600.12
SOI^pi_wsat,mnist6x256%%ind8192_tar7_eps0.12,mnist,to,3600.09
SOI^pi_wsat,mnist6x256%%ind8285_tar4_eps0.15,mnist,to,3600.05
SOI^pi_wsat,mnist6x256%%ind8364_tar0_eps0.01,mnist,unsat,21.89
SOI^pi_wsat,mnist6x256%%ind8398_tar1_eps0.06,mnist,to,3600.1
SOI^pi_wsat,mnist6x256%%ind8409_tar0_eps0.12,mnist,to,3600.09
SOI^pi_wsat,mnist6x256%%ind8480_tar8_eps0.09,mnist,to,3600.07
SOI^pi_wsat,mnist6x256%%ind8520_tar9_eps0.06,mnist,sat,24.09
SOI^pi_wsat,mnist6x256%%ind8587_tar1_eps0.09,mnist,to,3600.09
SOI^pi_wsat,mnist6x256%%ind8681_tar4_eps0.01,mnist,unsat,21.77
SOI^pi_wsat,mnist6x256%%ind9045_tar2_eps0.12,mnist,sat,30.44
SOI^pi_wsat,mnist6x256%%ind9227_tar7_eps0.15,mnist,to,3600.11
SOI^pi_wsat,mnist6x256%%ind92_tar5_eps0.06,mnist,sat,1165.61
SOI^pi_wsat,mnist6x256%%ind931_tar8_eps0.12,mnist,sat,26.78
SOI^pi_wsat,mnist6x256%%ind9491_tar9_eps0.03,mnist,unsat,24.46
SOI^pi_wsat,mnist6x256%%ind9512_tar7_eps0.15,mnist,to,3600.06
SOI^pi_wsat,mnist6x256%%ind9513_tar2_eps0.06,mnist,to,3600.11
SOI^pi_wsat,mnist6x256%%ind9563_tar1_eps0.03,mnist,unsat,23.61
SOI^pi_wsat,mnist6x256%%ind980_tar5_eps0.09,mnist,to,3600.03
SOI^pi_wsat,mnist6x256%%ind9900_tar9_eps0.01,mnist,unsat,19.59
SOI^pi_wsat,mnist6x256%%ind9909_tar6_eps0.01,mnist,unsat,19.72
SOI^pi_wsat,mnist6x256%%ind9998_tar0_eps0.12,mnist,to,3600.05
SOI^pi_wsat,cifar10_base_kw_simp%%ind1087_tar7_eps0.01,cifar10,unsat,24.48
SOI^pi_wsat,cifar10_base_kw_simp%%ind134_tar5_eps0.03,cifar10,unsat,23.94
SOI^pi_wsat,cifar10_base_kw_simp%%ind1388_tar4_eps0.09,cifar10,to,3600.06
SOI^pi_wsat,cifar10_base_kw_simp%%ind1446_tar2_eps0.15,cifar10,sat,44.0
SOI^pi_wsat,cifar10_base_kw_simp%%ind1787_tar2_eps0.12,cifar10,sat,30.02
SOI^pi_wsat,cifar10_base_kw_simp%%ind1812_tar9_eps0.15,cifar10,sat,397.29
SOI^pi_wsat,cifar10_base_kw_simp%%ind1819_tar4_eps0.01,cifar10,unsat,21.45
SOI^pi_wsat,cifar10_base_kw_simp%%ind1835_tar4_eps0.09,cifar10,sat,33.2
SOI^pi_wsat,cifar10_base_kw_simp%%ind1845_tar0_eps0.12,cifar10,to,3600.05
SOI^pi_wsat,cifar10_base_kw_simp%%ind1849_tar6_eps0.15,cifar10,sat,34.23
SOI^pi_wsat,cifar10_base_kw_simp%%ind1872_tar0_eps0.12,cifar10,sat,29.81
SOI^pi_wsat,cifar10_base_kw_simp%%ind2051_tar9_eps0.03,cifar10,unsat,17.79
SOI^pi_wsat,cifar10_base_kw_simp%%ind2130_tar4_eps0.15,cifar10,sat,25.99
SOI^pi_wsat,cifar10_base_kw_simp%%ind2149_tar5_eps0.06,cifar10,to,3600.06
SOI^pi_wsat,cifar10_base_kw_simp%%ind2172_tar6_eps0.06,cifar10,sat,29.24
SOI^pi_wsat,cifar10_base_kw_simp%%ind2215_tar6_eps0.06,cifar10,sat,24.83
SOI^pi_wsat,cifar10_base_kw_simp%%ind2223_tar2_eps0.12,cifar10,sat,301.69
SOI^pi_wsat,cifar10_base_kw_simp%%ind228_tar2_eps0.12,cifar10,sat,27.44
SOI^pi_wsat,cifar10_base_kw_simp%%ind22_tar2_eps0.15,cifar10,sat,35.25
SOI^pi_wsat,cifar10_base_kw_simp%%ind2304_tar7_eps0.15,cifar10,sat,1209.37
SOI^pi_wsat,cifar10_base_kw_simp%%ind2308_tar5_eps0.01,cifar10,unsat,18.25
SOI^pi_wsat,cifar10_base_kw_simp%%ind2343_tar3_eps0.01,cifar10,unsat,19.07
SOI^pi_wsat,cifar10_base_kw_simp%%ind2398_tar2_eps0.01,cifar10,unsat,23.21
SOI^pi_wsat,cifar10_base_kw_simp%%ind2412_tar5_eps0.06,cifar10,to,3600.1
SOI^pi_wsat,cifar10_base_kw_simp%%ind2581_tar3_eps0.12,cifar10,to,3600.08
SOI^pi_wsat,cifar10_base_kw_simp%%ind2670_tar4_eps0.01,cifar10,unsat,17.82
SOI^pi_wsat,cifar10_base_kw_simp%%ind2741_tar1_eps0.09,cifar10,to,3600.1
SOI^pi_wsat,cifar10_base_kw_simp%%ind2796_tar2_eps0.06,cifar10,sat,21.4
SOI^pi_wsat,cifar10_base_kw_simp%%ind3016_tar3_eps0.06,cifar10,to,3600.1
SOI^pi_wsat,cifar10_base_kw_simp%%ind3094_tar7_eps0.06,cifar10,to,3600.06
SOI^pi_wsat,cifar10_base_kw_simp%%ind30_tar3_eps0.03,cifar10,sat,20.26
SOI^pi_wsat,cifar10_base_kw_simp%%ind3497_tar3_eps0.01,cifar10,unsat,19.81
SOI^pi_wsat,cifar10_base_kw_simp%%ind3551_tar4_eps0.09,cifar10,sat,21.87
SOI^pi_wsat,cifar10_base_kw_simp%%ind3566_tar2_eps0.03,cifar10,sat,23.67
SOI^pi_wsat,cifar10_base_kw_simp%%ind3587_tar5_eps0.15,cifar10,sat,28.29
SOI^pi_wsat,cifar10_base_kw_simp%%ind3724_tar4_eps0.01,cifar10,unsat,17.82
SOI^pi_wsat,cifar10_base_kw_simp%%ind38_tar6_eps0.12,cifar10,sat,25.08
SOI^pi_wsat,cifar10_base_kw_simp%%ind4079_tar1_eps0.03,cifar10,unsat,21.68
SOI^pi_wsat,cifar10_base_kw_simp%%ind4220_tar7_eps0.06,cifar10,to,3600.06
SOI^pi_wsat,cifar10_base_kw_simp%%ind4480_tar3_eps0.09,cifar10,sat,27.67
SOI^pi_wsat,cifar10_base_kw_simp%%ind4514_tar4_eps0.15,cifar10,to,3600.07
SOI^pi_wsat,cifar10_base_kw_simp%%ind4736_tar0_eps0.03,cifar10,to,3600.1
SOI^pi_wsat,cifar10_base_kw_simp%%ind5154_tar6_eps0.12,cifar10,sat,27.8
SOI^pi_wsat,cifar10_base_kw_simp%%ind5163_tar2_eps0.09,cifar10,sat,599.52
SOI^pi_wsat,cifar10_base_kw_simp%%ind5440_tar8_eps0.03,cifar10,unsat,20.19
SOI^pi_wsat,cifar10_base_kw_simp%%ind5506_tar6_eps0.01,cifar10,sat,18.54
SOI^pi_wsat,cifar10_base_kw_simp%%ind5522_tar7_eps0.03,cifar10,unsat,17.15
SOI^pi_wsat,cifar10_base_kw_simp%%ind5743_tar7_eps0.15,cifar10,sat,137.83
SOI^pi_wsat,cifar10_base_kw_simp%%ind5749_tar6_eps0.12,cifar10,sat,483.02
SOI^pi_wsat,cifar10_base_kw_simp%%ind5752_tar8_eps0.09,cifar10,to,3600.07
SOI^pi_wsat,cifar10_base_kw_simp%%ind5818_tar0_eps0.09,cifar10,to,3600.06
SOI^pi_wsat,cifar10_base_kw_simp%%ind5853_tar2_eps0.12,cifar10,sat,40.98
SOI^pi_wsat,cifar10_base_kw_simp%%ind5874_tar6_eps0.03,cifar10,sat,21.79
SOI^pi_wsat,cifar10_base_kw_simp%%ind5906_tar9_eps0.01,cifar10,unsat,17.31
SOI^pi_wsat,cifar10_base_kw_simp%%ind5962_tar9_eps0.06,cifar10,sat,20.54
SOI^pi_wsat,cifar10_base_kw_simp%%ind6084_tar5_eps0.01,cifar10,unsat,21.38
SOI^pi_wsat,cifar10_base_kw_simp%%ind6129_tar2_eps0.12,cifar10,sat,29.99
SOI^pi_wsat,cifar10_base_kw_simp%%ind6174_tar7_eps0.15,cifar10,sat,31.59
SOI^pi_wsat,cifar10_base_kw_simp%%ind6218_tar6_eps0.03,cifar10,sat,24.1
SOI^pi_wsat,cifar10_base_kw_simp%%ind6364_tar9_eps0.15,cifar10,sat,24.96
SOI^pi_wsat,cifar10_base_kw_simp%%ind637_tar0_eps0.15,cifar10,sat,32.23
SOI^pi_wsat,cifar10_base_kw_simp%%ind6451_tar3_eps0.01,cifar10,unsat,19.05
SOI^pi_wsat,cifar10_base_kw_simp%%ind6484_tar0_eps0.06,cifar10,sat,20.29
SOI^pi_wsat,cifar10_base_kw_simp%%ind6496_tar8_eps0.12,cifar10,to,3600.1
SOI^pi_wsat,cifar10_base_kw_simp%%ind6499_tar5_eps0.03,cifar10,sat,21.92
SOI^pi_wsat,cifar10_base_kw_simp%%ind6579_tar3_eps0.06,cifar10,sat,22.28
SOI^pi_wsat,cifar10_base_kw_simp%%ind6765_tar7_eps0.15,cifar10,sat,48.5
SOI^pi_wsat,cifar10_base_kw_simp%%ind6799_tar1_eps0.12,cifar10,sat,22.39
SOI^pi_wsat,cifar10_base_kw_simp%%ind681_tar7_eps0.09,cifar10,to,3600.05
SOI^pi_wsat,cifar10_base_kw_simp%%ind7154_tar2_eps0.09,cifar10,to,3600.07
SOI^pi_wsat,cifar10_base_kw_simp%%ind7173_tar8_eps0.03,cifar10,unsat,20.44
SOI^pi_wsat,cifar10_base_kw_simp%%ind727_tar1_eps0.09,cifar10,sat,35.41
SOI^pi_wsat,cifar10_base_kw_simp%%ind7341_tar0_eps0.06,cifar10,to,3600.12
SOI^pi_wsat,cifar10_base_kw_simp%%ind7371_tar4_eps0.09,cifar10,sat,105.34
SOI^pi_wsat,cifar10_base_kw_simp%%ind7656_tar9_eps0.09,cifar10,sat,22.78
SOI^pi_wsat,cifar10_base_kw_simp%%ind7672_tar0_eps0.06,cifar10,to,3600.07
SOI^pi_wsat,cifar10_base_kw_simp%%ind7986_tar5_eps0.03,cifar10,unsat,19.51
SOI^pi_wsat,cifar10_base_kw_simp%%ind8209_tar1_eps0.06,cifar10,to,3600.06
SOI^pi_wsat,cifar10_base_kw_simp%%ind8225_tar3_eps0.01,cifar10,unsat,25.32
SOI^pi_wsat,cifar10_base_kw_simp%%ind8477_tar0_eps0.06,cifar10,to,3600.11
SOI^pi_wsat,cifar10_base_kw_simp%%ind8778_tar6_eps0.03,cifar10,unsat,18.88
SOI^pi_wsat,cifar10_base_kw_simp%%ind8783_tar5_eps0.15,cifar10,sat,42.96
SOI^pi_wsat,cifar10_base_kw_simp%%ind898_tar9_eps0.01,cifar10,unsat,19.08
SOI^pi_wsat,cifar10_base_kw_simp%%ind9081_tar2_eps0.12,cifar10,sat,33.14
SOI^pi_wsat,cifar10_base_kw_simp%%ind9226_tar6_eps0.09,cifar10,sat,106.96
SOI^pi_wsat,cifar10_base_kw_simp%%ind9266_tar2_eps0.09,cifar10,sat,48.05
SOI^pi_wsat,cifar10_base_kw_simp%%ind9394_tar6_eps0.01,cifar10,unsat,22.19
SOI^pi_wsat,cifar10_base_kw_simp%%ind9603_tar3_eps0.03,cifar10,to,3600.03
SOI^pi_wsat,cifar10_base_kw_simp%%ind9765_tar6_eps0.15,cifar10,sat,392.99
SOI^pi_wsat,cifar10_base_kw_simp%%ind9777_tar6_eps0.12,cifar10,sat,46.23
SOI^pi_wsat,cifar10_deep_kw_simp%%ind1034_tar7_eps0.01,cifar10,unsat,23.67
SOI^pi_wsat,cifar10_deep_kw_simp%%ind1243_tar1_eps0.06,cifar10,to,3600.02
SOI^pi_wsat,cifar10_deep_kw_simp%%ind1342_tar4_eps0.03,cifar10,unsat,26.94
SOI^pi_wsat,cifar10_deep_kw_simp%%ind1381_tar5_eps0.09,cifar10,sat,141.55
SOI^pi_wsat,cifar10_deep_kw_simp%%ind1399_tar0_eps0.09,cifar10,sat,78.3
SOI^pi_wsat,cifar10_deep_kw_simp%%ind1409_tar7_eps0.09,cifar10,to,3600.11
SOI^pi_wsat,cifar10_deep_kw_simp%%ind1464_tar4_eps0.12,cifar10,sat,387.31
SOI^pi_wsat,cifar10_deep_kw_simp%%ind1487_tar0_eps0.01,cifar10,unsat,40.27
SOI^pi_wsat,cifar10_deep_kw_simp%%ind1617_tar7_eps0.15,cifar10,to,3600.07
SOI^pi_wsat,cifar10_deep_kw_simp%%ind1643_tar7_eps0.12,cifar10,sat,315.65
SOI^pi_wsat,cifar10_deep_kw_simp%%ind1860_tar6_eps0.01,cifar10,unsat,31.59
SOI^pi_wsat,cifar10_deep_kw_simp%%ind2055_tar6_eps0.09,cifar10,to,3600.07
SOI^pi_wsat,cifar10_deep_kw_simp%%ind2423_tar7_eps0.09,cifar10,sat,277.41
SOI^pi_wsat,cifar10_deep_kw_simp%%ind2573_tar0_eps0.15,cifar10,to,3600.04
SOI^pi_wsat,cifar10_deep_kw_simp%%ind2713_tar9_eps0.12,cifar10,to,3600.03
SOI^pi_wsat,cifar10_deep_kw_simp%%ind2746_tar6_eps0.15,cifar10,to,3600.05
SOI^pi_wsat,cifar10_deep_kw_simp%%ind2911_tar3_eps0.12,cifar10,to,3600.07
SOI^pi_wsat,cifar10_deep_kw_simp%%ind2970_tar0_eps0.06,cifar10,to,3600.02
SOI^pi_wsat,cifar10_deep_kw_simp%%ind3039_tar7_eps0.09,cifar10,to,3600.09
SOI^pi_wsat,cifar10_deep_kw_simp%%ind3105_tar9_eps0.03,cifar10,unsat,35.79
SOI^pi_wsat,cifar10_deep_kw_simp%%ind3154_tar8_eps0.01,cifar10,unsat,34.58
SOI^pi_wsat,cifar10_deep_kw_simp%%ind3447_tar3_eps0.06,cifar10,to,3600.11
SOI^pi_wsat,cifar10_deep_kw_simp%%ind4004_tar7_eps0.03,cifar10,sat,44.54
SOI^pi_wsat,cifar10_deep_kw_simp%%ind4340_tar2_eps0.12,cifar10,to,3600.03
SOI^pi_wsat,cifar10_deep_kw_simp%%ind4351_tar3_eps0.15,cifar10,sat,242.27
SOI^pi_wsat,cifar10_deep_kw_simp%%ind4378_tar9_eps0.06,cifar10,to,3600.09
SOI^pi_wsat,cifar10_deep_kw_simp%%ind4532_tar2_eps0.06,cifar10,to,3600.03
SOI^pi_wsat,cifar10_deep_kw_simp%%ind4550_tar7_eps0.06,cifar10,to,3600.06
SOI^pi_wsat,cifar10_deep_kw_simp%%ind4757_tar3_eps0.12,cifar10,to,3600.1
SOI^pi_wsat,cifar10_deep_kw_simp%%ind4973_tar8_eps0.03,cifar10,sat,62.49
SOI^pi_wsat,cifar10_deep_kw_simp%%ind4985_tar2_eps0.03,cifar10,sat,50.06
SOI^pi_wsat,cifar10_deep_kw_simp%%ind5209_tar0_eps0.12,cifar10,to,3600.08
SOI^pi_wsat,cifar10_deep_kw_simp%%ind5242_tar4_eps0.09,cifar10,sat,145.5
SOI^pi_wsat,cifar10_deep_kw_simp%%ind5433_tar4_eps0.03,cifar10,to,3600.04
SOI^pi_wsat,cifar10_deep_kw_simp%%ind5455_tar6_eps0.15,cifar10,sat,145.69
SOI^pi_wsat,cifar10_deep_kw_simp%%ind5619_tar4_eps0.15,cifar10,sat,1393.06
SOI^pi_wsat,cifar10_deep_kw_simp%%ind5886_tar0_eps0.01,cifar10,unsat,34.98
SOI^pi_wsat,cifar10_deep_kw_simp%%ind5897_tar3_eps0.06,cifar10,to,3600.12
SOI^pi_wsat,cifar10_deep_kw_simp%%ind600_tar7_eps0.01,cifar10,unsat,25.88
SOI^pi_wsat,cifar10_deep_kw_simp%%ind6072_tar1_eps0.15,cifar10,sat,966.98
SOI^pi_wsat,cifar10_deep_kw_simp%%ind6110_tar2_eps0.03,cifar10,unsat,36.57
SOI^pi_wsat,cifar10_deep_kw_simp%%ind6177_tar1_eps0.09,cifar10,sat,1850.61
SOI^pi_wsat,cifar10_deep_kw_simp%%ind618_tar3_eps0.03,cifar10,unsat,37.03
SOI^pi_wsat,cifar10_deep_kw_simp%%ind6265_tar1_eps0.09,cifar10,sat,92.43
SOI^pi_wsat,cifar10_deep_kw_simp%%ind6310_tar7_eps0.03,cifar10,unsat,35.66
SOI^pi_wsat,cifar10_deep_kw_simp%%ind6444_tar2_eps0.12,cifar10,sat,138.54
SOI^pi_wsat,cifar10_deep_kw_simp%%ind6545_tar0_eps0.01,cifar10,sat,49.47
SOI^pi_wsat,cifar10_deep_kw_simp%%ind6560_tar5_eps0.12,cifar10,sat,155.94
SOI^pi_wsat,cifar10_deep_kw_simp%%ind6598_tar3_eps0.09,cifar10,sat,70.0
SOI^pi_wsat,cifar10_deep_kw_simp%%ind6633_tar1_eps0.06,cifar10,to,3600.03
SOI^pi_wsat,cifar10_deep_kw_simp%%ind6637_tar4_eps0.15,cifar10,sat,288.16
SOI^pi_wsat,cifar10_deep_kw_simp%%ind6731_tar8_eps0.12,cifar10,to,3600.05
SOI^pi_wsat,cifar10_deep_kw_simp%%ind6734_tar9_eps0.03,cifar10,sat,92.23
SOI^pi_wsat,cifar10_deep_kw_simp%%ind6755_tar4_eps0.01,cifar10,unsat,34.83
SOI^pi_wsat,cifar10_deep_kw_simp%%ind7047_tar9_eps0.01,cifar10,unsat,32.65
SOI^pi_wsat,cifar10_deep_kw_simp%%ind7128_tar2_eps0.15,cifar10,to,3600.09
SOI^pi_wsat,cifar10_deep_kw_simp%%ind7305_tar9_eps0.01,cifar10,unsat,32.9
SOI^pi_wsat,cifar10_deep_kw_simp%%ind7429_tar9_eps0.03,cifar10,sat,238.8
SOI^pi_wsat,cifar10_deep_kw_simp%%ind7460_tar9_eps0.12,cifar10,to,3600.09
SOI^pi_wsat,cifar10_deep_kw_simp%%ind7526_tar2_eps0.09,cifar10,to,3600.1
SOI^pi_wsat,cifar10_deep_kw_simp%%ind7534_tar2_eps0.06,cifar10,sat,71.11
SOI^pi_wsat,cifar10_deep_kw_simp%%ind7535_tar0_eps0.09,cifar10,sat,129.84
SOI^pi_wsat,cifar10_deep_kw_simp%%ind7865_tar8_eps0.06,cifar10,unsat,23.2
SOI^pi_wsat,cifar10_deep_kw_simp%%ind7884_tar1_eps0.03,cifar10,to,3600.04
SOI^pi_wsat,cifar10_deep_kw_simp%%ind795_tar8_eps0.06,cifar10,to,3600.1
SOI^pi_wsat,cifar10_deep_kw_simp%%ind8024_tar2_eps0.01,cifar10,unsat,31.8
SOI^pi_wsat,cifar10_deep_kw_simp%%ind8147_tar8_eps0.01,cifar10,unsat,21.31
SOI^pi_wsat,cifar10_deep_kw_simp%%ind8163_tar8_eps0.15,cifar10,to,3600.02
SOI^pi_wsat,cifar10_deep_kw_simp%%ind8171_tar7_eps0.15,cifar10,sat,133.28
SOI^pi_wsat,cifar10_deep_kw_simp%%ind8207_tar6_eps0.15,cifar10,sat,2263.4
SOI^pi_wsat,cifar10_deep_kw_simp%%ind8392_tar4_eps0.01,cifar10,unsat,32.78
SOI^pi_wsat,cifar10_deep_kw_simp%%ind8439_tar4_eps0.15,cifar10,sat,119.18
SOI^pi_wsat,cifar10_deep_kw_simp%%ind8482_tar0_eps0.12,cifar10,to,3600.03
SOI^pi_wsat,cifar10_deep_kw_simp%%ind8654_tar8_eps0.12,cifar10,sat,2424.33
SOI^pi_wsat,cifar10_deep_kw_simp%%ind8773_tar1_eps0.09,cifar10,to,3600.06
SOI^pi_wsat,cifar10_deep_kw_simp%%ind8812_tar2_eps0.06,cifar10,to,3600.1
SOI^pi_wsat,cifar10_deep_kw_simp%%ind9004_tar0_eps0.01,cifar10,unsat,36.07
SOI^pi_wsat,cifar10_deep_kw_simp%%ind9028_tar2_eps0.15,cifar10,sat,535.26
SOI^pi_wsat,cifar10_deep_kw_simp%%ind9266_tar5_eps0.03,cifar10,to,3600.03
SOI^pi_wsat,cifar10_deep_kw_simp%%ind9273_tar2_eps0.09,cifar10,sat,159.14
SOI^pi_wsat,cifar10_deep_kw_simp%%ind9311_tar0_eps0.01,cifar10,unsat,35.8
SOI^pi_wsat,cifar10_deep_kw_simp%%ind9405_tar2_eps0.12,cifar10,to,3600.12
SOI^pi_wsat,cifar10_deep_kw_simp%%ind9691_tar0_eps0.06,cifar10,to,3600.09
SOI^pi_wsat,cifar10_deep_kw_simp%%ind9734_tar1_eps0.09,cifar10,to,3600.06
SOI^pi_wsat,cifar10_deep_kw_simp%%ind9767_tar3_eps0.06,cifar10,to,3600.05
SOI^pi_wsat,cifar10_deep_kw_simp%%ind977_tar1_eps0.15,cifar10,sat,1067.65
SOI^pi_wsat,cifar10_deep_kw_simp%%ind9827_tar8_eps0.06,cifar10,to,3600.11
SOI^pi_wsat,cifar10_deep_kw_simp%%ind9856_tar1_eps0.03,cifar10,to,3600.06
SOI^pi_wsat,cifar10_deep_kw_simp%%ind9918_tar1_eps0.03,cifar10,to,3600.07
SOI^pi_wsat,cifar10_deep_kw_simp%%ind9968_tar8_eps0.12,cifar10,to,3600.04
SOI^pi_wsat,cifar10_wide_kw_simp%%ind1129_tar1_eps0.15,cifar10,to,3600.08
SOI^pi_wsat,cifar10_wide_kw_simp%%ind1176_tar3_eps0.15,cifar10,to,3600.07
SOI^pi_wsat,cifar10_wide_kw_simp%%ind1190_tar4_eps0.03,cifar10,unsat,40.86
SOI^pi_wsat,cifar10_wide_kw_simp%%ind1209_tar4_eps0.01,cifar10,unsat,40.48
SOI^pi_wsat,cifar10_wide_kw_simp%%ind1486_tar0_eps0.01,cifar10,unsat,41.0
SOI^pi_wsat,cifar10_wide_kw_simp%%ind1525_tar9_eps0.09,cifar10,to,3600.04
SOI^pi_wsat,cifar10_wide_kw_simp%%ind1546_tar9_eps0.12,cifar10,to,3600.11
SOI^pi_wsat,cifar10_wide_kw_simp%%ind1574_tar6_eps0.06,cifar10,to,3600.11
SOI^pi_wsat,cifar10_wide_kw_simp%%ind1665_tar2_eps0.03,cifar10,to,3600.1
SOI^pi_wsat,cifar10_wide_kw_simp%%ind1832_tar3_eps0.09,cifar10,to,3600.03
SOI^pi_wsat,cifar10_wide_kw_simp%%ind1925_tar3_eps0.06,cifar10,to,3600.05
SOI^pi_wsat,cifar10_wide_kw_simp%%ind2009_tar0_eps0.01,cifar10,unsat,42.32
SOI^pi_wsat,cifar10_wide_kw_simp%%ind2144_tar7_eps0.03,cifar10,unsat,42.14
SOI^pi_wsat,cifar10_wide_kw_simp%%ind2159_tar0_eps0.06,cifar10,sat,59.67
SOI^pi_wsat,cifar10_wide_kw_simp%%ind232_tar2_eps0.01,cifar10,unsat,40.76
SOI^pi_wsat,cifar10_wide_kw_simp%%ind2447_tar1_eps0.01,cifar10,sat,53.64
SOI^pi_wsat,cifar10_wide_kw_simp%%ind2685_tar4_eps0.03,cifar10,sat,46.45
SOI^pi_wsat,cifar10_wide_kw_simp%%ind2702_tar5_eps0.15,cifar10,to,3600.03
SOI^pi_wsat,cifar10_wide_kw_simp%%ind2813_tar5_eps0.06,cifar10,to,3600.06
SOI^pi_wsat,cifar10_wide_kw_simp%%ind2942_tar7_eps0.03,cifar10,unsat,39.24
SOI^pi_wsat,cifar10_wide_kw_simp%%ind2955_tar8_eps0.12,cifar10,to,3600.1
SOI^pi_wsat,cifar10_wide_kw_simp%%ind3197_tar4_eps0.01,cifar10,sat,56.78
SOI^pi_wsat,cifar10_wide_kw_simp%%ind3485_tar4_eps0.12,cifar10,to,3600.11
SOI^pi_wsat,cifar10_wide_kw_simp%%ind3551_tar6_eps0.12,cifar10,to,3600.02
SOI^pi_wsat,cifar10_wide_kw_simp%%ind3573_tar4_eps0.15,cifar10,to,3600.03
SOI^pi_wsat,cifar10_wide_kw_simp%%ind3581_tar1_eps0.03,cifar10,to,3600.06
SOI^pi_wsat,cifar10_wide_kw_simp%%ind3694_tar4_eps0.09,cifar10,sat,347.76
SOI^pi_wsat,cifar10_wide_kw_simp%%ind378_tar3_eps0.03,cifar10,sat,50.38
SOI^pi_wsat,cifar10_wide_kw_simp%%ind388_tar8_eps0.01,cifar10,unsat,45.5
SOI^pi_wsat,cifar10_wide_kw_simp%%ind3914_tar8_eps0.03,cifar10,unsat,41.76
SOI^pi_wsat,cifar10_wide_kw_simp%%ind4163_tar1_eps0.09,cifar10,to,3600.12
SOI^pi_wsat,cifar10_wide_kw_simp%%ind4381_tar8_eps0.06,cifar10,to,3600.11
SOI^pi_wsat,cifar10_wide_kw_simp%%ind4513_tar7_eps0.15,cifar10,sat,558.79
SOI^pi_wsat,cifar10_wide_kw_simp%%ind4579_tar1_eps0.03,cifar10,to,3600.05
SOI^pi_wsat,cifar10_wide_kw_simp%%ind4625_tar1_eps0.15,cifar10,to,3600.06
SOI^pi_wsat,cifar10_wide_kw_simp%%ind4762_tar4_eps0.12,cifar10,to,3600.07
SOI^pi_wsat,cifar10_wide_kw_simp%%ind5055_tar1_eps0.06,cifar10,to,3600.1
SOI^pi_wsat,cifar10_wide_kw_simp%%ind5064_tar3_eps0.09,cifar10,to,3600.03
SOI^pi_wsat,cifar10_wide_kw_simp%%ind5096_tar6_eps0.12,cifar10,sat,2080.3
SOI^pi_wsat,cifar10_wide_kw_simp%%ind5203_tar0_eps0.01,cifar10,unsat,44.56
SOI^pi_wsat,cifar10_wide_kw_simp%%ind5226_tar9_eps0.06,cifar10,to,3600.1
SOI^pi_wsat,cifar10_wide_kw_simp%%ind5430_tar2_eps0.06,cifar10,to,3600.03
SOI^pi_wsat,cifar10_wide_kw_simp%%ind5490_tar5_eps0.12,cifar10,to,3600.11
SOI^pi_wsat,cifar10_wide_kw_simp%%ind5559_tar0_eps0.09,cifar10,to,3600.09
SOI^pi_wsat,cifar10_wide_kw_simp%%ind5625_tar6_eps0.09,cifar10,to,3600.07
SOI^pi_wsat,cifar10_wide_kw_simp%%ind5699_tar2_eps0.15,cifar10,to,3600.07
SOI^pi_wsat,cifar10_wide_kw_simp%%ind5733_tar7_eps0.06,cifar10,to,3600.06
SOI^pi_wsat,cifar10_wide_kw_simp%%ind585_tar1_eps0.15,cifar10,sat,326.03
SOI^pi_wsat,cifar10_wide_kw_simp%%ind6009_tar1_eps0.06,cifar10,to,3600.04
SOI^pi_wsat,cifar10_wide_kw_simp%%ind6122_tar3_eps0.15,cifar10,sat,144.17
SOI^pi_wsat,cifar10_wide_kw_simp%%ind6434_tar6_eps0.15,cifar10,to,3600.06
SOI^pi_wsat,cifar10_wide_kw_simp%%ind6486_tar5_eps0.15,cifar10,sat,403.49
SOI^pi_wsat,cifar10_wide_kw_simp%%ind6504_tar4_eps0.12,cifar10,sat,72.97
SOI^pi_wsat,cifar10_wide_kw_simp%%ind654_tar1_eps0.12,cifar10,to,3600.1
SOI^pi_wsat,cifar10_wide_kw_simp%%ind6569_tar5_eps0.03,cifar10,to,3600.07
SOI^pi_wsat,cifar10_wide_kw_simp%%ind6620_tar0_eps0.01,cifar10,unsat,52.07
SOI^pi_wsat,cifar10_wide_kw_simp%%ind675_tar4_eps0.15,cifar10,sat,100.17
SOI^pi_wsat,cifar10_wide_kw_simp%%ind7009_tar2_eps0.01,cifar10,unsat,56.78
SOI^pi_wsat,cifar10_wide_kw_simp%%ind716_tar7_eps0.09,cifar10,to,3600.09
SOI^pi_wsat,cifar10_wide_kw_simp%%ind7335_tar2_eps0.09,cifar10,sat,109.39
SOI^pi_wsat,cifar10_wide_kw_simp%%ind7382_tar5_eps0.09,cifar10,to,3600.03
SOI^pi_wsat,cifar10_wide_kw_simp%%ind7522_tar3_eps0.03,cifar10,sat,50.48
SOI^pi_wsat,cifar10_wide_kw_simp%%ind7558_tar3_eps0.01,cifar10,unsat,45.37
SOI^pi_wsat,cifar10_wide_kw_simp%%ind7656_tar2_eps0.12,cifar10,to,3600.09
SOI^pi_wsat,cifar10_wide_kw_simp%%ind7876_tar7_eps0.12,cifar10,to,3600.07
SOI^pi_wsat,cifar10_wide_kw_simp%%ind7964_tar7_eps0.01,cifar10,unsat,42.84
SOI^pi_wsat,cifar10_wide_kw_simp%%ind8050_tar3_eps0.03,cifar10,sat,47.69
SOI^pi_wsat,cifar10_wide_kw_simp%%ind8164_tar2_eps0.09,cifar10,to,3600.07
SOI^pi_wsat,cifar10_wide_kw_simp%%ind8280_tar7_eps0.06,cifar10,sat,54.94
SOI^pi_wsat,cifar10_wide_kw_simp%%ind8575_tar4_eps0.15,cifar10,to,3600.11
SOI^pi_wsat,cifar10_wide_kw_simp%%ind8766_tar0_eps0.01,cifar10,unsat,52.18
SOI^pi_wsat,cifar10_wide_kw_simp%%ind8771_tar4_eps0.01,cifar10,unsat,69.28
SOI^pi_wsat,cifar10_wide_kw_simp%%ind8792_tar7_eps0.09,cifar10,to,3600.1
SOI^pi_wsat,cifar10_wide_kw_simp%%ind8857_tar1_eps0.12,cifar10,sat,258.09
SOI^pi_wsat,cifar10_wide_kw_simp%%ind8951_tar6_eps0.06,cifar10,to,3600.07
SOI^pi_wsat,cifar10_wide_kw_simp%%ind8951_tar7_eps0.12,cifar10,sat,239.34
SOI^pi_wsat,cifar10_wide_kw_simp%%ind9004_tar3_eps0.09,cifar10,to,3600.06
SOI^pi_wsat,cifar10_wide_kw_simp%%ind9032_tar0_eps0.06,cifar10,sat,51.3
SOI^pi_wsat,cifar10_wide_kw_simp%%ind9080_tar7_eps0.15,cifar10,to,3600.05
SOI^pi_wsat,cifar10_wide_kw_simp%%ind9163_tar1_eps0.01,cifar10,unsat,51.41
SOI^pi_wsat,cifar10_wide_kw_simp%%ind9212_tar1_eps0.03,cifar10,to,3600.1
SOI^pi_wsat,cifar10_wide_kw_simp%%ind9321_tar7_eps0.06,cifar10,to,3600.08
SOI^pi_wsat,cifar10_wide_kw_simp%%ind9341_tar6_eps0.03,cifar10,sat,62.39
SOI^pi_wsat,cifar10_wide_kw_simp%%ind943_tar7_eps0.09,cifar10,to,3600.06
SOI^pi_wsat,cifar10_wide_kw_simp%%ind9465_tar7_eps0.03,cifar10,sat,58.99
SOI^pi_wsat,cifar10_wide_kw_simp%%ind9502_tar3_eps0.06,cifar10,to,3600.03
SOI^pi_wsat,cifar10_wide_kw_simp%%ind9513_tar1_eps0.09,cifar10,to,3600.05
SOI^pi_wsat,cifar10_wide_kw_simp%%ind954_tar3_eps0.15,cifar10,to,3600.03
SOI^pi_wsat,cifar10_wide_kw_simp%%ind9640_tar1_eps0.12,cifar10,sat,76.35
SOI^pi_wsat,cifar10_wide_kw_simp%%ind9696_tar4_eps0.12,cifar10,sat,121.78
SOI^pi_wsat,32x16_688%%ind10115_eps0.06_delta2.0,taxi,sat,8.23
SOI^pi_wsat,32x16_688%%ind1047_eps0.03_delta2.0,taxi,sat,6.42
SOI^pi_wsat,32x16_688%%ind10672_eps0.03_delta6.0,taxi,sat,6.01
SOI^pi_wsat,32x16_688%%ind11023_eps0.03_delta2.0,taxi,sat,6.06
SOI^pi_wsat,32x16_688%%ind11525_eps0.01_delta2.0,taxi,sat,3.85
SOI^pi_wsat,32x16_688%%ind11568_eps0.06_delta6.0,taxi,sat,5.92
SOI^pi_wsat,32x16_688%%ind11783_eps0.06_delta6.0,taxi,sat,6.24
SOI^pi_wsat,32x16_688%%ind12346_eps0.06_delta2.0,taxi,sat,5.27
SOI^pi_wsat,32x16_688%%ind12443_eps0.06_delta6.0,taxi,sat,6.45
SOI^pi_wsat,32x16_688%%ind13085_eps0.03_delta2.0,taxi,sat,5.44
SOI^pi_wsat,32x16_688%%ind13371_eps0.03_delta6.0,taxi,sat,5.67
SOI^pi_wsat,32x16_688%%ind13415_eps0.01_delta2.0,taxi,sat,5.77
SOI^pi_wsat,32x16_688%%ind13672_eps0.01_delta2.0,taxi,sat,5.06
SOI^pi_wsat,32x16_688%%ind13849_eps0.06_delta2.0,taxi,sat,5.78
SOI^pi_wsat,32x16_688%%ind14137_eps0.03_delta6.0,taxi,sat,8.73
SOI^pi_wsat,32x16_688%%ind14491_eps0.03_delta2.0,taxi,sat,4.92
SOI^pi_wsat,32x16_688%%ind14529_eps0.03_delta2.0,taxi,sat,5.98
SOI^pi_wsat,32x16_688%%ind15530_eps0.03_delta2.0,taxi,sat,5.5
SOI^pi_wsat,32x16_688%%ind15670_eps0.01_delta6.0,taxi,unsat,16.95
SOI^pi_wsat,32x16_688%%ind1575_eps0.01_delta6.0,taxi,unsat,12.98
SOI^pi_wsat,32x16_688%%ind15925_eps0.01_delta6.0,taxi,unsat,67.48
SOI^pi_wsat,32x16_688%%ind15991_eps0.01_delta6.0,taxi,unsat,46.68
SOI^pi_wsat,32x16_688%%ind1607_eps0.03_delta6.0,taxi,sat,5.71
SOI^pi_wsat,32x16_688%%ind1624_eps0.01_delta2.0,taxi,sat,5.99
SOI^pi_wsat,32x16_688%%ind16643_eps0.01_delta2.0,taxi,sat,4.84
SOI^pi_wsat,32x16_688%%ind17335_eps0.06_delta6.0,taxi,sat,5.73
SOI^pi_wsat,32x16_688%%ind17512_eps0.06_delta2.0,taxi,sat,6.06
SOI^pi_wsat,32x16_688%%ind17556_eps0.06_delta2.0,taxi,sat,4.92
SOI^pi_wsat,32x16_688%%ind17730_eps0.03_delta6.0,taxi,sat,5.06
SOI^pi_wsat,32x16_688%%ind17956_eps0.01_delta6.0,taxi,unsat,5.46
SOI^pi_wsat,32x16_688%%ind18002_eps0.06_delta6.0,taxi,sat,6.26
SOI^pi_wsat,32x16_688%%ind18116_eps0.03_delta2.0,taxi,sat,4.89
SOI^pi_wsat,32x16_688%%ind1814_eps0.01_delta6.0,taxi,unsat,5.19
SOI^pi_wsat,32x16_688%%ind18309_eps0.06_delta2.0,taxi,sat,6.5
SOI^pi_wsat,32x16_688%%ind18527_eps0.06_delta2.0,taxi,sat,5.66
SOI^pi_wsat,32x16_688%%ind18550_eps0.01_delta2.0,taxi,sat,6.22
SOI^pi_wsat,32x16_688%%ind18791_eps0.01_delta6.0,taxi,unsat,5.74
SOI^pi_wsat,32x16_688%%ind18827_eps0.01_delta2.0,taxi,unsat,8.81
SOI^pi_wsat,32x16_688%%ind1898_eps0.06_delta2.0,taxi,sat,5.84
SOI^pi_wsat,32x16_688%%ind19117_eps0.01_delta2.0,taxi,sat,5.31
SOI^pi_wsat,32x16_688%%ind19134_eps0.01_delta2.0,taxi,sat,5.93
SOI^pi_wsat,32x16_688%%ind1920_eps0.01_delta6.0,taxi,unsat,5.03
SOI^pi_wsat,32x16_688%%ind19247_eps0.06_delta6.0,taxi,sat,4.97
SOI^pi_wsat,32x16_688%%ind19276_eps0.06_delta6.0,taxi,sat,5.75
SOI^pi_wsat,32x16_688%%ind19558_eps0.06_delta6.0,taxi,sat,5.51
SOI^pi_wsat,32x16_688%%ind19734_eps0.01_delta6.0,taxi,unsat,24.04
SOI^pi_wsat,32x16_688%%ind19765_eps0.03_delta2.0,taxi,sat,4.77
SOI^pi_wsat,32x16_688%%ind19930_eps0.03_delta6.0,taxi,sat,5.18
SOI^pi_wsat,32x16_688%%ind2273_eps0.03_delta6.0,taxi,sat,6.38
SOI^pi_wsat,32x16_688%%ind230_eps0.01_delta2.0,taxi,sat,4.51
SOI^pi_wsat,32x16_688%%ind2810_eps0.06_delta2.0,taxi,sat,5.92
SOI^pi_wsat,32x16_688%%ind295_eps0.01_delta6.0,taxi,unsat,5.28
SOI^pi_wsat,32x16_688%%ind3148_eps0.01_delta2.0,taxi,sat,5.17
SOI^pi_wsat,32x16_688%%ind3297_eps0.01_delta6.0,taxi,unsat,13.56
SOI^pi_wsat,32x16_688%%ind332_eps0.03_delta2.0,taxi,sat,5.38
SOI^pi_wsat,32x16_688%%ind3570_eps0.03_delta2.0,taxi,sat,5.57
SOI^pi_wsat,32x16_688%%ind3798_eps0.06_delta2.0,taxi,sat,5.75
SOI^pi_wsat,32x16_688%%ind3907_eps0.06_delta2.0,taxi,sat,5.19
SOI^pi_wsat,32x16_688%%ind405_eps0.03_delta2.0,taxi,sat,5.75
SOI^pi_wsat,32x16_688%%ind4530_eps0.03_delta6.0,taxi,sat,6.51
SOI^pi_wsat,32x16_688%%ind4623_eps0.01_delta2.0,taxi,sat,5.09
SOI^pi_wsat,32x16_688%%ind4981_eps0.01_delta2.0,taxi,sat,5.28
SOI^pi_wsat,32x16_688%%ind5228_eps0.01_delta2.0,taxi,sat,5.15
SOI^pi_wsat,32x16_688%%ind5306_eps0.01_delta2.0,taxi,sat,6.73
SOI^pi_wsat,32x16_688%%ind5478_eps0.01_delta6.0,taxi,unsat,15.18
SOI^pi_wsat,32x16_688%%ind5853_eps0.06_delta2.0,taxi,sat,5.48
SOI^pi_wsat,32x16_688%%ind6279_eps0.06_delta2.0,taxi,sat,5.08
SOI^pi_wsat,32x16_688%%ind6575_eps0.03_delta6.0,taxi,sat,6.42
SOI^pi_wsat,32x16_688%%ind6611_eps0.06_delta6.0,taxi,sat,6.23
SOI^pi_wsat,32x16_688%%ind7096_eps0.06_delta6.0,taxi,sat,5.47
SOI^pi_wsat,32x16_688%%ind7394_eps0.03_delta2.0,taxi,sat,5.88
SOI^pi_wsat,32x16_688%%ind7411_eps0.01_delta6.0,taxi,unsat,26.66
SOI^pi_wsat,32x16_688%%ind7421_eps0.03_delta6.0,taxi,sat,5.62
SOI^pi_wsat,32x16_688%%ind7483_eps0.06_delta6.0,taxi,sat,5.92
SOI^pi_wsat,32x16_688%%ind7564_eps0.06_delta6.0,taxi,sat,6.56
SOI^pi_wsat,32x16_688%%ind7586_eps0.03_delta6.0,taxi,sat,5.3
SOI^pi_wsat,32x16_688%%ind7742_eps0.03_delta6.0,taxi,unsat,927.8
SOI^pi_wsat,32x16_688%%ind776_eps0.06_delta2.0,taxi,sat,7.13
SOI^pi_wsat,32x16_688%%ind7818_eps0.01_delta6.0,taxi,unsat,10.47
SOI^pi_wsat,32x16_688%%ind786_eps0.06_delta6.0,taxi,sat,7.34
SOI^pi_wsat,32x16_688%%ind7979_eps0.03_delta6.0,taxi,sat,5.63
SOI^pi_wsat,32x16_688%%ind8021_eps0.06_delta6.0,taxi,sat,5.05
SOI^pi_wsat,32x16_688%%ind825_eps0.06_delta2.0,taxi,sat,6.51
SOI^pi_wsat,32x16_688%%ind8264_eps0.03_delta6.0,taxi,sat,5.77
SOI^pi_wsat,32x16_688%%ind916_eps0.03_delta6.0,taxi,sat,6.28
SOI^pi_wsat,32x16_688%%ind9317_eps0.01_delta6.0,taxi,unsat,6.09
SOI^pi_wsat,32x16_688%%ind9338_eps0.06_delta6.0,taxi,sat,6.3
SOI^pi_wsat,32x16_688%%ind9435_eps0.03_delta2.0,taxi,sat,6.42
SOI^pi_wsat,32x16_688%%ind9507_eps0.03_delta2.0,taxi,sat,6.59
SOI^pi_wsat,32x16_688%%ind9845_eps0.03_delta2.0,taxi,sat,4.9
SOI^pi_wsat,64x32_2752%%ind10334_eps0.03_delta6.0,taxi,sat,11.27
SOI^pi_wsat,64x32_2752%%ind10496_eps0.06_delta2.0,taxi,sat,10.54
SOI^pi_wsat,64x32_2752%%ind10594_eps0.01_delta6.0,taxi,sat,10.08
SOI^pi_wsat,64x32_2752%%ind10858_eps0.01_delta2.0,taxi,sat,9.37
SOI^pi_wsat,64x32_2752%%ind10915_eps0.06_delta2.0,taxi,sat,8.42
SOI^pi_wsat,64x32_2752%%ind10996_eps0.01_delta2.0,taxi,sat,9.34
SOI^pi_wsat,64x32_2752%%ind11084_eps0.06_delta2.0,taxi,sat,13.6
SOI^pi_wsat,64x32_2752%%ind11190_eps0.01_delta2.0,taxi,sat,8.48
SOI^pi_wsat,64x32_2752%%ind11754_eps0.06_delta2.0,taxi,sat,11.71
SOI^pi_wsat,64x32_2752%%ind12362_eps0.06_delta6.0,taxi,sat,11.58
SOI^pi_wsat,64x32_2752%%ind12374_eps0.06_delta2.0,taxi,sat,9.79
SOI^pi_wsat,64x32_2752%%ind12443_eps0.01_delta2.0,taxi,sat,9.04
SOI^pi_wsat,64x32_2752%%ind12617_eps0.03_delta2.0,taxi,sat,11.11
SOI^pi_wsat,64x32_2752%%ind12618_eps0.06_delta6.0,taxi,sat,12.22
SOI^pi_wsat,64x32_2752%%ind12763_eps0.01_delta6.0,taxi,sat,8.57
SOI^pi_wsat,64x32_2752%%ind12943_eps0.03_delta2.0,taxi,sat,12.6
SOI^pi_wsat,64x32_2752%%ind13342_eps0.01_delta6.0,taxi,to,3600.11
SOI^pi_wsat,64x32_2752%%ind13406_eps0.06_delta6.0,taxi,sat,9.36
SOI^pi_wsat,64x32_2752%%ind13435_eps0.01_delta6.0,taxi,sat,9.73
SOI^pi_wsat,64x32_2752%%ind13531_eps0.03_delta6.0,taxi,sat,10.0
SOI^pi_wsat,64x32_2752%%ind13817_eps0.01_delta6.0,taxi,sat,9.7
SOI^pi_wsat,64x32_2752%%ind1431_eps0.01_delta2.0,taxi,sat,11.69
SOI^pi_wsat,64x32_2752%%ind14653_eps0.03_delta2.0,taxi,sat,10.35
SOI^pi_wsat,64x32_2752%%ind150_eps0.06_delta2.0,taxi,sat,9.94
SOI^pi_wsat,64x32_2752%%ind15183_eps0.06_delta6.0,taxi,sat,9.05
SOI^pi_wsat,64x32_2752%%ind15227_eps0.03_delta6.0,taxi,sat,13.37
SOI^pi_wsat,64x32_2752%%ind16042_eps0.06_delta6.0,taxi,sat,9.22
SOI^pi_wsat,64x32_2752%%ind1612_eps0.03_delta6.0,taxi,sat,9.51
SOI^pi_wsat,64x32_2752%%ind16217_eps0.06_delta6.0,taxi,sat,11.17
SOI^pi_wsat,64x32_2752%%ind16242_eps0.03_delta2.0,taxi,sat,9.68
SOI^pi_wsat,64x32_2752%%ind1627_eps0.01_delta6.0,taxi,sat,8.8
SOI^pi_wsat,64x32_2752%%ind16368_eps0.03_delta2.0,taxi,sat,9.42
SOI^pi_wsat,64x32_2752%%ind16667_eps0.06_delta6.0,taxi,sat,9.96
SOI^pi_wsat,64x32_2752%%ind17035_eps0.03_delta2.0,taxi,sat,9.33
SOI^pi_wsat,64x32_2752%%ind1713_eps0.03_delta2.0,taxi,sat,11.01
SOI^pi_wsat,64x32_2752%%ind17409_eps0.06_delta2.0,taxi,sat,10.74
SOI^pi_wsat,64x32_2752%%ind17410_eps0.01_delta2.0,taxi,sat,9.8
SOI^pi_wsat,64x32_2752%%ind1742_eps0.03_delta6.0,taxi,sat,12.3
SOI^pi_wsat,64x32_2752%%ind17877_eps0.03_delta2.0,taxi,sat,8.97
SOI^pi_wsat,64x32_2752%%ind1796_eps0.01_delta6.0,taxi,to,3600.02
SOI^pi_wsat,64x32_2752%%ind17970_eps0.06_delta6.0,taxi,sat,12.28
SOI^pi_wsat,64x32_2752%%ind18050_eps0.03_delta2.0,taxi,sat,11.61
SOI^pi_wsat,64x32_2752%%ind18087_eps0.06_delta6.0,taxi,sat,9.26
SOI^pi_wsat,64x32_2752%%ind18159_eps0.06_delta6.0,taxi,sat,10.88
SOI^pi_wsat,64x32_2752%%ind18223_eps0.03_delta2.0,taxi,sat,8.89
SOI^pi_wsat,64x32_2752%%ind18419_eps0.03_delta2.0,taxi,sat,9.13
SOI^pi_wsat,64x32_2752%%ind18605_eps0.01_delta2.0,taxi,sat,9.23
SOI^pi_wsat,64x32_2752%%ind1869_eps0.01_delta6.0,taxi,to,3600.03
SOI^pi_wsat,64x32_2752%%ind19311_eps0.03_delta6.0,taxi,sat,9.69
SOI^pi_wsat,64x32_2752%%ind19344_eps0.01_delta2.0,taxi,sat,12.59
SOI^pi_wsat,64x32_2752%%ind19471_eps0.06_delta6.0,taxi,sat,9.21
SOI^pi_wsat,64x32_2752%%ind19479_eps0.01_delta2.0,taxi,sat,8.38
SOI^pi_wsat,64x32_2752%%ind19598_eps0.01_delta6.0,taxi,sat,12.73
SOI^pi_wsat,64x32_2752%%ind19757_eps0.06_delta6.0,taxi,sat,12.2
SOI^pi_wsat,64x32_2752%%ind19783_eps0.03_delta6.0,taxi,sat,10.18
SOI^pi_wsat,64x32_2752%%ind2057_eps0.06_delta2.0,taxi,sat,10.24
SOI^pi_wsat,64x32_2752%%ind2256_eps0.03_delta6.0,taxi,sat,10.13
SOI^pi_wsat,64x32_2752%%ind2498_eps0.01_delta2.0,taxi,sat,8.96
SOI^pi_wsat,64x32_2752%%ind2849_eps0.06_delta2.0,taxi,sat,11.99
SOI^pi_wsat,64x32_2752%%ind299_eps0.01_delta2.0,taxi,sat,9.28
SOI^pi_wsat,64x32_2752%%ind3069_eps0.03_delta6.0,taxi,sat,9.85
SOI^pi_wsat,64x32_2752%%ind332_eps0.01_delta6.0,taxi,sat,12.57
SOI^pi_wsat,64x32_2752%%ind3516_eps0.03_delta6.0,taxi,sat,9.87
SOI^pi_wsat,64x32_2752%%ind3526_eps0.01_delta6.0,taxi,sat,9.98
SOI^pi_wsat,64x32_2752%%ind3535_eps0.01_delta6.0,taxi,sat,40.28
SOI^pi_wsat,64x32_2752%%ind5210_eps0.03_delta2.0,taxi,sat,10.06
SOI^pi_wsat,64x32_2752%%ind5223_eps0.06_delta2.0,taxi,sat,10.69
SOI^pi_wsat,64x32_2752%%ind5291_eps0.03_delta6.0,taxi,sat,8.93
SOI^pi_wsat,64x32_2752%%ind5561_eps0.03_delta6.0,taxi,sat,11.79
SOI^pi_wsat,64x32_2752%%ind5598_eps0.03_delta6.0,taxi,sat,8.55
SOI^pi_wsat,64x32_2752%%ind582_eps0.01_delta6.0,taxi,sat,9.56
SOI^pi_wsat,64x32_2752%%ind587_eps0.06_delta6.0,taxi,sat,7.58
SOI^pi_wsat,64x32_2752%%ind6178_eps0.06_delta6.0,taxi,sat,12.6
SOI^pi_wsat,64x32_2752%%ind6319_eps0.01_delta2.0,taxi,sat,9.37
SOI^pi_wsat,64x32_2752%%ind6605_eps0.03_delta2.0,taxi,sat,9.46
SOI^pi_wsat,64x32_2752%%ind6697_eps0.01_delta6.0,taxi,sat,9.39
SOI^pi_wsat,64x32_2752%%ind7165_eps0.03_delta6.0,taxi,sat,9.07
SOI^pi_wsat,64x32_2752%%ind7492_eps0.01_delta2.0,taxi,sat,9.79
SOI^pi_wsat,64x32_2752%%ind7700_eps0.01_delta6.0,taxi,sat,11.61
SOI^pi_wsat,64x32_2752%%ind8084_eps0.06_delta2.0,taxi,sat,10.7
SOI^pi_wsat,64x32_2752%%ind8467_eps0.06_delta2.0,taxi,sat,11.45
SOI^pi_wsat,64x32_2752%%ind8542_eps0.03_delta2.0,taxi,sat,10.38
SOI^pi_wsat,64x32_2752%%ind8558_eps0.03_delta2.0,taxi,sat,10.11
SOI^pi_wsat,64x32_2752%%ind8829_eps0.06_delta2.0,taxi,sat,10.42
SOI^pi_wsat,64x32_2752%%ind9074_eps0.06_delta2.0,taxi,sat,13.32
SOI^pi_wsat,64x32_2752%%ind9556_eps0.06_delta2.0,taxi,sat,8.27
SOI^pi_wsat,64x32_2752%%ind9559_eps0.03_delta6.0,taxi,sat,7.25
SOI^pi_wsat,64x32_2752%%ind9609_eps0.06_delta6.0,taxi,sat,10.44
SOI^pi_wsat,64x32_2752%%ind9688_eps0.01_delta2.0,taxi,sat,11.18
SOI^pi_wsat,64x32_2752%%ind9902_eps0.01_delta2.0,taxi,sat,9.8
SOI^pi_wsat,KJ_64x32_2048%%ind10151_eps0.01_delta6.0,taxi,to,3600.12
SOI^pi_wsat,KJ_64x32_2048%%ind1018_eps0.06_delta6.0,taxi,sat,154.67
SOI^pi_wsat,KJ_64x32_2048%%ind10311_eps0.06_delta6.0,taxi,sat,183.56
SOI^pi_wsat,KJ_64x32_2048%%ind10543_eps0.01_delta2.0,taxi,sat,49.61
SOI^pi_wsat,KJ_64x32_2048%%ind10931_eps0.06_delta2.0,taxi,sat,44.36
SOI^pi_wsat,KJ_64x32_2048%%ind11399_eps0.03_delta2.0,taxi,sat,143.84
SOI^pi_wsat,KJ_64x32_2048%%ind11533_eps0.03_delta6.0,taxi,sat,140.52
SOI^pi_wsat,KJ_64x32_2048%%ind11678_eps0.01_delta6.0,taxi,to,3600.09
SOI^pi_wsat,KJ_64x32_2048%%ind12030_eps0.01_delta2.0,taxi,to,3600.1
SOI^pi_wsat,KJ_64x32_2048%%ind12149_eps0.01_delta6.0,taxi,to,3600.03
SOI^pi_wsat,KJ_64x32_2048%%ind12873_eps0.01_delta2.0,taxi,to,3600.12
SOI^pi_wsat,KJ_64x32_2048%%ind12984_eps0.01_delta6.0,taxi,sat,112.59
SOI^pi_wsat,KJ_64x32_2048%%ind13057_eps0.06_delta2.0,taxi,sat,51.82
SOI^pi_wsat,KJ_64x32_2048%%ind130_eps0.03_delta2.0,taxi,sat,68.66
SOI^pi_wsat,KJ_64x32_2048%%ind13160_eps0.06_delta2.0,taxi,sat,174.21
SOI^pi_wsat,KJ_64x32_2048%%ind14273_eps0.06_delta6.0,taxi,sat,119.65
SOI^pi_wsat,KJ_64x32_2048%%ind14316_eps0.01_delta2.0,taxi,sat,153.49
SOI^pi_wsat,KJ_64x32_2048%%ind14390_eps0.03_delta6.0,taxi,sat,233.64
SOI^pi_wsat,KJ_64x32_2048%%ind14973_eps0.01_delta2.0,taxi,sat,38.73
SOI^pi_wsat,KJ_64x32_2048%%ind15138_eps0.01_delta2.0,taxi,to,3600.03
SOI^pi_wsat,KJ_64x32_2048%%ind15225_eps0.06_delta2.0,taxi,sat,61.23
SOI^pi_wsat,KJ_64x32_2048%%ind15252_eps0.03_delta2.0,taxi,sat,47.52
SOI^pi_wsat,KJ_64x32_2048%%ind15462_eps0.03_delta6.0,taxi,sat,186.83
SOI^pi_wsat,KJ_64x32_2048%%ind1580_eps0.06_delta6.0,taxi,sat,136.66
SOI^pi_wsat,KJ_64x32_2048%%ind15826_eps0.06_delta6.0,taxi,sat,114.04
SOI^pi_wsat,KJ_64x32_2048%%ind15959_eps0.03_delta6.0,taxi,sat,201.75
SOI^pi_wsat,KJ_64x32_2048%%ind16098_eps0.03_delta2.0,taxi,sat,42.21
SOI^pi_wsat,KJ_64x32_2048%%ind16465_eps0.03_delta2.0,taxi,sat,63.67
SOI^pi_wsat,KJ_64x32_2048%%ind16516_eps0.01_delta2.0,taxi,sat,45.85
SOI^pi_wsat,KJ_64x32_2048%%ind1686_eps0.01_delta6.0,taxi,to,3600.04
SOI^pi_wsat,KJ_64x32_2048%%ind16930_eps0.06_delta6.0,taxi,sat,188.88
SOI^pi_wsat,KJ_64x32_2048%%ind17054_eps0.01_delta2.0,taxi,sat,38.55
SOI^pi_wsat,KJ_64x32_2048%%ind17200_eps0.06_delta2.0,taxi,sat,39.14
SOI^pi_wsat,KJ_64x32_2048%%ind17386_eps0.03_delta2.0,taxi,sat,79.55
SOI^pi_wsat,KJ_64x32_2048%%ind17525_eps0.06_delta6.0,taxi,sat,87.31
SOI^pi_wsat,KJ_64x32_2048%%ind17533_eps0.06_delta2.0,taxi,sat,100.96
SOI^pi_wsat,KJ_64x32_2048%%ind17953_eps0.03_delta6.0,taxi,to,3600.04
SOI^pi_wsat,KJ_64x32_2048%%ind18759_eps0.06_delta6.0,taxi,sat,80.25
SOI^pi_wsat,KJ_64x32_2048%%ind19047_eps0.01_delta2.0,taxi,sat,47.62
SOI^pi_wsat,KJ_64x32_2048%%ind19238_eps0.01_delta6.0,taxi,to,3600.03
SOI^pi_wsat,KJ_64x32_2048%%ind19245_eps0.06_delta2.0,taxi,sat,37.01
SOI^pi_wsat,KJ_64x32_2048%%ind19273_eps0.06_delta2.0,taxi,sat,51.05
SOI^pi_wsat,KJ_64x32_2048%%ind19667_eps0.01_delta2.0,taxi,sat,35.4
SOI^pi_wsat,KJ_64x32_2048%%ind199_eps0.01_delta6.0,taxi,to,3600.03
SOI^pi_wsat,KJ_64x32_2048%%ind2144_eps0.03_delta6.0,taxi,to,3600.08
SOI^pi_wsat,KJ_64x32_2048%%ind2271_eps0.03_delta6.0,taxi,sat,88.52
SOI^pi_wsat,KJ_64x32_2048%%ind2643_eps0.01_delta6.0,taxi,to,3600.09
SOI^pi_wsat,KJ_64x32_2048%%ind3032_eps0.03_delta2.0,taxi,sat,44.36
SOI^pi_wsat,KJ_64x32_2048%%ind3099_eps0.06_delta6.0,taxi,sat,47.52
SOI^pi_wsat,KJ_64x32_2048%%ind3113_eps0.03_delta6.0,taxi,sat,266.54
SOI^pi_wsat,KJ_64x32_2048%%ind3137_eps0.01_delta2.0,taxi,sat,48.38
SOI^pi_wsat,KJ_64x32_2048%%ind3318_eps0.03_delta6.0,taxi,sat,75.12
SOI^pi_wsat,KJ_64x32_2048%%ind3437_eps0.03_delta2.0,taxi,sat,51.26
SOI^pi_wsat,KJ_64x32_2048%%ind3461_eps0.06_delta6.0,taxi,sat,129.82
SOI^pi_wsat,KJ_64x32_2048%%ind350_eps0.01_delta6.0,taxi,to,3600.08
SOI^pi_wsat,KJ_64x32_2048%%ind3792_eps0.06_delta6.0,taxi,sat,194.41
SOI^pi_wsat,KJ_64x32_2048%%ind3845_eps0.03_delta2.0,taxi,sat,34.69
SOI^pi_wsat,KJ_64x32_2048%%ind3980_eps0.01_delta6.0,taxi,to,3600.04
SOI^pi_wsat,KJ_64x32_2048%%ind4168_eps0.01_delta2.0,taxi,sat,56.74
SOI^pi_wsat,KJ_64x32_2048%%ind4403_eps0.06_delta6.0,taxi,sat,106.51
SOI^pi_wsat,KJ_64x32_2048%%ind4461_eps0.01_delta6.0,taxi,to,3600.08
SOI^pi_wsat,KJ_64x32_2048%%ind4610_eps0.06_delta2.0,taxi,sat,40.29
SOI^pi_wsat,KJ_64x32_2048%%ind4690_eps0.06_delta2.0,taxi,sat,38.53
SOI^pi_wsat,KJ_64x32_2048%%ind4724_eps0.03_delta2.0,taxi,sat,97.26
SOI^pi_wsat,KJ_64x32_2048%%ind4965_eps0.03_delta2.0,taxi,sat,38.85
SOI^pi_wsat,KJ_64x32_2048%%ind498_eps0.03_delta6.0,taxi,sat,73.77
SOI^pi_wsat,KJ_64x32_2048%%ind5126_eps0.06_delta6.0,taxi,sat,136.11
SOI^pi_wsat,KJ_64x32_2048%%ind5616_eps0.03_delta6.0,taxi,sat,164.48
SOI^pi_wsat,KJ_64x32_2048%%ind5710_eps0.06_delta2.0,taxi,sat,43.35
SOI^pi_wsat,KJ_64x32_2048%%ind5769_eps0.03_delta2.0,taxi,sat,43.53
SOI^pi_wsat,KJ_64x32_2048%%ind5965_eps0.06_delta2.0,taxi,sat,49.18
SOI^pi_wsat,KJ_64x32_2048%%ind6210_eps0.01_delta6.0,taxi,to,3600.03
SOI^pi_wsat,KJ_64x32_2048%%ind6267_eps0.03_delta2.0,taxi,sat,39.51
SOI^pi_wsat,KJ_64x32_2048%%ind6340_eps0.01_delta6.0,taxi,to,3600.05
SOI^pi_wsat,KJ_64x32_2048%%ind6372_eps0.01_delta2.0,taxi,to,3600.11
SOI^pi_wsat,KJ_64x32_2048%%ind6706_eps0.01_delta6.0,taxi,to,3600.04
SOI^pi_wsat,KJ_64x32_2048%%ind6931_eps0.06_delta6.0,taxi,sat,68.67
SOI^pi_wsat,KJ_64x32_2048%%ind6954_eps0.03_delta2.0,taxi,sat,49.64
SOI^pi_wsat,KJ_64x32_2048%%ind7290_eps0.06_delta2.0,taxi,sat,44.46
SOI^pi_wsat,KJ_64x32_2048%%ind7386_eps0.01_delta2.0,taxi,sat,50.72
SOI^pi_wsat,KJ_64x32_2048%%ind7553_eps0.06_delta2.0,taxi,sat,488.91
SOI^pi_wsat,KJ_64x32_2048%%ind765_eps0.03_delta2.0,taxi,sat,43.52
SOI^pi_wsat,KJ_64x32_2048%%ind793_eps0.03_delta6.0,taxi,sat,142.84
SOI^pi_wsat,KJ_64x32_2048%%ind8201_eps0.03_delta6.0,taxi,sat,304.71
SOI^pi_wsat,KJ_64x32_2048%%ind8453_eps0.03_delta6.0,taxi,sat,128.66
SOI^pi_wsat,KJ_64x32_2048%%ind8834_eps0.01_delta2.0,taxi,to,3600.11
SOI^pi_wsat,KJ_64x32_2048%%ind9014_eps0.03_delta6.0,taxi,sat,98.68
SOI^pi_wsat,KJ_64x32_2048%%ind9578_eps0.06_delta6.0,taxi,sat,59.98
SOI^pi_wsat,KJ_64x32_2048%%ind9798_eps0.06_delta2.0,taxi,sat,54.05
SOI^pi_wsat,KJ_64x32_2048%%ind9865_eps0.01_delta6.0,taxi,to,3600.11
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind0_eps0.680958984375_target1.0,gtsr,unsat,389.32
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind102_eps0.267310546875_target4.0,gtsr,sat,22.52
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind103_eps0.466330078125_target1.0,gtsr,unsat,88.98
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind104_eps0.517060546875_target1.0,gtsr,sat,29.07
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind105_eps0.197068359375_target1.0,gtsr,sat,24.59
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind106_eps0.411697265625_target0.0,gtsr,sat,29.15
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind107_eps0.158044921875_target3.0,gtsr,unsat,33.62
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind108_eps0.774615234375_target1.0,gtsr,unsat,45.54
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind109_eps0.515109375_target1.0,gtsr,sat,30.49
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind10_eps0.11316796875_target1.0,gtsr,sat,22.76
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind110_eps0.80778515625_target1.0,gtsr,sat,22.51
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind112_eps0.641935546875_target1.0,gtsr,sat,28.2
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind113_eps0.11316796875_target1.0,gtsr,sat,22.68
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind114_eps0.064388671875_target1.0,gtsr,sat,26.05
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind115_eps0.481939453125_target1.0,gtsr,sat,23.34
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind116_eps0.161947265625_target5.0,gtsr,sat,22.13
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind117_eps0.392185546875_target1.0,gtsr,sat,30.86
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind11_eps0.21853125_target1.0,gtsr,sat,25.4
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind121_eps0.466330078125_target1.0,gtsr,sat,21.51
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind123_eps0.36291796875_target3.0,gtsr,sat,21.3
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind125_eps0.474134765625_target1.0,gtsr,sat,24.06
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind126_eps0.817541015625_target1.0,gtsr,sat,28.8
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind127_eps0.171703125_target3.0,gtsr,sat,28.08
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind129_eps0.5853515625_target1.0,gtsr,sat,21.47
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind12_eps0.483890625_target1.0,gtsr,sat,21.39
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind130_eps0.310236328125_target3.0,gtsr,sat,23.33
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind132_eps0.220482421875_target1.0,gtsr,sat,27.73
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind133_eps0.26926171875_target1.0,gtsr,sat,21.31
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind134_eps0.1951171875_target3.0,gtsr,sat,28.1
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind14_eps0.173654296875_target1.0,gtsr,sat,23.9
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind15_eps0.7414453125_target1.0,gtsr,sat,26.84
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind17_eps0.15219140625_target0.0,gtsr,sat,20.49
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind18_eps0.265359375_target1.0,gtsr,sat,21.61
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind19_eps0.376576171875_target1.0,gtsr,sat,23.11
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind1_eps0.37852734375_target1.0,gtsr,sat,27.55
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind21_eps0.376576171875_target1.0,gtsr,unsat,51.27
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind24_eps0.817541015625_target1.0,gtsr,unsat,508.05
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind26_eps0.04292578125_target4.0,gtsr,sat,23.0
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind27_eps0.796078125_target1.0,gtsr,sat,25.06
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind28_eps0.068291015625_target1.0,gtsr,sat,28.96
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind29_eps0.876076171875_target1.0,gtsr,unsat,296.72
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind30_eps0.37852734375_target1.0,gtsr,sat,25.89
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind31_eps0.638033203125_target1.0,gtsr,unsat,162.34
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind32_eps0.54242578125_target1.0,gtsr,sat,21.83
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind33_eps0.76876171875_target1.0,gtsr,sat,25.25
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind34_eps0.2575546875_target1.0,gtsr,sat,20.9
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind35_eps0.556083984375_target1.0,gtsr,sat,26.7
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind36_eps0.16780078125_target3.0,gtsr,sat,25.25
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind38_eps0.716080078125_target1.0,gtsr,unsat,223.81
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind39_eps0.056583984375_target5.0,gtsr,sat,21.16
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind3_eps0.6009609375_target1.0,gtsr,sat,21.59
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind45_eps0.290724609375_target1.0,gtsr,sat,28.52
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind47_eps0.59705859375_target1.0,gtsr,sat,24.34
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind48_eps0.265359375_target1.0,gtsr,sat,25.42
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind4_eps0.509255859375_target1.0,gtsr,sat,25.41
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind51_eps0.236091796875_target3.0,gtsr,sat,22.32
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind53_eps0.60486328125_target1.0,gtsr,unsat,68.14
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind54_eps0.115119140625_target3.0,gtsr,sat,31.97
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind57_eps0.390234375_target1.0,gtsr,sat,29.45
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind58_eps0.641935546875_target1.0,gtsr,unsat,196.56
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind60_eps0.24975_target1.0,gtsr,unsat,55.52
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind61_eps0.4292578125_target0.0,gtsr,sat,29.12
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind62_eps0.6790078125_target1.0,gtsr,unsat,374.23
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind64_eps0.1795078125_target1.0,gtsr,sat,28.01
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind66_eps0.680958984375_target1.0,gtsr,sat,24.04
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind67_eps0.40584375_target1.0,gtsr,sat,28.2
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind68_eps0.208775390625_target3.0,gtsr,sat,26.23
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind69_eps0.626326171875_target1.0,gtsr,unsat,465.85
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind6_eps0.723884765625_target1.0,gtsr,sat,26.32
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind71_eps0.040974609375_target1.0,gtsr,sat,28.1
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind72_eps0.489744140625_target1.0,gtsr,sat,24.16
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind75_eps0.641935546875_target1.0,gtsr,unsat,189.51
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind76_eps0.813638671875_target1.0,gtsr,sat,28.13
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind77_eps0.220482421875_target1.0,gtsr,sat,23.3
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind78_eps0.65949609375_target1.0,gtsr,sat,24.28
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind79_eps0.1326796875_target1.0,gtsr,sat,28.6
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind7_eps0.575595703125_target1.0,gtsr,sat,22.47
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind80_eps0.774615234375_target1.0,gtsr,sat,22.38
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind81_eps0.200970703125_target1.0,gtsr,sat,20.86
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind84_eps0.04292578125_target5.0,gtsr,sat,22.36
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind85_eps0.556083984375_target1.0,gtsr,sat,24.04
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind87_eps0.407794921875_target1.0,gtsr,sat,24.77
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind90_eps0.189263671875_target3.0,gtsr,sat,29.6
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind91_eps0.458525390625_target1.0,gtsr,sat,23.38
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind92_eps0.0390234375_target1.0,gtsr,sat,22.28
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind93_eps0.314138671875_target3.0,gtsr,sat,24.22
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind95_eps0.5541328125_target1.0,gtsr,sat,28.38
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind97_eps0.271212890625_target1.0,gtsr,sat,21.6
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind98_eps0.704373046875_target1.0,gtsr,unsat,115.22
SOI^pi_wsat,model2a%%traffic_sign_model-2a_ind9_eps0.481939453125_target1.0,gtsr,sat,22.56
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind0_eps0.774615234375_target1.0,gtsr,unsat,221.26
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind100_eps0.489744140625_target6.0,gtsr,sat,40.66
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind101_eps0.9911953125_target0.0,gtsr,sat,66.7
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind102_eps0.26926171875_target4.0,gtsr,sat,32.56
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind103_eps0.4370625_target0.0,gtsr,sat,29.71
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind10_eps0.079998046875_target3.0,gtsr,sat,33.41
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind11_eps0.359015625_target1.0,gtsr,sat,34.37
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind12_eps0.38633203125_target0.0,gtsr,sat,33.73
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind13_eps0.454623046875_target0.0,gtsr,sat,34.13
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind14_eps0.353162109375_target1.0,gtsr,unsat,79.27
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind15_eps0.75315234375_target1.0,gtsr,sat,57.68
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind16_eps0.993146484375_target0.0,gtsr,sat,73.28
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind18_eps0.37072265625_target1.0,gtsr,sat,37.5
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind19_eps0.645837890625_target1.0,gtsr,sat,34.06
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind1_eps0.442916015625_target0.0,gtsr,unsat,102.01
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind21_eps0.5229140625_target1.0,gtsr,sat,36.13
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind22_eps0.5541328125_target1.0,gtsr,sat,44.54
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind23_eps0.247798828125_target4.0,gtsr,sat,35.28
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind24_eps0.809736328125_target1.0,gtsr,unsat,104.19
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind25_eps0.99509765625_target0.0,gtsr,sat,82.27
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind26_eps0.3356015625_target4.0,gtsr,sat,34.8
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind27_eps0.876076171875_target1.0,gtsr,unsat,156.65
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind28_eps0.263408203125_target1.0,gtsr,sat,79.97
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind29_eps0.868271484375_target1.0,gtsr,sat,37.29
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind30_eps0.107314453125_target0.0,gtsr,sat,77.66
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind31_eps0.801931640625_target1.0,gtsr,unsat,173.33
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind32_eps0.661447265625_target0.0,gtsr,sat,32.52
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind33_eps0.848759765625_target1.0,gtsr,sat,49.7
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind34_eps0.52681640625_target1.0,gtsr,unsat,294.94
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind36_eps0.41755078125_target0.0,gtsr,sat,54.97
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind37_eps0.380478515625_target0.0,gtsr,sat,28.32
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind38_eps0.770712890625_target1.0,gtsr,sat,44.39
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind39_eps0.1326796875_target4.0,gtsr,sat,41.37
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind3_eps0.314138671875_target0.0,gtsr,sat,27.0
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind40_eps0.99509765625_target0.0,gtsr,unsat,75.62
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind41_eps0.751201171875_target1.0,gtsr,unsat,76.63
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind42_eps0.997048828125_target0.0,gtsr,sat,66.65
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind44_eps0.09755859375_target4.0,gtsr,sat,25.35
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind45_eps0.146337890625_target3.0,gtsr,sat,25.82
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind47_eps0.458525390625_target0.0,gtsr,sat,29.88
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind4_eps0.55803515625_target1.0,gtsr,sat,81.44
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind50_eps0.271212890625_target0.0,gtsr,sat,35.3
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind51_eps0.40194140625_target1.0,gtsr,sat,37.14
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind52_eps0.856564453125_target1.0,gtsr,sat,59.45
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind53_eps0.833150390625_target1.0,gtsr,sat,57.22
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind54_eps0.28487109375_target1.0,gtsr,sat,30.08
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind55_eps0.99509765625_target0.0,gtsr,unsat,80.0
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind56_eps0.51901171875_target3.0,gtsr,sat,65.39
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind57_eps0.384380859375_target1.0,gtsr,unsat,147.48
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind58_eps0.595107421875_target1.0,gtsr,sat,36.65
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind59_eps0.997048828125_target0.0,gtsr,sat,92.08
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind5_eps0.353162109375_target5.0,gtsr,sat,28.27
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind61_eps0.037072265625_target1.0,gtsr,sat,26.17
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind62_eps0.517060546875_target1.0,gtsr,sat,43.91
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind63_eps0.993146484375_target0.0,gtsr,unsat,89.0
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind65_eps0.290724609375_target2.0,gtsr,sat,31.05
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind66_eps0.712177734375_target1.0,gtsr,unsat,137.33
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind67_eps0.55803515625_target1.0,gtsr,sat,39.35
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind68_eps0.411697265625_target3.0,gtsr,sat,31.05
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind69_eps0.34340625_target1.0,gtsr,unsat,112.78
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind6_eps0.606814453125_target1.0,gtsr,sat,42.74
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind72_eps0.583400390625_target1.0,gtsr,sat,34.47
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind73_eps0.4916953125_target1.0,gtsr,sat,34.45
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind74_eps0.993146484375_target0.0,gtsr,sat,71.52
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind75_eps0.868271484375_target1.0,gtsr,sat,51.75
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind76_eps0.84680859375_target1.0,gtsr,unsat,538.96
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind77_eps0.528767578125_target1.0,gtsr,unsat,117.11
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind78_eps0.60486328125_target1.0,gtsr,sat,43.03
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind79_eps0.3043828125_target1.0,gtsr,sat,60.27
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind7_eps0.548279296875_target0.0,gtsr,unsat,108.7
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind80_eps0.829248046875_target1.0,gtsr,sat,43.86
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind81_eps0.314138671875_target1.0,gtsr,sat,32.71
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind82_eps0.989244140625_target0.0,gtsr,unsat,81.13
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind85_eps0.6477890625_target1.0,gtsr,unsat,108.18
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind86_eps0.69851953125_target3.0,gtsr,unsat,147.23
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind87_eps0.794126953125_target1.0,gtsr,unsat,84.13
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind88_eps0.4760859375_target0.0,gtsr,unsat,51.79
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind89_eps0.302431640625_target1.0,gtsr,sat,27.87
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind8_eps0.997048828125_target0.0,gtsr,sat,99.83
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind90_eps0.48779296875_target3.0,gtsr,unsat,93.47
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind91_eps0.5619375_target1.0,gtsr,sat,58.74
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind92_eps0.18341015625_target1.0,gtsr,sat,42.54
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind93_eps0.3668203125_target3.0,gtsr,unsat,70.42
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind94_eps0.997048828125_target0.0,gtsr,sat,67.83
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind95_eps0.624375_target1.0,gtsr,sat,43.42
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind96_eps0.10536328125_target4.0,gtsr,sat,50.66
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind97_eps0.24584765625_target1.0,gtsr,sat,27.58
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind98_eps0.764859375_target1.0,gtsr,sat,58.01
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind99_eps0.997048828125_target0.0,gtsr,unsat,88.03
SOI^pi_wsat,model-conv%%traffic_sign_model-conv_ind9_eps0.474134765625_target0.0,gtsr,sat,30.08
SOI^pi_mcmc,ACASXU_experimental_v2a_1_1%%property1,acas,to,3600.06
SOI^pi_mcmc,ACASXU_experimental_v2a_1_1%%property2,acas,to,3600.06
SOI^pi_mcmc,ACASXU_experimental_v2a_1_1%%property3,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_1_1%%property4,acas,unsat,319.3
SOI^pi_mcmc,ACASXU_experimental_v2a_1_2%%property1,acas,to,3600.06
SOI^pi_mcmc,ACASXU_experimental_v2a_1_2%%property2,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_1_2%%property3,acas,to,3600.08
SOI^pi_mcmc,ACASXU_experimental_v2a_1_2%%property4,acas,unsat,305.58
SOI^pi_mcmc,ACASXU_experimental_v2a_1_3%%property1,acas,to,3600.04
SOI^pi_mcmc,ACASXU_experimental_v2a_1_3%%property2,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_1_3%%property3,acas,to,3600.04
SOI^pi_mcmc,ACASXU_experimental_v2a_1_3%%property4,acas,to,3600.08
SOI^pi_mcmc,ACASXU_experimental_v2a_1_4%%property1,acas,to,3600.1
SOI^pi_mcmc,ACASXU_experimental_v2a_1_4%%property2,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_1_4%%property3,acas,unsat,7.67
SOI^pi_mcmc,ACASXU_experimental_v2a_1_4%%property4,acas,unsat,9.0
SOI^pi_mcmc,ACASXU_experimental_v2a_1_5%%property1,acas,to,3600.03
SOI^pi_mcmc,ACASXU_experimental_v2a_1_5%%property2,acas,to,3600.03
SOI^pi_mcmc,ACASXU_experimental_v2a_1_5%%property3,acas,unsat,59.61
SOI^pi_mcmc,ACASXU_experimental_v2a_1_5%%property4,acas,unsat,28.17
SOI^pi_mcmc,ACASXU_experimental_v2a_1_6%%property1,acas,to,3600.09
SOI^pi_mcmc,ACASXU_experimental_v2a_1_6%%property2,acas,to,3600.08
SOI^pi_mcmc,ACASXU_experimental_v2a_1_6%%property3,acas,unsat,11.34
SOI^pi_mcmc,ACASXU_experimental_v2a_1_6%%property4,acas,unsat,28.2
SOI^pi_mcmc,ACASXU_experimental_v2a_1_7%%property1,acas,to,3600.06
SOI^pi_mcmc,ACASXU_experimental_v2a_1_7%%property2,acas,to,3600.1
SOI^pi_mcmc,ACASXU_experimental_v2a_1_7%%property3,acas,sat,10.43
SOI^pi_mcmc,ACASXU_experimental_v2a_1_7%%property4,acas,sat,11.51
SOI^pi_mcmc,ACASXU_experimental_v2a_1_8%%property1,acas,to,3600.12
SOI^pi_mcmc,ACASXU_experimental_v2a_1_8%%property2,acas,to,3600.03
SOI^pi_mcmc,ACASXU_experimental_v2a_1_8%%property3,acas,sat,10.34
SOI^pi_mcmc,ACASXU_experimental_v2a_1_8%%property4,acas,sat,10.51
SOI^pi_mcmc,ACASXU_experimental_v2a_1_9%%property1,acas,to,3600.06
SOI^pi_mcmc,ACASXU_experimental_v2a_1_9%%property2,acas,to,3600.06
SOI^pi_mcmc,ACASXU_experimental_v2a_1_9%%property3,acas,sat,12.51
SOI^pi_mcmc,ACASXU_experimental_v2a_1_9%%property4,acas,sat,12.4
SOI^pi_mcmc,ACASXU_experimental_v2a_2_1%%property1,acas,to,3600.03
SOI^pi_mcmc,ACASXU_experimental_v2a_2_1%%property2,acas,sat,13.09
SOI^pi_mcmc,ACASXU_experimental_v2a_2_1%%property3,acas,unsat,633.3
SOI^pi_mcmc,ACASXU_experimental_v2a_2_1%%property4,acas,unsat,28.03
SOI^pi_mcmc,ACASXU_experimental_v2a_2_2%%property1,acas,to,3600.05
SOI^pi_mcmc,ACASXU_experimental_v2a_2_2%%property2,acas,to,3600.1
SOI^pi_mcmc,ACASXU_experimental_v2a_2_2%%property3,acas,unsat,1038.62
SOI^pi_mcmc,ACASXU_experimental_v2a_2_2%%property4,acas,unsat,95.56
SOI^pi_mcmc,ACASXU_experimental_v2a_2_3%%property1,acas,to,3600.09
SOI^pi_mcmc,ACASXU_experimental_v2a_2_3%%property2,acas,sat,11.98
SOI^pi_mcmc,ACASXU_experimental_v2a_2_3%%property3,acas,to,3600.12
SOI^pi_mcmc,ACASXU_experimental_v2a_2_3%%property4,acas,unsat,9.36
SOI^pi_mcmc,ACASXU_experimental_v2a_2_4%%property1,acas,to,3600.03
SOI^pi_mcmc,ACASXU_experimental_v2a_2_4%%property2,acas,sat,12.72
SOI^pi_mcmc,ACASXU_experimental_v2a_2_4%%property3,acas,unsat,12.42
SOI^pi_mcmc,ACASXU_experimental_v2a_2_4%%property4,acas,unsat,12.42
SOI^pi_mcmc,ACASXU_experimental_v2a_2_5%%property1,acas,to,3600.1
SOI^pi_mcmc,ACASXU_experimental_v2a_2_5%%property2,acas,to,3600.04
SOI^pi_mcmc,ACASXU_experimental_v2a_2_5%%property3,acas,unsat,19.86
SOI^pi_mcmc,ACASXU_experimental_v2a_2_5%%property4,acas,unsat,33.03
SOI^pi_mcmc,ACASXU_experimental_v2a_2_6%%property1,acas,to,3600.06
SOI^pi_mcmc,ACASXU_experimental_v2a_2_6%%property2,acas,sat,11.86
SOI^pi_mcmc,ACASXU_experimental_v2a_2_6%%property3,acas,unsat,11.45
SOI^pi_mcmc,ACASXU_experimental_v2a_2_6%%property4,acas,unsat,2573.16
SOI^pi_mcmc,ACASXU_experimental_v2a_2_7%%property1,acas,to,3600.09
SOI^pi_mcmc,ACASXU_experimental_v2a_2_7%%property2,acas,to,3600.09
SOI^pi_mcmc,ACASXU_experimental_v2a_2_7%%property3,acas,unsat,10.42
SOI^pi_mcmc,ACASXU_experimental_v2a_2_7%%property4,acas,unsat,9.56
SOI^pi_mcmc,ACASXU_experimental_v2a_2_8%%property1,acas,to,3600.08
SOI^pi_mcmc,ACASXU_experimental_v2a_2_8%%property2,acas,sat,12.91
SOI^pi_mcmc,ACASXU_experimental_v2a_2_8%%property3,acas,unsat,12.8
SOI^pi_mcmc,ACASXU_experimental_v2a_2_8%%property4,acas,to,3600.12
SOI^pi_mcmc,ACASXU_experimental_v2a_2_9%%property1,acas,to,3600.1
SOI^pi_mcmc,ACASXU_experimental_v2a_2_9%%property2,acas,to,3600.05
SOI^pi_mcmc,ACASXU_experimental_v2a_2_9%%property3,acas,unsat,11.8
SOI^pi_mcmc,ACASXU_experimental_v2a_2_9%%property4,acas,unsat,11.88
SOI^pi_mcmc,ACASXU_experimental_v2a_3_1%%property1,acas,to,3600.09
SOI^pi_mcmc,ACASXU_experimental_v2a_3_1%%property2,acas,sat,12.6
SOI^pi_mcmc,ACASXU_experimental_v2a_3_1%%property3,acas,unsat,255.03
SOI^pi_mcmc,ACASXU_experimental_v2a_3_1%%property4,acas,unsat,54.72
SOI^pi_mcmc,ACASXU_experimental_v2a_3_2%%property1,acas,to,3600.04
SOI^pi_mcmc,ACASXU_experimental_v2a_3_2%%property2,acas,to,3600.06
SOI^pi_mcmc,ACASXU_experimental_v2a_3_2%%property3,acas,to,3600.06
SOI^pi_mcmc,ACASXU_experimental_v2a_3_2%%property4,acas,unsat,12.31
SOI^pi_mcmc,ACASXU_experimental_v2a_3_3%%property1,acas,to,3600.1
SOI^pi_mcmc,ACASXU_experimental_v2a_3_3%%property2,acas,to,3600.1
SOI^pi_mcmc,ACASXU_experimental_v2a_3_3%%property3,acas,unsat,159.36
SOI^pi_mcmc,ACASXU_experimental_v2a_3_3%%property4,acas,unsat,11.38
SOI^pi_mcmc,ACASXU_experimental_v2a_3_4%%property1,acas,to,3600.04
SOI^pi_mcmc,ACASXU_experimental_v2a_3_4%%property2,acas,sat,12.79
SOI^pi_mcmc,ACASXU_experimental_v2a_3_4%%property3,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_3_4%%property4,acas,unsat,12.49
SOI^pi_mcmc,ACASXU_experimental_v2a_3_5%%property1,acas,to,3600.08
SOI^pi_mcmc,ACASXU_experimental_v2a_3_5%%property2,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_3_5%%property3,acas,unsat,12.85
SOI^pi_mcmc,ACASXU_experimental_v2a_3_5%%property4,acas,unsat,47.87
SOI^pi_mcmc,ACASXU_experimental_v2a_3_6%%property1,acas,to,3600.05
SOI^pi_mcmc,ACASXU_experimental_v2a_3_6%%property2,acas,to,3600.03
SOI^pi_mcmc,ACASXU_experimental_v2a_3_6%%property3,acas,unsat,68.64
SOI^pi_mcmc,ACASXU_experimental_v2a_3_6%%property4,acas,unsat,231.57
SOI^pi_mcmc,ACASXU_experimental_v2a_3_7%%property1,acas,to,3600.12
SOI^pi_mcmc,ACASXU_experimental_v2a_3_7%%property2,acas,to,3600.12
SOI^pi_mcmc,ACASXU_experimental_v2a_3_7%%property3,acas,unsat,12.47
SOI^pi_mcmc,ACASXU_experimental_v2a_3_7%%property4,acas,unsat,14.91
SOI^pi_mcmc,ACASXU_experimental_v2a_3_8%%property1,acas,to,3600.05
SOI^pi_mcmc,ACASXU_experimental_v2a_3_8%%property2,acas,sat,11.62
SOI^pi_mcmc,ACASXU_experimental_v2a_3_8%%property3,acas,unsat,25.41
SOI^pi_mcmc,ACASXU_experimental_v2a_3_8%%property4,acas,unsat,216.79
SOI^pi_mcmc,ACASXU_experimental_v2a_3_9%%property1,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_3_9%%property2,acas,to,3600.03
SOI^pi_mcmc,ACASXU_experimental_v2a_3_9%%property3,acas,unsat,30.35
SOI^pi_mcmc,ACASXU_experimental_v2a_3_9%%property4,acas,unsat,747.67
SOI^pi_mcmc,ACASXU_experimental_v2a_4_1%%property1,acas,to,3600.1
SOI^pi_mcmc,ACASXU_experimental_v2a_4_1%%property2,acas,to,3600.06
SOI^pi_mcmc,ACASXU_experimental_v2a_4_1%%property3,acas,unsat,140.74
SOI^pi_mcmc,ACASXU_experimental_v2a_4_1%%property4,acas,unsat,10.4
SOI^pi_mcmc,ACASXU_experimental_v2a_4_2%%property1,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_4_2%%property2,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_4_2%%property3,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_4_2%%property4,acas,unsat,26.8
SOI^pi_mcmc,ACASXU_experimental_v2a_4_3%%property1,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_4_3%%property2,acas,sat,11.96
SOI^pi_mcmc,ACASXU_experimental_v2a_4_3%%property3,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_4_3%%property4,acas,unsat,17.31
SOI^pi_mcmc,ACASXU_experimental_v2a_4_4%%property1,acas,to,3600.08
SOI^pi_mcmc,ACASXU_experimental_v2a_4_4%%property2,acas,sat,4.46
SOI^pi_mcmc,ACASXU_experimental_v2a_4_4%%property3,acas,unsat,5.07
SOI^pi_mcmc,ACASXU_experimental_v2a_4_4%%property4,acas,unsat,45.95
SOI^pi_mcmc,ACASXU_experimental_v2a_4_5%%property1,acas,to,3600.09
SOI^pi_mcmc,ACASXU_experimental_v2a_4_5%%property2,acas,sat,5.29
SOI^pi_mcmc,ACASXU_experimental_v2a_4_5%%property3,acas,unsat,4.65
SOI^pi_mcmc,ACASXU_experimental_v2a_4_5%%property4,acas,unsat,4.98
SOI^pi_mcmc,ACASXU_experimental_v2a_4_6%%property1,acas,to,3600.03
SOI^pi_mcmc,ACASXU_experimental_v2a_4_6%%property2,acas,to,3600.05
SOI^pi_mcmc,ACASXU_experimental_v2a_4_6%%property3,acas,unsat,480.68
SOI^pi_mcmc,ACASXU_experimental_v2a_4_6%%property4,acas,unsat,3.93
SOI^pi_mcmc,ACASXU_experimental_v2a_4_7%%property1,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_4_7%%property2,acas,sat,3.92
SOI^pi_mcmc,ACASXU_experimental_v2a_4_7%%property3,acas,unsat,5.46
SOI^pi_mcmc,ACASXU_experimental_v2a_4_7%%property4,acas,unsat,4.08
SOI^pi_mcmc,ACASXU_experimental_v2a_4_8%%property1,acas,to,3600.08
SOI^pi_mcmc,ACASXU_experimental_v2a_4_8%%property2,acas,sat,4.29
SOI^pi_mcmc,ACASXU_experimental_v2a_4_8%%property3,acas,unsat,3.95
SOI^pi_mcmc,ACASXU_experimental_v2a_4_8%%property4,acas,unsat,5.01
SOI^pi_mcmc,ACASXU_experimental_v2a_4_9%%property1,acas,to,3600.1
SOI^pi_mcmc,ACASXU_experimental_v2a_4_9%%property2,acas,to,3600.04
SOI^pi_mcmc,ACASXU_experimental_v2a_4_9%%property3,acas,unsat,141.83
SOI^pi_mcmc,ACASXU_experimental_v2a_4_9%%property4,acas,unsat,4.59
SOI^pi_mcmc,ACASXU_experimental_v2a_5_1%%property1,acas,to,3600.1
SOI^pi_mcmc,ACASXU_experimental_v2a_5_1%%property2,acas,sat,4.58
SOI^pi_mcmc,ACASXU_experimental_v2a_5_1%%property3,acas,to,3600.03
SOI^pi_mcmc,ACASXU_experimental_v2a_5_1%%property4,acas,unsat,8.93
SOI^pi_mcmc,ACASXU_experimental_v2a_5_2%%property1,acas,to,3600.11
SOI^pi_mcmc,ACASXU_experimental_v2a_5_2%%property2,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_5_2%%property3,acas,unsat,15.48
SOI^pi_mcmc,ACASXU_experimental_v2a_5_2%%property4,acas,unsat,3.92
SOI^pi_mcmc,ACASXU_experimental_v2a_5_3%%property1,acas,to,3600.04
SOI^pi_mcmc,ACASXU_experimental_v2a_5_3%%property2,acas,to,3600.1
SOI^pi_mcmc,ACASXU_experimental_v2a_5_3%%property3,acas,unsat,21.55
SOI^pi_mcmc,ACASXU_experimental_v2a_5_3%%property4,acas,unsat,7.82
SOI^pi_mcmc,ACASXU_experimental_v2a_5_4%%property1,acas,to,3600.08
SOI^pi_mcmc,ACASXU_experimental_v2a_5_4%%property2,acas,sat,5.15
SOI^pi_mcmc,ACASXU_experimental_v2a_5_4%%property3,acas,unsat,4.34
SOI^pi_mcmc,ACASXU_experimental_v2a_5_4%%property4,acas,unsat,4.32
SOI^pi_mcmc,ACASXU_experimental_v2a_5_5%%property1,acas,to,3600.03
SOI^pi_mcmc,ACASXU_experimental_v2a_5_5%%property2,acas,to,3600.05
SOI^pi_mcmc,ACASXU_experimental_v2a_5_5%%property3,acas,unsat,30.71
SOI^pi_mcmc,ACASXU_experimental_v2a_5_5%%property4,acas,unsat,4.2
SOI^pi_mcmc,ACASXU_experimental_v2a_5_6%%property1,acas,to,3600.08
SOI^pi_mcmc,ACASXU_experimental_v2a_5_6%%property2,acas,sat,4.43
SOI^pi_mcmc,ACASXU_experimental_v2a_5_6%%property3,acas,unsat,35.69
SOI^pi_mcmc,ACASXU_experimental_v2a_5_6%%property4,acas,unsat,4.71
SOI^pi_mcmc,ACASXU_experimental_v2a_5_7%%property1,acas,to,3600.03
SOI^pi_mcmc,ACASXU_experimental_v2a_5_7%%property2,acas,sat,4.6
SOI^pi_mcmc,ACASXU_experimental_v2a_5_7%%property3,acas,unsat,4.23
SOI^pi_mcmc,ACASXU_experimental_v2a_5_7%%property4,acas,unsat,4.05
SOI^pi_mcmc,ACASXU_experimental_v2a_5_8%%property1,acas,to,3600.04
SOI^pi_mcmc,ACASXU_experimental_v2a_5_8%%property2,acas,sat,4.9
SOI^pi_mcmc,ACASXU_experimental_v2a_5_8%%property3,acas,unsat,7.61
SOI^pi_mcmc,ACASXU_experimental_v2a_5_8%%property4,acas,unsat,97.43
SOI^pi_mcmc,ACASXU_experimental_v2a_5_9%%property1,acas,to,3600.07
SOI^pi_mcmc,ACASXU_experimental_v2a_5_9%%property2,acas,sat,4.87
SOI^pi_mcmc,ACASXU_experimental_v2a_5_9%%property3,acas,unsat,4.14
SOI^pi_mcmc,ACASXU_experimental_v2a_5_9%%property4,acas,unsat,4.18
SOI^pi_mcmc,mnist2x256%%ind1087_tar4_eps0.01,mnist,unsat,11.22
SOI^pi_mcmc,mnist2x256%%ind13_tar7_eps0.06,mnist,to,3600.1
SOI^pi_mcmc,mnist2x256%%ind1819_tar3_eps0.01,mnist,unsat,9.57
SOI^pi_mcmc,mnist2x256%%ind1857_tar8_eps0.09,mnist,sat,13.01
SOI^pi_mcmc,mnist2x256%%ind1973_tar0_eps0.03,mnist,unsat,13.16
SOI^pi_mcmc,mnist2x256%%ind2077_tar2_eps0.09,mnist,to,3600.11
SOI^pi_mcmc,mnist2x256%%ind2115_tar2_eps0.12,mnist,to,3600.1
SOI^pi_mcmc,mnist2x256%%ind2212_tar8_eps0.03,mnist,sat,12.24
SOI^pi_mcmc,mnist2x256%%ind2255_tar5_eps0.15,mnist,sat,11.23
SOI^pi_mcmc,mnist2x256%%ind228_tar8_eps0.12,mnist,sat,12.89
SOI^pi_mcmc,mnist2x256%%ind22_tar9_eps0.06,mnist,unsat,114.78
SOI^pi_mcmc,mnist2x256%%ind2308_tar7_eps0.01,mnist,unsat,9.77
SOI^pi_mcmc,mnist2x256%%ind2310_tar8_eps0.03,mnist,sat,10.41
SOI^pi_mcmc,mnist2x256%%ind2343_tar9_eps0.01,mnist,unsat,11.71
SOI^pi_mcmc,mnist2x256%%ind2398_tar9_eps0.01,mnist,unsat,12.22
SOI^pi_mcmc,mnist2x256%%ind2404_tar6_eps0.06,mnist,to,3600.08
SOI^pi_mcmc,mnist2x256%%ind2448_tar1_eps0.03,mnist,unsat,166.73
SOI^pi_mcmc,mnist2x256%%ind2510_tar2_eps0.09,mnist,sat,17.35
SOI^pi_mcmc,mnist2x256%%ind2645_tar6_eps0.15,mnist,sat,11.98
SOI^pi_mcmc,mnist2x256%%ind2648_tar6_eps0.09,mnist,to,3600.06
SOI^pi_mcmc,mnist2x256%%ind2670_tar6_eps0.01,mnist,unsat,12.98
SOI^pi_mcmc,mnist2x256%%ind2706_tar2_eps0.12,mnist,sat,13.35
SOI^pi_mcmc,mnist2x256%%ind2737_tar9_eps0.06,mnist,sat,27.36
SOI^pi_mcmc,mnist2x256%%ind2747_tar1_eps0.09,mnist,to,3600.06
SOI^pi_mcmc,mnist2x256%%ind2761_tar5_eps0.06,mnist,unsat,2539.08
SOI^pi_mcmc,mnist2x256%%ind3070_tar0_eps0.12,mnist,to,3600.1
SOI^pi_mcmc,mnist2x256%%ind3497_tar3_eps0.01,mnist,unsat,13.14
SOI^pi_mcmc,mnist2x256%%ind3526_tar3_eps0.03,mnist,unsat,738.7
SOI^pi_mcmc,mnist2x256%%ind3611_tar9_eps0.15,mnist,to,3600.09
SOI^pi_mcmc,mnist2x256%%ind3623_tar6_eps0.03,mnist,unsat,13.63
SOI^pi_mcmc,mnist2x256%%ind3724_tar5_eps0.01,mnist,unsat,10.91
SOI^pi_mcmc,mnist2x256%%ind381_tar0_eps0.09,mnist,sat,16.28
SOI^pi_mcmc,mnist2x256%%ind3863_tar3_eps0.12,mnist,sat,22.48
SOI^pi_mcmc,mnist2x256%%ind38_tar1_eps0.12,mnist,sat,12.0
SOI^pi_mcmc,mnist2x256%%ind4018_tar7_eps0.15,mnist,to,3600.05
SOI^pi_mcmc,mnist2x256%%ind4136_tar0_eps0.12,mnist,to,3600.05
SOI^pi_mcmc,mnist2x256%%ind4175_tar0_eps0.06,mnist,to,3600.04
SOI^pi_mcmc,mnist2x256%%ind4477_tar4_eps0.15,mnist,sat,13.78
SOI^pi_mcmc,mnist2x256%%ind4540_tar1_eps0.09,mnist,sat,25.4
SOI^pi_mcmc,mnist2x256%%ind4631_tar2_eps0.12,mnist,to,3600.06
SOI^pi_mcmc,mnist2x256%%ind4655_tar8_eps0.15,mnist,sat,12.07
SOI^pi_mcmc,mnist2x256%%ind4670_tar0_eps0.06,mnist,to,3600.08
SOI^pi_mcmc,mnist2x256%%ind4687_tar2_eps0.09,mnist,sat,39.88
SOI^pi_mcmc,mnist2x256%%ind4804_tar1_eps0.15,mnist,to,3600.04
SOI^pi_mcmc,mnist2x256%%ind4904_tar5_eps0.03,mnist,unsat,10.04
SOI^pi_mcmc,mnist2x256%%ind5000_tar5_eps0.03,mnist,unsat,10.38
SOI^pi_mcmc,mnist2x256%%ind506_tar6_eps0.12,mnist,sat,17.09
SOI^pi_mcmc,mnist2x256%%ind5169_tar9_eps0.03,mnist,sat,12.32
SOI^pi_mcmc,mnist2x256%%ind5188_tar5_eps0.03,mnist,unsat,14.69
SOI^pi_mcmc,mnist2x256%%ind5269_tar2_eps0.12,mnist,sat,19.02
SOI^pi_mcmc,mnist2x256%%ind5506_tar3_eps0.01,mnist,unsat,12.4
SOI^pi_mcmc,mnist2x256%%ind5777_tar5_eps0.09,mnist,unsat,122.44
SOI^pi_mcmc,mnist2x256%%ind5906_tar2_eps0.01,mnist,unsat,15.69
SOI^pi_mcmc,mnist2x256%%ind5934_tar1_eps0.03,mnist,unsat,15.42
SOI^pi_mcmc,mnist2x256%%ind5964_tar6_eps0.12,mnist,to,3600.12
SOI^pi_mcmc,mnist2x256%%ind6084_tar4_eps0.01,mnist,unsat,14.57
SOI^pi_mcmc,mnist2x256%%ind62_tar6_eps0.03,mnist,sat,13.42
SOI^pi_mcmc,mnist2x256%%ind631_tar6_eps0.03,mnist,unsat,12.54
SOI^pi_mcmc,mnist2x256%%ind6320_tar3_eps0.06,mnist,sat,23.12
SOI^pi_mcmc,mnist2x256%%ind6340_tar6_eps0.12,mnist,sat,14.72
SOI^pi_mcmc,mnist2x256%%ind6451_tar3_eps0.01,mnist,unsat,12.83
SOI^pi_mcmc,mnist2x256%%ind6655_tar0_eps0.12,mnist,sat,24.76
SOI^pi_mcmc,mnist2x256%%ind6765_tar4_eps0.09,mnist,sat,12.15
SOI^pi_mcmc,mnist2x256%%ind6852_tar0_eps0.12,mnist,sat,19.4
SOI^pi_mcmc,mnist2x256%%ind6915_tar7_eps0.09,mnist,sat,38.47
SOI^pi_mcmc,mnist2x256%%ind7015_tar5_eps0.15,mnist,sat,16.83
SOI^pi_mcmc,mnist2x256%%ind7085_tar6_eps0.06,mnist,to,3600.08
SOI^pi_mcmc,mnist2x256%%ind7163_tar7_eps0.03,mnist,unsat,9.76
SOI^pi_mcmc,mnist2x256%%ind7448_tar7_eps0.06,mnist,unsat,582.54
SOI^pi_mcmc,mnist2x256%%ind746_tar4_eps0.09,mnist,to,3600.06
SOI^pi_mcmc,mnist2x256%%ind7472_tar9_eps0.15,mnist,sat,11.76
SOI^pi_mcmc,mnist2x256%%ind7919_tar1_eps0.06,mnist,unsat,10.99
SOI^pi_mcmc,mnist2x256%%ind7945_tar3_eps0.06,mnist,sat,12.71
SOI^pi_mcmc,mnist2x256%%ind8173_tar0_eps0.06,mnist,to,3600.04
SOI^pi_mcmc,mnist2x256%%ind8225_tar3_eps0.01,mnist,unsat,12.91
SOI^pi_mcmc,mnist2x256%%ind8250_tar7_eps0.15,mnist,sat,27.32
SOI^pi_mcmc,mnist2x256%%ind8428_tar4_eps0.15,mnist,sat,12.34
SOI^pi_mcmc,mnist2x256%%ind868_tar4_eps0.09,mnist,sat,12.04
SOI^pi_mcmc,mnist2x256%%ind898_tar3_eps0.01,mnist,unsat,14.68
SOI^pi_mcmc,mnist2x256%%ind8996_tar7_eps0.06,mnist,unsat,532.25
SOI^pi_mcmc,mnist2x256%%ind9005_tar9_eps0.15,mnist,sat,13.98
SOI^pi_mcmc,mnist2x256%%ind9039_tar2_eps0.03,mnist,unsat,9.86
SOI^pi_mcmc,mnist2x256%%ind9229_tar5_eps0.15,mnist,sat,18.12
SOI^pi_mcmc,mnist2x256%%ind9394_tar6_eps0.01,mnist,unsat,10.17
SOI^pi_mcmc,mnist2x256%%ind9567_tar6_eps0.12,mnist,to,3600.1
SOI^pi_mcmc,mnist2x256%%ind959_tar1_eps0.15,mnist,sat,25.76
SOI^pi_mcmc,mnist2x256%%ind9620_tar4_eps0.09,mnist,sat,40.2
SOI^pi_mcmc,mnist2x256%%ind9667_tar6_eps0.15,mnist,to,3600.03
SOI^pi_mcmc,mnist2x256%%ind9783_tar3_eps0.09,mnist,sat,14.72
SOI^pi_mcmc,mnist2x256%%ind9919_tar2_eps0.06,mnist,sat,10.9
SOI^pi_mcmc,mnist4x256%%ind1090_tar6_eps0.15,mnist,sat,36.71
SOI^pi_mcmc,mnist4x256%%ind1190_tar4_eps0.03,mnist,unsat,12.93
SOI^pi_mcmc,mnist4x256%%ind1249_tar4_eps0.01,mnist,unsat,14.91
SOI^pi_mcmc,mnist4x256%%ind1307_tar2_eps0.06,mnist,to,3600.03
SOI^pi_mcmc,mnist4x256%%ind1487_tar1_eps0.06,mnist,to,3600.03
SOI^pi_mcmc,mnist4x256%%ind1546_tar9_eps0.12,mnist,to,3600.1
SOI^pi_mcmc,mnist4x256%%ind1665_tar2_eps0.03,mnist,to,3600.1
SOI^pi_mcmc,mnist4x256%%ind1668_tar7_eps0.06,mnist,to,3600.09
SOI^pi_mcmc,mnist4x256%%ind1792_tar2_eps0.09,mnist,to,3600.02
SOI^pi_mcmc,mnist4x256%%ind1801_tar3_eps0.09,mnist,sat,20.1
SOI^pi_mcmc,mnist4x256%%ind1830_tar6_eps0.06,mnist,to,3600.05
SOI^pi_mcmc,mnist4x256%%ind1843_tar7_eps0.15,mnist,to,3600.08
SOI^pi_mcmc,mnist4x256%%ind2108_tar4_eps0.06,mnist,to,3600.06
SOI^pi_mcmc,mnist4x256%%ind2144_tar3_eps0.03,mnist,unsat,15.56
SOI^pi_mcmc,mnist4x256%%ind2256_tar1_eps0.15,mnist,to,3600.07
SOI^pi_mcmc,mnist4x256%%ind2300_tar4_eps0.09,mnist,to,3600.12
SOI^pi_mcmc,mnist4x256%%ind239_tar7_eps0.09,mnist,to,3600.08
SOI^pi_mcmc,mnist4x256%%ind2519_tar0_eps0.06,mnist,to,3600.05
SOI^pi_mcmc,mnist4x256%%ind2566_tar1_eps0.15,mnist,to,3600.08
SOI^pi_mcmc,mnist4x256%%ind2685_tar4_eps0.03,mnist,to,3600.05
SOI^pi_mcmc,mnist4x256%%ind2942_tar7_eps0.03,mnist,unsat,16.08
SOI^pi_mcmc,mnist4x256%%ind2955_tar8_eps0.12,mnist,sat,16.33
SOI^pi_mcmc,mnist4x256%%ind3274_tar0_eps0.01,mnist,unsat,16.75
SOI^pi_mcmc,mnist4x256%%ind3485_tar4_eps0.12,mnist,to,3600.06
SOI^pi_mcmc,mnist4x256%%ind3551_tar6_eps0.12,mnist,to,3600.09
SOI^pi_mcmc,mnist4x256%%ind3566_tar5_eps0.15,mnist,to,3600.09
SOI^pi_mcmc,mnist4x256%%ind3581_tar3_eps0.03,mnist,unsat,15.52
SOI^pi_mcmc,mnist4x256%%ind3674_tar9_eps0.06,mnist,to,3600.1
SOI^pi_mcmc,mnist4x256%%ind378_tar5_eps0.03,mnist,to,3600.03
SOI^pi_mcmc,mnist4x256%%ind3914_tar7_eps0.03,mnist,to,3600.06
SOI^pi_mcmc,mnist4x256%%ind3962_tar5_eps0.15,mnist,sat,34.6
SOI^pi_mcmc,mnist4x256%%ind4572_tar3_eps0.15,mnist,to,3600.05
SOI^pi_mcmc,mnist4x256%%ind4579_tar1_eps0.03,mnist,unsat,190.23
SOI^pi_mcmc,mnist4x256%%ind4762_tar6_eps0.12,mnist,to,3600.09
SOI^pi_mcmc,mnist4x256%%ind4859_tar7_eps0.01,mnist,unsat,19.7
SOI^pi_mcmc,mnist4x256%%ind5096_tar1_eps0.12,mnist,to,3600.04
SOI^pi_mcmc,mnist4x256%%ind5490_tar5_eps0.12,mnist,to,3600.12
SOI^pi_mcmc,mnist4x256%%ind5551_tar5_eps0.06,mnist,to,3600.08
SOI^pi_mcmc,mnist4x256%%ind5616_tar4_eps0.09,mnist,to,3600.1
SOI^pi_mcmc,mnist4x256%%ind5654_tar2_eps0.09,mnist,sat,16.97
SOI^pi_mcmc,mnist4x256%%ind5658_tar9_eps0.06,mnist,to,3600.06
SOI^pi_mcmc,mnist4x256%%ind5936_tar7_eps0.09,mnist,to,3600.02
SOI^pi_mcmc,mnist4x256%%ind615_tar5_eps0.15,mnist,to,3600.05
SOI^pi_mcmc,mnist4x256%%ind6214_tar2_eps0.01,mnist,unsat,16.35
SOI^pi_mcmc,mnist4x256%%ind6294_tar4_eps0.06,mnist,to,3600.1
SOI^pi_mcmc,mnist4x256%%ind6317_tar3_eps0.01,mnist,unsat,17.6
SOI^pi_mcmc,mnist4x256%%ind6343_tar2_eps0.09,mnist,to,3600.08
SOI^pi_mcmc,mnist4x256%%ind6356_tar6_eps0.09,mnist,to,3600.12
SOI^pi_mcmc,mnist4x256%%ind6504_tar4_eps0.12,mnist,to,3600.03
SOI^pi_mcmc,mnist4x256%%ind6518_tar4_eps0.15,mnist,to,3600.11
SOI^pi_mcmc,mnist4x256%%ind654_tar1_eps0.12,mnist,to,3600.11
SOI^pi_mcmc,mnist4x256%%ind6569_tar4_eps0.03,mnist,to,3600.04
SOI^pi_mcmc,mnist4x256%%ind667_tar0_eps0.09,mnist,to,3600.04
SOI^pi_mcmc,mnist4x256%%ind675_tar2_eps0.15,mnist,sat,31.89
SOI^pi_mcmc,mnist4x256%%ind6785_tar6_eps0.15,mnist,sat,49.65
SOI^pi_mcmc,mnist4x256%%ind6957_tar4_eps0.01,mnist,unsat,20.01
SOI^pi_mcmc,mnist4x256%%ind7055_tar5_eps0.09,mnist,to,3600.08
SOI^pi_mcmc,mnist4x256%%ind7250_tar5_eps0.15,mnist,to,3600.1
SOI^pi_mcmc,mnist4x256%%ind7377_tar6_eps0.15,mnist,to,3600.1
SOI^pi_mcmc,mnist4x256%%ind7424_tar2_eps0.01,mnist,unsat,14.67
SOI^pi_mcmc,mnist4x256%%ind7522_tar3_eps0.03,mnist,unsat,13.86
SOI^pi_mcmc,mnist4x256%%ind7612_tar0_eps0.09,mnist,to,3600.06
SOI^pi_mcmc,mnist4x256%%ind7625_tar3_eps0.15,mnist,to,3600.03
SOI^pi_mcmc,mnist4x256%%ind7656_tar1_eps0.12,mnist,to,3600.08
SOI^pi_mcmc,mnist4x256%%ind7767_tar1_eps0.01,mnist,unsat,14.11
SOI^pi_mcmc,mnist4x256%%ind7876_tar7_eps0.12,mnist,to,3600.04
SOI^pi_mcmc,mnist4x256%%ind8050_tar7_eps0.03,mnist,unsat,14.52
SOI^pi_mcmc,mnist4x256%%ind8066_tar0_eps0.01,mnist,unsat,19.35
SOI^pi_mcmc,mnist4x256%%ind8212_tar7_eps0.06,mnist,to,3600.1
SOI^pi_mcmc,mnist4x256%%ind8291_tar9_eps0.09,mnist,to,3600.09
SOI^pi_mcmc,mnist4x256%%ind8545_tar6_eps0.01,mnist,unsat,19.31
SOI^pi_mcmc,mnist4x256%%ind8660_tar5_eps0.06,mnist,to,3600.05
SOI^pi_mcmc,mnist4x256%%ind8691_tar4_eps0.01,mnist,unsat,13.97
SOI^pi_mcmc,mnist4x256%%ind8857_tar2_eps0.12,mnist,to,3600.12
SOI^pi_mcmc,mnist4x256%%ind8951_tar7_eps0.12,mnist,to,3600.03
SOI^pi_mcmc,mnist4x256%%ind9084_tar0_eps0.01,mnist,unsat,14.91
SOI^pi_mcmc,mnist4x256%%ind9138_tar0_eps0.01,mnist,unsat,14.59
SOI^pi_mcmc,mnist4x256%%ind9212_tar8_eps0.03,mnist,unsat,15.25
SOI^pi_mcmc,mnist4x256%%ind922_tar0_eps0.01,mnist,unsat,15.68
SOI^pi_mcmc,mnist4x256%%ind9315_tar1_eps0.09,mnist,to,3600.11
SOI^pi_mcmc,mnist4x256%%ind9341_tar6_eps0.03,mnist,to,3600.09
SOI^pi_mcmc,mnist4x256%%ind934_tar9_eps0.06,mnist,to,3600.05
SOI^pi_mcmc,mnist4x256%%ind945_tar8_eps0.01,mnist,unsat,14.27
SOI^pi_mcmc,mnist4x256%%ind9465_tar1_eps0.03,mnist,unsat,14.37
SOI^pi_mcmc,mnist4x256%%ind9492_tar7_eps0.06,mnist,to,3600.05
SOI^pi_mcmc,mnist4x256%%ind950_tar6_eps0.06,mnist,to,3600.07
SOI^pi_mcmc,mnist4x256%%ind9640_tar1_eps0.12,mnist,to,3600.11
SOI^pi_mcmc,mnist4x256%%ind9696_tar4_eps0.12,mnist,to,3600.05
SOI^pi_mcmc,mnist4x256%%ind9805_tar7_eps0.15,mnist,to,3600.04
SOI^pi_mcmc,mnist4x256%%ind9989_tar2_eps0.09,mnist,to,3600.08
SOI^pi_mcmc,mnist6x256%%ind1276_tar3_eps0.09,mnist,sat,33.93
SOI^pi_mcmc,mnist6x256%%ind1346_tar9_eps0.03,mnist,to,3600.05
SOI^pi_mcmc,mnist6x256%%ind1390_tar7_eps0.09,mnist,to,3600.09
SOI^pi_mcmc,mnist6x256%%ind1549_tar2_eps0.12,mnist,sat,30.3
SOI^pi_mcmc,mnist6x256%%ind1722_tar3_eps0.01,mnist,unsat,527.58
SOI^pi_mcmc,mnist6x256%%ind1898_tar1_eps0.06,mnist,to,3600.1
SOI^pi_mcmc,mnist6x256%%ind1931_tar7_eps0.03,mnist,to,3600.12
SOI^pi_mcmc,mnist6x256%%ind2143_tar8_eps0.12,mnist,sat,22.32
SOI^pi_mcmc,mnist6x256%%ind2160_tar3_eps0.06,mnist,to,3600.07
SOI^pi_mcmc,mnist6x256%%ind2162_tar6_eps0.15,mnist,to,3600.05
SOI^pi_mcmc,mnist6x256%%ind2184_tar0_eps0.01,mnist,unsat,20.02
SOI^pi_mcmc,mnist6x256%%ind2184_tar4_eps0.09,mnist,to,3600.05
SOI^pi_mcmc,mnist6x256%%ind2242_tar4_eps0.01,mnist,unsat,20.09
SOI^pi_mcmc,mnist6x256%%ind2301_tar4_eps0.03,mnist,to,3600.03
SOI^pi_mcmc,mnist6x256%%ind2398_tar8_eps0.01,mnist,unsat,20.4
SOI^pi_mcmc,mnist6x256%%ind2532_tar5_eps0.12,mnist,sat,501.56
SOI^pi_mcmc,mnist6x256%%ind260_tar5_eps0.03,mnist,unsat,21.93
SOI^pi_mcmc,mnist6x256%%ind2665_tar4_eps0.06,mnist,to,3600.1
SOI^pi_mcmc,mnist6x256%%ind2812_tar1_eps0.12,mnist,to,3600.06
SOI^pi_mcmc,mnist6x256%%ind2944_tar2_eps0.06,mnist,to,3600.06
SOI^pi_mcmc,mnist6x256%%ind2992_tar4_eps0.03,mnist,to,3600.09
SOI^pi_mcmc,mnist6x256%%ind3341_tar9_eps0.01,mnist,unsat,19.3
SOI^pi_mcmc,mnist6x256%%ind3533_tar5_eps0.12,mnist,sat,200.44
SOI^pi_mcmc,mnist6x256%%ind3597_tar7_eps0.06,mnist,to,3600.11
SOI^pi_mcmc,mnist6x256%%ind3796_tar0_eps0.01,mnist,unsat,329.13
SOI^pi_mcmc,mnist6x256%%ind3812_tar8_eps0.03,mnist,to,3600.09
SOI^pi_mcmc,mnist6x256%%ind3892_tar0_eps0.09,mnist,to,3600.03
SOI^pi_mcmc,mnist6x256%%ind4036_tar2_eps0.09,mnist,sat,217.16
SOI^pi_mcmc,mnist6x256%%ind4224_tar1_eps0.06,mnist,to,3600.06
SOI^pi_mcmc,mnist6x256%%ind4282_tar5_eps0.01,mnist,unsat,21.3
SOI^pi_mcmc,mnist6x256%%ind4483_tar1_eps0.09,mnist,to,3600.11
SOI^pi_mcmc,mnist6x256%%ind4690_tar3_eps0.03,mnist,to,3600.11
SOI^pi_mcmc,mnist6x256%%ind4993_tar3_eps0.12,mnist,sat,909.77
SOI^pi_mcmc,mnist6x256%%ind5004_tar9_eps0.15,mnist,to,3600.07
SOI^pi_mcmc,mnist6x256%%ind5057_tar7_eps0.01,mnist,unsat,21.14
SOI^pi_mcmc,mnist6x256%%ind5132_tar3_eps0.03,mnist,unsat,448.85
SOI^pi_mcmc,mnist6x256%%ind515_tar5_eps0.15,mnist,to,3600.08
SOI^pi_mcmc,mnist6x256%%ind5370_tar0_eps0.15,mnist,sat,2010.96
SOI^pi_mcmc,mnist6x256%%ind5393_tar1_eps0.03,mnist,to,3600.1
SOI^pi_mcmc,mnist6x256%%ind5537_tar6_eps0.15,mnist,to,3600.09
SOI^pi_mcmc,mnist6x256%%ind5655_tar5_eps0.06,mnist,to,3600.08
SOI^pi_mcmc,mnist6x256%%ind5780_tar6_eps0.09,mnist,to,3600.12
SOI^pi_mcmc,mnist6x256%%ind5786_tar7_eps0.03,mnist,to,3600.06
SOI^pi_mcmc,mnist6x256%%ind5788_tar1_eps0.09,mnist,to,3600.06
SOI^pi_mcmc,mnist6x256%%ind5959_tar2_eps0.12,mnist,to,3600.06
SOI^pi_mcmc,mnist6x256%%ind5989_tar5_eps0.09,mnist,to,3600.04
SOI^pi_mcmc,mnist6x256%%ind604_tar4_eps0.15,mnist,to,3600.06
SOI^pi_mcmc,mnist6x256%%ind6176_tar2_eps0.03,mnist,unsat,21.33
SOI^pi_mcmc,mnist6x256%%ind6265_tar3_eps0.03,mnist,unsat,19.85
SOI^pi_mcmc,mnist6x256%%ind6266_tar6_eps0.01,mnist,unsat,22.43
SOI^pi_mcmc,mnist6x256%%ind6342_tar2_eps0.06,mnist,to,3600.03
SOI^pi_mcmc,mnist6x256%%ind6366_tar0_eps0.06,mnist,to,3600.06
SOI^pi_mcmc,mnist6x256%%ind6412_tar6_eps0.15,mnist,to,3600.12
SOI^pi_mcmc,mnist6x256%%ind6477_tar0_eps0.15,mnist,to,3600.07
SOI^pi_mcmc,mnist6x256%%ind6501_tar1_eps0.12,mnist,to,3600.11
SOI^pi_mcmc,mnist6x256%%ind674_tar8_eps0.06,mnist,to,3600.07
SOI^pi_mcmc,mnist6x256%%ind6831_tar4_eps0.12,mnist,to,3600.07
SOI^pi_mcmc,mnist6x256%%ind6953_tar5_eps0.01,mnist,unsat,21.08
SOI^pi_mcmc,mnist6x256%%ind6970_tar6_eps0.15,mnist,to,3600.05
SOI^pi_mcmc,mnist6x256%%ind7294_tar9_eps0.09,mnist,to,3600.05
SOI^pi_mcmc,mnist6x256%%ind729_tar0_eps0.12,mnist,to,3600.06
SOI^pi_mcmc,mnist6x256%%ind7433_tar4_eps0.06,mnist,to,3600.07
SOI^pi_mcmc,mnist6x256%%ind7447_tar3_eps0.09,mnist,to,3600.11
SOI^pi_mcmc,mnist6x256%%ind7481_tar0_eps0.15,mnist,to,3600.08
SOI^pi_mcmc,mnist6x256%%ind7566_tar3_eps0.15,mnist,to,3600.05
SOI^pi_mcmc,mnist6x256%%ind7792_tar5_eps0.03,mnist,unsat,19.23
SOI^pi_mcmc,mnist6x256%%ind7840_tar7_eps0.15,mnist,to,3600.05
SOI^pi_mcmc,mnist6x256%%ind8018_tar0_eps0.01,mnist,unsat,19.47
SOI^pi_mcmc,mnist6x256%%ind8044_tar1_eps0.09,mnist,to,3600.1
SOI^pi_mcmc,mnist6x256%%ind8192_tar7_eps0.12,mnist,to,3600.03
SOI^pi_mcmc,mnist6x256%%ind8285_tar4_eps0.15,mnist,sat,1831.0
SOI^pi_mcmc,mnist6x256%%ind8364_tar0_eps0.01,mnist,unsat,19.36
SOI^pi_mcmc,mnist6x256%%ind8398_tar1_eps0.06,mnist,to,3600.07
SOI^pi_mcmc,mnist6x256%%ind8409_tar0_eps0.12,mnist,to,3600.09
SOI^pi_mcmc,mnist6x256%%ind8480_tar8_eps0.09,mnist,to,3600.05
SOI^pi_mcmc,mnist6x256%%ind8520_tar9_eps0.06,mnist,sat,20.76
SOI^pi_mcmc,mnist6x256%%ind8587_tar1_eps0.09,mnist,to,3600.12
SOI^pi_mcmc,mnist6x256%%ind8681_tar4_eps0.01,mnist,unsat,23.2
SOI^pi_mcmc,mnist6x256%%ind9045_tar2_eps0.12,mnist,sat,31.38
SOI^pi_mcmc,mnist6x256%%ind9227_tar7_eps0.15,mnist,sat,331.2
SOI^pi_mcmc,mnist6x256%%ind92_tar5_eps0.06,mnist,to,3600.05
SOI^pi_mcmc,mnist6x256%%ind931_tar8_eps0.12,mnist,sat,29.51
SOI^pi_mcmc,mnist6x256%%ind9491_tar9_eps0.03,mnist,unsat,28.05
SOI^pi_mcmc,mnist6x256%%ind9512_tar7_eps0.15,mnist,to,3600.1
SOI^pi_mcmc,mnist6x256%%ind9513_tar2_eps0.06,mnist,to,3600.07
SOI^pi_mcmc,mnist6x256%%ind9563_tar1_eps0.03,mnist,unsat,22.52
SOI^pi_mcmc,mnist6x256%%ind980_tar5_eps0.09,mnist,to,3600.07
SOI^pi_mcmc,mnist6x256%%ind9900_tar9_eps0.01,mnist,unsat,21.4
SOI^pi_mcmc,mnist6x256%%ind9909_tar6_eps0.01,mnist,unsat,26.02
SOI^pi_mcmc,mnist6x256%%ind9998_tar0_eps0.12,mnist,to,3600.06
SOI^pi_mcmc,cifar10_base_kw_simp%%ind1087_tar7_eps0.01,cifar10,unsat,24.66
SOI^pi_mcmc,cifar10_base_kw_simp%%ind134_tar5_eps0.03,cifar10,unsat,26.43
SOI^pi_mcmc,cifar10_base_kw_simp%%ind1388_tar4_eps0.09,cifar10,sat,1136.9
SOI^pi_mcmc,cifar10_base_kw_simp%%ind1446_tar2_eps0.15,cifar10,sat,49.99
SOI^pi_mcmc,cifar10_base_kw_simp%%ind1787_tar2_eps0.12,cifar10,sat,27.99
SOI^pi_mcmc,cifar10_base_kw_simp%%ind1812_tar9_eps0.15,cifar10,sat,806.97
SOI^pi_mcmc,cifar10_base_kw_simp%%ind1819_tar4_eps0.01,cifar10,unsat,23.41
SOI^pi_mcmc,cifar10_base_kw_simp%%ind1835_tar4_eps0.09,cifar10,sat,25.75
SOI^pi_mcmc,cifar10_base_kw_simp%%ind1845_tar0_eps0.12,cifar10,sat,3473.39
SOI^pi_mcmc,cifar10_base_kw_simp%%ind1849_tar6_eps0.15,cifar10,sat,36.64
SOI^pi_mcmc,cifar10_base_kw_simp%%ind1872_tar0_eps0.12,cifar10,sat,22.84
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2051_tar9_eps0.03,cifar10,unsat,21.81
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2130_tar4_eps0.15,cifar10,sat,24.45
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2149_tar5_eps0.06,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2172_tar6_eps0.06,cifar10,sat,24.15
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2215_tar6_eps0.06,cifar10,sat,27.94
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2223_tar2_eps0.12,cifar10,sat,362.55
SOI^pi_mcmc,cifar10_base_kw_simp%%ind228_tar2_eps0.12,cifar10,sat,21.7
SOI^pi_mcmc,cifar10_base_kw_simp%%ind22_tar2_eps0.15,cifar10,sat,49.39
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2304_tar7_eps0.15,cifar10,sat,1954.65
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2308_tar5_eps0.01,cifar10,unsat,17.3
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2343_tar3_eps0.01,cifar10,unsat,16.74
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2398_tar2_eps0.01,cifar10,unsat,16.17
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2412_tar5_eps0.06,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2581_tar3_eps0.12,cifar10,sat,2907.48
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2670_tar4_eps0.01,cifar10,unsat,24.09
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2741_tar1_eps0.09,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_base_kw_simp%%ind2796_tar2_eps0.06,cifar10,sat,28.48
SOI^pi_mcmc,cifar10_base_kw_simp%%ind3016_tar3_eps0.06,cifar10,to,3600.09
SOI^pi_mcmc,cifar10_base_kw_simp%%ind3094_tar7_eps0.06,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_base_kw_simp%%ind30_tar3_eps0.03,cifar10,sat,22.26
SOI^pi_mcmc,cifar10_base_kw_simp%%ind3497_tar3_eps0.01,cifar10,unsat,21.83
SOI^pi_mcmc,cifar10_base_kw_simp%%ind3551_tar4_eps0.09,cifar10,sat,20.92
SOI^pi_mcmc,cifar10_base_kw_simp%%ind3566_tar2_eps0.03,cifar10,sat,23.25
SOI^pi_mcmc,cifar10_base_kw_simp%%ind3587_tar5_eps0.15,cifar10,sat,29.04
SOI^pi_mcmc,cifar10_base_kw_simp%%ind3724_tar4_eps0.01,cifar10,unsat,18.02
SOI^pi_mcmc,cifar10_base_kw_simp%%ind38_tar6_eps0.12,cifar10,sat,25.41
SOI^pi_mcmc,cifar10_base_kw_simp%%ind4079_tar1_eps0.03,cifar10,unsat,17.93
SOI^pi_mcmc,cifar10_base_kw_simp%%ind4220_tar7_eps0.06,cifar10,to,3600.04
SOI^pi_mcmc,cifar10_base_kw_simp%%ind4480_tar3_eps0.09,cifar10,sat,37.29
SOI^pi_mcmc,cifar10_base_kw_simp%%ind4514_tar4_eps0.15,cifar10,to,3600.07
SOI^pi_mcmc,cifar10_base_kw_simp%%ind4736_tar0_eps0.03,cifar10,to,3600.12
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5154_tar6_eps0.12,cifar10,sat,33.66
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5163_tar2_eps0.09,cifar10,sat,1463.91
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5440_tar8_eps0.03,cifar10,unsat,19.41
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5506_tar6_eps0.01,cifar10,sat,18.83
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5522_tar7_eps0.03,cifar10,unsat,18.27
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5743_tar7_eps0.15,cifar10,sat,172.74
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5749_tar6_eps0.12,cifar10,sat,440.62
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5752_tar8_eps0.09,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5818_tar0_eps0.09,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5853_tar2_eps0.12,cifar10,sat,40.68
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5874_tar6_eps0.03,cifar10,sat,22.5
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5906_tar9_eps0.01,cifar10,unsat,19.22
SOI^pi_mcmc,cifar10_base_kw_simp%%ind5962_tar9_eps0.06,cifar10,sat,22.99
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6084_tar5_eps0.01,cifar10,unsat,18.76
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6129_tar2_eps0.12,cifar10,sat,28.99
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6174_tar7_eps0.15,cifar10,sat,30.92
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6218_tar6_eps0.03,cifar10,sat,22.41
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6364_tar9_eps0.15,cifar10,sat,25.38
SOI^pi_mcmc,cifar10_base_kw_simp%%ind637_tar0_eps0.15,cifar10,sat,33.17
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6451_tar3_eps0.01,cifar10,unsat,18.45
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6484_tar0_eps0.06,cifar10,sat,23.14
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6496_tar8_eps0.12,cifar10,sat,2699.52
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6499_tar5_eps0.03,cifar10,sat,20.35
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6579_tar3_eps0.06,cifar10,sat,27.88
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6765_tar7_eps0.15,cifar10,sat,60.83
SOI^pi_mcmc,cifar10_base_kw_simp%%ind6799_tar1_eps0.12,cifar10,sat,21.21
SOI^pi_mcmc,cifar10_base_kw_simp%%ind681_tar7_eps0.09,cifar10,to,3600.05
SOI^pi_mcmc,cifar10_base_kw_simp%%ind7154_tar2_eps0.09,cifar10,sat,1773.59
SOI^pi_mcmc,cifar10_base_kw_simp%%ind7173_tar8_eps0.03,cifar10,unsat,19.5
SOI^pi_mcmc,cifar10_base_kw_simp%%ind727_tar1_eps0.09,cifar10,sat,42.81
SOI^pi_mcmc,cifar10_base_kw_simp%%ind7341_tar0_eps0.06,cifar10,to,3600.12
SOI^pi_mcmc,cifar10_base_kw_simp%%ind7371_tar4_eps0.09,cifar10,sat,236.05
SOI^pi_mcmc,cifar10_base_kw_simp%%ind7656_tar9_eps0.09,cifar10,sat,19.91
SOI^pi_mcmc,cifar10_base_kw_simp%%ind7672_tar0_eps0.06,cifar10,to,3600.11
SOI^pi_mcmc,cifar10_base_kw_simp%%ind7986_tar5_eps0.03,cifar10,unsat,17.32
SOI^pi_mcmc,cifar10_base_kw_simp%%ind8209_tar1_eps0.06,cifar10,to,3600.12
SOI^pi_mcmc,cifar10_base_kw_simp%%ind8225_tar3_eps0.01,cifar10,unsat,18.26
SOI^pi_mcmc,cifar10_base_kw_simp%%ind8477_tar0_eps0.06,cifar10,to,3600.08
SOI^pi_mcmc,cifar10_base_kw_simp%%ind8778_tar6_eps0.03,cifar10,unsat,18.6
SOI^pi_mcmc,cifar10_base_kw_simp%%ind8783_tar5_eps0.15,cifar10,sat,38.26
SOI^pi_mcmc,cifar10_base_kw_simp%%ind898_tar9_eps0.01,cifar10,unsat,16.68
SOI^pi_mcmc,cifar10_base_kw_simp%%ind9081_tar2_eps0.12,cifar10,sat,34.41
SOI^pi_mcmc,cifar10_base_kw_simp%%ind9226_tar6_eps0.09,cifar10,sat,132.95
SOI^pi_mcmc,cifar10_base_kw_simp%%ind9266_tar2_eps0.09,cifar10,sat,36.05
SOI^pi_mcmc,cifar10_base_kw_simp%%ind9394_tar6_eps0.01,cifar10,unsat,17.47
SOI^pi_mcmc,cifar10_base_kw_simp%%ind9603_tar3_eps0.03,cifar10,to,3600.05
SOI^pi_mcmc,cifar10_base_kw_simp%%ind9765_tar6_eps0.15,cifar10,sat,168.9
SOI^pi_mcmc,cifar10_base_kw_simp%%ind9777_tar6_eps0.12,cifar10,sat,47.73
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind1034_tar7_eps0.01,cifar10,unsat,19.96
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind1243_tar1_eps0.06,cifar10,to,3600.08
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind1342_tar4_eps0.03,cifar10,unsat,32.86
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind1381_tar5_eps0.09,cifar10,sat,94.29
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind1399_tar0_eps0.09,cifar10,sat,95.71
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind1409_tar7_eps0.09,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind1464_tar4_eps0.12,cifar10,sat,383.85
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind1487_tar0_eps0.01,cifar10,unsat,45.15
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind1617_tar7_eps0.15,cifar10,to,3600.02
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind1643_tar7_eps0.12,cifar10,sat,206.34
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind1860_tar6_eps0.01,cifar10,unsat,38.0
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind2055_tar6_eps0.09,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind2423_tar7_eps0.09,cifar10,sat,242.28
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind2573_tar0_eps0.15,cifar10,to,3600.09
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind2713_tar9_eps0.12,cifar10,to,3600.05
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind2746_tar6_eps0.15,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind2911_tar3_eps0.12,cifar10,to,3600.07
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind2970_tar0_eps0.06,cifar10,to,3600.05
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind3039_tar7_eps0.09,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind3105_tar9_eps0.03,cifar10,unsat,32.29
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind3154_tar8_eps0.01,cifar10,unsat,30.52
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind3447_tar3_eps0.06,cifar10,to,3600.08
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind4004_tar7_eps0.03,cifar10,sat,48.71
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind4340_tar2_eps0.12,cifar10,to,3600.09
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind4351_tar3_eps0.15,cifar10,sat,192.39
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind4378_tar9_eps0.06,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind4532_tar2_eps0.06,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind4550_tar7_eps0.06,cifar10,to,3600.07
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind4757_tar3_eps0.12,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind4973_tar8_eps0.03,cifar10,sat,61.26
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind4985_tar2_eps0.03,cifar10,sat,49.75
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind5209_tar0_eps0.12,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind5242_tar4_eps0.09,cifar10,sat,132.94
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind5433_tar4_eps0.03,cifar10,to,3600.05
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind5455_tar6_eps0.15,cifar10,sat,153.93
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind5619_tar4_eps0.15,cifar10,sat,2042.09
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind5886_tar0_eps0.01,cifar10,unsat,43.74
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind5897_tar3_eps0.06,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind600_tar7_eps0.01,cifar10,unsat,32.72
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6072_tar1_eps0.15,cifar10,sat,2020.26
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6110_tar2_eps0.03,cifar10,unsat,43.19
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6177_tar1_eps0.09,cifar10,sat,575.17
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind618_tar3_eps0.03,cifar10,unsat,43.69
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6265_tar1_eps0.09,cifar10,sat,111.68
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6310_tar7_eps0.03,cifar10,unsat,43.46
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6444_tar2_eps0.12,cifar10,sat,153.77
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6545_tar0_eps0.01,cifar10,sat,52.02
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6560_tar5_eps0.12,cifar10,sat,198.35
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6598_tar3_eps0.09,cifar10,sat,74.55
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6633_tar1_eps0.06,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6637_tar4_eps0.15,cifar10,sat,332.46
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6731_tar8_eps0.12,cifar10,to,3600.08
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6734_tar9_eps0.03,cifar10,sat,89.73
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind6755_tar4_eps0.01,cifar10,unsat,42.72
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind7047_tar9_eps0.01,cifar10,unsat,46.84
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind7128_tar2_eps0.15,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind7305_tar9_eps0.01,cifar10,unsat,37.0
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind7429_tar9_eps0.03,cifar10,sat,165.99
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind7460_tar9_eps0.12,cifar10,to,3600.07
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind7526_tar2_eps0.09,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind7534_tar2_eps0.06,cifar10,sat,72.9
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind7535_tar0_eps0.09,cifar10,sat,133.74
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind7865_tar8_eps0.06,cifar10,unsat,26.16
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind7884_tar1_eps0.03,cifar10,to,3600.04
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind795_tar8_eps0.06,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind8024_tar2_eps0.01,cifar10,unsat,43.48
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind8147_tar8_eps0.01,cifar10,unsat,32.9
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind8163_tar8_eps0.15,cifar10,to,3600.04
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind8171_tar7_eps0.15,cifar10,sat,155.71
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind8207_tar6_eps0.15,cifar10,sat,2307.82
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind8392_tar4_eps0.01,cifar10,unsat,43.75
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind8439_tar4_eps0.15,cifar10,sat,111.8
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind8482_tar0_eps0.12,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind8654_tar8_eps0.12,cifar10,sat,2163.38
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind8773_tar1_eps0.09,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind8812_tar2_eps0.06,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9004_tar0_eps0.01,cifar10,unsat,40.18
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9028_tar2_eps0.15,cifar10,sat,391.39
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9266_tar5_eps0.03,cifar10,to,3600.11
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9273_tar2_eps0.09,cifar10,sat,158.72
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9311_tar0_eps0.01,cifar10,unsat,37.0
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9405_tar2_eps0.12,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9691_tar0_eps0.06,cifar10,to,3600.05
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9734_tar1_eps0.09,cifar10,to,3600.11
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9767_tar3_eps0.06,cifar10,to,3600.11
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind977_tar1_eps0.15,cifar10,sat,915.32
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9827_tar8_eps0.06,cifar10,to,3600.12
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9856_tar1_eps0.03,cifar10,to,3600.09
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9918_tar1_eps0.03,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_deep_kw_simp%%ind9968_tar8_eps0.12,cifar10,to,3600.02
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind1129_tar1_eps0.15,cifar10,to,3600.08
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind1176_tar3_eps0.15,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind1190_tar4_eps0.03,cifar10,unsat,45.68
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind1209_tar4_eps0.01,cifar10,unsat,48.25
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind1486_tar0_eps0.01,cifar10,unsat,43.79
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind1525_tar9_eps0.09,cifar10,to,3600.09
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind1546_tar9_eps0.12,cifar10,to,3600.04
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind1574_tar6_eps0.06,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind1665_tar2_eps0.03,cifar10,to,3600.09
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind1832_tar3_eps0.09,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind1925_tar3_eps0.06,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind2009_tar0_eps0.01,cifar10,unsat,44.24
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind2144_tar7_eps0.03,cifar10,unsat,53.6
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind2159_tar0_eps0.06,cifar10,sat,53.08
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind232_tar2_eps0.01,cifar10,unsat,46.86
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind2447_tar1_eps0.01,cifar10,sat,45.38
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind2685_tar4_eps0.03,cifar10,sat,54.22
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind2702_tar5_eps0.15,cifar10,to,3600.08
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind2813_tar5_eps0.06,cifar10,to,3600.08
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind2942_tar7_eps0.03,cifar10,unsat,51.01
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind2955_tar8_eps0.12,cifar10,to,3600.08
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind3197_tar4_eps0.01,cifar10,sat,50.16
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind3485_tar4_eps0.12,cifar10,to,3600.05
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind3551_tar6_eps0.12,cifar10,to,3600.11
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind3573_tar4_eps0.15,cifar10,to,3600.04
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind3581_tar1_eps0.03,cifar10,to,3600.04
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind3694_tar4_eps0.09,cifar10,sat,364.0
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind378_tar3_eps0.03,cifar10,sat,54.75
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind388_tar8_eps0.01,cifar10,unsat,38.93
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind3914_tar8_eps0.03,cifar10,unsat,43.72
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind4163_tar1_eps0.09,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind4381_tar8_eps0.06,cifar10,to,3600.05
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind4513_tar7_eps0.15,cifar10,sat,522.45
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind4579_tar1_eps0.03,cifar10,to,3600.12
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind4625_tar1_eps0.15,cifar10,to,3600.07
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind4762_tar4_eps0.12,cifar10,to,3600.12
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind5055_tar1_eps0.06,cifar10,to,3600.07
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind5064_tar3_eps0.09,cifar10,to,3600.11
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind5096_tar6_eps0.12,cifar10,sat,742.7
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind5203_tar0_eps0.01,cifar10,unsat,41.26
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind5226_tar9_eps0.06,cifar10,to,3600.04
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind5430_tar2_eps0.06,cifar10,to,3600.02
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind5490_tar5_eps0.12,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind5559_tar0_eps0.09,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind5625_tar6_eps0.09,cifar10,to,3600.11
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind5699_tar2_eps0.15,cifar10,to,3600.11
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind5733_tar7_eps0.06,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind585_tar1_eps0.15,cifar10,sat,383.54
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind6009_tar1_eps0.06,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind6122_tar3_eps0.15,cifar10,sat,154.44
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind6434_tar6_eps0.15,cifar10,to,3600.11
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind6486_tar5_eps0.15,cifar10,sat,487.31
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind6504_tar4_eps0.12,cifar10,sat,91.36
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind654_tar1_eps0.12,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind6569_tar5_eps0.03,cifar10,to,3600.08
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind6620_tar0_eps0.01,cifar10,unsat,51.4
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind675_tar4_eps0.15,cifar10,sat,118.57
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind7009_tar2_eps0.01,cifar10,unsat,37.87
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind716_tar7_eps0.09,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind7335_tar2_eps0.09,cifar10,sat,85.55
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind7382_tar5_eps0.09,cifar10,to,3600.06
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind7522_tar3_eps0.03,cifar10,sat,68.38
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind7558_tar3_eps0.01,cifar10,unsat,37.36
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind7656_tar2_eps0.12,cifar10,to,3600.05
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind7876_tar7_eps0.12,cifar10,to,3600.05
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind7964_tar7_eps0.01,cifar10,unsat,46.77
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind8050_tar3_eps0.03,cifar10,sat,69.92
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind8164_tar2_eps0.09,cifar10,to,3600.03
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind8280_tar7_eps0.06,cifar10,sat,53.64
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind8575_tar4_eps0.15,cifar10,sat,3115.31
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind8766_tar0_eps0.01,cifar10,unsat,48.65
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind8771_tar4_eps0.01,cifar10,unsat,50.05
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind8792_tar7_eps0.09,cifar10,to,3600.11
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind8857_tar1_eps0.12,cifar10,sat,272.15
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind8951_tar6_eps0.06,cifar10,to,3600.1
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind8951_tar7_eps0.12,cifar10,sat,188.35
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9004_tar3_eps0.09,cifar10,to,3600.07
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9032_tar0_eps0.06,cifar10,sat,74.58
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9080_tar7_eps0.15,cifar10,to,3600.09
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9163_tar1_eps0.01,cifar10,unsat,41.25
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9212_tar1_eps0.03,cifar10,to,3600.07
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9321_tar7_eps0.06,cifar10,to,3600.09
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9341_tar6_eps0.03,cifar10,sat,48.38
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind943_tar7_eps0.09,cifar10,to,3600.04
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9465_tar7_eps0.03,cifar10,sat,60.53
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9502_tar3_eps0.06,cifar10,to,3600.09
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9513_tar1_eps0.09,cifar10,to,3600.08
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind954_tar3_eps0.15,cifar10,to,3600.11
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9640_tar1_eps0.12,cifar10,sat,90.53
SOI^pi_mcmc,cifar10_wide_kw_simp%%ind9696_tar4_eps0.12,cifar10,sat,167.7
SOI^pi_mcmc,32x16_688%%ind10115_eps0.06_delta2.0,taxi,sat,13.58
SOI^pi_mcmc,32x16_688%%ind1047_eps0.03_delta2.0,taxi,sat,12.58
SOI^pi_mcmc,32x16_688%%ind10672_eps0.03_delta6.0,taxi,sat,12.6
SOI^pi_mcmc,32x16_688%%ind11023_eps0.03_delta2.0,taxi,sat,12.56
SOI^pi_mcmc,32x16_688%%ind11525_eps0.01_delta2.0,taxi,sat,12.67
SOI^pi_mcmc,32x16_688%%ind11568_eps0.06_delta6.0,taxi,sat,12.53
SOI^pi_mcmc,32x16_688%%ind11783_eps0.06_delta6.0,taxi,sat,12.65
SOI^pi_mcmc,32x16_688%%ind12346_eps0.06_delta2.0,taxi,sat,11.52
SOI^pi_mcmc,32x16_688%%ind12443_eps0.06_delta6.0,taxi,sat,11.55
SOI^pi_mcmc,32x16_688%%ind13085_eps0.03_delta2.0,taxi,sat,11.51
SOI^pi_mcmc,32x16_688%%ind13371_eps0.03_delta6.0,taxi,sat,11.63
SOI^pi_mcmc,32x16_688%%ind13415_eps0.01_delta2.0,taxi,sat,9.51
SOI^pi_mcmc,32x16_688%%ind13672_eps0.01_delta2.0,taxi,sat,9.66
SOI^pi_mcmc,32x16_688%%ind13849_eps0.06_delta2.0,taxi,sat,13.55
SOI^pi_mcmc,32x16_688%%ind14137_eps0.03_delta6.0,taxi,to,3600.11
SOI^pi_mcmc,32x16_688%%ind14491_eps0.03_delta2.0,taxi,sat,12.61
SOI^pi_mcmc,32x16_688%%ind14529_eps0.03_delta2.0,taxi,sat,12.5
SOI^pi_mcmc,32x16_688%%ind15530_eps0.03_delta2.0,taxi,sat,12.55
SOI^pi_mcmc,32x16_688%%ind15670_eps0.01_delta6.0,taxi,unsat,19.88
SOI^pi_mcmc,32x16_688%%ind1575_eps0.01_delta6.0,taxi,unsat,17.16
SOI^pi_mcmc,32x16_688%%ind15925_eps0.01_delta6.0,taxi,unsat,36.98
SOI^pi_mcmc,32x16_688%%ind15991_eps0.01_delta6.0,taxi,unsat,33.78
SOI^pi_mcmc,32x16_688%%ind1607_eps0.03_delta6.0,taxi,sat,11.63
SOI^pi_mcmc,32x16_688%%ind1624_eps0.01_delta2.0,taxi,sat,11.53
SOI^pi_mcmc,32x16_688%%ind16643_eps0.01_delta2.0,taxi,sat,11.7
SOI^pi_mcmc,32x16_688%%ind17335_eps0.06_delta6.0,taxi,sat,11.82
SOI^pi_mcmc,32x16_688%%ind17512_eps0.06_delta2.0,taxi,sat,11.62
SOI^pi_mcmc,32x16_688%%ind17556_eps0.06_delta2.0,taxi,sat,11.69
SOI^pi_mcmc,32x16_688%%ind17730_eps0.03_delta6.0,taxi,sat,10.57
SOI^pi_mcmc,32x16_688%%ind17956_eps0.01_delta6.0,taxi,unsat,7.92
SOI^pi_mcmc,32x16_688%%ind18002_eps0.06_delta6.0,taxi,sat,7.15
SOI^pi_mcmc,32x16_688%%ind18116_eps0.03_delta2.0,taxi,sat,7.08
SOI^pi_mcmc,32x16_688%%ind1814_eps0.01_delta6.0,taxi,unsat,7.0
SOI^pi_mcmc,32x16_688%%ind18309_eps0.06_delta2.0,taxi,sat,6.97
SOI^pi_mcmc,32x16_688%%ind18527_eps0.06_delta2.0,taxi,sat,7.23
SOI^pi_mcmc,32x16_688%%ind18550_eps0.01_delta2.0,taxi,sat,7.32
SOI^pi_mcmc,32x16_688%%ind18791_eps0.01_delta6.0,taxi,unsat,7.14
SOI^pi_mcmc,32x16_688%%ind18827_eps0.01_delta2.0,taxi,unsat,7.89
SOI^pi_mcmc,32x16_688%%ind1898_eps0.06_delta2.0,taxi,sat,6.11
SOI^pi_mcmc,32x16_688%%ind19117_eps0.01_delta2.0,taxi,sat,6.31
SOI^pi_mcmc,32x16_688%%ind19134_eps0.01_delta2.0,taxi,sat,6.15
SOI^pi_mcmc,32x16_688%%ind1920_eps0.01_delta6.0,taxi,unsat,6.19
SOI^pi_mcmc,32x16_688%%ind19247_eps0.06_delta6.0,taxi,sat,6.06
SOI^pi_mcmc,32x16_688%%ind19276_eps0.06_delta6.0,taxi,sat,6.22
SOI^pi_mcmc,32x16_688%%ind19558_eps0.06_delta6.0,taxi,sat,5.0
SOI^pi_mcmc,32x16_688%%ind19734_eps0.01_delta6.0,taxi,unsat,19.68
SOI^pi_mcmc,32x16_688%%ind19765_eps0.03_delta2.0,taxi,sat,7.23
SOI^pi_mcmc,32x16_688%%ind19930_eps0.03_delta6.0,taxi,sat,8.61
SOI^pi_mcmc,32x16_688%%ind2273_eps0.03_delta6.0,taxi,sat,7.24
SOI^pi_mcmc,32x16_688%%ind230_eps0.01_delta2.0,taxi,sat,7.21
SOI^pi_mcmc,32x16_688%%ind2810_eps0.06_delta2.0,taxi,sat,7.3
SOI^pi_mcmc,32x16_688%%ind295_eps0.01_delta6.0,taxi,unsat,7.23
SOI^pi_mcmc,32x16_688%%ind3148_eps0.01_delta2.0,taxi,sat,7.25
SOI^pi_mcmc,32x16_688%%ind3297_eps0.01_delta6.0,taxi,unsat,13.69
SOI^pi_mcmc,32x16_688%%ind332_eps0.03_delta2.0,taxi,sat,6.28
SOI^pi_mcmc,32x16_688%%ind3570_eps0.03_delta2.0,taxi,sat,6.5
SOI^pi_mcmc,32x16_688%%ind3798_eps0.06_delta2.0,taxi,sat,6.1
SOI^pi_mcmc,32x16_688%%ind3907_eps0.06_delta2.0,taxi,sat,6.35
SOI^pi_mcmc,32x16_688%%ind405_eps0.03_delta2.0,taxi,sat,6.35
SOI^pi_mcmc,32x16_688%%ind4530_eps0.03_delta6.0,taxi,sat,6.12
SOI^pi_mcmc,32x16_688%%ind4623_eps0.01_delta2.0,taxi,sat,6.15
SOI^pi_mcmc,32x16_688%%ind4981_eps0.01_delta2.0,taxi,sat,12.77
SOI^pi_mcmc,32x16_688%%ind5228_eps0.01_delta2.0,taxi,sat,12.76
SOI^pi_mcmc,32x16_688%%ind5306_eps0.01_delta2.0,taxi,sat,12.76
SOI^pi_mcmc,32x16_688%%ind5478_eps0.01_delta6.0,taxi,unsat,20.76
SOI^pi_mcmc,32x16_688%%ind5853_eps0.06_delta2.0,taxi,sat,11.76
SOI^pi_mcmc,32x16_688%%ind6279_eps0.06_delta2.0,taxi,sat,11.76
SOI^pi_mcmc,32x16_688%%ind6575_eps0.03_delta6.0,taxi,sat,11.75
SOI^pi_mcmc,32x16_688%%ind6611_eps0.06_delta6.0,taxi,sat,11.85
SOI^pi_mcmc,32x16_688%%ind7096_eps0.06_delta6.0,taxi,sat,11.86
SOI^pi_mcmc,32x16_688%%ind7394_eps0.03_delta2.0,taxi,sat,11.86
SOI^pi_mcmc,32x16_688%%ind7411_eps0.01_delta6.0,taxi,unsat,26.83
SOI^pi_mcmc,32x16_688%%ind7421_eps0.03_delta6.0,taxi,sat,10.78
SOI^pi_mcmc,32x16_688%%ind7483_eps0.06_delta6.0,taxi,sat,10.76
SOI^pi_mcmc,32x16_688%%ind7564_eps0.06_delta6.0,taxi,sat,10.76
SOI^pi_mcmc,32x16_688%%ind7586_eps0.03_delta6.0,taxi,sat,10.77
SOI^pi_mcmc,32x16_688%%ind7742_eps0.03_delta6.0,taxi,unsat,1197.56
SOI^pi_mcmc,32x16_688%%ind776_eps0.06_delta2.0,taxi,sat,11.94
SOI^pi_mcmc,32x16_688%%ind7818_eps0.01_delta6.0,taxi,unsat,13.79
SOI^pi_mcmc,32x16_688%%ind786_eps0.06_delta6.0,taxi,sat,11.99
SOI^pi_mcmc,32x16_688%%ind7979_eps0.03_delta6.0,taxi,sat,10.96
SOI^pi_mcmc,32x16_688%%ind8021_eps0.06_delta6.0,taxi,sat,11.12
SOI^pi_mcmc,32x16_688%%ind825_eps0.06_delta2.0,taxi,sat,10.92
SOI^pi_mcmc,32x16_688%%ind8264_eps0.03_delta6.0,taxi,sat,10.95
SOI^pi_mcmc,32x16_688%%ind916_eps0.03_delta6.0,taxi,sat,10.92
SOI^pi_mcmc,32x16_688%%ind9317_eps0.01_delta6.0,taxi,unsat,10.92
SOI^pi_mcmc,32x16_688%%ind9338_eps0.06_delta6.0,taxi,sat,10.21
SOI^pi_mcmc,32x16_688%%ind9435_eps0.03_delta2.0,taxi,sat,10.0
SOI^pi_mcmc,32x16_688%%ind9507_eps0.03_delta2.0,taxi,sat,10.14
SOI^pi_mcmc,32x16_688%%ind9845_eps0.03_delta2.0,taxi,sat,10.1
SOI^pi_mcmc,64x32_2752%%ind10334_eps0.03_delta6.0,taxi,sat,12.37
SOI^pi_mcmc,64x32_2752%%ind10496_eps0.06_delta2.0,taxi,sat,12.74
SOI^pi_mcmc,64x32_2752%%ind10594_eps0.01_delta6.0,taxi,sat,12.5
SOI^pi_mcmc,64x32_2752%%ind10858_eps0.01_delta2.0,taxi,sat,15.57
SOI^pi_mcmc,64x32_2752%%ind10915_eps0.06_delta2.0,taxi,sat,16.0
SOI^pi_mcmc,64x32_2752%%ind10996_eps0.01_delta2.0,taxi,sat,16.09
SOI^pi_mcmc,64x32_2752%%ind11084_eps0.06_delta2.0,taxi,sat,16.1
SOI^pi_mcmc,64x32_2752%%ind11190_eps0.01_delta2.0,taxi,sat,14.66
SOI^pi_mcmc,64x32_2752%%ind11754_eps0.06_delta2.0,taxi,sat,15.48
SOI^pi_mcmc,64x32_2752%%ind12362_eps0.06_delta6.0,taxi,sat,15.3
SOI^pi_mcmc,64x32_2752%%ind12374_eps0.06_delta2.0,taxi,sat,15.62
SOI^pi_mcmc,64x32_2752%%ind12443_eps0.01_delta2.0,taxi,sat,15.0
SOI^pi_mcmc,64x32_2752%%ind12617_eps0.03_delta2.0,taxi,sat,14.74
SOI^pi_mcmc,64x32_2752%%ind12618_eps0.06_delta6.0,taxi,sat,14.47
SOI^pi_mcmc,64x32_2752%%ind12763_eps0.01_delta6.0,taxi,sat,13.74
SOI^pi_mcmc,64x32_2752%%ind12943_eps0.03_delta2.0,taxi,sat,14.26
SOI^pi_mcmc,64x32_2752%%ind13342_eps0.01_delta6.0,taxi,to,3600.02
SOI^pi_mcmc,64x32_2752%%ind13406_eps0.06_delta6.0,taxi,sat,14.87
SOI^pi_mcmc,64x32_2752%%ind13435_eps0.01_delta6.0,taxi,sat,13.58
SOI^pi_mcmc,64x32_2752%%ind13531_eps0.03_delta6.0,taxi,sat,15.75
SOI^pi_mcmc,64x32_2752%%ind13817_eps0.01_delta6.0,taxi,sat,15.34
SOI^pi_mcmc,64x32_2752%%ind1431_eps0.01_delta2.0,taxi,sat,14.92
SOI^pi_mcmc,64x32_2752%%ind14653_eps0.03_delta2.0,taxi,sat,15.4
SOI^pi_mcmc,64x32_2752%%ind150_eps0.06_delta2.0,taxi,sat,16.01
SOI^pi_mcmc,64x32_2752%%ind15183_eps0.06_delta6.0,taxi,sat,15.73
SOI^pi_mcmc,64x32_2752%%ind15227_eps0.03_delta6.0,taxi,sat,15.52
SOI^pi_mcmc,64x32_2752%%ind16042_eps0.06_delta6.0,taxi,sat,15.56
SOI^pi_mcmc,64x32_2752%%ind1612_eps0.03_delta6.0,taxi,sat,7.1
SOI^pi_mcmc,64x32_2752%%ind16217_eps0.06_delta6.0,taxi,sat,11.16
SOI^pi_mcmc,64x32_2752%%ind16242_eps0.03_delta2.0,taxi,sat,7.95
SOI^pi_mcmc,64x32_2752%%ind1627_eps0.01_delta6.0,taxi,sat,10.47
SOI^pi_mcmc,64x32_2752%%ind16368_eps0.03_delta2.0,taxi,sat,10.31
SOI^pi_mcmc,64x32_2752%%ind16667_eps0.06_delta6.0,taxi,sat,11.74
SOI^pi_mcmc,64x32_2752%%ind17035_eps0.03_delta2.0,taxi,sat,10.95
SOI^pi_mcmc,64x32_2752%%ind1713_eps0.03_delta2.0,taxi,sat,9.24
SOI^pi_mcmc,64x32_2752%%ind17409_eps0.06_delta2.0,taxi,sat,10.53
SOI^pi_mcmc,64x32_2752%%ind17410_eps0.01_delta2.0,taxi,sat,9.01
SOI^pi_mcmc,64x32_2752%%ind1742_eps0.03_delta6.0,taxi,sat,8.97
SOI^pi_mcmc,64x32_2752%%ind17877_eps0.03_delta2.0,taxi,sat,10.05
SOI^pi_mcmc,64x32_2752%%ind1796_eps0.01_delta6.0,taxi,to,3600.09
SOI^pi_mcmc,64x32_2752%%ind17970_eps0.06_delta6.0,taxi,sat,10.31
SOI^pi_mcmc,64x32_2752%%ind18050_eps0.03_delta2.0,taxi,sat,8.58
SOI^pi_mcmc,64x32_2752%%ind18087_eps0.06_delta6.0,taxi,sat,9.57
SOI^pi_mcmc,64x32_2752%%ind18159_eps0.06_delta6.0,taxi,sat,9.8
SOI^pi_mcmc,64x32_2752%%ind18223_eps0.03_delta2.0,taxi,sat,8.79
SOI^pi_mcmc,64x32_2752%%ind18419_eps0.03_delta2.0,taxi,sat,15.3
SOI^pi_mcmc,64x32_2752%%ind18605_eps0.01_delta2.0,taxi,sat,14.86
SOI^pi_mcmc,64x32_2752%%ind1869_eps0.01_delta6.0,taxi,to,3600.04
SOI^pi_mcmc,64x32_2752%%ind19311_eps0.03_delta6.0,taxi,sat,14.8
SOI^pi_mcmc,64x32_2752%%ind19344_eps0.01_delta2.0,taxi,sat,13.85
SOI^pi_mcmc,64x32_2752%%ind19471_eps0.06_delta6.0,taxi,sat,14.12
SOI^pi_mcmc,64x32_2752%%ind19479_eps0.01_delta2.0,taxi,sat,14.13
SOI^pi_mcmc,64x32_2752%%ind19598_eps0.01_delta6.0,taxi,sat,19.03
SOI^pi_mcmc,64x32_2752%%ind19757_eps0.06_delta6.0,taxi,sat,14.66
SOI^pi_mcmc,64x32_2752%%ind19783_eps0.03_delta6.0,taxi,sat,14.14
SOI^pi_mcmc,64x32_2752%%ind2057_eps0.06_delta2.0,taxi,sat,12.49
SOI^pi_mcmc,64x32_2752%%ind2256_eps0.03_delta6.0,taxi,sat,11.6
SOI^pi_mcmc,64x32_2752%%ind2498_eps0.01_delta2.0,taxi,sat,10.34
SOI^pi_mcmc,64x32_2752%%ind2849_eps0.06_delta2.0,taxi,sat,9.96
SOI^pi_mcmc,64x32_2752%%ind299_eps0.01_delta2.0,taxi,sat,9.01
SOI^pi_mcmc,64x32_2752%%ind3069_eps0.03_delta6.0,taxi,sat,10.31
SOI^pi_mcmc,64x32_2752%%ind332_eps0.01_delta6.0,taxi,sat,9.23
SOI^pi_mcmc,64x32_2752%%ind3516_eps0.03_delta6.0,taxi,sat,9.24
SOI^pi_mcmc,64x32_2752%%ind3526_eps0.01_delta6.0,taxi,sat,8.25
SOI^pi_mcmc,64x32_2752%%ind3535_eps0.01_delta6.0,taxi,sat,14.38
SOI^pi_mcmc,64x32_2752%%ind5210_eps0.03_delta2.0,taxi,sat,8.74
SOI^pi_mcmc,64x32_2752%%ind5223_eps0.06_delta2.0,taxi,sat,8.97
SOI^pi_mcmc,64x32_2752%%ind5291_eps0.03_delta6.0,taxi,sat,8.37
SOI^pi_mcmc,64x32_2752%%ind5561_eps0.03_delta6.0,taxi,sat,9.35
SOI^pi_mcmc,64x32_2752%%ind5598_eps0.03_delta6.0,taxi,sat,9.75
SOI^pi_mcmc,64x32_2752%%ind582_eps0.01_delta6.0,taxi,sat,8.58
SOI^pi_mcmc,64x32_2752%%ind587_eps0.06_delta6.0,taxi,sat,9.31
SOI^pi_mcmc,64x32_2752%%ind6178_eps0.06_delta6.0,taxi,sat,9.82
SOI^pi_mcmc,64x32_2752%%ind6319_eps0.01_delta2.0,taxi,sat,8.45
SOI^pi_mcmc,64x32_2752%%ind6605_eps0.03_delta2.0,taxi,sat,8.72
SOI^pi_mcmc,64x32_2752%%ind6697_eps0.01_delta6.0,taxi,sat,11.47
SOI^pi_mcmc,64x32_2752%%ind7165_eps0.03_delta6.0,taxi,sat,10.18
SOI^pi_mcmc,64x32_2752%%ind7492_eps0.01_delta2.0,taxi,sat,9.15
SOI^pi_mcmc,64x32_2752%%ind7700_eps0.01_delta6.0,taxi,sat,8.65
SOI^pi_mcmc,64x32_2752%%ind8084_eps0.06_delta2.0,taxi,sat,10.01
SOI^pi_mcmc,64x32_2752%%ind8467_eps0.06_delta2.0,taxi,sat,9.83
SOI^pi_mcmc,64x32_2752%%ind8542_eps0.03_delta2.0,taxi,sat,9.5
SOI^pi_mcmc,64x32_2752%%ind8558_eps0.03_delta2.0,taxi,sat,9.44
SOI^pi_mcmc,64x32_2752%%ind8829_eps0.06_delta2.0,taxi,sat,9.96
SOI^pi_mcmc,64x32_2752%%ind9074_eps0.06_delta2.0,taxi,sat,10.23
SOI^pi_mcmc,64x32_2752%%ind9556_eps0.06_delta2.0,taxi,sat,9.48
SOI^pi_mcmc,64x32_2752%%ind9559_eps0.03_delta6.0,taxi,sat,9.44
SOI^pi_mcmc,64x32_2752%%ind9609_eps0.06_delta6.0,taxi,sat,8.87
SOI^pi_mcmc,64x32_2752%%ind9688_eps0.01_delta2.0,taxi,sat,8.42
SOI^pi_mcmc,64x32_2752%%ind9902_eps0.01_delta2.0,taxi,sat,8.53
SOI^pi_mcmc,KJ_64x32_2048%%ind10151_eps0.01_delta6.0,taxi,to,3600.05
SOI^pi_mcmc,KJ_64x32_2048%%ind1018_eps0.06_delta6.0,taxi,sat,105.89
SOI^pi_mcmc,KJ_64x32_2048%%ind10311_eps0.06_delta6.0,taxi,sat,1444.06
SOI^pi_mcmc,KJ_64x32_2048%%ind10543_eps0.01_delta2.0,taxi,sat,35.85
SOI^pi_mcmc,KJ_64x32_2048%%ind10931_eps0.06_delta2.0,taxi,sat,56.58
SOI^pi_mcmc,KJ_64x32_2048%%ind11399_eps0.03_delta2.0,taxi,sat,48.81
SOI^pi_mcmc,KJ_64x32_2048%%ind11533_eps0.03_delta6.0,taxi,sat,52.87
SOI^pi_mcmc,KJ_64x32_2048%%ind11678_eps0.01_delta6.0,taxi,to,3600.11
SOI^pi_mcmc,KJ_64x32_2048%%ind12030_eps0.01_delta2.0,taxi,to,3600.1
SOI^pi_mcmc,KJ_64x32_2048%%ind12149_eps0.01_delta6.0,taxi,to,3600.09
SOI^pi_mcmc,KJ_64x32_2048%%ind12873_eps0.01_delta2.0,taxi,sat,229.56
SOI^pi_mcmc,KJ_64x32_2048%%ind12984_eps0.01_delta6.0,taxi,to,3600.06
SOI^pi_mcmc,KJ_64x32_2048%%ind13057_eps0.06_delta2.0,taxi,sat,35.89
SOI^pi_mcmc,KJ_64x32_2048%%ind130_eps0.03_delta2.0,taxi,sat,45.71
SOI^pi_mcmc,KJ_64x32_2048%%ind13160_eps0.06_delta2.0,taxi,sat,50.35
SOI^pi_mcmc,KJ_64x32_2048%%ind14273_eps0.06_delta6.0,taxi,sat,131.44
SOI^pi_mcmc,KJ_64x32_2048%%ind14316_eps0.01_delta2.0,taxi,sat,46.04
SOI^pi_mcmc,KJ_64x32_2048%%ind14390_eps0.03_delta6.0,taxi,sat,207.62
SOI^pi_mcmc,KJ_64x32_2048%%ind14973_eps0.01_delta2.0,taxi,sat,33.56
SOI^pi_mcmc,KJ_64x32_2048%%ind15138_eps0.01_delta2.0,taxi,to,3600.09
SOI^pi_mcmc,KJ_64x32_2048%%ind15225_eps0.06_delta2.0,taxi,sat,38.25
SOI^pi_mcmc,KJ_64x32_2048%%ind15252_eps0.03_delta2.0,taxi,sat,52.64
SOI^pi_mcmc,KJ_64x32_2048%%ind15462_eps0.03_delta6.0,taxi,sat,93.29
SOI^pi_mcmc,KJ_64x32_2048%%ind1580_eps0.06_delta6.0,taxi,sat,46.65
SOI^pi_mcmc,KJ_64x32_2048%%ind15826_eps0.06_delta6.0,taxi,sat,47.14
SOI^pi_mcmc,KJ_64x32_2048%%ind15959_eps0.03_delta6.0,taxi,sat,125.0
SOI^pi_mcmc,KJ_64x32_2048%%ind16098_eps0.03_delta2.0,taxi,sat,35.45
SOI^pi_mcmc,KJ_64x32_2048%%ind16465_eps0.03_delta2.0,taxi,sat,50.41
SOI^pi_mcmc,KJ_64x32_2048%%ind16516_eps0.01_delta2.0,taxi,sat,34.62
SOI^pi_mcmc,KJ_64x32_2048%%ind1686_eps0.01_delta6.0,taxi,to,3600.03
SOI^pi_mcmc,KJ_64x32_2048%%ind16930_eps0.06_delta6.0,taxi,sat,116.19
SOI^pi_mcmc,KJ_64x32_2048%%ind17054_eps0.01_delta2.0,taxi,sat,34.22
SOI^pi_mcmc,KJ_64x32_2048%%ind17200_eps0.06_delta2.0,taxi,sat,37.51
SOI^pi_mcmc,KJ_64x32_2048%%ind17386_eps0.03_delta2.0,taxi,sat,36.37
SOI^pi_mcmc,KJ_64x32_2048%%ind17525_eps0.06_delta6.0,taxi,sat,72.37
SOI^pi_mcmc,KJ_64x32_2048%%ind17533_eps0.06_delta2.0,taxi,sat,39.27
SOI^pi_mcmc,KJ_64x32_2048%%ind17953_eps0.03_delta6.0,taxi,sat,126.77
SOI^pi_mcmc,KJ_64x32_2048%%ind18759_eps0.06_delta6.0,taxi,sat,52.44
SOI^pi_mcmc,KJ_64x32_2048%%ind19047_eps0.01_delta2.0,taxi,sat,37.46
SOI^pi_mcmc,KJ_64x32_2048%%ind19238_eps0.01_delta6.0,taxi,to,3600.12
SOI^pi_mcmc,KJ_64x32_2048%%ind19245_eps0.06_delta2.0,taxi,sat,33.86
SOI^pi_mcmc,KJ_64x32_2048%%ind19273_eps0.06_delta2.0,taxi,sat,35.0
SOI^pi_mcmc,KJ_64x32_2048%%ind19667_eps0.01_delta2.0,taxi,sat,31.78
SOI^pi_mcmc,KJ_64x32_2048%%ind199_eps0.01_delta6.0,taxi,to,3600.1
SOI^pi_mcmc,KJ_64x32_2048%%ind2144_eps0.03_delta6.0,taxi,sat,68.35
SOI^pi_mcmc,KJ_64x32_2048%%ind2271_eps0.03_delta6.0,taxi,sat,64.52
SOI^pi_mcmc,KJ_64x32_2048%%ind2643_eps0.01_delta6.0,taxi,to,3600.02
SOI^pi_mcmc,KJ_64x32_2048%%ind3032_eps0.03_delta2.0,taxi,sat,45.01
SOI^pi_mcmc,KJ_64x32_2048%%ind3099_eps0.06_delta6.0,taxi,sat,52.1
SOI^pi_mcmc,KJ_64x32_2048%%ind3113_eps0.03_delta6.0,taxi,sat,214.82
SOI^pi_mcmc,KJ_64x32_2048%%ind3137_eps0.01_delta2.0,taxi,sat,123.26
SOI^pi_mcmc,KJ_64x32_2048%%ind3318_eps0.03_delta6.0,taxi,sat,175.27
SOI^pi_mcmc,KJ_64x32_2048%%ind3437_eps0.03_delta2.0,taxi,sat,82.92
SOI^pi_mcmc,KJ_64x32_2048%%ind3461_eps0.06_delta6.0,taxi,sat,111.02
SOI^pi_mcmc,KJ_64x32_2048%%ind350_eps0.01_delta6.0,taxi,to,3600.04
SOI^pi_mcmc,KJ_64x32_2048%%ind3792_eps0.06_delta6.0,taxi,sat,244.38
SOI^pi_mcmc,KJ_64x32_2048%%ind3845_eps0.03_delta2.0,taxi,sat,34.66
SOI^pi_mcmc,KJ_64x32_2048%%ind3980_eps0.01_delta6.0,taxi,to,3600.07
SOI^pi_mcmc,KJ_64x32_2048%%ind4168_eps0.01_delta2.0,taxi,sat,47.08
SOI^pi_mcmc,KJ_64x32_2048%%ind4403_eps0.06_delta6.0,taxi,sat,93.53
SOI^pi_mcmc,KJ_64x32_2048%%ind4461_eps0.01_delta6.0,taxi,to,3600.07
SOI^pi_mcmc,KJ_64x32_2048%%ind4610_eps0.06_delta2.0,taxi,sat,38.69
SOI^pi_mcmc,KJ_64x32_2048%%ind4690_eps0.06_delta2.0,taxi,sat,35.46
SOI^pi_mcmc,KJ_64x32_2048%%ind4724_eps0.03_delta2.0,taxi,sat,68.97
SOI^pi_mcmc,KJ_64x32_2048%%ind4965_eps0.03_delta2.0,taxi,sat,34.39
SOI^pi_mcmc,KJ_64x32_2048%%ind498_eps0.03_delta6.0,taxi,sat,49.4
SOI^pi_mcmc,KJ_64x32_2048%%ind5126_eps0.06_delta6.0,taxi,sat,171.16
SOI^pi_mcmc,KJ_64x32_2048%%ind5616_eps0.03_delta6.0,taxi,sat,91.98
SOI^pi_mcmc,KJ_64x32_2048%%ind5710_eps0.06_delta2.0,taxi,sat,32.21
SOI^pi_mcmc,KJ_64x32_2048%%ind5769_eps0.03_delta2.0,taxi,sat,31.44
SOI^pi_mcmc,KJ_64x32_2048%%ind5965_eps0.06_delta2.0,taxi,sat,45.92
SOI^pi_mcmc,KJ_64x32_2048%%ind6210_eps0.01_delta6.0,taxi,to,3600.1
SOI^pi_mcmc,KJ_64x32_2048%%ind6267_eps0.03_delta2.0,taxi,sat,30.12
SOI^pi_mcmc,KJ_64x32_2048%%ind6340_eps0.01_delta6.0,taxi,to,3600.02
SOI^pi_mcmc,KJ_64x32_2048%%ind6372_eps0.01_delta2.0,taxi,to,3600.09
SOI^pi_mcmc,KJ_64x32_2048%%ind6706_eps0.01_delta6.0,taxi,to,3600.05
SOI^pi_mcmc,KJ_64x32_2048%%ind6931_eps0.06_delta6.0,taxi,sat,50.5
SOI^pi_mcmc,KJ_64x32_2048%%ind6954_eps0.03_delta2.0,taxi,sat,30.8
SOI^pi_mcmc,KJ_64x32_2048%%ind7290_eps0.06_delta2.0,taxi,sat,31.88
SOI^pi_mcmc,KJ_64x32_2048%%ind7386_eps0.01_delta2.0,taxi,sat,30.75
SOI^pi_mcmc,KJ_64x32_2048%%ind7553_eps0.06_delta2.0,taxi,sat,96.45
SOI^pi_mcmc,KJ_64x32_2048%%ind765_eps0.03_delta2.0,taxi,sat,31.23
SOI^pi_mcmc,KJ_64x32_2048%%ind793_eps0.03_delta6.0,taxi,sat,57.91
SOI^pi_mcmc,KJ_64x32_2048%%ind8201_eps0.03_delta6.0,taxi,sat,102.9
SOI^pi_mcmc,KJ_64x32_2048%%ind8453_eps0.03_delta6.0,taxi,sat,72.07
SOI^pi_mcmc,KJ_64x32_2048%%ind8834_eps0.01_delta2.0,taxi,to,3600.03
SOI^pi_mcmc,KJ_64x32_2048%%ind9014_eps0.03_delta6.0,taxi,sat,48.69
SOI^pi_mcmc,KJ_64x32_2048%%ind9578_eps0.06_delta6.0,taxi,sat,97.08
SOI^pi_mcmc,KJ_64x32_2048%%ind9798_eps0.06_delta2.0,taxi,sat,31.84
SOI^pi_mcmc,KJ_64x32_2048%%ind9865_eps0.01_delta6.0,taxi,to,3600.05
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind0_eps0.680958984375_target1.0,gtsr,unsat,747.26
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind102_eps0.267310546875_target4.0,gtsr,sat,21.26
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind103_eps0.466330078125_target1.0,gtsr,unsat,3266.75
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind104_eps0.517060546875_target1.0,gtsr,sat,20.48
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind105_eps0.197068359375_target1.0,gtsr,sat,21.22
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind106_eps0.411697265625_target0.0,gtsr,sat,19.0
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind107_eps0.158044921875_target3.0,gtsr,unsat,74.4
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind108_eps0.774615234375_target1.0,gtsr,unsat,141.29
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind109_eps0.515109375_target1.0,gtsr,sat,21.75
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind10_eps0.11316796875_target1.0,gtsr,sat,22.57
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind110_eps0.80778515625_target1.0,gtsr,sat,19.97
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind112_eps0.641935546875_target1.0,gtsr,sat,20.95
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind113_eps0.11316796875_target1.0,gtsr,sat,22.41
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind114_eps0.064388671875_target1.0,gtsr,sat,38.96
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind115_eps0.481939453125_target1.0,gtsr,sat,21.98
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind116_eps0.161947265625_target5.0,gtsr,sat,20.79
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind117_eps0.392185546875_target1.0,gtsr,sat,22.38
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind11_eps0.21853125_target1.0,gtsr,sat,20.3
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind121_eps0.466330078125_target1.0,gtsr,sat,21.11
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind123_eps0.36291796875_target3.0,gtsr,sat,21.17
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind125_eps0.474134765625_target1.0,gtsr,sat,20.41
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind126_eps0.817541015625_target1.0,gtsr,sat,21.75
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind127_eps0.171703125_target3.0,gtsr,sat,20.57
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind129_eps0.5853515625_target1.0,gtsr,sat,21.95
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind12_eps0.483890625_target1.0,gtsr,sat,21.53
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind130_eps0.310236328125_target3.0,gtsr,sat,21.09
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind132_eps0.220482421875_target1.0,gtsr,sat,21.04
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind133_eps0.26926171875_target1.0,gtsr,sat,21.36
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind134_eps0.1951171875_target3.0,gtsr,sat,21.46
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind14_eps0.173654296875_target1.0,gtsr,sat,21.96
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind15_eps0.7414453125_target1.0,gtsr,sat,18.43
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind17_eps0.15219140625_target0.0,gtsr,sat,20.52
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind18_eps0.265359375_target1.0,gtsr,sat,21.2
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind19_eps0.376576171875_target1.0,gtsr,sat,18.71
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind1_eps0.37852734375_target1.0,gtsr,sat,20.58
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind21_eps0.376576171875_target1.0,gtsr,unsat,88.42
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind24_eps0.817541015625_target1.0,gtsr,unsat,445.68
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind26_eps0.04292578125_target4.0,gtsr,sat,20.15
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind27_eps0.796078125_target1.0,gtsr,sat,21.74
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind28_eps0.068291015625_target1.0,gtsr,sat,21.56
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind29_eps0.876076171875_target1.0,gtsr,unsat,1795.56
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind30_eps0.37852734375_target1.0,gtsr,sat,21.02
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind31_eps0.638033203125_target1.0,gtsr,unsat,275.4
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind32_eps0.54242578125_target1.0,gtsr,sat,19.97
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind33_eps0.76876171875_target1.0,gtsr,sat,20.8
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind34_eps0.2575546875_target1.0,gtsr,sat,20.72
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind35_eps0.556083984375_target1.0,gtsr,sat,21.9
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind36_eps0.16780078125_target3.0,gtsr,sat,21.59
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind38_eps0.716080078125_target1.0,gtsr,unsat,429.82
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind39_eps0.056583984375_target5.0,gtsr,sat,22.67
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind3_eps0.6009609375_target1.0,gtsr,sat,20.97
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind45_eps0.290724609375_target1.0,gtsr,sat,21.53
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind47_eps0.59705859375_target1.0,gtsr,sat,21.15
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind48_eps0.265359375_target1.0,gtsr,sat,20.15
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind4_eps0.509255859375_target1.0,gtsr,sat,22.34
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind51_eps0.236091796875_target3.0,gtsr,sat,21.21
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind53_eps0.60486328125_target1.0,gtsr,unsat,117.77
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind54_eps0.115119140625_target3.0,gtsr,sat,22.84
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind57_eps0.390234375_target1.0,gtsr,sat,21.86
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind58_eps0.641935546875_target1.0,gtsr,unsat,337.41
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind60_eps0.24975_target1.0,gtsr,unsat,104.88
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind61_eps0.4292578125_target0.0,gtsr,sat,21.04
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind62_eps0.6790078125_target1.0,gtsr,unsat,582.88
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind64_eps0.1795078125_target1.0,gtsr,sat,21.61
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind66_eps0.680958984375_target1.0,gtsr,sat,20.26
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind67_eps0.40584375_target1.0,gtsr,sat,20.6
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind68_eps0.208775390625_target3.0,gtsr,sat,18.77
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind69_eps0.626326171875_target1.0,gtsr,unsat,2561.8
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind6_eps0.723884765625_target1.0,gtsr,sat,19.08
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind71_eps0.040974609375_target1.0,gtsr,sat,21.57
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind72_eps0.489744140625_target1.0,gtsr,sat,22.91
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind75_eps0.641935546875_target1.0,gtsr,unsat,679.89
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind76_eps0.813638671875_target1.0,gtsr,sat,21.62
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind77_eps0.220482421875_target1.0,gtsr,sat,20.37
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind78_eps0.65949609375_target1.0,gtsr,sat,20.4
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind79_eps0.1326796875_target1.0,gtsr,sat,22.21
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind7_eps0.575595703125_target1.0,gtsr,sat,21.18
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind80_eps0.774615234375_target1.0,gtsr,sat,21.16
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind81_eps0.200970703125_target1.0,gtsr,sat,20.07
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind84_eps0.04292578125_target5.0,gtsr,sat,22.32
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind85_eps0.556083984375_target1.0,gtsr,sat,21.65
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind87_eps0.407794921875_target1.0,gtsr,sat,20.59
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind90_eps0.189263671875_target3.0,gtsr,sat,21.52
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind91_eps0.458525390625_target1.0,gtsr,sat,21.86
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind92_eps0.0390234375_target1.0,gtsr,sat,20.84
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind93_eps0.314138671875_target3.0,gtsr,sat,20.72
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind95_eps0.5541328125_target1.0,gtsr,sat,21.3
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind97_eps0.271212890625_target1.0,gtsr,sat,20.42
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind98_eps0.704373046875_target1.0,gtsr,unsat,228.66
SOI^pi_mcmc,model2a%%traffic_sign_model-2a_ind9_eps0.481939453125_target1.0,gtsr,sat,21.91
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind0_eps0.774615234375_target1.0,gtsr,unsat,608.94
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind100_eps0.489744140625_target6.0,gtsr,sat,31.92
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind101_eps0.9911953125_target0.0,gtsr,sat,54.94
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind102_eps0.26926171875_target4.0,gtsr,sat,29.45
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind103_eps0.4370625_target0.0,gtsr,sat,28.73
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind10_eps0.079998046875_target3.0,gtsr,sat,31.62
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind11_eps0.359015625_target1.0,gtsr,sat,29.38
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind12_eps0.38633203125_target0.0,gtsr,sat,23.82
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind13_eps0.454623046875_target0.0,gtsr,sat,28.97
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind14_eps0.353162109375_target1.0,gtsr,unsat,383.37
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind15_eps0.75315234375_target1.0,gtsr,sat,43.69
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind16_eps0.993146484375_target0.0,gtsr,sat,65.47
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind18_eps0.37072265625_target1.0,gtsr,sat,30.64
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind19_eps0.645837890625_target1.0,gtsr,sat,38.42
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind1_eps0.442916015625_target0.0,gtsr,unsat,620.17
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind21_eps0.5229140625_target1.0,gtsr,sat,31.42
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind22_eps0.5541328125_target1.0,gtsr,sat,40.31
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind23_eps0.247798828125_target4.0,gtsr,sat,30.22
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind24_eps0.809736328125_target1.0,gtsr,unsat,147.06
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind25_eps0.99509765625_target0.0,gtsr,sat,48.02
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind26_eps0.3356015625_target4.0,gtsr,sat,27.03
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind27_eps0.876076171875_target1.0,gtsr,unsat,220.03
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind28_eps0.263408203125_target1.0,gtsr,sat,85.92
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind29_eps0.868271484375_target1.0,gtsr,sat,37.38
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind30_eps0.107314453125_target0.0,gtsr,sat,54.71
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind31_eps0.801931640625_target1.0,gtsr,unsat,444.57
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind32_eps0.661447265625_target0.0,gtsr,sat,31.62
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind33_eps0.848759765625_target1.0,gtsr,sat,41.64
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind34_eps0.52681640625_target1.0,gtsr,unsat,894.04
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind36_eps0.41755078125_target0.0,gtsr,sat,43.97
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind37_eps0.380478515625_target0.0,gtsr,sat,26.71
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind38_eps0.770712890625_target1.0,gtsr,sat,30.46
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind39_eps0.1326796875_target4.0,gtsr,sat,41.85
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind3_eps0.314138671875_target0.0,gtsr,sat,26.67
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind40_eps0.99509765625_target0.0,gtsr,unsat,58.47
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind41_eps0.751201171875_target1.0,gtsr,unsat,140.25
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind42_eps0.997048828125_target0.0,gtsr,sat,51.86
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind44_eps0.09755859375_target4.0,gtsr,sat,24.36
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind45_eps0.146337890625_target3.0,gtsr,sat,28.87
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind47_eps0.458525390625_target0.0,gtsr,sat,27.3
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind4_eps0.55803515625_target1.0,gtsr,sat,85.05
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind50_eps0.271212890625_target0.0,gtsr,sat,27.04
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind51_eps0.40194140625_target1.0,gtsr,sat,25.62
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind52_eps0.856564453125_target1.0,gtsr,sat,44.57
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind53_eps0.833150390625_target1.0,gtsr,sat,57.04
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind54_eps0.28487109375_target1.0,gtsr,sat,30.22
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind55_eps0.99509765625_target0.0,gtsr,unsat,69.85
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind56_eps0.51901171875_target3.0,gtsr,sat,68.65
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind57_eps0.384380859375_target1.0,gtsr,unsat,87.74
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind58_eps0.595107421875_target1.0,gtsr,sat,31.51
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind59_eps0.997048828125_target0.0,gtsr,sat,47.85
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind5_eps0.353162109375_target5.0,gtsr,sat,27.65
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind61_eps0.037072265625_target1.0,gtsr,sat,25.38
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind62_eps0.517060546875_target1.0,gtsr,sat,45.48
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind63_eps0.993146484375_target0.0,gtsr,unsat,67.85
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind65_eps0.290724609375_target2.0,gtsr,sat,29.45
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind66_eps0.712177734375_target1.0,gtsr,unsat,86.94
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind67_eps0.55803515625_target1.0,gtsr,sat,32.61
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind68_eps0.411697265625_target3.0,gtsr,sat,29.45
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind69_eps0.34340625_target1.0,gtsr,unsat,139.82
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind6_eps0.606814453125_target1.0,gtsr,sat,38.15
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind72_eps0.583400390625_target1.0,gtsr,sat,32.2
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind73_eps0.4916953125_target1.0,gtsr,sat,37.03
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind74_eps0.993146484375_target0.0,gtsr,sat,46.97
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind75_eps0.868271484375_target1.0,gtsr,sat,46.07
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind76_eps0.84680859375_target1.0,gtsr,unsat,1102.94
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind77_eps0.528767578125_target1.0,gtsr,unsat,121.76
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind78_eps0.60486328125_target1.0,gtsr,sat,48.6
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind79_eps0.3043828125_target1.0,gtsr,sat,50.46
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind7_eps0.548279296875_target0.0,gtsr,unsat,220.07
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind80_eps0.829248046875_target1.0,gtsr,sat,53.42
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind81_eps0.314138671875_target1.0,gtsr,sat,34.98
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind82_eps0.989244140625_target0.0,gtsr,unsat,70.03
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind85_eps0.6477890625_target1.0,gtsr,unsat,312.35
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind86_eps0.69851953125_target3.0,gtsr,unsat,227.17
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind87_eps0.794126953125_target1.0,gtsr,unsat,193.1
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind88_eps0.4760859375_target0.0,gtsr,unsat,69.89
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind89_eps0.302431640625_target1.0,gtsr,sat,29.12
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind8_eps0.997048828125_target0.0,gtsr,sat,48.13
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind90_eps0.48779296875_target3.0,gtsr,unsat,228.55
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind91_eps0.5619375_target1.0,gtsr,sat,45.85
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind92_eps0.18341015625_target1.0,gtsr,sat,43.89
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind93_eps0.3668203125_target3.0,gtsr,unsat,129.6
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind94_eps0.997048828125_target0.0,gtsr,sat,50.86
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind95_eps0.624375_target1.0,gtsr,sat,33.96
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind96_eps0.10536328125_target4.0,gtsr,sat,57.43
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind97_eps0.24584765625_target1.0,gtsr,sat,26.46
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind98_eps0.764859375_target1.0,gtsr,sat,38.39
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind99_eps0.997048828125_target0.0,gtsr,unsat,64.19
SOI^pi_mcmc,model-conv%%traffic_sign_model-conv_ind9_eps0.474134765625_target0.0,gtsr,sat,29.69
ERAN_1,ACASXU_experimental_v2a_1_1%%property1,acas,unsat,21.7
ERAN_1,ACASXU_experimental_v2a_1_1%%property2,acas,unsat,43.09
ERAN_1,ACASXU_experimental_v2a_1_1%%property3,acas,unsat,572.6
ERAN_1,ACASXU_experimental_v2a_1_1%%property4,acas,unsat,87.09
ERAN_1,ACASXU_experimental_v2a_1_2%%property1,acas,unsat,21.32
ERAN_1,ACASXU_experimental_v2a_1_2%%property2,acas,sat,55.99
ERAN_1,ACASXU_experimental_v2a_1_2%%property3,acas,unsat,38.79
ERAN_1,ACASXU_experimental_v2a_1_2%%property4,acas,unsat,49.04
ERAN_1,ACASXU_experimental_v2a_1_3%%property1,acas,unsat,22.89
ERAN_1,ACASXU_experimental_v2a_1_3%%property2,acas,sat,74.58
ERAN_1,ACASXU_experimental_v2a_1_3%%property3,acas,unsat,52.59
ERAN_1,ACASXU_experimental_v2a_1_3%%property4,acas,unsat,42.87
ERAN_1,ACASXU_experimental_v2a_1_4%%property1,acas,unsat,21.4
ERAN_1,ACASXU_experimental_v2a_1_4%%property2,acas,sat,35.69
ERAN_1,ACASXU_experimental_v2a_1_4%%property3,acas,unsat,30.39
ERAN_1,ACASXU_experimental_v2a_1_4%%property4,acas,unsat,28.57
ERAN_1,ACASXU_experimental_v2a_1_5%%property1,acas,unsat,27.53
ERAN_1,ACASXU_experimental_v2a_1_5%%property2,acas,sat,145.61
ERAN_1,ACASXU_experimental_v2a_1_5%%property3,acas,unsat,32.46
ERAN_1,ACASXU_experimental_v2a_1_5%%property4,acas,unsat,34.64
ERAN_1,ACASXU_experimental_v2a_1_6%%property1,acas,unsat,27.54
ERAN_1,ACASXU_experimental_v2a_1_6%%property2,acas,sat,122.64
ERAN_1,ACASXU_experimental_v2a_1_6%%property3,acas,unsat,29.9
ERAN_1,ACASXU_experimental_v2a_1_6%%property4,acas,unsat,36.33
ERAN_1,ACASXU_experimental_v2a_1_7%%property1,acas,unsat,27.02
ERAN_1,ACASXU_experimental_v2a_1_7%%property2,acas,unsat,43.31
ERAN_1,ACASXU_experimental_v2a_1_7%%property3,acas,sat,37.9
ERAN_1,ACASXU_experimental_v2a_1_7%%property4,acas,sat,34.0
ERAN_1,ACASXU_experimental_v2a_1_8%%property1,acas,unsat,25.68
ERAN_1,ACASXU_experimental_v2a_1_8%%property2,acas,unsat,54.61
ERAN_1,ACASXU_experimental_v2a_1_8%%property3,acas,sat,34.37
ERAN_1,ACASXU_experimental_v2a_1_8%%property4,acas,sat,33.5
ERAN_1,ACASXU_experimental_v2a_1_9%%property1,acas,unsat,27.7
ERAN_1,ACASXU_experimental_v2a_1_9%%property2,acas,unsat,47.43
ERAN_1,ACASXU_experimental_v2a_1_9%%property3,acas,sat,36.58
ERAN_1,ACASXU_experimental_v2a_1_9%%property4,acas,sat,33.54
ERAN_1,ACASXU_experimental_v2a_2_1%%property1,acas,unsat,27.41
ERAN_1,ACASXU_experimental_v2a_2_1%%property2,acas,sat,35.76
ERAN_1,ACASXU_experimental_v2a_2_1%%property3,acas,unsat,36.12
ERAN_1,ACASXU_experimental_v2a_2_1%%property4,acas,unsat,31.79
ERAN_1,ACASXU_experimental_v2a_2_2%%property1,acas,unsat,30.06
ERAN_1,ACASXU_experimental_v2a_2_2%%property2,acas,sat,52.24
ERAN_1,ACASXU_experimental_v2a_2_2%%property3,acas,unsat,51.1
ERAN_1,ACASXU_experimental_v2a_2_2%%property4,acas,unsat,35.65
ERAN_1,ACASXU_experimental_v2a_2_3%%property1,acas,unsat,25.91
ERAN_1,ACASXU_experimental_v2a_2_3%%property2,acas,sat,42.71
ERAN_1,ACASXU_experimental_v2a_2_3%%property3,acas,unsat,30.82
ERAN_1,ACASXU_experimental_v2a_2_3%%property4,acas,unsat,40.95
ERAN_1,ACASXU_experimental_v2a_2_4%%property1,acas,unsat,29.03
ERAN_1,ACASXU_experimental_v2a_2_4%%property2,acas,sat,53.9
ERAN_1,ACASXU_experimental_v2a_2_4%%property3,acas,unsat,33.89
ERAN_1,ACASXU_experimental_v2a_2_4%%property4,acas,unsat,31.96
ERAN_1,ACASXU_experimental_v2a_2_5%%property1,acas,unsat,41.61
ERAN_1,ACASXU_experimental_v2a_2_5%%property2,acas,sat,95.18
ERAN_1,ACASXU_experimental_v2a_2_5%%property3,acas,unsat,25.61
ERAN_1,ACASXU_experimental_v2a_2_5%%property4,acas,unsat,30.72
ERAN_1,ACASXU_experimental_v2a_2_6%%property1,acas,unsat,39.03
ERAN_1,ACASXU_experimental_v2a_2_6%%property2,acas,sat,686.85
ERAN_1,ACASXU_experimental_v2a_2_6%%property3,acas,unsat,35.73
ERAN_1,ACASXU_experimental_v2a_2_6%%property4,acas,unsat,31.57
ERAN_1,ACASXU_experimental_v2a_2_7%%property1,acas,unsat,55.78
ERAN_1,ACASXU_experimental_v2a_2_7%%property2,acas,sat,347.14
ERAN_1,ACASXU_experimental_v2a_2_7%%property3,acas,unsat,32.98
ERAN_1,ACASXU_experimental_v2a_2_7%%property4,acas,unsat,38.21
ERAN_1,ACASXU_experimental_v2a_2_8%%property1,acas,unsat,75.42
ERAN_1,ACASXU_experimental_v2a_2_8%%property2,acas,sat,95.72
ERAN_1,ACASXU_experimental_v2a_2_8%%property3,acas,unsat,35.73
ERAN_1,ACASXU_experimental_v2a_2_8%%property4,acas,unsat,37.52
ERAN_1,ACASXU_experimental_v2a_2_9%%property1,acas,unsat,71.96
ERAN_1,ACASXU_experimental_v2a_2_9%%property2,acas,sat,112.07
ERAN_1,ACASXU_experimental_v2a_2_9%%property3,acas,unsat,34.93
ERAN_1,ACASXU_experimental_v2a_2_9%%property4,acas,unsat,38.44
ERAN_1,ACASXU_experimental_v2a_3_1%%property1,acas,unsat,28.86
ERAN_1,ACASXU_experimental_v2a_3_1%%property2,acas,sat,58.31
ERAN_1,ACASXU_experimental_v2a_3_1%%property3,acas,unsat,30.46
ERAN_1,ACASXU_experimental_v2a_3_1%%property4,acas,unsat,41.26
ERAN_1,ACASXU_experimental_v2a_3_2%%property1,acas,unsat,28.06
ERAN_1,ACASXU_experimental_v2a_3_2%%property2,acas,sat,54.2
ERAN_1,ACASXU_experimental_v2a_3_2%%property3,acas,unsat,30.24
ERAN_1,ACASXU_experimental_v2a_3_2%%property4,acas,unsat,34.53
ERAN_1,ACASXU_experimental_v2a_3_3%%property1,acas,unsat,28.78
ERAN_1,ACASXU_experimental_v2a_3_3%%property2,acas,unsat,940.27
ERAN_1,ACASXU_experimental_v2a_3_3%%property3,acas,unsat,35.7
ERAN_1,ACASXU_experimental_v2a_3_3%%property4,acas,unsat,33.99
ERAN_1,ACASXU_experimental_v2a_3_4%%property1,acas,unsat,26.58
ERAN_1,ACASXU_experimental_v2a_3_4%%property2,acas,sat,252.4
ERAN_1,ACASXU_experimental_v2a_3_4%%property3,acas,unsat,30.65
ERAN_1,ACASXU_experimental_v2a_3_4%%property4,acas,unsat,30.81
ERAN_1,ACASXU_experimental_v2a_3_5%%property1,acas,unsat,32.8
ERAN_1,ACASXU_experimental_v2a_3_5%%property2,acas,sat,74.94
ERAN_1,ACASXU_experimental_v2a_3_5%%property3,acas,unsat,31.48
ERAN_1,ACASXU_experimental_v2a_3_5%%property4,acas,unsat,31.3
ERAN_1,ACASXU_experimental_v2a_3_6%%property1,acas,unsat,51.31
ERAN_1,ACASXU_experimental_v2a_3_6%%property2,acas,sat,88.22
ERAN_1,ACASXU_experimental_v2a_3_6%%property3,acas,unsat,29.96
ERAN_1,ACASXU_experimental_v2a_3_6%%property4,acas,unsat,35.63
ERAN_1,ACASXU_experimental_v2a_3_7%%property1,acas,unsat,55.97
ERAN_1,ACASXU_experimental_v2a_3_7%%property2,acas,sat,120.21
ERAN_1,ACASXU_experimental_v2a_3_7%%property3,acas,unsat,34.49
ERAN_1,ACASXU_experimental_v2a_3_7%%property4,acas,unsat,32.36
ERAN_1,ACASXU_experimental_v2a_3_8%%property1,acas,unsat,55.18
ERAN_1,ACASXU_experimental_v2a_3_8%%property2,acas,sat,68.5
ERAN_1,ACASXU_experimental_v2a_3_8%%property3,acas,unsat,28.94
ERAN_1,ACASXU_experimental_v2a_3_8%%property4,acas,unsat,32.13
ERAN_1,ACASXU_experimental_v2a_3_9%%property1,acas,unsat,60.1
ERAN_1,ACASXU_experimental_v2a_3_9%%property2,acas,sat,44.64
ERAN_1,ACASXU_experimental_v2a_3_9%%property3,acas,unsat,32.24
ERAN_1,ACASXU_experimental_v2a_3_9%%property4,acas,unsat,30.76
ERAN_1,ACASXU_experimental_v2a_4_1%%property1,acas,unsat,32.55
ERAN_1,ACASXU_experimental_v2a_4_1%%property2,acas,sat,72.49
ERAN_1,ACASXU_experimental_v2a_4_1%%property3,acas,unsat,31.11
ERAN_1,ACASXU_experimental_v2a_4_1%%property4,acas,unsat,51.16
ERAN_1,ACASXU_experimental_v2a_4_2%%property1,acas,unsat,23.47
ERAN_1,ACASXU_experimental_v2a_4_2%%property2,acas,unsat,1252.46
ERAN_1,ACASXU_experimental_v2a_4_2%%property3,acas,unsat,33.88
ERAN_1,ACASXU_experimental_v2a_4_2%%property4,acas,unsat,24.65
ERAN_1,ACASXU_experimental_v2a_4_3%%property1,acas,unsat,21.76
ERAN_1,ACASXU_experimental_v2a_4_3%%property2,acas,sat,27.58
ERAN_1,ACASXU_experimental_v2a_4_3%%property3,acas,unsat,24.12
ERAN_1,ACASXU_experimental_v2a_4_3%%property4,acas,unsat,27.43
ERAN_1,ACASXU_experimental_v2a_4_4%%property1,acas,unsat,14.43
ERAN_1,ACASXU_experimental_v2a_4_4%%property2,acas,sat,33.63
ERAN_1,ACASXU_experimental_v2a_4_4%%property3,acas,unsat,10.64
ERAN_1,ACASXU_experimental_v2a_4_4%%property4,acas,unsat,18.87
ERAN_1,ACASXU_experimental_v2a_4_5%%property1,acas,unsat,26.35
ERAN_1,ACASXU_experimental_v2a_4_5%%property2,acas,sat,164.36
ERAN_1,ACASXU_experimental_v2a_4_5%%property3,acas,unsat,17.69
ERAN_1,ACASXU_experimental_v2a_4_5%%property4,acas,unsat,15.78
ERAN_1,ACASXU_experimental_v2a_4_6%%property1,acas,unsat,51.21
ERAN_1,ACASXU_experimental_v2a_4_6%%property2,acas,sat,170.39
ERAN_1,ACASXU_experimental_v2a_4_6%%property3,acas,unsat,12.93
ERAN_1,ACASXU_experimental_v2a_4_6%%property4,acas,unsat,16.46
ERAN_1,ACASXU_experimental_v2a_4_7%%property1,acas,to,3600.06
ERAN_1,ACASXU_experimental_v2a_4_7%%property2,acas,sat,60.54
ERAN_1,ACASXU_experimental_v2a_4_7%%property3,acas,unsat,17.21
ERAN_1,ACASXU_experimental_v2a_4_7%%property4,acas,unsat,19.87
ERAN_1,ACASXU_experimental_v2a_4_8%%property1,acas,unsat,39.07
ERAN_1,ACASXU_experimental_v2a_4_8%%property2,acas,sat,40.98
ERAN_1,ACASXU_experimental_v2a_4_8%%property3,acas,unsat,21.45
ERAN_1,ACASXU_experimental_v2a_4_8%%property4,acas,unsat,20.69
ERAN_1,ACASXU_experimental_v2a_4_9%%property1,acas,unsat,270.9
ERAN_1,ACASXU_experimental_v2a_4_9%%property2,acas,sat,1190.33
ERAN_1,ACASXU_experimental_v2a_4_9%%property3,acas,unsat,18.93
ERAN_1,ACASXU_experimental_v2a_4_9%%property4,acas,unsat,21.33
ERAN_1,ACASXU_experimental_v2a_5_1%%property1,acas,unsat,14.53
ERAN_1,ACASXU_experimental_v2a_5_1%%property2,acas,sat,22.69
ERAN_1,ACASXU_experimental_v2a_5_1%%property3,acas,unsat,26.29
ERAN_1,ACASXU_experimental_v2a_5_1%%property4,acas,unsat,25.11
ERAN_1,ACASXU_experimental_v2a_5_2%%property1,acas,unsat,15.58
ERAN_1,ACASXU_experimental_v2a_5_2%%property2,acas,sat,28.93
ERAN_1,ACASXU_experimental_v2a_5_2%%property3,acas,unsat,49.59
ERAN_1,ACASXU_experimental_v2a_5_2%%property4,acas,unsat,37.56
ERAN_1,ACASXU_experimental_v2a_5_3%%property1,acas,unsat,9.21
ERAN_1,ACASXU_experimental_v2a_5_3%%property2,acas,sat,154.24
ERAN_1,ACASXU_experimental_v2a_5_3%%property3,acas,unsat,17.97
ERAN_1,ACASXU_experimental_v2a_5_3%%property4,acas,unsat,18.78
ERAN_1,ACASXU_experimental_v2a_5_4%%property1,acas,unsat,13.45
ERAN_1,ACASXU_experimental_v2a_5_4%%property2,acas,sat,27.94
ERAN_1,ACASXU_experimental_v2a_5_4%%property3,acas,unsat,18.87
ERAN_1,ACASXU_experimental_v2a_5_4%%property4,acas,unsat,15.24
ERAN_1,ACASXU_experimental_v2a_5_5%%property1,acas,unsat,18.07
ERAN_1,ACASXU_experimental_v2a_5_5%%property2,acas,sat,32.58
ERAN_1,ACASXU_experimental_v2a_5_5%%property3,acas,unsat,17.5
ERAN_1,ACASXU_experimental_v2a_5_5%%property4,acas,unsat,15.59
ERAN_1,ACASXU_experimental_v2a_5_6%%property1,acas,unsat,33.99
ERAN_1,ACASXU_experimental_v2a_5_6%%property2,acas,sat,107.18
ERAN_1,ACASXU_experimental_v2a_5_6%%property3,acas,unsat,21.83
ERAN_1,ACASXU_experimental_v2a_5_6%%property4,acas,unsat,22.41
ERAN_1,ACASXU_experimental_v2a_5_7%%property1,acas,unsat,29.69
ERAN_1,ACASXU_experimental_v2a_5_7%%property2,acas,sat,51.83
ERAN_1,ACASXU_experimental_v2a_5_7%%property3,acas,unsat,21.42
ERAN_1,ACASXU_experimental_v2a_5_7%%property4,acas,unsat,20.11
ERAN_1,ACASXU_experimental_v2a_5_8%%property1,acas,unsat,73.97
ERAN_1,ACASXU_experimental_v2a_5_8%%property2,acas,sat,102.25
ERAN_1,ACASXU_experimental_v2a_5_8%%property3,acas,unsat,17.8
ERAN_1,ACASXU_experimental_v2a_5_8%%property4,acas,unsat,18.81
ERAN_1,ACASXU_experimental_v2a_5_9%%property1,acas,unsat,40.48
ERAN_1,ACASXU_experimental_v2a_5_9%%property2,acas,sat,292.55
ERAN_1,ACASXU_experimental_v2a_5_9%%property3,acas,unsat,20.23
ERAN_1,ACASXU_experimental_v2a_5_9%%property4,acas,unsat,23.54
ERAN_1,mnist2x256%%ind1087_tar4_eps0.01,mnist,unsat,6.36
ERAN_1,mnist2x256%%ind13_tar7_eps0.06,mnist,unsat,2342.89
ERAN_1,mnist2x256%%ind1819_tar3_eps0.01,mnist,unsat,6.57
ERAN_1,mnist2x256%%ind1857_tar8_eps0.09,mnist,sat,7.25
ERAN_1,mnist2x256%%ind1973_tar0_eps0.03,mnist,unsat,8.26
ERAN_1,mnist2x256%%ind2077_tar2_eps0.09,mnist,to,3600.07
ERAN_1,mnist2x256%%ind2115_tar2_eps0.12,mnist,to,3600.08
ERAN_1,mnist2x256%%ind2212_tar8_eps0.03,mnist,sat,8.42
ERAN_1,mnist2x256%%ind2255_tar5_eps0.15,mnist,sat,17.03
ERAN_1,mnist2x256%%ind228_tar8_eps0.12,mnist,sat,47.8
ERAN_1,mnist2x256%%ind22_tar9_eps0.06,mnist,unsat,13.95
ERAN_1,mnist2x256%%ind2308_tar7_eps0.01,mnist,unsat,6.63
ERAN_1,mnist2x256%%ind2310_tar8_eps0.03,mnist,sat,7.43
ERAN_1,mnist2x256%%ind2343_tar9_eps0.01,mnist,unsat,6.07
ERAN_1,mnist2x256%%ind2398_tar9_eps0.01,mnist,unsat,6.44
ERAN_1,mnist2x256%%ind2404_tar6_eps0.06,mnist,unsat,841.5
ERAN_1,mnist2x256%%ind2448_tar1_eps0.03,mnist,unsat,9.48
ERAN_1,mnist2x256%%ind2510_tar2_eps0.09,mnist,sat,10.39
ERAN_1,mnist2x256%%ind2645_tar6_eps0.15,mnist,sat,46.73
ERAN_1,mnist2x256%%ind2648_tar6_eps0.09,mnist,to,3600.1
ERAN_1,mnist2x256%%ind2670_tar6_eps0.01,mnist,unsat,6.58
ERAN_1,mnist2x256%%ind2706_tar2_eps0.12,mnist,to,3600.04
ERAN_1,mnist2x256%%ind2737_tar9_eps0.06,mnist,sat,236.47
ERAN_1,mnist2x256%%ind2747_tar1_eps0.09,mnist,unsat,15.9
ERAN_1,mnist2x256%%ind2761_tar5_eps0.06,mnist,unsat,20.58
ERAN_1,mnist2x256%%ind3070_tar0_eps0.12,mnist,to,3600.12
ERAN_1,mnist2x256%%ind3497_tar3_eps0.01,mnist,unsat,5.93
ERAN_1,mnist2x256%%ind3526_tar3_eps0.03,mnist,unsat,10.56
ERAN_1,mnist2x256%%ind3611_tar9_eps0.15,mnist,sat,784.39
ERAN_1,mnist2x256%%ind3623_tar6_eps0.03,mnist,unsat,6.72
ERAN_1,mnist2x256%%ind3724_tar5_eps0.01,mnist,unsat,5.58
ERAN_1,mnist2x256%%ind381_tar0_eps0.09,mnist,sat,182.66
ERAN_1,mnist2x256%%ind3863_tar3_eps0.12,mnist,sat,53.98
ERAN_1,mnist2x256%%ind38_tar1_eps0.12,mnist,sat,13.41
ERAN_1,mnist2x256%%ind4018_tar7_eps0.15,mnist,to,3600.11
ERAN_1,mnist2x256%%ind4136_tar0_eps0.12,mnist,to,3600.07
ERAN_1,mnist2x256%%ind4175_tar0_eps0.06,mnist,to,3600.04
ERAN_1,mnist2x256%%ind4477_tar4_eps0.15,mnist,to,3600.1
ERAN_1,mnist2x256%%ind4540_tar1_eps0.09,mnist,sat,25.79
ERAN_1,mnist2x256%%ind4631_tar2_eps0.12,mnist,sat,32.94
ERAN_1,mnist2x256%%ind4655_tar8_eps0.15,mnist,sat,29.98
ERAN_1,mnist2x256%%ind4670_tar0_eps0.06,mnist,to,3600.05
ERAN_1,mnist2x256%%ind4687_tar2_eps0.09,mnist,sat,13.24
ERAN_1,mnist2x256%%ind4804_tar1_eps0.15,mnist,unsat,1069.57
ERAN_1,mnist2x256%%ind4904_tar5_eps0.03,mnist,unsat,6.93
ERAN_1,mnist2x256%%ind5000_tar5_eps0.03,mnist,unsat,7.06
ERAN_1,mnist2x256%%ind506_tar6_eps0.12,mnist,sat,808.38
ERAN_1,mnist2x256%%ind5169_tar9_eps0.03,mnist,sat,8.76
ERAN_1,mnist2x256%%ind5188_tar5_eps0.03,mnist,unsat,6.45
ERAN_1,mnist2x256%%ind5269_tar2_eps0.12,mnist,sat,40.27
ERAN_1,mnist2x256%%ind5506_tar3_eps0.01,mnist,unsat,6.06
ERAN_1,mnist2x256%%ind5777_tar5_eps0.09,mnist,unsat,9.64
ERAN_1,mnist2x256%%ind5906_tar2_eps0.01,mnist,unsat,6.58
ERAN_1,mnist2x256%%ind5934_tar1_eps0.03,mnist,unsat,7.45
ERAN_1,mnist2x256%%ind5964_tar6_eps0.12,mnist,to,3600.1
ERAN_1,mnist2x256%%ind6084_tar4_eps0.01,mnist,unsat,6.17
ERAN_1,mnist2x256%%ind62_tar6_eps0.03,mnist,sat,9.64
ERAN_1,mnist2x256%%ind631_tar6_eps0.03,mnist,unsat,6.56
ERAN_1,mnist2x256%%ind6320_tar3_eps0.06,mnist,sat,17.46
ERAN_1,mnist2x256%%ind6340_tar6_eps0.12,mnist,sat,22.74
ERAN_1,mnist2x256%%ind6451_tar3_eps0.01,mnist,unsat,5.89
ERAN_1,mnist2x256%%ind6655_tar0_eps0.12,mnist,sat,14.23
ERAN_1,mnist2x256%%ind6765_tar4_eps0.09,mnist,sat,10.94
ERAN_1,mnist2x256%%ind6852_tar0_eps0.12,mnist,sat,86.19
ERAN_1,mnist2x256%%ind6915_tar7_eps0.09,mnist,sat,774.04
ERAN_1,mnist2x256%%ind7015_tar5_eps0.15,mnist,sat,251.75
ERAN_1,mnist2x256%%ind7085_tar6_eps0.06,mnist,unsat,712.31
ERAN_1,mnist2x256%%ind7163_tar7_eps0.03,mnist,unsat,6.94
ERAN_1,mnist2x256%%ind7448_tar7_eps0.06,mnist,unsat,18.49
ERAN_1,mnist2x256%%ind746_tar4_eps0.09,mnist,to,3600.03
ERAN_1,mnist2x256%%ind7472_tar9_eps0.15,mnist,sat,12.24
ERAN_1,mnist2x256%%ind7919_tar1_eps0.06,mnist,unsat,6.73
ERAN_1,mnist2x256%%ind7945_tar3_eps0.06,mnist,sat,9.07
ERAN_1,mnist2x256%%ind8173_tar0_eps0.06,mnist,unsat,2307.36
ERAN_1,mnist2x256%%ind8225_tar3_eps0.01,mnist,unsat,5.71
ERAN_1,mnist2x256%%ind8250_tar7_eps0.15,mnist,sat,2781.48
ERAN_1,mnist2x256%%ind8428_tar4_eps0.15,mnist,sat,36.97
ERAN_1,mnist2x256%%ind868_tar4_eps0.09,mnist,sat,3335.41
ERAN_1,mnist2x256%%ind898_tar3_eps0.01,mnist,unsat,6.21
ERAN_1,mnist2x256%%ind8996_tar7_eps0.06,mnist,unsat,12.82
ERAN_1,mnist2x256%%ind9005_tar9_eps0.15,mnist,sat,19.71
ERAN_1,mnist2x256%%ind9039_tar2_eps0.03,mnist,unsat,6.57
ERAN_1,mnist2x256%%ind9229_tar5_eps0.15,mnist,sat,89.42
ERAN_1,mnist2x256%%ind9394_tar6_eps0.01,mnist,unsat,6.86
ERAN_1,mnist2x256%%ind9567_tar6_eps0.12,mnist,to,3600.09
ERAN_1,mnist2x256%%ind959_tar1_eps0.15,mnist,sat,118.27
ERAN_1,mnist2x256%%ind9620_tar4_eps0.09,mnist,sat,1102.35
ERAN_1,mnist2x256%%ind9667_tar6_eps0.15,mnist,to,3600.1
ERAN_1,mnist2x256%%ind9783_tar3_eps0.09,mnist,sat,38.32
ERAN_1,mnist2x256%%ind9919_tar2_eps0.06,mnist,sat,25.21
ERAN_1,mnist4x256%%ind1090_tar6_eps0.15,mnist,to,3600.07
ERAN_1,mnist4x256%%ind1190_tar4_eps0.03,mnist,unsat,7.19
ERAN_1,mnist4x256%%ind1249_tar4_eps0.01,mnist,unsat,7.13
ERAN_1,mnist4x256%%ind1307_tar2_eps0.06,mnist,to,3600.1
ERAN_1,mnist4x256%%ind1487_tar1_eps0.06,mnist,to,3600.07
ERAN_1,mnist4x256%%ind1546_tar9_eps0.12,mnist,to,3600.06
ERAN_1,mnist4x256%%ind1665_tar2_eps0.03,mnist,to,3600.07
ERAN_1,mnist4x256%%ind1668_tar7_eps0.06,mnist,to,3600.11
ERAN_1,mnist4x256%%ind1792_tar2_eps0.09,mnist,to,3600.07
ERAN_1,mnist4x256%%ind1801_tar3_eps0.09,mnist,to,3600.12
ERAN_1,mnist4x256%%ind1830_tar6_eps0.06,mnist,to,3600.06
ERAN_1,mnist4x256%%ind1843_tar7_eps0.15,mnist,to,3600.09
ERAN_1,mnist4x256%%ind2108_tar4_eps0.06,mnist,unsat,1522.11
ERAN_1,mnist4x256%%ind2144_tar3_eps0.03,mnist,unsat,6.95
ERAN_1,mnist4x256%%ind2256_tar1_eps0.15,mnist,to,3600.09
ERAN_1,mnist4x256%%ind2300_tar4_eps0.09,mnist,to,3600.04
ERAN_1,mnist4x256%%ind239_tar7_eps0.09,mnist,to,3600.07
ERAN_1,mnist4x256%%ind2519_tar0_eps0.06,mnist,to,3600.07
ERAN_1,mnist4x256%%ind2566_tar1_eps0.15,mnist,to,3600.06
ERAN_1,mnist4x256%%ind2685_tar4_eps0.03,mnist,unsat,103.9
ERAN_1,mnist4x256%%ind2942_tar7_eps0.03,mnist,unsat,5.82
ERAN_1,mnist4x256%%ind2955_tar8_eps0.12,mnist,sat,75.85
ERAN_1,mnist4x256%%ind3274_tar0_eps0.01,mnist,unsat,6.46
ERAN_1,mnist4x256%%ind3485_tar4_eps0.12,mnist,to,3600.02
ERAN_1,mnist4x256%%ind3551_tar6_eps0.12,mnist,to,3600.08
ERAN_1,mnist4x256%%ind3566_tar5_eps0.15,mnist,to,3600.03
ERAN_1,mnist4x256%%ind3581_tar3_eps0.03,mnist,unsat,6.9
ERAN_1,mnist4x256%%ind3674_tar9_eps0.06,mnist,to,3600.03
ERAN_1,mnist4x256%%ind378_tar5_eps0.03,mnist,to,3600.03
ERAN_1,mnist4x256%%ind3914_tar7_eps0.03,mnist,to,3600.07
ERAN_1,mnist4x256%%ind3962_tar5_eps0.15,mnist,to,3600.06
ERAN_1,mnist4x256%%ind4572_tar3_eps0.15,mnist,to,3600.05
ERAN_1,mnist4x256%%ind4579_tar1_eps0.03,mnist,unsat,21.24
ERAN_1,mnist4x256%%ind4762_tar6_eps0.12,mnist,to,3600.09
ERAN_1,mnist4x256%%ind4859_tar7_eps0.01,mnist,unsat,5.95
ERAN_1,mnist4x256%%ind5096_tar1_eps0.12,mnist,to,3600.07
ERAN_1,mnist4x256%%ind5490_tar5_eps0.12,mnist,to,3600.11
ERAN_1,mnist4x256%%ind5551_tar5_eps0.06,mnist,to,3600.04
ERAN_1,mnist4x256%%ind5616_tar4_eps0.09,mnist,to,3600.11
ERAN_1,mnist4x256%%ind5654_tar2_eps0.09,mnist,sat,41.8
ERAN_1,mnist4x256%%ind5658_tar9_eps0.06,mnist,to,3600.05
ERAN_1,mnist4x256%%ind5936_tar7_eps0.09,mnist,to,3600.07
ERAN_1,mnist4x256%%ind615_tar5_eps0.15,mnist,to,3600.09
ERAN_1,mnist4x256%%ind6214_tar2_eps0.01,mnist,unsat,6.52
ERAN_1,mnist4x256%%ind6294_tar4_eps0.06,mnist,to,3600.18
ERAN_1,mnist4x256%%ind6317_tar3_eps0.01,mnist,unsat,6.37
ERAN_1,mnist4x256%%ind6343_tar2_eps0.09,mnist,to,3600.04
ERAN_1,mnist4x256%%ind6356_tar6_eps0.09,mnist,to,3600.1
ERAN_1,mnist4x256%%ind6504_tar4_eps0.12,mnist,to,3600.08
ERAN_1,mnist4x256%%ind6518_tar4_eps0.15,mnist,to,3600.1
ERAN_1,mnist4x256%%ind654_tar1_eps0.12,mnist,to,3600.07
ERAN_1,mnist4x256%%ind6569_tar4_eps0.03,mnist,to,3600.03
ERAN_1,mnist4x256%%ind667_tar0_eps0.09,mnist,to,3600.09
ERAN_1,mnist4x256%%ind675_tar2_eps0.15,mnist,to,3600.07
ERAN_1,mnist4x256%%ind6785_tar6_eps0.15,mnist,to,3600.05
ERAN_1,mnist4x256%%ind6957_tar4_eps0.01,mnist,unsat,6.0
ERAN_1,mnist4x256%%ind7055_tar5_eps0.09,mnist,to,3600.07
ERAN_1,mnist4x256%%ind7250_tar5_eps0.15,mnist,to,3600.03
ERAN_1,mnist4x256%%ind7377_tar6_eps0.15,mnist,to,3600.05
ERAN_1,mnist4x256%%ind7424_tar2_eps0.01,mnist,unsat,5.74
ERAN_1,mnist4x256%%ind7522_tar3_eps0.03,mnist,unsat,7.13
ERAN_1,mnist4x256%%ind7612_tar0_eps0.09,mnist,to,3600.07
ERAN_1,mnist4x256%%ind7625_tar3_eps0.15,mnist,to,3600.03
ERAN_1,mnist4x256%%ind7656_tar1_eps0.12,mnist,to,3600.07
ERAN_1,mnist4x256%%ind7767_tar1_eps0.01,mnist,unsat,5.34
ERAN_1,mnist4x256%%ind7876_tar7_eps0.12,mnist,to,3600.1
ERAN_1,mnist4x256%%ind8050_tar7_eps0.03,mnist,unsat,6.79
ERAN_1,mnist4x256%%ind8066_tar0_eps0.01,mnist,unsat,5.78
ERAN_1,mnist4x256%%ind8212_tar7_eps0.06,mnist,to,3600.1
ERAN_1,mnist4x256%%ind8291_tar9_eps0.09,mnist,to,3600.08
ERAN_1,mnist4x256%%ind8545_tar6_eps0.01,mnist,unsat,5.91
ERAN_1,mnist4x256%%ind8660_tar5_eps0.06,mnist,to,3600.12
ERAN_1,mnist4x256%%ind8691_tar4_eps0.01,mnist,unsat,6.06
ERAN_1,mnist4x256%%ind8857_tar2_eps0.12,mnist,to,3600.03
ERAN_1,mnist4x256%%ind8951_tar7_eps0.12,mnist,to,3600.03
ERAN_1,mnist4x256%%ind9084_tar0_eps0.01,mnist,unsat,5.69
ERAN_1,mnist4x256%%ind9138_tar0_eps0.01,mnist,unsat,6.03
ERAN_1,mnist4x256%%ind9212_tar8_eps0.03,mnist,unsat,7.31
ERAN_1,mnist4x256%%ind922_tar0_eps0.01,mnist,unsat,6.38
ERAN_1,mnist4x256%%ind9315_tar1_eps0.09,mnist,to,3600.06
ERAN_1,mnist4x256%%ind9341_tar6_eps0.03,mnist,to,3600.05
ERAN_1,mnist4x256%%ind934_tar9_eps0.06,mnist,to,3600.03
ERAN_1,mnist4x256%%ind945_tar8_eps0.01,mnist,unsat,5.96
ERAN_1,mnist4x256%%ind9465_tar1_eps0.03,mnist,unsat,6.06
ERAN_1,mnist4x256%%ind9492_tar7_eps0.06,mnist,to,3600.09
ERAN_1,mnist4x256%%ind950_tar6_eps0.06,mnist,to,3600.06
ERAN_1,mnist4x256%%ind9640_tar1_eps0.12,mnist,to,3600.08
ERAN_1,mnist4x256%%ind9696_tar4_eps0.12,mnist,to,3600.09
ERAN_1,mnist4x256%%ind9805_tar7_eps0.15,mnist,to,3600.05
ERAN_1,mnist4x256%%ind9989_tar2_eps0.09,mnist,to,3600.08
ERAN_1,mnist6x256%%ind1276_tar3_eps0.09,mnist,to,3600.03
ERAN_1,mnist6x256%%ind1346_tar9_eps0.03,mnist,to,3600.02
ERAN_1,mnist6x256%%ind1390_tar7_eps0.09,mnist,to,3600.08
ERAN_1,mnist6x256%%ind1549_tar2_eps0.12,mnist,to,3600.06
ERAN_1,mnist6x256%%ind1722_tar3_eps0.01,mnist,unsat,19.42
ERAN_1,mnist6x256%%ind1898_tar1_eps0.06,mnist,to,3600.11
ERAN_1,mnist6x256%%ind1931_tar7_eps0.03,mnist,to,3600.06
ERAN_1,mnist6x256%%ind2143_tar8_eps0.12,mnist,sat,22.19
ERAN_1,mnist6x256%%ind2160_tar3_eps0.06,mnist,to,3600.03
ERAN_1,mnist6x256%%ind2162_tar6_eps0.15,mnist,to,3600.1
ERAN_1,mnist6x256%%ind2184_tar0_eps0.01,mnist,unsat,7.16
ERAN_1,mnist6x256%%ind2184_tar4_eps0.09,mnist,to,3600.1
ERAN_1,mnist6x256%%ind2242_tar4_eps0.01,mnist,unsat,6.66
ERAN_1,mnist6x256%%ind2301_tar4_eps0.03,mnist,to,3600.03
ERAN_1,mnist6x256%%ind2398_tar8_eps0.01,mnist,unsat,7.07
ERAN_1,mnist6x256%%ind2532_tar5_eps0.12,mnist,to,3600.04
ERAN_1,mnist6x256%%ind260_tar5_eps0.03,mnist,unsat,7.09
ERAN_1,mnist6x256%%ind2665_tar4_eps0.06,mnist,to,3600.05
ERAN_1,mnist6x256%%ind2812_tar1_eps0.12,mnist,to,3600.11
ERAN_1,mnist6x256%%ind2944_tar2_eps0.06,mnist,to,3600.06
ERAN_1,mnist6x256%%ind2992_tar4_eps0.03,mnist,to,3600.06
ERAN_1,mnist6x256%%ind3341_tar9_eps0.01,mnist,unsat,6.48
ERAN_1,mnist6x256%%ind3533_tar5_eps0.12,mnist,to,3600.04
ERAN_1,mnist6x256%%ind3597_tar7_eps0.06,mnist,to,3600.1
ERAN_1,mnist6x256%%ind3796_tar0_eps0.01,mnist,unsat,103.96
ERAN_1,mnist6x256%%ind3812_tar8_eps0.03,mnist,to,3600.12
ERAN_1,mnist6x256%%ind3892_tar0_eps0.09,mnist,to,3600.12
ERAN_1,mnist6x256%%ind4036_tar2_eps0.09,mnist,to,3600.05
ERAN_1,mnist6x256%%ind4224_tar1_eps0.06,mnist,to,3600.02
ERAN_1,mnist6x256%%ind4282_tar5_eps0.01,mnist,unsat,6.59
ERAN_1,mnist6x256%%ind4483_tar1_eps0.09,mnist,to,3600.07
ERAN_1,mnist6x256%%ind4690_tar3_eps0.03,mnist,to,3600.06
ERAN_1,mnist6x256%%ind4993_tar3_eps0.12,mnist,to,3600.08
ERAN_1,mnist6x256%%ind5004_tar9_eps0.15,mnist,to,3600.1
ERAN_1,mnist6x256%%ind5057_tar7_eps0.01,mnist,unsat,7.99
ERAN_1,mnist6x256%%ind5132_tar3_eps0.03,mnist,unsat,287.46
ERAN_1,mnist6x256%%ind515_tar5_eps0.15,mnist,to,3600.04
ERAN_1,mnist6x256%%ind5370_tar0_eps0.15,mnist,to,3600.04
ERAN_1,mnist6x256%%ind5393_tar1_eps0.03,mnist,to,3600.12
ERAN_1,mnist6x256%%ind5537_tar6_eps0.15,mnist,to,3600.07
ERAN_1,mnist6x256%%ind5655_tar5_eps0.06,mnist,to,3600.11
ERAN_1,mnist6x256%%ind5780_tar6_eps0.09,mnist,to,3600.08
ERAN_1,mnist6x256%%ind5786_tar7_eps0.03,mnist,to,3600.04
ERAN_1,mnist6x256%%ind5788_tar1_eps0.09,mnist,to,3600.07
ERAN_1,mnist6x256%%ind5959_tar2_eps0.12,mnist,to,3600.04
ERAN_1,mnist6x256%%ind5989_tar5_eps0.09,mnist,to,3600.03
ERAN_1,mnist6x256%%ind604_tar4_eps0.15,mnist,to,3600.11
ERAN_1,mnist6x256%%ind6176_tar2_eps0.03,mnist,unsat,8.49
ERAN_1,mnist6x256%%ind6265_tar3_eps0.03,mnist,unsat,6.68
ERAN_1,mnist6x256%%ind6266_tar6_eps0.01,mnist,unsat,5.52
ERAN_1,mnist6x256%%ind6342_tar2_eps0.06,mnist,to,3600.08
ERAN_1,mnist6x256%%ind6366_tar0_eps0.06,mnist,to,3600.05
ERAN_1,mnist6x256%%ind6412_tar6_eps0.15,mnist,to,3600.08
ERAN_1,mnist6x256%%ind6477_tar0_eps0.15,mnist,to,3600.1
ERAN_1,mnist6x256%%ind6501_tar1_eps0.12,mnist,to,3600.1
ERAN_1,mnist6x256%%ind674_tar8_eps0.06,mnist,to,3600.08
ERAN_1,mnist6x256%%ind6831_tar4_eps0.12,mnist,to,3600.08
ERAN_1,mnist6x256%%ind6953_tar5_eps0.01,mnist,unsat,8.25
ERAN_1,mnist6x256%%ind6970_tar6_eps0.15,mnist,to,3600.09
ERAN_1,mnist6x256%%ind7294_tar9_eps0.09,mnist,to,3600.08
ERAN_1,mnist6x256%%ind729_tar0_eps0.12,mnist,to,3600.1
ERAN_1,mnist6x256%%ind7433_tar4_eps0.06,mnist,to,3600.09
ERAN_1,mnist6x256%%ind7447_tar3_eps0.09,mnist,to,3600.04
ERAN_1,mnist6x256%%ind7481_tar0_eps0.15,mnist,to,3600.11
ERAN_1,mnist6x256%%ind7566_tar3_eps0.15,mnist,to,3600.03
ERAN_1,mnist6x256%%ind7792_tar5_eps0.03,mnist,unsat,8.27
ERAN_1,mnist6x256%%ind7840_tar7_eps0.15,mnist,to,3600.07
ERAN_1,mnist6x256%%ind8018_tar0_eps0.01,mnist,unsat,8.78
ERAN_1,mnist6x256%%ind8044_tar1_eps0.09,mnist,to,3600.03
ERAN_1,mnist6x256%%ind8192_tar7_eps0.12,mnist,to,3600.06
ERAN_1,mnist6x256%%ind8285_tar4_eps0.15,mnist,to,3600.04
ERAN_1,mnist6x256%%ind8364_tar0_eps0.01,mnist,unsat,6.71
ERAN_1,mnist6x256%%ind8398_tar1_eps0.06,mnist,to,3600.04
ERAN_1,mnist6x256%%ind8409_tar0_eps0.12,mnist,to,3600.12
ERAN_1,mnist6x256%%ind8480_tar8_eps0.09,mnist,to,3600.09
ERAN_1,mnist6x256%%ind8520_tar9_eps0.06,mnist,to,3600.1
ERAN_1,mnist6x256%%ind8587_tar1_eps0.09,mnist,to,3600.1
ERAN_1,mnist6x256%%ind8681_tar4_eps0.01,mnist,unsat,7.4
ERAN_1,mnist6x256%%ind9045_tar2_eps0.12,mnist,to,3600.11
ERAN_1,mnist6x256%%ind9227_tar7_eps0.15,mnist,to,3600.06
ERAN_1,mnist6x256%%ind92_tar5_eps0.06,mnist,to,3600.06
ERAN_1,mnist6x256%%ind931_tar8_eps0.12,mnist,sat,962.36
ERAN_1,mnist6x256%%ind9491_tar9_eps0.03,mnist,unsat,9.06
ERAN_1,mnist6x256%%ind9512_tar7_eps0.15,mnist,to,3600.11
ERAN_1,mnist6x256%%ind9513_tar2_eps0.06,mnist,to,3600.03
ERAN_1,mnist6x256%%ind9563_tar1_eps0.03,mnist,unsat,7.28
ERAN_1,mnist6x256%%ind980_tar5_eps0.09,mnist,to,3600.04
ERAN_1,mnist6x256%%ind9900_tar9_eps0.01,mnist,unsat,8.79
ERAN_1,mnist6x256%%ind9909_tar6_eps0.01,mnist,unsat,8.69
ERAN_1,mnist6x256%%ind9998_tar0_eps0.12,mnist,to,3600.05
ERAN_1,cifar10_base_kw_simp%%ind1087_tar7_eps0.01,cifar10,unsat,12.19
ERAN_1,cifar10_base_kw_simp%%ind134_tar5_eps0.03,cifar10,unsat,16.17
ERAN_1,cifar10_base_kw_simp%%ind1388_tar4_eps0.09,cifar10,sat,101.73
ERAN_1,cifar10_base_kw_simp%%ind1446_tar2_eps0.15,cifar10,sat,53.99
ERAN_1,cifar10_base_kw_simp%%ind1787_tar2_eps0.12,cifar10,sat,19.31
ERAN_1,cifar10_base_kw_simp%%ind1812_tar9_eps0.15,cifar10,sat,130.93
ERAN_1,cifar10_base_kw_simp%%ind1819_tar4_eps0.01,cifar10,unsat,9.28
ERAN_1,cifar10_base_kw_simp%%ind1835_tar4_eps0.09,cifar10,sat,24.61
ERAN_1,cifar10_base_kw_simp%%ind1845_tar0_eps0.12,cifar10,sat,211.04
ERAN_1,cifar10_base_kw_simp%%ind1849_tar6_eps0.15,cifar10,sat,70.02
ERAN_1,cifar10_base_kw_simp%%ind1872_tar0_eps0.12,cifar10,sat,66.75
ERAN_1,cifar10_base_kw_simp%%ind2051_tar9_eps0.03,cifar10,unsat,11.32
ERAN_1,cifar10_base_kw_simp%%ind2130_tar4_eps0.15,cifar10,sat,40.68
ERAN_1,cifar10_base_kw_simp%%ind2149_tar5_eps0.06,cifar10,to,3600.08
ERAN_1,cifar10_base_kw_simp%%ind2172_tar6_eps0.06,cifar10,sat,20.43
ERAN_1,cifar10_base_kw_simp%%ind2215_tar6_eps0.06,cifar10,sat,22.08
ERAN_1,cifar10_base_kw_simp%%ind2223_tar2_eps0.12,cifar10,sat,147.27
ERAN_1,cifar10_base_kw_simp%%ind228_tar2_eps0.12,cifar10,sat,52.89
ERAN_1,cifar10_base_kw_simp%%ind22_tar2_eps0.15,cifar10,sat,32.33
ERAN_1,cifar10_base_kw_simp%%ind2304_tar7_eps0.15,cifar10,sat,213.62
ERAN_1,cifar10_base_kw_simp%%ind2308_tar5_eps0.01,cifar10,unsat,7.96
ERAN_1,cifar10_base_kw_simp%%ind2343_tar3_eps0.01,cifar10,unsat,9.61
ERAN_1,cifar10_base_kw_simp%%ind2398_tar2_eps0.01,cifar10,unsat,8.99
ERAN_1,cifar10_base_kw_simp%%ind2412_tar5_eps0.06,cifar10,sat,142.38
ERAN_1,cifar10_base_kw_simp%%ind2581_tar3_eps0.12,cifar10,sat,211.58
ERAN_1,cifar10_base_kw_simp%%ind2670_tar4_eps0.01,cifar10,unsat,11.17
ERAN_1,cifar10_base_kw_simp%%ind2741_tar1_eps0.09,cifar10,to,3600.06
ERAN_1,cifar10_base_kw_simp%%ind2796_tar2_eps0.06,cifar10,sat,21.55
ERAN_1,cifar10_base_kw_simp%%ind3016_tar3_eps0.06,cifar10,sat,162.56
ERAN_1,cifar10_base_kw_simp%%ind3094_tar7_eps0.06,cifar10,to,3600.03
ERAN_1,cifar10_base_kw_simp%%ind30_tar3_eps0.03,cifar10,sat,15.34
ERAN_1,cifar10_base_kw_simp%%ind3497_tar3_eps0.01,cifar10,unsat,7.99
ERAN_1,cifar10_base_kw_simp%%ind3551_tar4_eps0.09,cifar10,sat,20.45
ERAN_1,cifar10_base_kw_simp%%ind3566_tar2_eps0.03,cifar10,sat,15.9
ERAN_1,cifar10_base_kw_simp%%ind3587_tar5_eps0.15,cifar10,sat,52.31
ERAN_1,cifar10_base_kw_simp%%ind3724_tar4_eps0.01,cifar10,unsat,10.88
ERAN_1,cifar10_base_kw_simp%%ind38_tar6_eps0.12,cifar10,sat,87.72
ERAN_1,cifar10_base_kw_simp%%ind4079_tar1_eps0.03,cifar10,unsat,12.85
ERAN_1,cifar10_base_kw_simp%%ind4220_tar7_eps0.06,cifar10,to,3600.04
ERAN_1,cifar10_base_kw_simp%%ind4480_tar3_eps0.09,cifar10,sat,38.98
ERAN_1,cifar10_base_kw_simp%%ind4514_tar4_eps0.15,cifar10,to,3600.11
ERAN_1,cifar10_base_kw_simp%%ind4736_tar0_eps0.03,cifar10,to,3600.04
ERAN_1,cifar10_base_kw_simp%%ind5154_tar6_eps0.12,cifar10,sat,76.08
ERAN_1,cifar10_base_kw_simp%%ind5163_tar2_eps0.09,cifar10,sat,132.37
ERAN_1,cifar10_base_kw_simp%%ind5440_tar8_eps0.03,cifar10,unsat,12.32
ERAN_1,cifar10_base_kw_simp%%ind5506_tar6_eps0.01,cifar10,sat,13.69
ERAN_1,cifar10_base_kw_simp%%ind5522_tar7_eps0.03,cifar10,unsat,14.65
ERAN_1,cifar10_base_kw_simp%%ind5743_tar7_eps0.15,cifar10,sat,184.58
ERAN_1,cifar10_base_kw_simp%%ind5749_tar6_eps0.12,cifar10,sat,136.48
ERAN_1,cifar10_base_kw_simp%%ind5752_tar8_eps0.09,cifar10,to,3600.11
ERAN_1,cifar10_base_kw_simp%%ind5818_tar0_eps0.09,cifar10,sat,199.62
ERAN_1,cifar10_base_kw_simp%%ind5853_tar2_eps0.12,cifar10,sat,77.88
ERAN_1,cifar10_base_kw_simp%%ind5874_tar6_eps0.03,cifar10,sat,14.5
ERAN_1,cifar10_base_kw_simp%%ind5906_tar9_eps0.01,cifar10,unsat,8.21
ERAN_1,cifar10_base_kw_simp%%ind5962_tar9_eps0.06,cifar10,sat,48.31
ERAN_1,cifar10_base_kw_simp%%ind6084_tar5_eps0.01,cifar10,unsat,8.13
ERAN_1,cifar10_base_kw_simp%%ind6129_tar2_eps0.12,cifar10,sat,40.29
ERAN_1,cifar10_base_kw_simp%%ind6174_tar7_eps0.15,cifar10,sat,40.54
ERAN_1,cifar10_base_kw_simp%%ind6218_tar6_eps0.03,cifar10,sat,16.25
ERAN_1,cifar10_base_kw_simp%%ind6364_tar9_eps0.15,cifar10,sat,53.11
ERAN_1,cifar10_base_kw_simp%%ind637_tar0_eps0.15,cifar10,sat,80.55
ERAN_1,cifar10_base_kw_simp%%ind6451_tar3_eps0.01,cifar10,unsat,8.96
ERAN_1,cifar10_base_kw_simp%%ind6484_tar0_eps0.06,cifar10,sat,21.05
ERAN_1,cifar10_base_kw_simp%%ind6496_tar8_eps0.12,cifar10,sat,189.83
ERAN_1,cifar10_base_kw_simp%%ind6499_tar5_eps0.03,cifar10,sat,18.09
ERAN_1,cifar10_base_kw_simp%%ind6579_tar3_eps0.06,cifar10,sat,49.87
ERAN_1,cifar10_base_kw_simp%%ind6765_tar7_eps0.15,cifar10,sat,115.3
ERAN_1,cifar10_base_kw_simp%%ind6799_tar1_eps0.12,cifar10,sat,46.43
ERAN_1,cifar10_base_kw_simp%%ind681_tar7_eps0.09,cifar10,to,3600.07
ERAN_1,cifar10_base_kw_simp%%ind7154_tar2_eps0.09,cifar10,sat,106.11
ERAN_1,cifar10_base_kw_simp%%ind7173_tar8_eps0.03,cifar10,unsat,9.12
ERAN_1,cifar10_base_kw_simp%%ind727_tar1_eps0.09,cifar10,sat,94.15
ERAN_1,cifar10_base_kw_simp%%ind7341_tar0_eps0.06,cifar10,to,3600.1
ERAN_1,cifar10_base_kw_simp%%ind7371_tar4_eps0.09,cifar10,sat,190.9
ERAN_1,cifar10_base_kw_simp%%ind7656_tar9_eps0.09,cifar10,sat,19.83
ERAN_1,cifar10_base_kw_simp%%ind7672_tar0_eps0.06,cifar10,to,3600.06
ERAN_1,cifar10_base_kw_simp%%ind7986_tar5_eps0.03,cifar10,unsat,7.74
ERAN_1,cifar10_base_kw_simp%%ind8209_tar1_eps0.06,cifar10,to,3600.09
ERAN_1,cifar10_base_kw_simp%%ind8225_tar3_eps0.01,cifar10,unsat,9.49
ERAN_1,cifar10_base_kw_simp%%ind8477_tar0_eps0.06,cifar10,to,3600.02
ERAN_1,cifar10_base_kw_simp%%ind8778_tar6_eps0.03,cifar10,unsat,9.26
ERAN_1,cifar10_base_kw_simp%%ind8783_tar5_eps0.15,cifar10,sat,75.29
ERAN_1,cifar10_base_kw_simp%%ind898_tar9_eps0.01,cifar10,unsat,9.14
ERAN_1,cifar10_base_kw_simp%%ind9081_tar2_eps0.12,cifar10,sat,56.07
ERAN_1,cifar10_base_kw_simp%%ind9226_tar6_eps0.09,cifar10,sat,77.51
ERAN_1,cifar10_base_kw_simp%%ind9266_tar2_eps0.09,cifar10,sat,56.92
ERAN_1,cifar10_base_kw_simp%%ind9394_tar6_eps0.01,cifar10,unsat,9.97
ERAN_1,cifar10_base_kw_simp%%ind9603_tar3_eps0.03,cifar10,to,3600.09
ERAN_1,cifar10_base_kw_simp%%ind9765_tar6_eps0.15,cifar10,sat,103.0
ERAN_1,cifar10_base_kw_simp%%ind9777_tar6_eps0.12,cifar10,sat,68.53
ERAN_1,cifar10_deep_kw_simp%%ind1034_tar7_eps0.01,cifar10,unsat,10.09
ERAN_1,cifar10_deep_kw_simp%%ind1243_tar1_eps0.06,cifar10,to,3600.11
ERAN_1,cifar10_deep_kw_simp%%ind1342_tar4_eps0.03,cifar10,unsat,23.54
ERAN_1,cifar10_deep_kw_simp%%ind1381_tar5_eps0.09,cifar10,to,3600.04
ERAN_1,cifar10_deep_kw_simp%%ind1399_tar0_eps0.09,cifar10,sat,216.17
ERAN_1,cifar10_deep_kw_simp%%ind1409_tar7_eps0.09,cifar10,to,3600.05
ERAN_1,cifar10_deep_kw_simp%%ind1464_tar4_eps0.12,cifar10,to,3600.08
ERAN_1,cifar10_deep_kw_simp%%ind1487_tar0_eps0.01,cifar10,unsat,10.83
ERAN_1,cifar10_deep_kw_simp%%ind1617_tar7_eps0.15,cifar10,to,3600.05
ERAN_1,cifar10_deep_kw_simp%%ind1643_tar7_eps0.12,cifar10,to,3600.07
ERAN_1,cifar10_deep_kw_simp%%ind1860_tar6_eps0.01,cifar10,unsat,12.37
ERAN_1,cifar10_deep_kw_simp%%ind2055_tar6_eps0.09,cifar10,to,3600.05
ERAN_1,cifar10_deep_kw_simp%%ind2423_tar7_eps0.09,cifar10,sat,1416.84
ERAN_1,cifar10_deep_kw_simp%%ind2573_tar0_eps0.15,cifar10,to,3600.11
ERAN_1,cifar10_deep_kw_simp%%ind2713_tar9_eps0.12,cifar10,to,3600.1
ERAN_1,cifar10_deep_kw_simp%%ind2746_tar6_eps0.15,cifar10,to,3600.08
ERAN_1,cifar10_deep_kw_simp%%ind2911_tar3_eps0.12,cifar10,to,3600.03
ERAN_1,cifar10_deep_kw_simp%%ind2970_tar0_eps0.06,cifar10,to,3600.1
ERAN_1,cifar10_deep_kw_simp%%ind3039_tar7_eps0.09,cifar10,to,3600.07
ERAN_1,cifar10_deep_kw_simp%%ind3105_tar9_eps0.03,cifar10,unsat,24.61
ERAN_1,cifar10_deep_kw_simp%%ind3154_tar8_eps0.01,cifar10,unsat,14.16
ERAN_1,cifar10_deep_kw_simp%%ind3447_tar3_eps0.06,cifar10,to,3600.11
ERAN_1,cifar10_deep_kw_simp%%ind4004_tar7_eps0.03,cifar10,sat,99.32
ERAN_1,cifar10_deep_kw_simp%%ind4340_tar2_eps0.12,cifar10,to,3600.08
ERAN_1,cifar10_deep_kw_simp%%ind4351_tar3_eps0.15,cifar10,to,3600.04
ERAN_1,cifar10_deep_kw_simp%%ind4378_tar9_eps0.06,cifar10,to,3600.09
ERAN_1,cifar10_deep_kw_simp%%ind4532_tar2_eps0.06,cifar10,to,3600.13
ERAN_1,cifar10_deep_kw_simp%%ind4550_tar7_eps0.06,cifar10,to,3600.02
ERAN_1,cifar10_deep_kw_simp%%ind4757_tar3_eps0.12,cifar10,to,3600.05
ERAN_1,cifar10_deep_kw_simp%%ind4973_tar8_eps0.03,cifar10,sat,29.92
ERAN_1,cifar10_deep_kw_simp%%ind4985_tar2_eps0.03,cifar10,sat,25.52
ERAN_1,cifar10_deep_kw_simp%%ind5209_tar0_eps0.12,cifar10,to,3600.06
ERAN_1,cifar10_deep_kw_simp%%ind5242_tar4_eps0.09,cifar10,to,3600.03
ERAN_1,cifar10_deep_kw_simp%%ind5433_tar4_eps0.03,cifar10,to,3600.03
ERAN_1,cifar10_deep_kw_simp%%ind5455_tar6_eps0.15,cifar10,sat,1738.72
ERAN_1,cifar10_deep_kw_simp%%ind5619_tar4_eps0.15,cifar10,to,3600.1
ERAN_1,cifar10_deep_kw_simp%%ind5886_tar0_eps0.01,cifar10,unsat,11.92
ERAN_1,cifar10_deep_kw_simp%%ind5897_tar3_eps0.06,cifar10,to,3600.12
ERAN_1,cifar10_deep_kw_simp%%ind600_tar7_eps0.01,cifar10,unsat,12.25
ERAN_1,cifar10_deep_kw_simp%%ind6072_tar1_eps0.15,cifar10,to,3600.25
ERAN_1,cifar10_deep_kw_simp%%ind6110_tar2_eps0.03,cifar10,unsat,12.36
ERAN_1,cifar10_deep_kw_simp%%ind6177_tar1_eps0.09,cifar10,to,3600.1
ERAN_1,cifar10_deep_kw_simp%%ind618_tar3_eps0.03,cifar10,unsat,11.97
ERAN_1,cifar10_deep_kw_simp%%ind6265_tar1_eps0.09,cifar10,sat,1172.59
ERAN_1,cifar10_deep_kw_simp%%ind6310_tar7_eps0.03,cifar10,unsat,19.47
ERAN_1,cifar10_deep_kw_simp%%ind6444_tar2_eps0.12,cifar10,to,3600.09
ERAN_1,cifar10_deep_kw_simp%%ind6545_tar0_eps0.01,cifar10,sat,32.83
ERAN_1,cifar10_deep_kw_simp%%ind6560_tar5_eps0.12,cifar10,to,3600.03
ERAN_1,cifar10_deep_kw_simp%%ind6598_tar3_eps0.09,cifar10,to,3600.1
ERAN_1,cifar10_deep_kw_simp%%ind6633_tar1_eps0.06,cifar10,to,3600.12
ERAN_1,cifar10_deep_kw_simp%%ind6637_tar4_eps0.15,cifar10,to,3600.07
ERAN_1,cifar10_deep_kw_simp%%ind6731_tar8_eps0.12,cifar10,to,3600.09
ERAN_1,cifar10_deep_kw_simp%%ind6734_tar9_eps0.03,cifar10,sat,160.95
ERAN_1,cifar10_deep_kw_simp%%ind6755_tar4_eps0.01,cifar10,unsat,12.72
ERAN_1,cifar10_deep_kw_simp%%ind7047_tar9_eps0.01,cifar10,unsat,11.34
ERAN_1,cifar10_deep_kw_simp%%ind7128_tar2_eps0.15,cifar10,to,3600.04
ERAN_1,cifar10_deep_kw_simp%%ind7305_tar9_eps0.01,cifar10,unsat,13.15
ERAN_1,cifar10_deep_kw_simp%%ind7429_tar9_eps0.03,cifar10,sat,725.0
ERAN_1,cifar10_deep_kw_simp%%ind7460_tar9_eps0.12,cifar10,to,3600.11
ERAN_1,cifar10_deep_kw_simp%%ind7526_tar2_eps0.09,cifar10,to,3600.06
ERAN_1,cifar10_deep_kw_simp%%ind7534_tar2_eps0.06,cifar10,to,3600.07
ERAN_1,cifar10_deep_kw_simp%%ind7535_tar0_eps0.09,cifar10,sat,863.58
ERAN_1,cifar10_deep_kw_simp%%ind7865_tar8_eps0.06,cifar10,to,3600.1
ERAN_1,cifar10_deep_kw_simp%%ind7884_tar1_eps0.03,cifar10,to,3600.03
ERAN_1,cifar10_deep_kw_simp%%ind795_tar8_eps0.06,cifar10,to,3600.1
ERAN_1,cifar10_deep_kw_simp%%ind8024_tar2_eps0.01,cifar10,unsat,8.79
ERAN_1,cifar10_deep_kw_simp%%ind8147_tar8_eps0.01,cifar10,unsat,10.68
ERAN_1,cifar10_deep_kw_simp%%ind8163_tar8_eps0.15,cifar10,to,3600.03
ERAN_1,cifar10_deep_kw_simp%%ind8171_tar7_eps0.15,cifar10,to,3600.03
ERAN_1,cifar10_deep_kw_simp%%ind8207_tar6_eps0.15,cifar10,to,3600.04
ERAN_1,cifar10_deep_kw_simp%%ind8392_tar4_eps0.01,cifar10,unsat,25.62
ERAN_1,cifar10_deep_kw_simp%%ind8439_tar4_eps0.15,cifar10,to,3600.02
ERAN_1,cifar10_deep_kw_simp%%ind8482_tar0_eps0.12,cifar10,to,3600.08
ERAN_1,cifar10_deep_kw_simp%%ind8654_tar8_eps0.12,cifar10,to,3600.1
ERAN_1,cifar10_deep_kw_simp%%ind8773_tar1_eps0.09,cifar10,to,3600.02
ERAN_1,cifar10_deep_kw_simp%%ind8812_tar2_eps0.06,cifar10,to,3600.07
ERAN_1,cifar10_deep_kw_simp%%ind9004_tar0_eps0.01,cifar10,unsat,9.85
ERAN_1,cifar10_deep_kw_simp%%ind9028_tar2_eps0.15,cifar10,to,3600.09
ERAN_1,cifar10_deep_kw_simp%%ind9266_tar5_eps0.03,cifar10,to,3600.11
ERAN_1,cifar10_deep_kw_simp%%ind9273_tar2_eps0.09,cifar10,sat,837.05
ERAN_1,cifar10_deep_kw_simp%%ind9311_tar0_eps0.01,cifar10,unsat,13.6
ERAN_1,cifar10_deep_kw_simp%%ind9405_tar2_eps0.12,cifar10,to,3600.03
ERAN_1,cifar10_deep_kw_simp%%ind9691_tar0_eps0.06,cifar10,to,3600.05
ERAN_1,cifar10_deep_kw_simp%%ind9734_tar1_eps0.09,cifar10,to,3600.05
ERAN_1,cifar10_deep_kw_simp%%ind9767_tar3_eps0.06,cifar10,to,3600.05
ERAN_1,cifar10_deep_kw_simp%%ind977_tar1_eps0.15,cifar10,to,3600.07
ERAN_1,cifar10_deep_kw_simp%%ind9827_tar8_eps0.06,cifar10,to,3600.05
ERAN_1,cifar10_deep_kw_simp%%ind9856_tar1_eps0.03,cifar10,to,3600.12
ERAN_1,cifar10_deep_kw_simp%%ind9918_tar1_eps0.03,cifar10,to,3600.09
ERAN_1,cifar10_deep_kw_simp%%ind9968_tar8_eps0.12,cifar10,to,3600.03
ERAN_1,cifar10_wide_kw_simp%%ind1129_tar1_eps0.15,cifar10,to,3600.02
ERAN_1,cifar10_wide_kw_simp%%ind1176_tar3_eps0.15,cifar10,to,3600.09
ERAN_1,cifar10_wide_kw_simp%%ind1190_tar4_eps0.03,cifar10,unsat,22.97
ERAN_1,cifar10_wide_kw_simp%%ind1209_tar4_eps0.01,cifar10,unsat,12.74
ERAN_1,cifar10_wide_kw_simp%%ind1486_tar0_eps0.01,cifar10,unsat,10.66
ERAN_1,cifar10_wide_kw_simp%%ind1525_tar9_eps0.09,cifar10,to,3600.07
ERAN_1,cifar10_wide_kw_simp%%ind1546_tar9_eps0.12,cifar10,to,3600.11
ERAN_1,cifar10_wide_kw_simp%%ind1574_tar6_eps0.06,cifar10,to,3600.03
ERAN_1,cifar10_wide_kw_simp%%ind1665_tar2_eps0.03,cifar10,to,3600.04
ERAN_1,cifar10_wide_kw_simp%%ind1832_tar3_eps0.09,cifar10,to,3600.06
ERAN_1,cifar10_wide_kw_simp%%ind1925_tar3_eps0.06,cifar10,to,3600.05
ERAN_1,cifar10_wide_kw_simp%%ind2009_tar0_eps0.01,cifar10,unsat,11.25
ERAN_1,cifar10_wide_kw_simp%%ind2144_tar7_eps0.03,cifar10,unsat,15.97
ERAN_1,cifar10_wide_kw_simp%%ind2159_tar0_eps0.06,cifar10,sat,71.39
ERAN_1,cifar10_wide_kw_simp%%ind232_tar2_eps0.01,cifar10,unsat,12.31
ERAN_1,cifar10_wide_kw_simp%%ind2447_tar1_eps0.01,cifar10,sat,32.61
ERAN_1,cifar10_wide_kw_simp%%ind2685_tar4_eps0.03,cifar10,sat,35.73
ERAN_1,cifar10_wide_kw_simp%%ind2702_tar5_eps0.15,cifar10,to,3600.03
ERAN_1,cifar10_wide_kw_simp%%ind2813_tar5_eps0.06,cifar10,to,3600.05
ERAN_1,cifar10_wide_kw_simp%%ind2942_tar7_eps0.03,cifar10,unsat,28.65
ERAN_1,cifar10_wide_kw_simp%%ind2955_tar8_eps0.12,cifar10,to,3600.04
ERAN_1,cifar10_wide_kw_simp%%ind3197_tar4_eps0.01,cifar10,sat,25.3
ERAN_1,cifar10_wide_kw_simp%%ind3485_tar4_eps0.12,cifar10,to,3600.09
ERAN_1,cifar10_wide_kw_simp%%ind3551_tar6_eps0.12,cifar10,to,3600.08
ERAN_1,cifar10_wide_kw_simp%%ind3573_tar4_eps0.15,cifar10,to,3600.06
ERAN_1,cifar10_wide_kw_simp%%ind3581_tar1_eps0.03,cifar10,to,3600.09
ERAN_1,cifar10_wide_kw_simp%%ind3694_tar4_eps0.09,cifar10,sat,109.87
ERAN_1,cifar10_wide_kw_simp%%ind378_tar3_eps0.03,cifar10,sat,84.23
ERAN_1,cifar10_wide_kw_simp%%ind388_tar8_eps0.01,cifar10,unsat,12.38
ERAN_1,cifar10_wide_kw_simp%%ind3914_tar8_eps0.03,cifar10,unsat,16.12
ERAN_1,cifar10_wide_kw_simp%%ind4163_tar1_eps0.09,cifar10,to,3600.12
ERAN_1,cifar10_wide_kw_simp%%ind4381_tar8_eps0.06,cifar10,to,3600.06
ERAN_1,cifar10_wide_kw_simp%%ind4513_tar7_eps0.15,cifar10,sat,940.58
ERAN_1,cifar10_wide_kw_simp%%ind4579_tar1_eps0.03,cifar10,to,3600.04
ERAN_1,cifar10_wide_kw_simp%%ind4625_tar1_eps0.15,cifar10,sat,1977.63
ERAN_1,cifar10_wide_kw_simp%%ind4762_tar4_eps0.12,cifar10,to,3600.02
ERAN_1,cifar10_wide_kw_simp%%ind5055_tar1_eps0.06,cifar10,to,3600.09
ERAN_1,cifar10_wide_kw_simp%%ind5064_tar3_eps0.09,cifar10,to,3600.06
ERAN_1,cifar10_wide_kw_simp%%ind5096_tar6_eps0.12,cifar10,to,3600.04
ERAN_1,cifar10_wide_kw_simp%%ind5203_tar0_eps0.01,cifar10,unsat,13.24
ERAN_1,cifar10_wide_kw_simp%%ind5226_tar9_eps0.06,cifar10,sat,176.69
ERAN_1,cifar10_wide_kw_simp%%ind5430_tar2_eps0.06,cifar10,to,3600.09
ERAN_1,cifar10_wide_kw_simp%%ind5490_tar5_eps0.12,cifar10,to,3600.04
ERAN_1,cifar10_wide_kw_simp%%ind5559_tar0_eps0.09,cifar10,to,3600.09
ERAN_1,cifar10_wide_kw_simp%%ind5625_tar6_eps0.09,cifar10,to,3600.04
ERAN_1,cifar10_wide_kw_simp%%ind5699_tar2_eps0.15,cifar10,to,3600.04
ERAN_1,cifar10_wide_kw_simp%%ind5733_tar7_eps0.06,cifar10,to,3600.05
ERAN_1,cifar10_wide_kw_simp%%ind585_tar1_eps0.15,cifar10,sat,1100.47
ERAN_1,cifar10_wide_kw_simp%%ind6009_tar1_eps0.06,cifar10,to,3600.07
ERAN_1,cifar10_wide_kw_simp%%ind6122_tar3_eps0.15,cifar10,sat,681.95
ERAN_1,cifar10_wide_kw_simp%%ind6434_tar6_eps0.15,cifar10,to,3600.07
ERAN_1,cifar10_wide_kw_simp%%ind6486_tar5_eps0.15,cifar10,to,3600.1
ERAN_1,cifar10_wide_kw_simp%%ind6504_tar4_eps0.12,cifar10,sat,194.53
ERAN_1,cifar10_wide_kw_simp%%ind654_tar1_eps0.12,cifar10,to,3600.08
ERAN_1,cifar10_wide_kw_simp%%ind6569_tar5_eps0.03,cifar10,to,3600.1
ERAN_1,cifar10_wide_kw_simp%%ind6620_tar0_eps0.01,cifar10,unsat,10.05
ERAN_1,cifar10_wide_kw_simp%%ind675_tar4_eps0.15,cifar10,sat,232.3
ERAN_1,cifar10_wide_kw_simp%%ind7009_tar2_eps0.01,cifar10,unsat,20.98
ERAN_1,cifar10_wide_kw_simp%%ind716_tar7_eps0.09,cifar10,to,3600.11
ERAN_1,cifar10_wide_kw_simp%%ind7335_tar2_eps0.09,cifar10,sat,3312.5
ERAN_1,cifar10_wide_kw_simp%%ind7382_tar5_eps0.09,cifar10,to,3600.03
ERAN_1,cifar10_wide_kw_simp%%ind7522_tar3_eps0.03,cifar10,sat,23.04
ERAN_1,cifar10_wide_kw_simp%%ind7558_tar3_eps0.01,cifar10,unsat,12.05
ERAN_1,cifar10_wide_kw_simp%%ind7656_tar2_eps0.12,cifar10,to,3600.1
ERAN_1,cifar10_wide_kw_simp%%ind7876_tar7_eps0.12,cifar10,to,3600.04
ERAN_1,cifar10_wide_kw_simp%%ind7964_tar7_eps0.01,cifar10,unsat,11.59
ERAN_1,cifar10_wide_kw_simp%%ind8050_tar3_eps0.03,cifar10,sat,35.06
ERAN_1,cifar10_wide_kw_simp%%ind8164_tar2_eps0.09,cifar10,to,3600.06
ERAN_1,cifar10_wide_kw_simp%%ind8280_tar7_eps0.06,cifar10,sat,102.82
ERAN_1,cifar10_wide_kw_simp%%ind8575_tar4_eps0.15,cifar10,to,3600.12
ERAN_1,cifar10_wide_kw_simp%%ind8766_tar0_eps0.01,cifar10,unsat,11.63
ERAN_1,cifar10_wide_kw_simp%%ind8771_tar4_eps0.01,cifar10,unsat,24.33
ERAN_1,cifar10_wide_kw_simp%%ind8792_tar7_eps0.09,cifar10,to,3600.09
ERAN_1,cifar10_wide_kw_simp%%ind8857_tar1_eps0.12,cifar10,to,3600.05
ERAN_1,cifar10_wide_kw_simp%%ind8951_tar6_eps0.06,cifar10,to,3600.12
ERAN_1,cifar10_wide_kw_simp%%ind8951_tar7_eps0.12,cifar10,sat,1576.95
ERAN_1,cifar10_wide_kw_simp%%ind9004_tar3_eps0.09,cifar10,to,3600.07
ERAN_1,cifar10_wide_kw_simp%%ind9032_tar0_eps0.06,cifar10,sat,77.22
ERAN_1,cifar10_wide_kw_simp%%ind9080_tar7_eps0.15,cifar10,to,3600.02
ERAN_1,cifar10_wide_kw_simp%%ind9163_tar1_eps0.01,cifar10,unsat,12.07
ERAN_1,cifar10_wide_kw_simp%%ind9212_tar1_eps0.03,cifar10,to,3600.07
ERAN_1,cifar10_wide_kw_simp%%ind9321_tar7_eps0.06,cifar10,to,3600.03
ERAN_1,cifar10_wide_kw_simp%%ind9341_tar6_eps0.03,cifar10,sat,28.43
ERAN_1,cifar10_wide_kw_simp%%ind943_tar7_eps0.09,cifar10,to,3600.1
ERAN_1,cifar10_wide_kw_simp%%ind9465_tar7_eps0.03,cifar10,sat,30.08
ERAN_1,cifar10_wide_kw_simp%%ind9502_tar3_eps0.06,cifar10,sat,765.17
ERAN_1,cifar10_wide_kw_simp%%ind9513_tar1_eps0.09,cifar10,to,3600.11
ERAN_1,cifar10_wide_kw_simp%%ind954_tar3_eps0.15,cifar10,to,3600.11
ERAN_1,cifar10_wide_kw_simp%%ind9640_tar1_eps0.12,cifar10,sat,98.75
ERAN_1,cifar10_wide_kw_simp%%ind9696_tar4_eps0.12,cifar10,sat,2431.59
ERAN_1,32x16_688%%ind10115_eps0.06_delta2.0,taxi,sat,8.08
ERAN_1,32x16_688%%ind1047_eps0.03_delta2.0,taxi,sat,8.05
ERAN_1,32x16_688%%ind10672_eps0.03_delta6.0,taxi,sat,7.77
ERAN_1,32x16_688%%ind11023_eps0.03_delta2.0,taxi,sat,8.54
ERAN_1,32x16_688%%ind11525_eps0.01_delta2.0,taxi,sat,7.97
ERAN_1,32x16_688%%ind11568_eps0.06_delta6.0,taxi,sat,7.25
ERAN_1,32x16_688%%ind11783_eps0.06_delta6.0,taxi,sat,6.54
ERAN_1,32x16_688%%ind12346_eps0.06_delta2.0,taxi,sat,6.32
ERAN_1,32x16_688%%ind12443_eps0.06_delta6.0,taxi,sat,8.75
ERAN_1,32x16_688%%ind13085_eps0.03_delta2.0,taxi,sat,6.96
ERAN_1,32x16_688%%ind13371_eps0.03_delta6.0,taxi,sat,6.94
ERAN_1,32x16_688%%ind13415_eps0.01_delta2.0,taxi,sat,6.27
ERAN_1,32x16_688%%ind13672_eps0.01_delta2.0,taxi,sat,6.78
ERAN_1,32x16_688%%ind13849_eps0.06_delta2.0,taxi,sat,6.14
ERAN_1,32x16_688%%ind14137_eps0.03_delta6.0,taxi,sat,9.04
ERAN_1,32x16_688%%ind14491_eps0.03_delta2.0,taxi,sat,6.54
ERAN_1,32x16_688%%ind14529_eps0.03_delta2.0,taxi,sat,6.97
ERAN_1,32x16_688%%ind15530_eps0.03_delta2.0,taxi,sat,7.06
ERAN_1,32x16_688%%ind15670_eps0.01_delta6.0,taxi,unsat,6.31
ERAN_1,32x16_688%%ind1575_eps0.01_delta6.0,taxi,unsat,7.53
ERAN_1,32x16_688%%ind15925_eps0.01_delta6.0,taxi,unsat,11.72
ERAN_1,32x16_688%%ind15991_eps0.01_delta6.0,taxi,unsat,7.33
ERAN_1,32x16_688%%ind1607_eps0.03_delta6.0,taxi,sat,6.45
ERAN_1,32x16_688%%ind1624_eps0.01_delta2.0,taxi,sat,5.94
ERAN_1,32x16_688%%ind16643_eps0.01_delta2.0,taxi,sat,6.35
ERAN_1,32x16_688%%ind17335_eps0.06_delta6.0,taxi,sat,6.72
ERAN_1,32x16_688%%ind17512_eps0.06_delta2.0,taxi,sat,6.24
ERAN_1,32x16_688%%ind17556_eps0.06_delta2.0,taxi,sat,7.61
ERAN_1,32x16_688%%ind17730_eps0.03_delta6.0,taxi,sat,7.42
ERAN_1,32x16_688%%ind17956_eps0.01_delta6.0,taxi,unsat,5.85
ERAN_1,32x16_688%%ind18002_eps0.06_delta6.0,taxi,sat,6.65
ERAN_1,32x16_688%%ind18116_eps0.03_delta2.0,taxi,sat,7.15
ERAN_1,32x16_688%%ind1814_eps0.01_delta6.0,taxi,unsat,6.4
ERAN_1,32x16_688%%ind18309_eps0.06_delta2.0,taxi,sat,6.72
ERAN_1,32x16_688%%ind18527_eps0.06_delta2.0,taxi,sat,6.97
ERAN_1,32x16_688%%ind18550_eps0.01_delta2.0,taxi,sat,6.82
ERAN_1,32x16_688%%ind18791_eps0.01_delta6.0,taxi,unsat,5.9
ERAN_1,32x16_688%%ind18827_eps0.01_delta2.0,taxi,unsat,6.42
ERAN_1,32x16_688%%ind1898_eps0.06_delta2.0,taxi,sat,5.77
ERAN_1,32x16_688%%ind19117_eps0.01_delta2.0,taxi,sat,6.45
ERAN_1,32x16_688%%ind19134_eps0.01_delta2.0,taxi,sat,6.3
ERAN_1,32x16_688%%ind1920_eps0.01_delta6.0,taxi,unsat,6.93
ERAN_1,32x16_688%%ind19247_eps0.06_delta6.0,taxi,sat,6.26
ERAN_1,32x16_688%%ind19276_eps0.06_delta6.0,taxi,sat,6.96
ERAN_1,32x16_688%%ind19558_eps0.06_delta6.0,taxi,sat,7.7
ERAN_1,32x16_688%%ind19734_eps0.01_delta6.0,taxi,unsat,6.91
ERAN_1,32x16_688%%ind19765_eps0.03_delta2.0,taxi,sat,6.48
ERAN_1,32x16_688%%ind19930_eps0.03_delta6.0,taxi,sat,6.63
ERAN_1,32x16_688%%ind2273_eps0.03_delta6.0,taxi,sat,6.72
ERAN_1,32x16_688%%ind230_eps0.01_delta2.0,taxi,sat,6.48
ERAN_1,32x16_688%%ind2810_eps0.06_delta2.0,taxi,sat,6.2
ERAN_1,32x16_688%%ind295_eps0.01_delta6.0,taxi,unsat,5.95
ERAN_1,32x16_688%%ind3148_eps0.01_delta2.0,taxi,sat,6.45
ERAN_1,32x16_688%%ind3297_eps0.01_delta6.0,taxi,unsat,6.37
ERAN_1,32x16_688%%ind332_eps0.03_delta2.0,taxi,sat,6.0
ERAN_1,32x16_688%%ind3570_eps0.03_delta2.0,taxi,sat,6.28
ERAN_1,32x16_688%%ind3798_eps0.06_delta2.0,taxi,sat,6.55
ERAN_1,32x16_688%%ind3907_eps0.06_delta2.0,taxi,sat,4.87
ERAN_1,32x16_688%%ind405_eps0.03_delta2.0,taxi,sat,6.49
ERAN_1,32x16_688%%ind4530_eps0.03_delta6.0,taxi,sat,7.65
ERAN_1,32x16_688%%ind4623_eps0.01_delta2.0,taxi,sat,6.99
ERAN_1,32x16_688%%ind4981_eps0.01_delta2.0,taxi,sat,6.07
ERAN_1,32x16_688%%ind5228_eps0.01_delta2.0,taxi,sat,7.09
ERAN_1,32x16_688%%ind5306_eps0.01_delta2.0,taxi,sat,5.87
ERAN_1,32x16_688%%ind5478_eps0.01_delta6.0,taxi,unsat,6.77
ERAN_1,32x16_688%%ind5853_eps0.06_delta2.0,taxi,sat,6.55
ERAN_1,32x16_688%%ind6279_eps0.06_delta2.0,taxi,sat,7.88
ERAN_1,32x16_688%%ind6575_eps0.03_delta6.0,taxi,sat,6.3
ERAN_1,32x16_688%%ind6611_eps0.06_delta6.0,taxi,sat,6.5
ERAN_1,32x16_688%%ind7096_eps0.06_delta6.0,taxi,sat,6.66
ERAN_1,32x16_688%%ind7394_eps0.03_delta2.0,taxi,sat,6.79
ERAN_1,32x16_688%%ind7411_eps0.01_delta6.0,taxi,unsat,7.07
ERAN_1,32x16_688%%ind7421_eps0.03_delta6.0,taxi,sat,7.24
ERAN_1,32x16_688%%ind7483_eps0.06_delta6.0,taxi,sat,6.88
ERAN_1,32x16_688%%ind7564_eps0.06_delta6.0,taxi,sat,6.64
ERAN_1,32x16_688%%ind7586_eps0.03_delta6.0,taxi,sat,6.47
ERAN_1,32x16_688%%ind7742_eps0.03_delta6.0,taxi,unsat,1046.66
ERAN_1,32x16_688%%ind776_eps0.06_delta2.0,taxi,sat,6.99
ERAN_1,32x16_688%%ind7818_eps0.01_delta6.0,taxi,unsat,7.87
ERAN_1,32x16_688%%ind786_eps0.06_delta6.0,taxi,sat,5.52
ERAN_1,32x16_688%%ind7979_eps0.03_delta6.0,taxi,sat,6.72
ERAN_1,32x16_688%%ind8021_eps0.06_delta6.0,taxi,sat,6.95
ERAN_1,32x16_688%%ind825_eps0.06_delta2.0,taxi,sat,7.26
ERAN_1,32x16_688%%ind8264_eps0.03_delta6.0,taxi,sat,6.91
ERAN_1,32x16_688%%ind916_eps0.03_delta6.0,taxi,sat,6.93
ERAN_1,32x16_688%%ind9317_eps0.01_delta6.0,taxi,unsat,6.19
ERAN_1,32x16_688%%ind9338_eps0.06_delta6.0,taxi,sat,5.95
ERAN_1,32x16_688%%ind9435_eps0.03_delta2.0,taxi,sat,6.54
ERAN_1,32x16_688%%ind9507_eps0.03_delta2.0,taxi,sat,5.87
ERAN_1,32x16_688%%ind9845_eps0.03_delta2.0,taxi,sat,6.4
ERAN_1,64x32_2752%%ind10334_eps0.03_delta6.0,taxi,sat,12.41
ERAN_1,64x32_2752%%ind10496_eps0.06_delta2.0,taxi,sat,12.64
ERAN_1,64x32_2752%%ind10594_eps0.01_delta6.0,taxi,sat,12.71
ERAN_1,64x32_2752%%ind10858_eps0.01_delta2.0,taxi,sat,10.33
ERAN_1,64x32_2752%%ind10915_eps0.06_delta2.0,taxi,sat,12.71
ERAN_1,64x32_2752%%ind10996_eps0.01_delta2.0,taxi,sat,10.79
ERAN_1,64x32_2752%%ind11084_eps0.06_delta2.0,taxi,sat,12.34
ERAN_1,64x32_2752%%ind11190_eps0.01_delta2.0,taxi,sat,10.06
ERAN_1,64x32_2752%%ind11754_eps0.06_delta2.0,taxi,sat,13.04
ERAN_1,64x32_2752%%ind12362_eps0.06_delta6.0,taxi,sat,14.01
ERAN_1,64x32_2752%%ind12374_eps0.06_delta2.0,taxi,sat,13.78
ERAN_1,64x32_2752%%ind12443_eps0.01_delta2.0,taxi,sat,10.22
ERAN_1,64x32_2752%%ind12617_eps0.03_delta2.0,taxi,sat,11.18
ERAN_1,64x32_2752%%ind12618_eps0.06_delta6.0,taxi,sat,22.28
ERAN_1,64x32_2752%%ind12763_eps0.01_delta6.0,taxi,sat,402.1
ERAN_1,64x32_2752%%ind12943_eps0.03_delta2.0,taxi,sat,11.75
ERAN_1,64x32_2752%%ind13342_eps0.01_delta6.0,taxi,to,3600.07
ERAN_1,64x32_2752%%ind13406_eps0.06_delta6.0,taxi,sat,24.26
ERAN_1,64x32_2752%%ind13435_eps0.01_delta6.0,taxi,sat,12.03
ERAN_1,64x32_2752%%ind13531_eps0.03_delta6.0,taxi,sat,12.71
ERAN_1,64x32_2752%%ind13817_eps0.01_delta6.0,taxi,sat,13.67
ERAN_1,64x32_2752%%ind1431_eps0.01_delta2.0,taxi,sat,12.48
ERAN_1,64x32_2752%%ind14653_eps0.03_delta2.0,taxi,sat,11.78
ERAN_1,64x32_2752%%ind150_eps0.06_delta2.0,taxi,sat,14.04
ERAN_1,64x32_2752%%ind15183_eps0.06_delta6.0,taxi,sat,14.62
ERAN_1,64x32_2752%%ind15227_eps0.03_delta6.0,taxi,sat,13.98
ERAN_1,64x32_2752%%ind16042_eps0.06_delta6.0,taxi,sat,18.66
ERAN_1,64x32_2752%%ind1612_eps0.03_delta6.0,taxi,sat,9.91
ERAN_1,64x32_2752%%ind16217_eps0.06_delta6.0,taxi,sat,10.79
ERAN_1,64x32_2752%%ind16242_eps0.03_delta2.0,taxi,sat,8.34
ERAN_1,64x32_2752%%ind1627_eps0.01_delta6.0,taxi,sat,9.57
ERAN_1,64x32_2752%%ind16368_eps0.03_delta2.0,taxi,sat,11.29
ERAN_1,64x32_2752%%ind16667_eps0.06_delta6.0,taxi,sat,10.51
ERAN_1,64x32_2752%%ind17035_eps0.03_delta2.0,taxi,sat,8.87
ERAN_1,64x32_2752%%ind1713_eps0.03_delta2.0,taxi,sat,8.56
ERAN_1,64x32_2752%%ind17409_eps0.06_delta2.0,taxi,sat,11.29
ERAN_1,64x32_2752%%ind17410_eps0.01_delta2.0,taxi,sat,7.05
ERAN_1,64x32_2752%%ind1742_eps0.03_delta6.0,taxi,sat,8.33
ERAN_1,64x32_2752%%ind17877_eps0.03_delta2.0,taxi,sat,8.76
ERAN_1,64x32_2752%%ind1796_eps0.01_delta6.0,taxi,to,3600.12
ERAN_1,64x32_2752%%ind17970_eps0.06_delta6.0,taxi,sat,18.51
ERAN_1,64x32_2752%%ind18050_eps0.03_delta2.0,taxi,sat,8.25
ERAN_1,64x32_2752%%ind18087_eps0.06_delta6.0,taxi,sat,20.38
ERAN_1,64x32_2752%%ind18159_eps0.06_delta6.0,taxi,sat,9.73
ERAN_1,64x32_2752%%ind18223_eps0.03_delta2.0,taxi,sat,9.25
ERAN_1,64x32_2752%%ind18419_eps0.03_delta2.0,taxi,sat,8.79
ERAN_1,64x32_2752%%ind18605_eps0.01_delta2.0,taxi,sat,8.34
ERAN_1,64x32_2752%%ind1869_eps0.01_delta6.0,taxi,unsat,38.58
ERAN_1,64x32_2752%%ind19311_eps0.03_delta6.0,taxi,sat,13.21
ERAN_1,64x32_2752%%ind19344_eps0.01_delta2.0,taxi,sat,8.26
ERAN_1,64x32_2752%%ind19471_eps0.06_delta6.0,taxi,sat,9.21
ERAN_1,64x32_2752%%ind19479_eps0.01_delta2.0,taxi,sat,8.35
ERAN_1,64x32_2752%%ind19598_eps0.01_delta6.0,taxi,sat,10.13
ERAN_1,64x32_2752%%ind19757_eps0.06_delta6.0,taxi,sat,8.9
ERAN_1,64x32_2752%%ind19783_eps0.03_delta6.0,taxi,sat,9.05
ERAN_1,64x32_2752%%ind2057_eps0.06_delta2.0,taxi,sat,9.76
ERAN_1,64x32_2752%%ind2256_eps0.03_delta6.0,taxi,sat,8.36
ERAN_1,64x32_2752%%ind2498_eps0.01_delta2.0,taxi,sat,8.03
ERAN_1,64x32_2752%%ind2849_eps0.06_delta2.0,taxi,sat,9.78
ERAN_1,64x32_2752%%ind299_eps0.01_delta2.0,taxi,sat,7.93
ERAN_1,64x32_2752%%ind3069_eps0.03_delta6.0,taxi,sat,8.16
ERAN_1,64x32_2752%%ind332_eps0.01_delta6.0,taxi,sat,9.03
ERAN_1,64x32_2752%%ind3516_eps0.03_delta6.0,taxi,sat,8.89
ERAN_1,64x32_2752%%ind3526_eps0.01_delta6.0,taxi,sat,9.47
ERAN_1,64x32_2752%%ind3535_eps0.01_delta6.0,taxi,sat,11.41
ERAN_1,64x32_2752%%ind5210_eps0.03_delta2.0,taxi,sat,8.75
ERAN_1,64x32_2752%%ind5223_eps0.06_delta2.0,taxi,sat,10.35
ERAN_1,64x32_2752%%ind5291_eps0.03_delta6.0,taxi,sat,7.86
ERAN_1,64x32_2752%%ind5561_eps0.03_delta6.0,taxi,sat,8.39
ERAN_1,64x32_2752%%ind5598_eps0.03_delta6.0,taxi,sat,8.75
ERAN_1,64x32_2752%%ind582_eps0.01_delta6.0,taxi,sat,12.0
ERAN_1,64x32_2752%%ind587_eps0.06_delta6.0,taxi,sat,19.78
ERAN_1,64x32_2752%%ind6178_eps0.06_delta6.0,taxi,sat,10.92
ERAN_1,64x32_2752%%ind6319_eps0.01_delta2.0,taxi,sat,7.71
ERAN_1,64x32_2752%%ind6605_eps0.03_delta2.0,taxi,sat,8.96
ERAN_1,64x32_2752%%ind6697_eps0.01_delta6.0,taxi,sat,7.65
ERAN_1,64x32_2752%%ind7165_eps0.03_delta6.0,taxi,sat,8.96
ERAN_1,64x32_2752%%ind7492_eps0.01_delta2.0,taxi,sat,7.64
ERAN_1,64x32_2752%%ind7700_eps0.01_delta6.0,taxi,sat,10.63
ERAN_1,64x32_2752%%ind8084_eps0.06_delta2.0,taxi,sat,10.13
ERAN_1,64x32_2752%%ind8467_eps0.06_delta2.0,taxi,sat,10.35
ERAN_1,64x32_2752%%ind8542_eps0.03_delta2.0,taxi,sat,8.49
ERAN_1,64x32_2752%%ind8558_eps0.03_delta2.0,taxi,sat,10.4
ERAN_1,64x32_2752%%ind8829_eps0.06_delta2.0,taxi,sat,10.48
ERAN_1,64x32_2752%%ind9074_eps0.06_delta2.0,taxi,sat,11.5
ERAN_1,64x32_2752%%ind9556_eps0.06_delta2.0,taxi,sat,21.12
ERAN_1,64x32_2752%%ind9559_eps0.03_delta6.0,taxi,sat,8.79
ERAN_1,64x32_2752%%ind9609_eps0.06_delta6.0,taxi,sat,11.31
ERAN_1,64x32_2752%%ind9688_eps0.01_delta2.0,taxi,sat,7.59
ERAN_1,64x32_2752%%ind9902_eps0.01_delta2.0,taxi,sat,7.34
ERAN_1,KJ_64x32_2048%%ind10151_eps0.01_delta6.0,taxi,to,3600.04
ERAN_1,KJ_64x32_2048%%ind1018_eps0.06_delta6.0,taxi,to,3600.11
ERAN_1,KJ_64x32_2048%%ind10311_eps0.06_delta6.0,taxi,sat,237.39
ERAN_1,KJ_64x32_2048%%ind10543_eps0.01_delta2.0,taxi,sat,69.01
ERAN_1,KJ_64x32_2048%%ind10931_eps0.06_delta2.0,taxi,sat,170.52
ERAN_1,KJ_64x32_2048%%ind11399_eps0.03_delta2.0,taxi,to,3600.08
ERAN_1,KJ_64x32_2048%%ind11533_eps0.03_delta6.0,taxi,to,3600.12
ERAN_1,KJ_64x32_2048%%ind11678_eps0.01_delta6.0,taxi,to,3600.03
ERAN_1,KJ_64x32_2048%%ind12030_eps0.01_delta2.0,taxi,to,3600.03
ERAN_1,KJ_64x32_2048%%ind12149_eps0.01_delta6.0,taxi,to,3600.11
ERAN_1,KJ_64x32_2048%%ind12873_eps0.01_delta2.0,taxi,sat,98.07
ERAN_1,KJ_64x32_2048%%ind12984_eps0.01_delta6.0,taxi,to,3600.14
ERAN_1,KJ_64x32_2048%%ind13057_eps0.06_delta2.0,taxi,sat,52.13
ERAN_1,KJ_64x32_2048%%ind130_eps0.03_delta2.0,taxi,sat,101.15
ERAN_1,KJ_64x32_2048%%ind13160_eps0.06_delta2.0,taxi,sat,113.27
ERAN_1,KJ_64x32_2048%%ind14273_eps0.06_delta6.0,taxi,to,3600.02
ERAN_1,KJ_64x32_2048%%ind14316_eps0.01_delta2.0,taxi,sat,115.7
ERAN_1,KJ_64x32_2048%%ind14390_eps0.03_delta6.0,taxi,to,3600.11
ERAN_1,KJ_64x32_2048%%ind14973_eps0.01_delta2.0,taxi,sat,56.62
ERAN_1,KJ_64x32_2048%%ind15138_eps0.01_delta2.0,taxi,to,3600.06
ERAN_1,KJ_64x32_2048%%ind15225_eps0.06_delta2.0,taxi,to,3600.03
ERAN_1,KJ_64x32_2048%%ind15252_eps0.03_delta2.0,taxi,sat,769.91
ERAN_1,KJ_64x32_2048%%ind15462_eps0.03_delta6.0,taxi,to,3600.08
ERAN_1,KJ_64x32_2048%%ind1580_eps0.06_delta6.0,taxi,to,3600.07
ERAN_1,KJ_64x32_2048%%ind15826_eps0.06_delta6.0,taxi,sat,1663.52
ERAN_1,KJ_64x32_2048%%ind15959_eps0.03_delta6.0,taxi,to,3600.1
ERAN_1,KJ_64x32_2048%%ind16098_eps0.03_delta2.0,taxi,sat,297.18
ERAN_1,KJ_64x32_2048%%ind16465_eps0.03_delta2.0,taxi,sat,44.29
ERAN_1,KJ_64x32_2048%%ind16516_eps0.01_delta2.0,taxi,sat,148.37
ERAN_1,KJ_64x32_2048%%ind1686_eps0.01_delta6.0,taxi,to,3600.08
ERAN_1,KJ_64x32_2048%%ind16930_eps0.06_delta6.0,taxi,to,3600.04
ERAN_1,KJ_64x32_2048%%ind17054_eps0.01_delta2.0,taxi,sat,33.66
ERAN_1,KJ_64x32_2048%%ind17200_eps0.06_delta2.0,taxi,sat,98.91
ERAN_1,KJ_64x32_2048%%ind17386_eps0.03_delta2.0,taxi,sat,112.49
ERAN_1,KJ_64x32_2048%%ind17525_eps0.06_delta6.0,taxi,to,3600.1
ERAN_1,KJ_64x32_2048%%ind17533_eps0.06_delta2.0,taxi,to,3600.1
ERAN_1,KJ_64x32_2048%%ind17953_eps0.03_delta6.0,taxi,to,3600.1
ERAN_1,KJ_64x32_2048%%ind18759_eps0.06_delta6.0,taxi,sat,308.19
ERAN_1,KJ_64x32_2048%%ind19047_eps0.01_delta2.0,taxi,sat,1171.84
ERAN_1,KJ_64x32_2048%%ind19238_eps0.01_delta6.0,taxi,to,3600.05
ERAN_1,KJ_64x32_2048%%ind19245_eps0.06_delta2.0,taxi,sat,19.26
ERAN_1,KJ_64x32_2048%%ind19273_eps0.06_delta2.0,taxi,sat,365.62
ERAN_1,KJ_64x32_2048%%ind19667_eps0.01_delta2.0,taxi,sat,293.89
ERAN_1,KJ_64x32_2048%%ind199_eps0.01_delta6.0,taxi,to,3600.09
ERAN_1,KJ_64x32_2048%%ind2144_eps0.03_delta6.0,taxi,to,3600.03
ERAN_1,KJ_64x32_2048%%ind2271_eps0.03_delta6.0,taxi,to,3600.14
ERAN_1,KJ_64x32_2048%%ind2643_eps0.01_delta6.0,taxi,to,3600.06
ERAN_1,KJ_64x32_2048%%ind3032_eps0.03_delta2.0,taxi,to,3600.05
ERAN_1,KJ_64x32_2048%%ind3099_eps0.06_delta6.0,taxi,sat,999.34
ERAN_1,KJ_64x32_2048%%ind3113_eps0.03_delta6.0,taxi,to,3600.04
ERAN_1,KJ_64x32_2048%%ind3137_eps0.01_delta2.0,taxi,to,3600.1
ERAN_1,KJ_64x32_2048%%ind3318_eps0.03_delta6.0,taxi,to,3600.09
ERAN_1,KJ_64x32_2048%%ind3437_eps0.03_delta2.0,taxi,sat,3388.1
ERAN_1,KJ_64x32_2048%%ind3461_eps0.06_delta6.0,taxi,sat,237.89
ERAN_1,KJ_64x32_2048%%ind350_eps0.01_delta6.0,taxi,to,3600.12
ERAN_1,KJ_64x32_2048%%ind3792_eps0.06_delta6.0,taxi,sat,1112.96
ERAN_1,KJ_64x32_2048%%ind3845_eps0.03_delta2.0,taxi,to,3600.11
ERAN_1,KJ_64x32_2048%%ind3980_eps0.01_delta6.0,taxi,to,3600.07
ERAN_1,KJ_64x32_2048%%ind4168_eps0.01_delta2.0,taxi,to,3600.1
ERAN_1,KJ_64x32_2048%%ind4403_eps0.06_delta6.0,taxi,sat,1480.65
ERAN_1,KJ_64x32_2048%%ind4461_eps0.01_delta6.0,taxi,to,3600.08
ERAN_1,KJ_64x32_2048%%ind4610_eps0.06_delta2.0,taxi,sat,62.59
ERAN_1,KJ_64x32_2048%%ind4690_eps0.06_delta2.0,taxi,to,3600.11
ERAN_1,KJ_64x32_2048%%ind4724_eps0.03_delta2.0,taxi,sat,41.11
ERAN_1,KJ_64x32_2048%%ind4965_eps0.03_delta2.0,taxi,sat,48.02
ERAN_1,KJ_64x32_2048%%ind498_eps0.03_delta6.0,taxi,to,3600.06
ERAN_1,KJ_64x32_2048%%ind5126_eps0.06_delta6.0,taxi,to,3600.03
ERAN_1,KJ_64x32_2048%%ind5616_eps0.03_delta6.0,taxi,to,3600.11
ERAN_1,KJ_64x32_2048%%ind5710_eps0.06_delta2.0,taxi,sat,20.57
ERAN_1,KJ_64x32_2048%%ind5769_eps0.03_delta2.0,taxi,sat,40.11
ERAN_1,KJ_64x32_2048%%ind5965_eps0.06_delta2.0,taxi,sat,87.19
ERAN_1,KJ_64x32_2048%%ind6210_eps0.01_delta6.0,taxi,to,3600.09
ERAN_1,KJ_64x32_2048%%ind6267_eps0.03_delta2.0,taxi,sat,305.69
ERAN_1,KJ_64x32_2048%%ind6340_eps0.01_delta6.0,taxi,to,3600.03
ERAN_1,KJ_64x32_2048%%ind6372_eps0.01_delta2.0,taxi,to,3600.08
ERAN_1,KJ_64x32_2048%%ind6706_eps0.01_delta6.0,taxi,to,3600.12
ERAN_1,KJ_64x32_2048%%ind6931_eps0.06_delta6.0,taxi,to,3600.06
ERAN_1,KJ_64x32_2048%%ind6954_eps0.03_delta2.0,taxi,sat,574.66
ERAN_1,KJ_64x32_2048%%ind7290_eps0.06_delta2.0,taxi,sat,70.38
ERAN_1,KJ_64x32_2048%%ind7386_eps0.01_delta2.0,taxi,to,3600.09
ERAN_1,KJ_64x32_2048%%ind7553_eps0.06_delta2.0,taxi,sat,914.19
ERAN_1,KJ_64x32_2048%%ind765_eps0.03_delta2.0,taxi,to,3600.07
ERAN_1,KJ_64x32_2048%%ind793_eps0.03_delta6.0,taxi,sat,517.53
ERAN_1,KJ_64x32_2048%%ind8201_eps0.03_delta6.0,taxi,to,3600.06
ERAN_1,KJ_64x32_2048%%ind8453_eps0.03_delta6.0,taxi,to,3600.1
ERAN_1,KJ_64x32_2048%%ind8834_eps0.01_delta2.0,taxi,to,3600.08
ERAN_1,KJ_64x32_2048%%ind9014_eps0.03_delta6.0,taxi,to,3600.09
ERAN_1,KJ_64x32_2048%%ind9578_eps0.06_delta6.0,taxi,sat,145.6
ERAN_1,KJ_64x32_2048%%ind9798_eps0.06_delta2.0,taxi,sat,72.96
ERAN_1,KJ_64x32_2048%%ind9865_eps0.01_delta6.0,taxi,to,3600.1
ERAN_1,model2a%%traffic_sign_model-2a_ind0_eps0.680958984375_target1.0,gtsr,unsat,62.43
ERAN_1,model2a%%traffic_sign_model-2a_ind102_eps0.267310546875_target4.0,gtsr,sat,18.13
ERAN_1,model2a%%traffic_sign_model-2a_ind103_eps0.466330078125_target1.0,gtsr,unsat,18.76
ERAN_1,model2a%%traffic_sign_model-2a_ind104_eps0.517060546875_target1.0,gtsr,sat,17.11
ERAN_1,model2a%%traffic_sign_model-2a_ind105_eps0.197068359375_target1.0,gtsr,sat,17.08
ERAN_1,model2a%%traffic_sign_model-2a_ind106_eps0.411697265625_target0.0,gtsr,sat,22.04
ERAN_1,model2a%%traffic_sign_model-2a_ind107_eps0.158044921875_target3.0,gtsr,unsat,7.92
ERAN_1,model2a%%traffic_sign_model-2a_ind108_eps0.774615234375_target1.0,gtsr,unsat,46.31
ERAN_1,model2a%%traffic_sign_model-2a_ind109_eps0.515109375_target1.0,gtsr,sat,28.2
ERAN_1,model2a%%traffic_sign_model-2a_ind10_eps0.11316796875_target1.0,gtsr,sat,21.26
ERAN_1,model2a%%traffic_sign_model-2a_ind110_eps0.80778515625_target1.0,gtsr,sat,27.86
ERAN_1,model2a%%traffic_sign_model-2a_ind112_eps0.641935546875_target1.0,gtsr,sat,24.4
ERAN_1,model2a%%traffic_sign_model-2a_ind113_eps0.11316796875_target1.0,gtsr,sat,12.88
ERAN_1,model2a%%traffic_sign_model-2a_ind114_eps0.064388671875_target1.0,gtsr,sat,21.98
ERAN_1,model2a%%traffic_sign_model-2a_ind115_eps0.481939453125_target1.0,gtsr,sat,34.9
ERAN_1,model2a%%traffic_sign_model-2a_ind116_eps0.161947265625_target5.0,gtsr,sat,22.74
ERAN_1,model2a%%traffic_sign_model-2a_ind117_eps0.392185546875_target1.0,gtsr,sat,43.25
ERAN_1,model2a%%traffic_sign_model-2a_ind11_eps0.21853125_target1.0,gtsr,sat,16.45
ERAN_1,model2a%%traffic_sign_model-2a_ind121_eps0.466330078125_target1.0,gtsr,sat,28.81
ERAN_1,model2a%%traffic_sign_model-2a_ind123_eps0.36291796875_target3.0,gtsr,sat,31.14
ERAN_1,model2a%%traffic_sign_model-2a_ind125_eps0.474134765625_target1.0,gtsr,sat,18.57
ERAN_1,model2a%%traffic_sign_model-2a_ind126_eps0.817541015625_target1.0,gtsr,sat,12.77
ERAN_1,model2a%%traffic_sign_model-2a_ind127_eps0.171703125_target3.0,gtsr,sat,11.75
ERAN_1,model2a%%traffic_sign_model-2a_ind129_eps0.5853515625_target1.0,gtsr,sat,33.45
ERAN_1,model2a%%traffic_sign_model-2a_ind12_eps0.483890625_target1.0,gtsr,sat,27.49
ERAN_1,model2a%%traffic_sign_model-2a_ind130_eps0.310236328125_target3.0,gtsr,sat,50.29
ERAN_1,model2a%%traffic_sign_model-2a_ind132_eps0.220482421875_target1.0,gtsr,sat,27.93
ERAN_1,model2a%%traffic_sign_model-2a_ind133_eps0.26926171875_target1.0,gtsr,sat,18.97
ERAN_1,model2a%%traffic_sign_model-2a_ind134_eps0.1951171875_target3.0,gtsr,sat,22.73
ERAN_1,model2a%%traffic_sign_model-2a_ind14_eps0.173654296875_target1.0,gtsr,sat,13.41
ERAN_1,model2a%%traffic_sign_model-2a_ind15_eps0.7414453125_target1.0,gtsr,sat,19.07
ERAN_1,model2a%%traffic_sign_model-2a_ind17_eps0.15219140625_target0.0,gtsr,sat,12.61
ERAN_1,model2a%%traffic_sign_model-2a_ind18_eps0.265359375_target1.0,gtsr,sat,10.81
ERAN_1,model2a%%traffic_sign_model-2a_ind19_eps0.376576171875_target1.0,gtsr,sat,11.71
ERAN_1,model2a%%traffic_sign_model-2a_ind1_eps0.37852734375_target1.0,gtsr,sat,35.0
ERAN_1,model2a%%traffic_sign_model-2a_ind21_eps0.376576171875_target1.0,gtsr,unsat,27.55
ERAN_1,model2a%%traffic_sign_model-2a_ind24_eps0.817541015625_target1.0,gtsr,unsat,30.03
ERAN_1,model2a%%traffic_sign_model-2a_ind26_eps0.04292578125_target4.0,gtsr,sat,9.52
ERAN_1,model2a%%traffic_sign_model-2a_ind27_eps0.796078125_target1.0,gtsr,sat,12.83
ERAN_1,model2a%%traffic_sign_model-2a_ind28_eps0.068291015625_target1.0,gtsr,sat,12.1
ERAN_1,model2a%%traffic_sign_model-2a_ind29_eps0.876076171875_target1.0,gtsr,unsat,86.93
ERAN_1,model2a%%traffic_sign_model-2a_ind30_eps0.37852734375_target1.0,gtsr,sat,14.91
ERAN_1,model2a%%traffic_sign_model-2a_ind31_eps0.638033203125_target1.0,gtsr,unsat,24.48
ERAN_1,model2a%%traffic_sign_model-2a_ind32_eps0.54242578125_target1.0,gtsr,sat,9.34
ERAN_1,model2a%%traffic_sign_model-2a_ind33_eps0.76876171875_target1.0,gtsr,sat,12.83
ERAN_1,model2a%%traffic_sign_model-2a_ind34_eps0.2575546875_target1.0,gtsr,sat,14.43
ERAN_1,model2a%%traffic_sign_model-2a_ind35_eps0.556083984375_target1.0,gtsr,sat,11.02
ERAN_1,model2a%%traffic_sign_model-2a_ind36_eps0.16780078125_target3.0,gtsr,sat,11.73
ERAN_1,model2a%%traffic_sign_model-2a_ind38_eps0.716080078125_target1.0,gtsr,unsat,22.25
ERAN_1,model2a%%traffic_sign_model-2a_ind39_eps0.056583984375_target5.0,gtsr,sat,8.89
ERAN_1,model2a%%traffic_sign_model-2a_ind3_eps0.6009609375_target1.0,gtsr,sat,14.26
ERAN_1,model2a%%traffic_sign_model-2a_ind45_eps0.290724609375_target1.0,gtsr,sat,14.48
ERAN_1,model2a%%traffic_sign_model-2a_ind47_eps0.59705859375_target1.0,gtsr,sat,20.92
ERAN_1,model2a%%traffic_sign_model-2a_ind48_eps0.265359375_target1.0,gtsr,sat,11.73
ERAN_1,model2a%%traffic_sign_model-2a_ind4_eps0.509255859375_target1.0,gtsr,sat,16.34
ERAN_1,model2a%%traffic_sign_model-2a_ind51_eps0.236091796875_target3.0,gtsr,sat,12.69
ERAN_1,model2a%%traffic_sign_model-2a_ind53_eps0.60486328125_target1.0,gtsr,unsat,23.94
ERAN_1,model2a%%traffic_sign_model-2a_ind54_eps0.115119140625_target3.0,gtsr,sat,15.84
ERAN_1,model2a%%traffic_sign_model-2a_ind57_eps0.390234375_target1.0,gtsr,sat,39.34
ERAN_1,model2a%%traffic_sign_model-2a_ind58_eps0.641935546875_target1.0,gtsr,unsat,23.34
ERAN_1,model2a%%traffic_sign_model-2a_ind60_eps0.24975_target1.0,gtsr,unsat,35.17
ERAN_1,model2a%%traffic_sign_model-2a_ind61_eps0.4292578125_target0.0,gtsr,sat,23.78
ERAN_1,model2a%%traffic_sign_model-2a_ind62_eps0.6790078125_target1.0,gtsr,unsat,20.59
ERAN_1,model2a%%traffic_sign_model-2a_ind64_eps0.1795078125_target1.0,gtsr,sat,10.75
ERAN_1,model2a%%traffic_sign_model-2a_ind66_eps0.680958984375_target1.0,gtsr,sat,18.4
ERAN_1,model2a%%traffic_sign_model-2a_ind67_eps0.40584375_target1.0,gtsr,sat,12.85
ERAN_1,model2a%%traffic_sign_model-2a_ind68_eps0.208775390625_target3.0,gtsr,sat,11.56
ERAN_1,model2a%%traffic_sign_model-2a_ind69_eps0.626326171875_target1.0,gtsr,unsat,53.52
ERAN_1,model2a%%traffic_sign_model-2a_ind6_eps0.723884765625_target1.0,gtsr,sat,16.71
ERAN_1,model2a%%traffic_sign_model-2a_ind71_eps0.040974609375_target1.0,gtsr,sat,11.1
ERAN_1,model2a%%traffic_sign_model-2a_ind72_eps0.489744140625_target1.0,gtsr,sat,11.92
ERAN_1,model2a%%traffic_sign_model-2a_ind75_eps0.641935546875_target1.0,gtsr,unsat,20.97
ERAN_1,model2a%%traffic_sign_model-2a_ind76_eps0.813638671875_target1.0,gtsr,sat,14.23
ERAN_1,model2a%%traffic_sign_model-2a_ind77_eps0.220482421875_target1.0,gtsr,sat,9.82
ERAN_1,model2a%%traffic_sign_model-2a_ind78_eps0.65949609375_target1.0,gtsr,sat,13.28
ERAN_1,model2a%%traffic_sign_model-2a_ind79_eps0.1326796875_target1.0,gtsr,sat,11.62
ERAN_1,model2a%%traffic_sign_model-2a_ind7_eps0.575595703125_target1.0,gtsr,sat,14.47
ERAN_1,model2a%%traffic_sign_model-2a_ind80_eps0.774615234375_target1.0,gtsr,sat,9.56
ERAN_1,model2a%%traffic_sign_model-2a_ind81_eps0.200970703125_target1.0,gtsr,sat,16.07
ERAN_1,model2a%%traffic_sign_model-2a_ind84_eps0.04292578125_target5.0,gtsr,sat,10.49
ERAN_1,model2a%%traffic_sign_model-2a_ind85_eps0.556083984375_target1.0,gtsr,sat,18.01
ERAN_1,model2a%%traffic_sign_model-2a_ind87_eps0.407794921875_target1.0,gtsr,sat,14.01
ERAN_1,model2a%%traffic_sign_model-2a_ind90_eps0.189263671875_target3.0,gtsr,sat,12.67
ERAN_1,model2a%%traffic_sign_model-2a_ind91_eps0.458525390625_target1.0,gtsr,sat,15.44
ERAN_1,model2a%%traffic_sign_model-2a_ind92_eps0.0390234375_target1.0,gtsr,sat,11.38
ERAN_1,model2a%%traffic_sign_model-2a_ind93_eps0.314138671875_target3.0,gtsr,sat,13.31
ERAN_1,model2a%%traffic_sign_model-2a_ind95_eps0.5541328125_target1.0,gtsr,sat,15.62
ERAN_1,model2a%%traffic_sign_model-2a_ind97_eps0.271212890625_target1.0,gtsr,sat,22.77
ERAN_1,model2a%%traffic_sign_model-2a_ind98_eps0.704373046875_target1.0,gtsr,unsat,188.94
ERAN_1,model2a%%traffic_sign_model-2a_ind9_eps0.481939453125_target1.0,gtsr,sat,12.4
ERAN_1,model-conv%%traffic_sign_model-conv_ind0_eps0.774615234375_target1.0,gtsr,unsat,2434.45
ERAN_1,model-conv%%traffic_sign_model-conv_ind100_eps0.489744140625_target6.0,gtsr,sat,319.47
ERAN_1,model-conv%%traffic_sign_model-conv_ind101_eps0.9911953125_target0.0,gtsr,sat,929.41
ERAN_1,model-conv%%traffic_sign_model-conv_ind102_eps0.26926171875_target4.0,gtsr,sat,25.61
ERAN_1,model-conv%%traffic_sign_model-conv_ind103_eps0.4370625_target0.0,gtsr,sat,307.87
ERAN_1,model-conv%%traffic_sign_model-conv_ind10_eps0.079998046875_target3.0,gtsr,sat,93.29
ERAN_1,model-conv%%traffic_sign_model-conv_ind11_eps0.359015625_target1.0,gtsr,sat,2253.92
ERAN_1,model-conv%%traffic_sign_model-conv_ind12_eps0.38633203125_target0.0,gtsr,sat,143.62
ERAN_1,model-conv%%traffic_sign_model-conv_ind13_eps0.454623046875_target0.0,gtsr,sat,101.88
ERAN_1,model-conv%%traffic_sign_model-conv_ind14_eps0.353162109375_target1.0,gtsr,unsat,2574.42
ERAN_1,model-conv%%traffic_sign_model-conv_ind15_eps0.75315234375_target1.0,gtsr,sat,651.28
ERAN_1,model-conv%%traffic_sign_model-conv_ind16_eps0.993146484375_target0.0,gtsr,sat,468.39
ERAN_1,model-conv%%traffic_sign_model-conv_ind18_eps0.37072265625_target1.0,gtsr,sat,425.18
ERAN_1,model-conv%%traffic_sign_model-conv_ind19_eps0.645837890625_target1.0,gtsr,sat,870.13
ERAN_1,model-conv%%traffic_sign_model-conv_ind1_eps0.442916015625_target0.0,gtsr,unsat,2741.09
ERAN_1,model-conv%%traffic_sign_model-conv_ind21_eps0.5229140625_target1.0,gtsr,sat,1261.73
ERAN_1,model-conv%%traffic_sign_model-conv_ind22_eps0.5541328125_target1.0,gtsr,sat,497.49
ERAN_1,model-conv%%traffic_sign_model-conv_ind23_eps0.247798828125_target4.0,gtsr,sat,249.18
ERAN_1,model-conv%%traffic_sign_model-conv_ind24_eps0.809736328125_target1.0,gtsr,to,3600.1
ERAN_1,model-conv%%traffic_sign_model-conv_ind25_eps0.99509765625_target0.0,gtsr,sat,1491.39
ERAN_1,model-conv%%traffic_sign_model-conv_ind26_eps0.3356015625_target4.0,gtsr,sat,112.27
ERAN_1,model-conv%%traffic_sign_model-conv_ind27_eps0.876076171875_target1.0,gtsr,unsat,3205.66
ERAN_1,model-conv%%traffic_sign_model-conv_ind28_eps0.263408203125_target1.0,gtsr,sat,540.08
ERAN_1,model-conv%%traffic_sign_model-conv_ind29_eps0.868271484375_target1.0,gtsr,sat,1012.21
ERAN_1,model-conv%%traffic_sign_model-conv_ind30_eps0.107314453125_target0.0,gtsr,sat,863.22
ERAN_1,model-conv%%traffic_sign_model-conv_ind31_eps0.801931640625_target1.0,gtsr,unsat,3588.83
ERAN_1,model-conv%%traffic_sign_model-conv_ind32_eps0.661447265625_target0.0,gtsr,sat,263.33
ERAN_1,model-conv%%traffic_sign_model-conv_ind33_eps0.848759765625_target1.0,gtsr,sat,236.07
ERAN_1,model-conv%%traffic_sign_model-conv_ind34_eps0.52681640625_target1.0,gtsr,to,3600.08
ERAN_1,model-conv%%traffic_sign_model-conv_ind36_eps0.41755078125_target0.0,gtsr,sat,2078.61
ERAN_1,model-conv%%traffic_sign_model-conv_ind37_eps0.380478515625_target0.0,gtsr,sat,28.66
ERAN_1,model-conv%%traffic_sign_model-conv_ind38_eps0.770712890625_target1.0,gtsr,sat,565.98
ERAN_1,model-conv%%traffic_sign_model-conv_ind39_eps0.1326796875_target4.0,gtsr,sat,98.35
ERAN_1,model-conv%%traffic_sign_model-conv_ind3_eps0.314138671875_target0.0,gtsr,sat,42.41
ERAN_1,model-conv%%traffic_sign_model-conv_ind40_eps0.99509765625_target0.0,gtsr,to,3600.05
ERAN_1,model-conv%%traffic_sign_model-conv_ind41_eps0.751201171875_target1.0,gtsr,unsat,1174.5
ERAN_1,model-conv%%traffic_sign_model-conv_ind42_eps0.997048828125_target0.0,gtsr,sat,2018.9
ERAN_1,model-conv%%traffic_sign_model-conv_ind44_eps0.09755859375_target4.0,gtsr,sat,28.52
ERAN_1,model-conv%%traffic_sign_model-conv_ind45_eps0.146337890625_target3.0,gtsr,sat,25.38
ERAN_1,model-conv%%traffic_sign_model-conv_ind47_eps0.458525390625_target0.0,gtsr,sat,88.97
ERAN_1,model-conv%%traffic_sign_model-conv_ind4_eps0.55803515625_target1.0,gtsr,sat,2795.07
ERAN_1,model-conv%%traffic_sign_model-conv_ind50_eps0.271212890625_target0.0,gtsr,sat,114.7
ERAN_1,model-conv%%traffic_sign_model-conv_ind51_eps0.40194140625_target1.0,gtsr,sat,1185.69
ERAN_1,model-conv%%traffic_sign_model-conv_ind52_eps0.856564453125_target1.0,gtsr,sat,135.03
ERAN_1,model-conv%%traffic_sign_model-conv_ind53_eps0.833150390625_target1.0,gtsr,sat,1255.97
ERAN_1,model-conv%%traffic_sign_model-conv_ind54_eps0.28487109375_target1.0,gtsr,sat,75.96
ERAN_1,model-conv%%traffic_sign_model-conv_ind55_eps0.99509765625_target0.0,gtsr,to,3600.1
ERAN_1,model-conv%%traffic_sign_model-conv_ind56_eps0.51901171875_target3.0,gtsr,sat,288.71
ERAN_1,model-conv%%traffic_sign_model-conv_ind57_eps0.384380859375_target1.0,gtsr,to,3600.05
ERAN_1,model-conv%%traffic_sign_model-conv_ind58_eps0.595107421875_target1.0,gtsr,sat,33.64
ERAN_1,model-conv%%traffic_sign_model-conv_ind59_eps0.997048828125_target0.0,gtsr,to,3600.11
ERAN_1,model-conv%%traffic_sign_model-conv_ind5_eps0.353162109375_target5.0,gtsr,sat,56.89
ERAN_1,model-conv%%traffic_sign_model-conv_ind61_eps0.037072265625_target1.0,gtsr,sat,12.54
ERAN_1,model-conv%%traffic_sign_model-conv_ind62_eps0.517060546875_target1.0,gtsr,sat,463.64
ERAN_1,model-conv%%traffic_sign_model-conv_ind63_eps0.993146484375_target0.0,gtsr,to,3600.04
ERAN_1,model-conv%%traffic_sign_model-conv_ind65_eps0.290724609375_target2.0,gtsr,sat,281.06
ERAN_1,model-conv%%traffic_sign_model-conv_ind66_eps0.712177734375_target1.0,gtsr,unsat,2881.03
ERAN_1,model-conv%%traffic_sign_model-conv_ind67_eps0.55803515625_target1.0,gtsr,sat,33.06
ERAN_1,model-conv%%traffic_sign_model-conv_ind68_eps0.411697265625_target3.0,gtsr,sat,63.7
ERAN_1,model-conv%%traffic_sign_model-conv_ind69_eps0.34340625_target1.0,gtsr,unsat,1171.08
ERAN_1,model-conv%%traffic_sign_model-conv_ind6_eps0.606814453125_target1.0,gtsr,sat,155.71
ERAN_1,model-conv%%traffic_sign_model-conv_ind72_eps0.583400390625_target1.0,gtsr,sat,251.71
ERAN_1,model-conv%%traffic_sign_model-conv_ind73_eps0.4916953125_target1.0,gtsr,sat,127.82
ERAN_1,model-conv%%traffic_sign_model-conv_ind74_eps0.993146484375_target0.0,gtsr,to,3600.05
ERAN_1,model-conv%%traffic_sign_model-conv_ind75_eps0.868271484375_target1.0,gtsr,sat,2732.52
ERAN_1,model-conv%%traffic_sign_model-conv_ind76_eps0.84680859375_target1.0,gtsr,unsat,2863.19
ERAN_1,model-conv%%traffic_sign_model-conv_ind77_eps0.528767578125_target1.0,gtsr,unsat,600.18
ERAN_1,model-conv%%traffic_sign_model-conv_ind78_eps0.60486328125_target1.0,gtsr,sat,41.93
ERAN_1,model-conv%%traffic_sign_model-conv_ind79_eps0.3043828125_target1.0,gtsr,sat,182.57
ERAN_1,model-conv%%traffic_sign_model-conv_ind7_eps0.548279296875_target0.0,gtsr,unsat,2539.67
ERAN_1,model-conv%%traffic_sign_model-conv_ind80_eps0.829248046875_target1.0,gtsr,sat,2342.99
ERAN_1,model-conv%%traffic_sign_model-conv_ind81_eps0.314138671875_target1.0,gtsr,sat,1375.92
ERAN_1,model-conv%%traffic_sign_model-conv_ind82_eps0.989244140625_target0.0,gtsr,to,3600.03
ERAN_1,model-conv%%traffic_sign_model-conv_ind85_eps0.6477890625_target1.0,gtsr,unsat,2399.57
ERAN_1,model-conv%%traffic_sign_model-conv_ind86_eps0.69851953125_target3.0,gtsr,to,3600.07
ERAN_1,model-conv%%traffic_sign_model-conv_ind87_eps0.794126953125_target1.0,gtsr,unsat,3224.63
ERAN_1,model-conv%%traffic_sign_model-conv_ind88_eps0.4760859375_target0.0,gtsr,unsat,55.85
ERAN_1,model-conv%%traffic_sign_model-conv_ind89_eps0.302431640625_target1.0,gtsr,sat,33.29
ERAN_1,model-conv%%traffic_sign_model-conv_ind8_eps0.997048828125_target0.0,gtsr,to,3600.04
ERAN_1,model-conv%%traffic_sign_model-conv_ind90_eps0.48779296875_target3.0,gtsr,unsat,3033.69
ERAN_1,model-conv%%traffic_sign_model-conv_ind91_eps0.5619375_target1.0,gtsr,sat,1781.79
ERAN_1,model-conv%%traffic_sign_model-conv_ind92_eps0.18341015625_target1.0,gtsr,sat,1586.46
ERAN_1,model-conv%%traffic_sign_model-conv_ind93_eps0.3668203125_target3.0,gtsr,unsat,2639.0
ERAN_1,model-conv%%traffic_sign_model-conv_ind94_eps0.997048828125_target0.0,gtsr,sat,381.58
ERAN_1,model-conv%%traffic_sign_model-conv_ind95_eps0.624375_target1.0,gtsr,sat,2081.87
ERAN_1,model-conv%%traffic_sign_model-conv_ind96_eps0.10536328125_target4.0,gtsr,sat,276.79
ERAN_1,model-conv%%traffic_sign_model-conv_ind97_eps0.24584765625_target1.0,gtsr,sat,47.11
ERAN_1,model-conv%%traffic_sign_model-conv_ind98_eps0.764859375_target1.0,gtsr,sat,2049.6
ERAN_1,model-conv%%traffic_sign_model-conv_ind99_eps0.997048828125_target0.0,gtsr,to,3600.1
ERAN_1,model-conv%%traffic_sign_model-conv_ind9_eps0.474134765625_target0.0,gtsr,sat,364.41
ERAN_2,ACASXU_experimental_v2a_1_1%%property1,acas,err,7.4
ERAN_2,ACASXU_experimental_v2a_1_1%%property2,acas,err,8.13
ERAN_2,ACASXU_experimental_v2a_1_1%%property3,acas,err,6.55
ERAN_2,ACASXU_experimental_v2a_1_1%%property4,acas,err,4.5
ERAN_2,ACASXU_experimental_v2a_1_2%%property1,acas,err,7.3
ERAN_2,ACASXU_experimental_v2a_1_2%%property2,acas,err,6.81
ERAN_2,ACASXU_experimental_v2a_1_2%%property3,acas,err,6.58
ERAN_2,ACASXU_experimental_v2a_1_2%%property4,acas,err,5.9
ERAN_2,ACASXU_experimental_v2a_1_3%%property1,acas,err,7.54
ERAN_2,ACASXU_experimental_v2a_1_3%%property2,acas,err,6.27
ERAN_2,ACASXU_experimental_v2a_1_3%%property3,acas,err,7.3
ERAN_2,ACASXU_experimental_v2a_1_3%%property4,acas,err,6.33
ERAN_2,ACASXU_experimental_v2a_1_4%%property1,acas,err,6.59
ERAN_2,ACASXU_experimental_v2a_1_4%%property2,acas,err,6.3
ERAN_2,ACASXU_experimental_v2a_1_4%%property3,acas,err,4.74
ERAN_2,ACASXU_experimental_v2a_1_4%%property4,acas,err,6.65
ERAN_2,ACASXU_experimental_v2a_1_5%%property1,acas,err,7.06
ERAN_2,ACASXU_experimental_v2a_1_5%%property2,acas,err,6.16
ERAN_2,ACASXU_experimental_v2a_1_5%%property3,acas,err,7.12
ERAN_2,ACASXU_experimental_v2a_1_5%%property4,acas,err,6.67
ERAN_2,ACASXU_experimental_v2a_1_6%%property1,acas,err,7.11
ERAN_2,ACASXU_experimental_v2a_1_6%%property2,acas,err,5.49
ERAN_2,ACASXU_experimental_v2a_1_6%%property3,acas,err,5.77
ERAN_2,ACASXU_experimental_v2a_1_6%%property4,acas,err,6.1
ERAN_2,ACASXU_experimental_v2a_1_7%%property1,acas,err,7.24
ERAN_2,ACASXU_experimental_v2a_1_7%%property2,acas,err,5.43
ERAN_2,ACASXU_experimental_v2a_1_7%%property3,acas,err,7.2
ERAN_2,ACASXU_experimental_v2a_1_7%%property4,acas,err,5.1
ERAN_2,ACASXU_experimental_v2a_1_8%%property1,acas,err,5.71
ERAN_2,ACASXU_experimental_v2a_1_8%%property2,acas,err,6.9
ERAN_2,ACASXU_experimental_v2a_1_8%%property3,acas,err,6.85
ERAN_2,ACASXU_experimental_v2a_1_8%%property4,acas,err,5.39
ERAN_2,ACASXU_experimental_v2a_1_9%%property1,acas,err,6.34
ERAN_2,ACASXU_experimental_v2a_1_9%%property2,acas,err,7.31
ERAN_2,ACASXU_experimental_v2a_1_9%%property3,acas,err,6.53
ERAN_2,ACASXU_experimental_v2a_1_9%%property4,acas,err,6.39
ERAN_2,ACASXU_experimental_v2a_2_1%%property1,acas,err,6.45
ERAN_2,ACASXU_experimental_v2a_2_1%%property2,acas,err,7.06
ERAN_2,ACASXU_experimental_v2a_2_1%%property3,acas,err,6.84
ERAN_2,ACASXU_experimental_v2a_2_1%%property4,acas,err,6.2
ERAN_2,ACASXU_experimental_v2a_2_2%%property1,acas,err,5.76
ERAN_2,ACASXU_experimental_v2a_2_2%%property2,acas,err,5.74
ERAN_2,ACASXU_experimental_v2a_2_2%%property3,acas,err,5.04
ERAN_2,ACASXU_experimental_v2a_2_2%%property4,acas,err,6.64
ERAN_2,ACASXU_experimental_v2a_2_3%%property1,acas,err,6.9
ERAN_2,ACASXU_experimental_v2a_2_3%%property2,acas,err,6.9
ERAN_2,ACASXU_experimental_v2a_2_3%%property3,acas,err,5.35
ERAN_2,ACASXU_experimental_v2a_2_3%%property4,acas,err,6.58
ERAN_2,ACASXU_experimental_v2a_2_4%%property1,acas,err,6.95
ERAN_2,ACASXU_experimental_v2a_2_4%%property2,acas,err,6.95
ERAN_2,ACASXU_experimental_v2a_2_4%%property3,acas,err,6.08
ERAN_2,ACASXU_experimental_v2a_2_4%%property4,acas,err,5.67
ERAN_2,ACASXU_experimental_v2a_2_5%%property1,acas,err,6.68
ERAN_2,ACASXU_experimental_v2a_2_5%%property2,acas,err,4.74
ERAN_2,ACASXU_experimental_v2a_2_5%%property3,acas,err,5.51
ERAN_2,ACASXU_experimental_v2a_2_5%%property4,acas,err,5.98
ERAN_2,ACASXU_experimental_v2a_2_6%%property1,acas,err,5.87
ERAN_2,ACASXU_experimental_v2a_2_6%%property2,acas,err,6.4
ERAN_2,ACASXU_experimental_v2a_2_6%%property3,acas,err,6.2
ERAN_2,ACASXU_experimental_v2a_2_6%%property4,acas,err,6.99
ERAN_2,ACASXU_experimental_v2a_2_7%%property1,acas,err,6.35
ERAN_2,ACASXU_experimental_v2a_2_7%%property2,acas,err,5.67
ERAN_2,ACASXU_experimental_v2a_2_7%%property3,acas,err,6.06
ERAN_2,ACASXU_experimental_v2a_2_7%%property4,acas,err,4.72
ERAN_2,ACASXU_experimental_v2a_2_8%%property1,acas,err,6.8
ERAN_2,ACASXU_experimental_v2a_2_8%%property2,acas,err,6.13
ERAN_2,ACASXU_experimental_v2a_2_8%%property3,acas,err,5.39
ERAN_2,ACASXU_experimental_v2a_2_8%%property4,acas,err,6.09
ERAN_2,ACASXU_experimental_v2a_2_9%%property1,acas,err,6.45
ERAN_2,ACASXU_experimental_v2a_2_9%%property2,acas,err,5.91
ERAN_2,ACASXU_experimental_v2a_2_9%%property3,acas,err,5.82
ERAN_2,ACASXU_experimental_v2a_2_9%%property4,acas,err,7.07
ERAN_2,ACASXU_experimental_v2a_3_1%%property1,acas,err,6.29
ERAN_2,ACASXU_experimental_v2a_3_1%%property2,acas,err,6.18
ERAN_2,ACASXU_experimental_v2a_3_1%%property3,acas,err,6.58
ERAN_2,ACASXU_experimental_v2a_3_1%%property4,acas,err,6.95
ERAN_2,ACASXU_experimental_v2a_3_2%%property1,acas,err,7.22
ERAN_2,ACASXU_experimental_v2a_3_2%%property2,acas,err,6.26
ERAN_2,ACASXU_experimental_v2a_3_2%%property3,acas,err,6.86
ERAN_2,ACASXU_experimental_v2a_3_2%%property4,acas,err,4.7
ERAN_2,ACASXU_experimental_v2a_3_3%%property1,acas,err,6.49
ERAN_2,ACASXU_experimental_v2a_3_3%%property2,acas,err,6.46
ERAN_2,ACASXU_experimental_v2a_3_3%%property3,acas,err,5.18
ERAN_2,ACASXU_experimental_v2a_3_3%%property4,acas,err,5.88
ERAN_2,ACASXU_experimental_v2a_3_4%%property1,acas,err,6.43
ERAN_2,ACASXU_experimental_v2a_3_4%%property2,acas,err,5.83
ERAN_2,ACASXU_experimental_v2a_3_4%%property3,acas,err,6.84
ERAN_2,ACASXU_experimental_v2a_3_4%%property4,acas,err,6.11
ERAN_2,ACASXU_experimental_v2a_3_5%%property1,acas,err,6.85
ERAN_2,ACASXU_experimental_v2a_3_5%%property2,acas,err,6.16
ERAN_2,ACASXU_experimental_v2a_3_5%%property3,acas,err,6.09
ERAN_2,ACASXU_experimental_v2a_3_5%%property4,acas,err,6.75
ERAN_2,ACASXU_experimental_v2a_3_6%%property1,acas,err,6.46
ERAN_2,ACASXU_experimental_v2a_3_6%%property2,acas,err,6.0
ERAN_2,ACASXU_experimental_v2a_3_6%%property3,acas,err,5.82
ERAN_2,ACASXU_experimental_v2a_3_6%%property4,acas,err,6.05
ERAN_2,ACASXU_experimental_v2a_3_7%%property1,acas,err,6.26
ERAN_2,ACASXU_experimental_v2a_3_7%%property2,acas,err,5.01
ERAN_2,ACASXU_experimental_v2a_3_7%%property3,acas,err,8.38
ERAN_2,ACASXU_experimental_v2a_3_7%%property4,acas,err,7.78
ERAN_2,ACASXU_experimental_v2a_3_8%%property1,acas,err,6.6
ERAN_2,ACASXU_experimental_v2a_3_8%%property2,acas,err,6.11
ERAN_2,ACASXU_experimental_v2a_3_8%%property3,acas,err,6.41
ERAN_2,ACASXU_experimental_v2a_3_8%%property4,acas,err,6.52
ERAN_2,ACASXU_experimental_v2a_3_9%%property1,acas,err,7.35
ERAN_2,ACASXU_experimental_v2a_3_9%%property2,acas,err,5.75
ERAN_2,ACASXU_experimental_v2a_3_9%%property3,acas,err,5.29
ERAN_2,ACASXU_experimental_v2a_3_9%%property4,acas,err,5.99
ERAN_2,ACASXU_experimental_v2a_4_1%%property1,acas,err,5.87
ERAN_2,ACASXU_experimental_v2a_4_1%%property2,acas,err,6.17
ERAN_2,ACASXU_experimental_v2a_4_1%%property3,acas,err,6.11
ERAN_2,ACASXU_experimental_v2a_4_1%%property4,acas,err,5.59
ERAN_2,ACASXU_experimental_v2a_4_2%%property1,acas,err,6.24
ERAN_2,ACASXU_experimental_v2a_4_2%%property2,acas,err,4.84
ERAN_2,ACASXU_experimental_v2a_4_2%%property3,acas,err,6.44
ERAN_2,ACASXU_experimental_v2a_4_2%%property4,acas,err,6.7
ERAN_2,ACASXU_experimental_v2a_4_3%%property1,acas,err,6.18
ERAN_2,ACASXU_experimental_v2a_4_3%%property2,acas,err,6.43
ERAN_2,ACASXU_experimental_v2a_4_3%%property3,acas,err,5.94
ERAN_2,ACASXU_experimental_v2a_4_3%%property4,acas,err,6.39
ERAN_2,ACASXU_experimental_v2a_4_4%%property1,acas,err,6.47
ERAN_2,ACASXU_experimental_v2a_4_4%%property2,acas,err,7.72
ERAN_2,ACASXU_experimental_v2a_4_4%%property3,acas,err,6.76
ERAN_2,ACASXU_experimental_v2a_4_4%%property4,acas,err,6.48
ERAN_2,ACASXU_experimental_v2a_4_5%%property1,acas,err,6.12
ERAN_2,ACASXU_experimental_v2a_4_5%%property2,acas,err,5.76
ERAN_2,ACASXU_experimental_v2a_4_5%%property3,acas,err,5.96
ERAN_2,ACASXU_experimental_v2a_4_5%%property4,acas,err,6.97
ERAN_2,ACASXU_experimental_v2a_4_6%%property1,acas,err,6.58
ERAN_2,ACASXU_experimental_v2a_4_6%%property2,acas,err,4.72
ERAN_2,ACASXU_experimental_v2a_4_6%%property3,acas,err,7.17
ERAN_2,ACASXU_experimental_v2a_4_6%%property4,acas,err,7.24
ERAN_2,ACASXU_experimental_v2a_4_7%%property1,acas,err,6.46
ERAN_2,ACASXU_experimental_v2a_4_7%%property2,acas,err,6.12
ERAN_2,ACASXU_experimental_v2a_4_7%%property3,acas,err,6.57
ERAN_2,ACASXU_experimental_v2a_4_7%%property4,acas,err,5.89
ERAN_2,ACASXU_experimental_v2a_4_8%%property1,acas,err,5.75
ERAN_2,ACASXU_experimental_v2a_4_8%%property2,acas,err,6.92
ERAN_2,ACASXU_experimental_v2a_4_8%%property3,acas,err,6.59
ERAN_2,ACASXU_experimental_v2a_4_8%%property4,acas,err,6.6
ERAN_2,ACASXU_experimental_v2a_4_9%%property1,acas,err,7.86
ERAN_2,ACASXU_experimental_v2a_4_9%%property2,acas,err,5.47
ERAN_2,ACASXU_experimental_v2a_4_9%%property3,acas,err,5.86
ERAN_2,ACASXU_experimental_v2a_4_9%%property4,acas,err,4.6
ERAN_2,ACASXU_experimental_v2a_5_1%%property1,acas,err,6.01
ERAN_2,ACASXU_experimental_v2a_5_1%%property2,acas,err,6.05
ERAN_2,ACASXU_experimental_v2a_5_1%%property3,acas,err,6.16
ERAN_2,ACASXU_experimental_v2a_5_1%%property4,acas,err,7.63
ERAN_2,ACASXU_experimental_v2a_5_2%%property1,acas,err,5.96
ERAN_2,ACASXU_experimental_v2a_5_2%%property2,acas,err,5.8
ERAN_2,ACASXU_experimental_v2a_5_2%%property3,acas,err,7.53
ERAN_2,ACASXU_experimental_v2a_5_2%%property4,acas,err,6.51
ERAN_2,ACASXU_experimental_v2a_5_3%%property1,acas,err,6.31
ERAN_2,ACASXU_experimental_v2a_5_3%%property2,acas,err,7.05
ERAN_2,ACASXU_experimental_v2a_5_3%%property3,acas,err,6.68
ERAN_2,ACASXU_experimental_v2a_5_3%%property4,acas,err,4.96
ERAN_2,ACASXU_experimental_v2a_5_4%%property1,acas,err,6.05
ERAN_2,ACASXU_experimental_v2a_5_4%%property2,acas,err,5.76
ERAN_2,ACASXU_experimental_v2a_5_4%%property3,acas,err,5.49
ERAN_2,ACASXU_experimental_v2a_5_4%%property4,acas,err,7.15
ERAN_2,ACASXU_experimental_v2a_5_5%%property1,acas,err,5.8
ERAN_2,ACASXU_experimental_v2a_5_5%%property2,acas,err,5.72
ERAN_2,ACASXU_experimental_v2a_5_5%%property3,acas,err,4.75
ERAN_2,ACASXU_experimental_v2a_5_5%%property4,acas,err,6.18
ERAN_2,ACASXU_experimental_v2a_5_6%%property1,acas,err,6.34
ERAN_2,ACASXU_experimental_v2a_5_6%%property2,acas,err,5.75
ERAN_2,ACASXU_experimental_v2a_5_6%%property3,acas,err,6.09
ERAN_2,ACASXU_experimental_v2a_5_6%%property4,acas,err,6.77
ERAN_2,ACASXU_experimental_v2a_5_7%%property1,acas,err,5.91
ERAN_2,ACASXU_experimental_v2a_5_7%%property2,acas,err,6.54
ERAN_2,ACASXU_experimental_v2a_5_7%%property3,acas,err,5.78
ERAN_2,ACASXU_experimental_v2a_5_7%%property4,acas,err,6.6
ERAN_2,ACASXU_experimental_v2a_5_8%%property1,acas,err,6.74
ERAN_2,ACASXU_experimental_v2a_5_8%%property2,acas,err,7.83
ERAN_2,ACASXU_experimental_v2a_5_8%%property3,acas,err,5.32
ERAN_2,ACASXU_experimental_v2a_5_8%%property4,acas,err,6.49
ERAN_2,ACASXU_experimental_v2a_5_9%%property1,acas,err,6.3
ERAN_2,ACASXU_experimental_v2a_5_9%%property2,acas,err,7.42
ERAN_2,ACASXU_experimental_v2a_5_9%%property3,acas,err,6.12
ERAN_2,ACASXU_experimental_v2a_5_9%%property4,acas,err,6.26
ERAN_2,mnist2x256%%ind1087_tar4_eps0.01,mnist,unsat,9.8
ERAN_2,mnist2x256%%ind13_tar7_eps0.06,mnist,unsat,2889.62
ERAN_2,mnist2x256%%ind1819_tar3_eps0.01,mnist,unsat,13.08
ERAN_2,mnist2x256%%ind1857_tar8_eps0.09,mnist,sat,35.8
ERAN_2,mnist2x256%%ind1973_tar0_eps0.03,mnist,unsat,21.26
ERAN_2,mnist2x256%%ind2077_tar2_eps0.09,mnist,to,3600.05
ERAN_2,mnist2x256%%ind2115_tar2_eps0.12,mnist,to,3600.09
ERAN_2,mnist2x256%%ind2212_tar8_eps0.03,mnist,sat,27.25
ERAN_2,mnist2x256%%ind2255_tar5_eps0.15,mnist,sat,63.31
ERAN_2,mnist2x256%%ind228_tar8_eps0.12,mnist,sat,98.32
ERAN_2,mnist2x256%%ind22_tar9_eps0.06,mnist,unsat,29.15
ERAN_2,mnist2x256%%ind2308_tar7_eps0.01,mnist,unsat,16.02
ERAN_2,mnist2x256%%ind2310_tar8_eps0.03,mnist,sat,30.76
ERAN_2,mnist2x256%%ind2343_tar9_eps0.01,mnist,unsat,8.75
ERAN_2,mnist2x256%%ind2398_tar9_eps0.01,mnist,unsat,7.31
ERAN_2,mnist2x256%%ind2404_tar6_eps0.06,mnist,unsat,920.69
ERAN_2,mnist2x256%%ind2448_tar1_eps0.03,mnist,unsat,25.53
ERAN_2,mnist2x256%%ind2510_tar2_eps0.09,mnist,sat,55.77
ERAN_2,mnist2x256%%ind2645_tar6_eps0.15,mnist,sat,91.74
ERAN_2,mnist2x256%%ind2648_tar6_eps0.09,mnist,to,3600.11
ERAN_2,mnist2x256%%ind2670_tar6_eps0.01,mnist,unsat,10.71
ERAN_2,mnist2x256%%ind2706_tar2_eps0.12,mnist,to,3600.03
ERAN_2,mnist2x256%%ind2737_tar9_eps0.06,mnist,sat,285.35
ERAN_2,mnist2x256%%ind2747_tar1_eps0.09,mnist,unsat,35.14
ERAN_2,mnist2x256%%ind2761_tar5_eps0.06,mnist,unsat,41.54
ERAN_2,mnist2x256%%ind3070_tar0_eps0.12,mnist,to,3600.02
ERAN_2,mnist2x256%%ind3497_tar3_eps0.01,mnist,unsat,8.58
ERAN_2,mnist2x256%%ind3526_tar3_eps0.03,mnist,unsat,36.02
ERAN_2,mnist2x256%%ind3611_tar9_eps0.15,mnist,sat,1056.72
ERAN_2,mnist2x256%%ind3623_tar6_eps0.03,mnist,unsat,21.82
ERAN_2,mnist2x256%%ind3724_tar5_eps0.01,mnist,unsat,10.21
ERAN_2,mnist2x256%%ind381_tar0_eps0.09,mnist,sat,200.64
ERAN_2,mnist2x256%%ind3863_tar3_eps0.12,mnist,sat,70.9
ERAN_2,mnist2x256%%ind38_tar1_eps0.12,mnist,sat,55.86
ERAN_2,mnist2x256%%ind4018_tar7_eps0.15,mnist,to,3600.03
ERAN_2,mnist2x256%%ind4136_tar0_eps0.12,mnist,to,3600.06
ERAN_2,mnist2x256%%ind4175_tar0_eps0.06,mnist,to,3600.05
ERAN_2,mnist2x256%%ind4477_tar4_eps0.15,mnist,to,3600.04
ERAN_2,mnist2x256%%ind4540_tar1_eps0.09,mnist,sat,56.41
ERAN_2,mnist2x256%%ind4631_tar2_eps0.12,mnist,sat,57.93
ERAN_2,mnist2x256%%ind4655_tar8_eps0.15,mnist,sat,83.46
ERAN_2,mnist2x256%%ind4670_tar0_eps0.06,mnist,to,3600.07
ERAN_2,mnist2x256%%ind4687_tar2_eps0.09,mnist,sat,63.52
ERAN_2,mnist2x256%%ind4804_tar1_eps0.15,mnist,unsat,1317.19
ERAN_2,mnist2x256%%ind4904_tar5_eps0.03,mnist,unsat,8.56
ERAN_2,mnist2x256%%ind5000_tar5_eps0.03,mnist,unsat,10.55
ERAN_2,mnist2x256%%ind506_tar6_eps0.12,mnist,sat,856.11
ERAN_2,mnist2x256%%ind5169_tar9_eps0.03,mnist,sat,23.86
ERAN_2,mnist2x256%%ind5188_tar5_eps0.03,mnist,unsat,10.88
ERAN_2,mnist2x256%%ind5269_tar2_eps0.12,mnist,sat,73.29
ERAN_2,mnist2x256%%ind5506_tar3_eps0.01,mnist,unsat,7.59
ERAN_2,mnist2x256%%ind5777_tar5_eps0.09,mnist,unsat,25.48
ERAN_2,mnist2x256%%ind5906_tar2_eps0.01,mnist,unsat,10.82
ERAN_2,mnist2x256%%ind5934_tar1_eps0.03,mnist,unsat,23.14
ERAN_2,mnist2x256%%ind5964_tar6_eps0.12,mnist,to,3600.04
ERAN_2,mnist2x256%%ind6084_tar4_eps0.01,mnist,unsat,10.61
ERAN_2,mnist2x256%%ind62_tar6_eps0.03,mnist,sat,26.68
ERAN_2,mnist2x256%%ind631_tar6_eps0.03,mnist,unsat,16.58
ERAN_2,mnist2x256%%ind6320_tar3_eps0.06,mnist,sat,45.56
ERAN_2,mnist2x256%%ind6340_tar6_eps0.12,mnist,sat,47.57
ERAN_2,mnist2x256%%ind6451_tar3_eps0.01,mnist,unsat,8.96
ERAN_2,mnist2x256%%ind6655_tar0_eps0.12,mnist,sat,42.05
ERAN_2,mnist2x256%%ind6765_tar4_eps0.09,mnist,sat,37.79
ERAN_2,mnist2x256%%ind6852_tar0_eps0.12,mnist,sat,117.15
ERAN_2,mnist2x256%%ind6915_tar7_eps0.09,mnist,sat,951.51
ERAN_2,mnist2x256%%ind7015_tar5_eps0.15,mnist,sat,283.11
ERAN_2,mnist2x256%%ind7085_tar6_eps0.06,mnist,unsat,815.62
ERAN_2,mnist2x256%%ind7163_tar7_eps0.03,mnist,unsat,8.44
ERAN_2,mnist2x256%%ind7448_tar7_eps0.06,mnist,unsat,36.77
ERAN_2,mnist2x256%%ind746_tar4_eps0.09,mnist,to,3600.1
ERAN_2,mnist2x256%%ind7472_tar9_eps0.15,mnist,sat,56.75
ERAN_2,mnist2x256%%ind7919_tar1_eps0.06,mnist,unsat,16.05
ERAN_2,mnist2x256%%ind7945_tar3_eps0.06,mnist,sat,27.21
ERAN_2,mnist2x256%%ind8173_tar0_eps0.06,mnist,unsat,2749.45
ERAN_2,mnist2x256%%ind8225_tar3_eps0.01,mnist,unsat,10.81
ERAN_2,mnist2x256%%ind8250_tar7_eps0.15,mnist,sat,3563.84
ERAN_2,mnist2x256%%ind8428_tar4_eps0.15,mnist,sat,68.8
ERAN_2,mnist2x256%%ind868_tar4_eps0.09,mnist,to,3600.11
ERAN_2,mnist2x256%%ind898_tar3_eps0.01,mnist,unsat,9.6
ERAN_2,mnist2x256%%ind8996_tar7_eps0.06,mnist,unsat,32.01
ERAN_2,mnist2x256%%ind9005_tar9_eps0.15,mnist,sat,53.32
ERAN_2,mnist2x256%%ind9039_tar2_eps0.03,mnist,unsat,9.74
ERAN_2,mnist2x256%%ind9229_tar5_eps0.15,mnist,sat,117.68
ERAN_2,mnist2x256%%ind9394_tar6_eps0.01,mnist,unsat,16.12
ERAN_2,mnist2x256%%ind9567_tar6_eps0.12,mnist,to,3600.06
ERAN_2,mnist2x256%%ind959_tar1_eps0.15,mnist,sat,161.68
ERAN_2,mnist2x256%%ind9620_tar4_eps0.09,mnist,sat,1260.68
ERAN_2,mnist2x256%%ind9667_tar6_eps0.15,mnist,to,3600.02
ERAN_2,mnist2x256%%ind9783_tar3_eps0.09,mnist,sat,62.41
ERAN_2,mnist2x256%%ind9919_tar2_eps0.06,mnist,sat,49.06
ERAN_2,mnist4x256%%ind1090_tar6_eps0.15,mnist,to,3600.08
ERAN_2,mnist4x256%%ind1190_tar4_eps0.03,mnist,unsat,17.24
ERAN_2,mnist4x256%%ind1249_tar4_eps0.01,mnist,unsat,19.56
ERAN_2,mnist4x256%%ind1307_tar2_eps0.06,mnist,to,3600.04
ERAN_2,mnist4x256%%ind1487_tar1_eps0.06,mnist,to,3600.03
ERAN_2,mnist4x256%%ind1546_tar9_eps0.12,mnist,to,3600.04
ERAN_2,mnist4x256%%ind1665_tar2_eps0.03,mnist,to,3600.08
ERAN_2,mnist4x256%%ind1668_tar7_eps0.06,mnist,to,3600.09
ERAN_2,mnist4x256%%ind1792_tar2_eps0.09,mnist,to,3600.05
ERAN_2,mnist4x256%%ind1801_tar3_eps0.09,mnist,to,3600.03
ERAN_2,mnist4x256%%ind1830_tar6_eps0.06,mnist,to,3600.09
ERAN_2,mnist4x256%%ind1843_tar7_eps0.15,mnist,to,3600.07
ERAN_2,mnist4x256%%ind2108_tar4_eps0.06,mnist,unsat,2021.7
ERAN_2,mnist4x256%%ind2144_tar3_eps0.03,mnist,unsat,18.74
ERAN_2,mnist4x256%%ind2256_tar1_eps0.15,mnist,to,3600.1
ERAN_2,mnist4x256%%ind2300_tar4_eps0.09,mnist,to,3600.06
ERAN_2,mnist4x256%%ind239_tar7_eps0.09,mnist,to,3600.07
ERAN_2,mnist4x256%%ind2519_tar0_eps0.06,mnist,to,3600.02
ERAN_2,mnist4x256%%ind2566_tar1_eps0.15,mnist,to,3600.05
ERAN_2,mnist4x256%%ind2685_tar4_eps0.03,mnist,unsat,133.47
ERAN_2,mnist4x256%%ind2942_tar7_eps0.03,mnist,unsat,11.93
ERAN_2,mnist4x256%%ind2955_tar8_eps0.12,mnist,sat,165.12
ERAN_2,mnist4x256%%ind3274_tar0_eps0.01,mnist,unsat,12.28
ERAN_2,mnist4x256%%ind3485_tar4_eps0.12,mnist,to,3600.04
ERAN_2,mnist4x256%%ind3551_tar6_eps0.12,mnist,to,3600.07
ERAN_2,mnist4x256%%ind3566_tar5_eps0.15,mnist,to,3600.09
ERAN_2,mnist4x256%%ind3581_tar3_eps0.03,mnist,unsat,13.53
ERAN_2,mnist4x256%%ind3674_tar9_eps0.06,mnist,to,3600.02
ERAN_2,mnist4x256%%ind378_tar5_eps0.03,mnist,to,3600.04
ERAN_2,mnist4x256%%ind3914_tar7_eps0.03,mnist,to,3600.1
ERAN_2,mnist4x256%%ind3962_tar5_eps0.15,mnist,to,3600.09
ERAN_2,mnist4x256%%ind4572_tar3_eps0.15,mnist,to,3600.06
ERAN_2,mnist4x256%%ind4579_tar1_eps0.03,mnist,unsat,46.96
ERAN_2,mnist4x256%%ind4762_tar6_eps0.12,mnist,to,3600.12
ERAN_2,mnist4x256%%ind4859_tar7_eps0.01,mnist,unsat,12.05
ERAN_2,mnist4x256%%ind5096_tar1_eps0.12,mnist,to,3600.11
ERAN_2,mnist4x256%%ind5490_tar5_eps0.12,mnist,to,3600.11
ERAN_2,mnist4x256%%ind5551_tar5_eps0.06,mnist,to,3600.11
ERAN_2,mnist4x256%%ind5616_tar4_eps0.09,mnist,to,3600.05
ERAN_2,mnist4x256%%ind5654_tar2_eps0.09,mnist,sat,271.46
ERAN_2,mnist4x256%%ind5658_tar9_eps0.06,mnist,to,3600.07
ERAN_2,mnist4x256%%ind5936_tar7_eps0.09,mnist,to,3600.03
ERAN_2,mnist4x256%%ind615_tar5_eps0.15,mnist,to,3600.02
ERAN_2,mnist4x256%%ind6214_tar2_eps0.01,mnist,unsat,19.08
ERAN_2,mnist4x256%%ind6294_tar4_eps0.06,mnist,to,3600.1
ERAN_2,mnist4x256%%ind6317_tar3_eps0.01,mnist,unsat,18.76
ERAN_2,mnist4x256%%ind6343_tar2_eps0.09,mnist,to,3600.05
ERAN_2,mnist4x256%%ind6356_tar6_eps0.09,mnist,to,3600.02
ERAN_2,mnist4x256%%ind6504_tar4_eps0.12,mnist,to,3600.03
ERAN_2,mnist4x256%%ind6518_tar4_eps0.15,mnist,to,3600.07
ERAN_2,mnist4x256%%ind654_tar1_eps0.12,mnist,to,3600.1
ERAN_2,mnist4x256%%ind6569_tar4_eps0.03,mnist,to,3600.11
ERAN_2,mnist4x256%%ind667_tar0_eps0.09,mnist,to,3600.07
ERAN_2,mnist4x256%%ind675_tar2_eps0.15,mnist,to,3600.11
ERAN_2,mnist4x256%%ind6785_tar6_eps0.15,mnist,to,3600.03
ERAN_2,mnist4x256%%ind6957_tar4_eps0.01,mnist,unsat,17.57
ERAN_2,mnist4x256%%ind7055_tar5_eps0.09,mnist,to,3600.06
ERAN_2,mnist4x256%%ind7250_tar5_eps0.15,mnist,to,3600.07
ERAN_2,mnist4x256%%ind7377_tar6_eps0.15,mnist,to,3600.1
ERAN_2,mnist4x256%%ind7424_tar2_eps0.01,mnist,unsat,28.11
ERAN_2,mnist4x256%%ind7522_tar3_eps0.03,mnist,unsat,40.12
ERAN_2,mnist4x256%%ind7612_tar0_eps0.09,mnist,to,3600.05
ERAN_2,mnist4x256%%ind7625_tar3_eps0.15,mnist,to,3600.09
ERAN_2,mnist4x256%%ind7656_tar1_eps0.12,mnist,to,3600.07
ERAN_2,mnist4x256%%ind7767_tar1_eps0.01,mnist,unsat,25.91
ERAN_2,mnist4x256%%ind7876_tar7_eps0.12,mnist,to,3600.04
ERAN_2,mnist4x256%%ind8050_tar7_eps0.03,mnist,unsat,29.64
ERAN_2,mnist4x256%%ind8066_tar0_eps0.01,mnist,unsat,29.72
ERAN_2,mnist4x256%%ind8212_tar7_eps0.06,mnist,to,3600.08
ERAN_2,mnist4x256%%ind8291_tar9_eps0.09,mnist,to,3600.12
ERAN_2,mnist4x256%%ind8545_tar6_eps0.01,mnist,unsat,11.35
ERAN_2,mnist4x256%%ind8660_tar5_eps0.06,mnist,to,3600.03
ERAN_2,mnist4x256%%ind8691_tar4_eps0.01,mnist,unsat,11.95
ERAN_2,mnist4x256%%ind8857_tar2_eps0.12,mnist,to,3600.08
ERAN_2,mnist4x256%%ind8951_tar7_eps0.12,mnist,to,3600.1
ERAN_2,mnist4x256%%ind9084_tar0_eps0.01,mnist,unsat,16.56
ERAN_2,mnist4x256%%ind9138_tar0_eps0.01,mnist,unsat,20.99
ERAN_2,mnist4x256%%ind9212_tar8_eps0.03,mnist,unsat,24.24
ERAN_2,mnist4x256%%ind922_tar0_eps0.01,mnist,unsat,26.75
ERAN_2,mnist4x256%%ind9315_tar1_eps0.09,mnist,to,3600.06
ERAN_2,mnist4x256%%ind9341_tar6_eps0.03,mnist,to,3600.09
ERAN_2,mnist4x256%%ind934_tar9_eps0.06,mnist,to,3600.04
ERAN_2,mnist4x256%%ind945_tar8_eps0.01,mnist,unsat,25.02
ERAN_2,mnist4x256%%ind9465_tar1_eps0.03,mnist,unsat,36.48
ERAN_2,mnist4x256%%ind9492_tar7_eps0.06,mnist,to,3600.12
ERAN_2,mnist4x256%%ind950_tar6_eps0.06,mnist,to,3600.06
ERAN_2,mnist4x256%%ind9640_tar1_eps0.12,mnist,to,3600.07
ERAN_2,mnist4x256%%ind9696_tar4_eps0.12,mnist,to,3600.04
ERAN_2,mnist4x256%%ind9805_tar7_eps0.15,mnist,to,3600.04
ERAN_2,mnist4x256%%ind9989_tar2_eps0.09,mnist,to,3600.11
ERAN_2,mnist6x256%%ind1276_tar3_eps0.09,mnist,to,3600.1
ERAN_2,mnist6x256%%ind1346_tar9_eps0.03,mnist,to,3600.07
ERAN_2,mnist6x256%%ind1390_tar7_eps0.09,mnist,to,3600.08
ERAN_2,mnist6x256%%ind1549_tar2_eps0.12,mnist,to,3600.02
ERAN_2,mnist6x256%%ind1722_tar3_eps0.01,mnist,unsat,124.1
ERAN_2,mnist6x256%%ind1898_tar1_eps0.06,mnist,to,3600.08
ERAN_2,mnist6x256%%ind1931_tar7_eps0.03,mnist,to,3600.05
ERAN_2,mnist6x256%%ind2143_tar8_eps0.12,mnist,sat,394.51
ERAN_2,mnist6x256%%ind2160_tar3_eps0.06,mnist,to,3600.04
ERAN_2,mnist6x256%%ind2162_tar6_eps0.15,mnist,to,3600.02
ERAN_2,mnist6x256%%ind2184_tar0_eps0.01,mnist,unsat,23.46
ERAN_2,mnist6x256%%ind2184_tar4_eps0.09,mnist,to,3600.05
ERAN_2,mnist6x256%%ind2242_tar4_eps0.01,mnist,unsat,34.41
ERAN_2,mnist6x256%%ind2301_tar4_eps0.03,mnist,to,3600.08
ERAN_2,mnist6x256%%ind2398_tar8_eps0.01,mnist,unsat,17.41
ERAN_2,mnist6x256%%ind2532_tar5_eps0.12,mnist,to,3600.04
ERAN_2,mnist6x256%%ind260_tar5_eps0.03,mnist,unsat,39.94
ERAN_2,mnist6x256%%ind2665_tar4_eps0.06,mnist,to,3600.12
ERAN_2,mnist6x256%%ind2812_tar1_eps0.12,mnist,to,3600.09
ERAN_2,mnist6x256%%ind2944_tar2_eps0.06,mnist,to,3600.12
ERAN_2,mnist6x256%%ind2992_tar4_eps0.03,mnist,to,3600.02
ERAN_2,mnist6x256%%ind3341_tar9_eps0.01,mnist,unsat,31.39
ERAN_2,mnist6x256%%ind3533_tar5_eps0.12,mnist,to,3600.03
ERAN_2,mnist6x256%%ind3597_tar7_eps0.06,mnist,to,3600.1
ERAN_2,mnist6x256%%ind3796_tar0_eps0.01,mnist,unsat,445.87
ERAN_2,mnist6x256%%ind3812_tar8_eps0.03,mnist,to,3600.11
ERAN_2,mnist6x256%%ind3892_tar0_eps0.09,mnist,to,3600.07
ERAN_2,mnist6x256%%ind4036_tar2_eps0.09,mnist,to,3600.07
ERAN_2,mnist6x256%%ind4224_tar1_eps0.06,mnist,to,3600.09
ERAN_2,mnist6x256%%ind4282_tar5_eps0.01,mnist,unsat,15.05
ERAN_2,mnist6x256%%ind4483_tar1_eps0.09,mnist,to,3600.03
ERAN_2,mnist6x256%%ind4690_tar3_eps0.03,mnist,to,3600.04
ERAN_2,mnist6x256%%ind4993_tar3_eps0.12,mnist,to,3600.1
ERAN_2,mnist6x256%%ind5004_tar9_eps0.15,mnist,to,3600.05
ERAN_2,mnist6x256%%ind5057_tar7_eps0.01,mnist,unsat,25.18
ERAN_2,mnist6x256%%ind5132_tar3_eps0.03,mnist,unsat,697.75
ERAN_2,mnist6x256%%ind515_tar5_eps0.15,mnist,to,3600.07
ERAN_2,mnist6x256%%ind5370_tar0_eps0.15,mnist,to,3600.06
ERAN_2,mnist6x256%%ind5393_tar1_eps0.03,mnist,to,3600.06
ERAN_2,mnist6x256%%ind5537_tar6_eps0.15,mnist,to,3600.06
ERAN_2,mnist6x256%%ind5655_tar5_eps0.06,mnist,to,3600.03
ERAN_2,mnist6x256%%ind5780_tar6_eps0.09,mnist,to,3600.06
ERAN_2,mnist6x256%%ind5786_tar7_eps0.03,mnist,to,3600.05
ERAN_2,mnist6x256%%ind5788_tar1_eps0.09,mnist,to,3600.1
ERAN_2,mnist6x256%%ind5959_tar2_eps0.12,mnist,to,3600.03
ERAN_2,mnist6x256%%ind5989_tar5_eps0.09,mnist,to,3600.09
ERAN_2,mnist6x256%%ind604_tar4_eps0.15,mnist,to,3600.04
ERAN_2,mnist6x256%%ind6176_tar2_eps0.03,mnist,unsat,18.87
ERAN_2,mnist6x256%%ind6265_tar3_eps0.03,mnist,unsat,18.77
ERAN_2,mnist6x256%%ind6266_tar6_eps0.01,mnist,unsat,11.09
ERAN_2,mnist6x256%%ind6342_tar2_eps0.06,mnist,to,3600.07
ERAN_2,mnist6x256%%ind6366_tar0_eps0.06,mnist,to,3600.07
ERAN_2,mnist6x256%%ind6412_tar6_eps0.15,mnist,to,3600.07
ERAN_2,mnist6x256%%ind6477_tar0_eps0.15,mnist,to,3600.11
ERAN_2,mnist6x256%%ind6501_tar1_eps0.12,mnist,to,3600.09
ERAN_2,mnist6x256%%ind674_tar8_eps0.06,mnist,to,3600.11
ERAN_2,mnist6x256%%ind6831_tar4_eps0.12,mnist,to,3600.08
ERAN_2,mnist6x256%%ind6953_tar5_eps0.01,mnist,unsat,17.06
ERAN_2,mnist6x256%%ind6970_tar6_eps0.15,mnist,to,3600.06
ERAN_2,mnist6x256%%ind7294_tar9_eps0.09,mnist,to,3600.05
ERAN_2,mnist6x256%%ind729_tar0_eps0.12,mnist,to,3600.03
ERAN_2,mnist6x256%%ind7433_tar4_eps0.06,mnist,to,3600.02
ERAN_2,mnist6x256%%ind7447_tar3_eps0.09,mnist,to,3600.06
ERAN_2,mnist6x256%%ind7481_tar0_eps0.15,mnist,to,3600.09
ERAN_2,mnist6x256%%ind7566_tar3_eps0.15,mnist,to,3600.06
ERAN_2,mnist6x256%%ind7792_tar5_eps0.03,mnist,unsat,15.49
ERAN_2,mnist6x256%%ind7840_tar7_eps0.15,mnist,to,3600.09
ERAN_2,mnist6x256%%ind8018_tar0_eps0.01,mnist,unsat,16.39
ERAN_2,mnist6x256%%ind8044_tar1_eps0.09,mnist,to,3600.05
ERAN_2,mnist6x256%%ind8192_tar7_eps0.12,mnist,to,3600.08
ERAN_2,mnist6x256%%ind8285_tar4_eps0.15,mnist,to,3600.03
ERAN_2,mnist6x256%%ind8364_tar0_eps0.01,mnist,unsat,26.06
ERAN_2,mnist6x256%%ind8398_tar1_eps0.06,mnist,to,3600.04
ERAN_2,mnist6x256%%ind8409_tar0_eps0.12,mnist,to,3600.11
ERAN_2,mnist6x256%%ind8480_tar8_eps0.09,mnist,to,3600.06
ERAN_2,mnist6x256%%ind8520_tar9_eps0.06,mnist,to,3600.04
ERAN_2,mnist6x256%%ind8587_tar1_eps0.09,mnist,to,3600.1
ERAN_2,mnist6x256%%ind8681_tar4_eps0.01,mnist,unsat,11.24
ERAN_2,mnist6x256%%ind9045_tar2_eps0.12,mnist,to,3600.12
ERAN_2,mnist6x256%%ind9227_tar7_eps0.15,mnist,to,3600.07
ERAN_2,mnist6x256%%ind92_tar5_eps0.06,mnist,to,3600.08
ERAN_2,mnist6x256%%ind931_tar8_eps0.12,mnist,sat,1209.88
ERAN_2,mnist6x256%%ind9491_tar9_eps0.03,mnist,unsat,30.1
ERAN_2,mnist6x256%%ind9512_tar7_eps0.15,mnist,to,3600.07
ERAN_2,mnist6x256%%ind9513_tar2_eps0.06,mnist,to,3600.07
ERAN_2,mnist6x256%%ind9563_tar1_eps0.03,mnist,unsat,31.82
ERAN_2,mnist6x256%%ind980_tar5_eps0.09,mnist,to,3600.1
ERAN_2,mnist6x256%%ind9900_tar9_eps0.01,mnist,unsat,20.7
ERAN_2,mnist6x256%%ind9909_tar6_eps0.01,mnist,unsat,15.87
ERAN_2,mnist6x256%%ind9998_tar0_eps0.12,mnist,to,3600.04
ERAN_2,cifar10_base_kw_simp%%ind1087_tar7_eps0.01,cifar10,unsat,19.22
ERAN_2,cifar10_base_kw_simp%%ind134_tar5_eps0.03,cifar10,unsat,55.09
ERAN_2,cifar10_base_kw_simp%%ind1388_tar4_eps0.09,cifar10,sat,225.05
ERAN_2,cifar10_base_kw_simp%%ind1446_tar2_eps0.15,cifar10,sat,202.84
ERAN_2,cifar10_base_kw_simp%%ind1787_tar2_eps0.12,cifar10,sat,133.21
ERAN_2,cifar10_base_kw_simp%%ind1812_tar9_eps0.15,cifar10,sat,291.22
ERAN_2,cifar10_base_kw_simp%%ind1819_tar4_eps0.01,cifar10,unsat,11.44
ERAN_2,cifar10_base_kw_simp%%ind1835_tar4_eps0.09,cifar10,sat,154.87
ERAN_2,cifar10_base_kw_simp%%ind1845_tar0_eps0.12,cifar10,sat,392.76
ERAN_2,cifar10_base_kw_simp%%ind1849_tar6_eps0.15,cifar10,sat,261.41
ERAN_2,cifar10_base_kw_simp%%ind1872_tar0_eps0.12,cifar10,sat,203.41
ERAN_2,cifar10_base_kw_simp%%ind2051_tar9_eps0.03,cifar10,unsat,57.47
ERAN_2,cifar10_base_kw_simp%%ind2130_tar4_eps0.15,cifar10,sat,171.64
ERAN_2,cifar10_base_kw_simp%%ind2149_tar5_eps0.06,cifar10,to,3600.04
ERAN_2,cifar10_base_kw_simp%%ind2172_tar6_eps0.06,cifar10,sat,142.73
ERAN_2,cifar10_base_kw_simp%%ind2215_tar6_eps0.06,cifar10,sat,120.1
ERAN_2,cifar10_base_kw_simp%%ind2223_tar2_eps0.12,cifar10,sat,319.53
ERAN_2,cifar10_base_kw_simp%%ind228_tar2_eps0.12,cifar10,sat,201.29
ERAN_2,cifar10_base_kw_simp%%ind22_tar2_eps0.15,cifar10,sat,240.84
ERAN_2,cifar10_base_kw_simp%%ind2304_tar7_eps0.15,cifar10,sat,427.72
ERAN_2,cifar10_base_kw_simp%%ind2308_tar5_eps0.01,cifar10,unsat,14.12
ERAN_2,cifar10_base_kw_simp%%ind2343_tar3_eps0.01,cifar10,unsat,18.34
ERAN_2,cifar10_base_kw_simp%%ind2398_tar2_eps0.01,cifar10,unsat,18.37
ERAN_2,cifar10_base_kw_simp%%ind2412_tar5_eps0.06,cifar10,sat,250.01
ERAN_2,cifar10_base_kw_simp%%ind2581_tar3_eps0.12,cifar10,sat,280.48
ERAN_2,cifar10_base_kw_simp%%ind2670_tar4_eps0.01,cifar10,unsat,21.5
ERAN_2,cifar10_base_kw_simp%%ind2741_tar1_eps0.09,cifar10,to,3600.1
ERAN_2,cifar10_base_kw_simp%%ind2796_tar2_eps0.06,cifar10,sat,189.36
ERAN_2,cifar10_base_kw_simp%%ind3016_tar3_eps0.06,cifar10,sat,337.17
ERAN_2,cifar10_base_kw_simp%%ind3094_tar7_eps0.06,cifar10,to,3600.07
ERAN_2,cifar10_base_kw_simp%%ind30_tar3_eps0.03,cifar10,sat,84.65
ERAN_2,cifar10_base_kw_simp%%ind3497_tar3_eps0.01,cifar10,unsat,14.44
ERAN_2,cifar10_base_kw_simp%%ind3551_tar4_eps0.09,cifar10,sat,105.15
ERAN_2,cifar10_base_kw_simp%%ind3566_tar2_eps0.03,cifar10,sat,104.85
ERAN_2,cifar10_base_kw_simp%%ind3587_tar5_eps0.15,cifar10,sat,283.38
ERAN_2,cifar10_base_kw_simp%%ind3724_tar4_eps0.01,cifar10,unsat,27.07
ERAN_2,cifar10_base_kw_simp%%ind38_tar6_eps0.12,cifar10,sat,254.77
ERAN_2,cifar10_base_kw_simp%%ind4079_tar1_eps0.03,cifar10,unsat,75.62
ERAN_2,cifar10_base_kw_simp%%ind4220_tar7_eps0.06,cifar10,to,3600.05
ERAN_2,cifar10_base_kw_simp%%ind4480_tar3_eps0.09,cifar10,sat,157.84
ERAN_2,cifar10_base_kw_simp%%ind4514_tar4_eps0.15,cifar10,to,3600.11
ERAN_2,cifar10_base_kw_simp%%ind4736_tar0_eps0.03,cifar10,to,3600.03
ERAN_2,cifar10_base_kw_simp%%ind5154_tar6_eps0.12,cifar10,sat,295.4
ERAN_2,cifar10_base_kw_simp%%ind5163_tar2_eps0.09,cifar10,sat,303.17
ERAN_2,cifar10_base_kw_simp%%ind5440_tar8_eps0.03,cifar10,unsat,46.66
ERAN_2,cifar10_base_kw_simp%%ind5506_tar6_eps0.01,cifar10,sat,23.63
ERAN_2,cifar10_base_kw_simp%%ind5522_tar7_eps0.03,cifar10,unsat,70.27
ERAN_2,cifar10_base_kw_simp%%ind5743_tar7_eps0.15,cifar10,sat,264.09
ERAN_2,cifar10_base_kw_simp%%ind5749_tar6_eps0.12,cifar10,sat,350.85
ERAN_2,cifar10_base_kw_simp%%ind5752_tar8_eps0.09,cifar10,to,3600.07
ERAN_2,cifar10_base_kw_simp%%ind5818_tar0_eps0.09,cifar10,sat,340.96
ERAN_2,cifar10_base_kw_simp%%ind5853_tar2_eps0.12,cifar10,sat,245.89
ERAN_2,cifar10_base_kw_simp%%ind5874_tar6_eps0.03,cifar10,sat,88.42
ERAN_2,cifar10_base_kw_simp%%ind5906_tar9_eps0.01,cifar10,unsat,24.56
ERAN_2,cifar10_base_kw_simp%%ind5962_tar9_eps0.06,cifar10,sat,200.11
ERAN_2,cifar10_base_kw_simp%%ind6084_tar5_eps0.01,cifar10,unsat,21.71
ERAN_2,cifar10_base_kw_simp%%ind6129_tar2_eps0.12,cifar10,sat,160.91
ERAN_2,cifar10_base_kw_simp%%ind6174_tar7_eps0.15,cifar10,sat,204.56
ERAN_2,cifar10_base_kw_simp%%ind6218_tar6_eps0.03,cifar10,sat,70.55
ERAN_2,cifar10_base_kw_simp%%ind6364_tar9_eps0.15,cifar10,sat,270.29
ERAN_2,cifar10_base_kw_simp%%ind637_tar0_eps0.15,cifar10,sat,284.61
ERAN_2,cifar10_base_kw_simp%%ind6451_tar3_eps0.01,cifar10,unsat,21.52
ERAN_2,cifar10_base_kw_simp%%ind6484_tar0_eps0.06,cifar10,sat,120.2
ERAN_2,cifar10_base_kw_simp%%ind6496_tar8_eps0.12,cifar10,sat,456.92
ERAN_2,cifar10_base_kw_simp%%ind6499_tar5_eps0.03,cifar10,sat,67.26
ERAN_2,cifar10_base_kw_simp%%ind6579_tar3_eps0.06,cifar10,sat,131.01
ERAN_2,cifar10_base_kw_simp%%ind6765_tar7_eps0.15,cifar10,sat,316.14
ERAN_2,cifar10_base_kw_simp%%ind6799_tar1_eps0.12,cifar10,sat,257.95
ERAN_2,cifar10_base_kw_simp%%ind681_tar7_eps0.09,cifar10,to,3600.11
ERAN_2,cifar10_base_kw_simp%%ind7154_tar2_eps0.09,cifar10,sat,285.69
ERAN_2,cifar10_base_kw_simp%%ind7173_tar8_eps0.03,cifar10,unsat,51.35
ERAN_2,cifar10_base_kw_simp%%ind727_tar1_eps0.09,cifar10,sat,304.62
ERAN_2,cifar10_base_kw_simp%%ind7341_tar0_eps0.06,cifar10,to,3600.11
ERAN_2,cifar10_base_kw_simp%%ind7371_tar4_eps0.09,cifar10,sat,492.76
ERAN_2,cifar10_base_kw_simp%%ind7656_tar9_eps0.09,cifar10,sat,183.87
ERAN_2,cifar10_base_kw_simp%%ind7672_tar0_eps0.06,cifar10,to,3600.04
ERAN_2,cifar10_base_kw_simp%%ind7986_tar5_eps0.03,cifar10,unsat,69.64
ERAN_2,cifar10_base_kw_simp%%ind8209_tar1_eps0.06,cifar10,to,3600.12
ERAN_2,cifar10_base_kw_simp%%ind8225_tar3_eps0.01,cifar10,unsat,21.89
ERAN_2,cifar10_base_kw_simp%%ind8477_tar0_eps0.06,cifar10,to,3600.04
ERAN_2,cifar10_base_kw_simp%%ind8778_tar6_eps0.03,cifar10,unsat,59.21
ERAN_2,cifar10_base_kw_simp%%ind8783_tar5_eps0.15,cifar10,sat,458.24
ERAN_2,cifar10_base_kw_simp%%ind898_tar9_eps0.01,cifar10,unsat,21.93
ERAN_2,cifar10_base_kw_simp%%ind9081_tar2_eps0.12,cifar10,sat,286.55
ERAN_2,cifar10_base_kw_simp%%ind9226_tar6_eps0.09,cifar10,sat,370.74
ERAN_2,cifar10_base_kw_simp%%ind9266_tar2_eps0.09,cifar10,sat,393.4
ERAN_2,cifar10_base_kw_simp%%ind9394_tar6_eps0.01,cifar10,unsat,30.32
ERAN_2,cifar10_base_kw_simp%%ind9603_tar3_eps0.03,cifar10,to,3600.03
ERAN_2,cifar10_base_kw_simp%%ind9765_tar6_eps0.15,cifar10,sat,406.36
ERAN_2,cifar10_base_kw_simp%%ind9777_tar6_eps0.12,cifar10,sat,325.92
ERAN_2,cifar10_deep_kw_simp%%ind1034_tar7_eps0.01,cifar10,unsat,25.28
ERAN_2,cifar10_deep_kw_simp%%ind1243_tar1_eps0.06,cifar10,to,3600.05
ERAN_2,cifar10_deep_kw_simp%%ind1342_tar4_eps0.03,cifar10,unsat,75.39
ERAN_2,cifar10_deep_kw_simp%%ind1381_tar5_eps0.09,cifar10,to,3600.06
ERAN_2,cifar10_deep_kw_simp%%ind1399_tar0_eps0.09,cifar10,sat,1157.18
ERAN_2,cifar10_deep_kw_simp%%ind1409_tar7_eps0.09,cifar10,to,3600.11
ERAN_2,cifar10_deep_kw_simp%%ind1464_tar4_eps0.12,cifar10,to,3600.09
ERAN_2,cifar10_deep_kw_simp%%ind1487_tar0_eps0.01,cifar10,unsat,22.1
ERAN_2,cifar10_deep_kw_simp%%ind1617_tar7_eps0.15,cifar10,to,3600.1
ERAN_2,cifar10_deep_kw_simp%%ind1643_tar7_eps0.12,cifar10,to,3600.08
ERAN_2,cifar10_deep_kw_simp%%ind1860_tar6_eps0.01,cifar10,unsat,37.52
ERAN_2,cifar10_deep_kw_simp%%ind2055_tar6_eps0.09,cifar10,to,3600.06
ERAN_2,cifar10_deep_kw_simp%%ind2423_tar7_eps0.09,cifar10,to,2873.55
ERAN_2,cifar10_deep_kw_simp%%ind2573_tar0_eps0.15,cifar10,to,3600.05
ERAN_2,cifar10_deep_kw_simp%%ind2713_tar9_eps0.12,cifar10,to,3600.08
ERAN_2,cifar10_deep_kw_simp%%ind2746_tar6_eps0.15,cifar10,to,3600.08
ERAN_2,cifar10_deep_kw_simp%%ind2911_tar3_eps0.12,cifar10,to,3600.11
ERAN_2,cifar10_deep_kw_simp%%ind2970_tar0_eps0.06,cifar10,to,3600.07
ERAN_2,cifar10_deep_kw_simp%%ind3039_tar7_eps0.09,cifar10,to,3600.1
ERAN_2,cifar10_deep_kw_simp%%ind3105_tar9_eps0.03,cifar10,unsat,204.33
ERAN_2,cifar10_deep_kw_simp%%ind3154_tar8_eps0.01,cifar10,unsat,33.23
ERAN_2,cifar10_deep_kw_simp%%ind3447_tar3_eps0.06,cifar10,to,3600.03
ERAN_2,cifar10_deep_kw_simp%%ind4004_tar7_eps0.03,cifar10,sat,242.28
ERAN_2,cifar10_deep_kw_simp%%ind4340_tar2_eps0.12,cifar10,to,3600.03
ERAN_2,cifar10_deep_kw_simp%%ind4351_tar3_eps0.15,cifar10,to,3600.11
ERAN_2,cifar10_deep_kw_simp%%ind4378_tar9_eps0.06,cifar10,to,3600.04
ERAN_2,cifar10_deep_kw_simp%%ind4532_tar2_eps0.06,cifar10,to,3600.12
ERAN_2,cifar10_deep_kw_simp%%ind4550_tar7_eps0.06,cifar10,to,3600.06
ERAN_2,cifar10_deep_kw_simp%%ind4757_tar3_eps0.12,cifar10,to,3600.08
ERAN_2,cifar10_deep_kw_simp%%ind4973_tar8_eps0.03,cifar10,sat,140.38
ERAN_2,cifar10_deep_kw_simp%%ind4985_tar2_eps0.03,cifar10,sat,106.36
ERAN_2,cifar10_deep_kw_simp%%ind5209_tar0_eps0.12,cifar10,to,3600.11
ERAN_2,cifar10_deep_kw_simp%%ind5242_tar4_eps0.09,cifar10,to,3600.13
ERAN_2,cifar10_deep_kw_simp%%ind5433_tar4_eps0.03,cifar10,to,3600.04
ERAN_2,cifar10_deep_kw_simp%%ind5455_tar6_eps0.15,cifar10,to,3260.96
ERAN_2,cifar10_deep_kw_simp%%ind5619_tar4_eps0.15,cifar10,to,3600.1
ERAN_2,cifar10_deep_kw_simp%%ind5886_tar0_eps0.01,cifar10,unsat,41.63
ERAN_2,cifar10_deep_kw_simp%%ind5897_tar3_eps0.06,cifar10,to,3600.04
ERAN_2,cifar10_deep_kw_simp%%ind600_tar7_eps0.01,cifar10,unsat,33.48
ERAN_2,cifar10_deep_kw_simp%%ind6072_tar1_eps0.15,cifar10,to,3600.1
ERAN_2,cifar10_deep_kw_simp%%ind6110_tar2_eps0.03,cifar10,unsat,97.21
ERAN_2,cifar10_deep_kw_simp%%ind6177_tar1_eps0.09,cifar10,to,3600.09
ERAN_2,cifar10_deep_kw_simp%%ind618_tar3_eps0.03,cifar10,unsat,92.69
ERAN_2,cifar10_deep_kw_simp%%ind6265_tar1_eps0.09,cifar10,to,2328.95
ERAN_2,cifar10_deep_kw_simp%%ind6310_tar7_eps0.03,cifar10,unsat,123.76
ERAN_2,cifar10_deep_kw_simp%%ind6444_tar2_eps0.12,cifar10,to,3600.07
ERAN_2,cifar10_deep_kw_simp%%ind6545_tar0_eps0.01,cifar10,sat,81.3
ERAN_2,cifar10_deep_kw_simp%%ind6560_tar5_eps0.12,cifar10,to,3600.12
ERAN_2,cifar10_deep_kw_simp%%ind6598_tar3_eps0.09,cifar10,to,3600.06
ERAN_2,cifar10_deep_kw_simp%%ind6633_tar1_eps0.06,cifar10,to,3600.1
ERAN_2,cifar10_deep_kw_simp%%ind6637_tar4_eps0.15,cifar10,to,3600.12
ERAN_2,cifar10_deep_kw_simp%%ind6731_tar8_eps0.12,cifar10,to,3600.06
ERAN_2,cifar10_deep_kw_simp%%ind6734_tar9_eps0.03,cifar10,sat,659.72
ERAN_2,cifar10_deep_kw_simp%%ind6755_tar4_eps0.01,cifar10,unsat,58.72
ERAN_2,cifar10_deep_kw_simp%%ind7047_tar9_eps0.01,cifar10,unsat,33.56
ERAN_2,cifar10_deep_kw_simp%%ind7128_tar2_eps0.15,cifar10,to,3600.04
ERAN_2,cifar10_deep_kw_simp%%ind7305_tar9_eps0.01,cifar10,unsat,27.87
ERAN_2,cifar10_deep_kw_simp%%ind7429_tar9_eps0.03,cifar10,sat,1773.14
ERAN_2,cifar10_deep_kw_simp%%ind7460_tar9_eps0.12,cifar10,to,3600.1
ERAN_2,cifar10_deep_kw_simp%%ind7526_tar2_eps0.09,cifar10,to,3600.1
ERAN_2,cifar10_deep_kw_simp%%ind7534_tar2_eps0.06,cifar10,to,3600.1
ERAN_2,cifar10_deep_kw_simp%%ind7535_tar0_eps0.09,cifar10,to,2279.62
ERAN_2,cifar10_deep_kw_simp%%ind7865_tar8_eps0.06,cifar10,to,3600.12
ERAN_2,cifar10_deep_kw_simp%%ind7884_tar1_eps0.03,cifar10,to,3600.06
ERAN_2,cifar10_deep_kw_simp%%ind795_tar8_eps0.06,cifar10,to,3600.1
ERAN_2,cifar10_deep_kw_simp%%ind8024_tar2_eps0.01,cifar10,unsat,18.66
ERAN_2,cifar10_deep_kw_simp%%ind8147_tar8_eps0.01,cifar10,unsat,40.96
ERAN_2,cifar10_deep_kw_simp%%ind8163_tar8_eps0.15,cifar10,to,3600.07
ERAN_2,cifar10_deep_kw_simp%%ind8171_tar7_eps0.15,cifar10,to,3600.03
ERAN_2,cifar10_deep_kw_simp%%ind8207_tar6_eps0.15,cifar10,to,3600.03
ERAN_2,cifar10_deep_kw_simp%%ind8392_tar4_eps0.01,cifar10,unsat,38.34
ERAN_2,cifar10_deep_kw_simp%%ind8439_tar4_eps0.15,cifar10,to,3600.03
ERAN_2,cifar10_deep_kw_simp%%ind8482_tar0_eps0.12,cifar10,to,3600.11
ERAN_2,cifar10_deep_kw_simp%%ind8654_tar8_eps0.12,cifar10,to,3600.07
ERAN_2,cifar10_deep_kw_simp%%ind8773_tar1_eps0.09,cifar10,to,3600.1
ERAN_2,cifar10_deep_kw_simp%%ind8812_tar2_eps0.06,cifar10,to,3600.04
ERAN_2,cifar10_deep_kw_simp%%ind9004_tar0_eps0.01,cifar10,unsat,34.0
ERAN_2,cifar10_deep_kw_simp%%ind9028_tar2_eps0.15,cifar10,to,3600.11
ERAN_2,cifar10_deep_kw_simp%%ind9266_tar5_eps0.03,cifar10,to,3600.12
ERAN_2,cifar10_deep_kw_simp%%ind9273_tar2_eps0.09,cifar10,to,1874.75
ERAN_2,cifar10_deep_kw_simp%%ind9311_tar0_eps0.01,cifar10,unsat,46.89
ERAN_2,cifar10_deep_kw_simp%%ind9405_tar2_eps0.12,cifar10,to,3600.08
ERAN_2,cifar10_deep_kw_simp%%ind9691_tar0_eps0.06,cifar10,to,3600.11
ERAN_2,cifar10_deep_kw_simp%%ind9734_tar1_eps0.09,cifar10,to,3604.54
ERAN_2,cifar10_deep_kw_simp%%ind9767_tar3_eps0.06,cifar10,to,3600.11
ERAN_2,cifar10_deep_kw_simp%%ind977_tar1_eps0.15,cifar10,to,3600.05
ERAN_2,cifar10_deep_kw_simp%%ind9827_tar8_eps0.06,cifar10,to,3600.1
ERAN_2,cifar10_deep_kw_simp%%ind9856_tar1_eps0.03,cifar10,to,3600.08
ERAN_2,cifar10_deep_kw_simp%%ind9918_tar1_eps0.03,cifar10,to,3619.55
ERAN_2,cifar10_deep_kw_simp%%ind9968_tar8_eps0.12,cifar10,to,3600.07
ERAN_2,cifar10_wide_kw_simp%%ind1129_tar1_eps0.15,cifar10,to,3612.57
ERAN_2,cifar10_wide_kw_simp%%ind1176_tar3_eps0.15,cifar10,to,3623.34
ERAN_2,cifar10_wide_kw_simp%%ind1190_tar4_eps0.03,cifar10,unsat,247.64
ERAN_2,cifar10_wide_kw_simp%%ind1209_tar4_eps0.01,cifar10,unsat,61.89
ERAN_2,cifar10_wide_kw_simp%%ind1486_tar0_eps0.01,cifar10,unsat,64.17
ERAN_2,cifar10_wide_kw_simp%%ind1525_tar9_eps0.09,cifar10,to,3641.79
ERAN_2,cifar10_wide_kw_simp%%ind1546_tar9_eps0.12,cifar10,to,3600.1
ERAN_2,cifar10_wide_kw_simp%%ind1574_tar6_eps0.06,cifar10,to,3601.62
ERAN_2,cifar10_wide_kw_simp%%ind1665_tar2_eps0.03,cifar10,to,3600.06
ERAN_2,cifar10_wide_kw_simp%%ind1832_tar3_eps0.09,cifar10,to,3600.05
ERAN_2,cifar10_wide_kw_simp%%ind1925_tar3_eps0.06,cifar10,to,3600.07
ERAN_2,cifar10_wide_kw_simp%%ind2009_tar0_eps0.01,cifar10,unsat,34.81
ERAN_2,cifar10_wide_kw_simp%%ind2144_tar7_eps0.03,cifar10,unsat,267.52
ERAN_2,cifar10_wide_kw_simp%%ind2159_tar0_eps0.06,cifar10,sat,773.6
ERAN_2,cifar10_wide_kw_simp%%ind232_tar2_eps0.01,cifar10,unsat,56.29
ERAN_2,cifar10_wide_kw_simp%%ind2447_tar1_eps0.01,cifar10,sat,140.78
ERAN_2,cifar10_wide_kw_simp%%ind2685_tar4_eps0.03,cifar10,sat,536.28
ERAN_2,cifar10_wide_kw_simp%%ind2702_tar5_eps0.15,cifar10,to,3600.1
ERAN_2,cifar10_wide_kw_simp%%ind2813_tar5_eps0.06,cifar10,to,3600.05
ERAN_2,cifar10_wide_kw_simp%%ind2942_tar7_eps0.03,cifar10,unsat,337.98
ERAN_2,cifar10_wide_kw_simp%%ind2955_tar8_eps0.12,cifar10,to,3600.07
ERAN_2,cifar10_wide_kw_simp%%ind3197_tar4_eps0.01,cifar10,sat,116.42
ERAN_2,cifar10_wide_kw_simp%%ind3485_tar4_eps0.12,cifar10,to,3600.11
ERAN_2,cifar10_wide_kw_simp%%ind3551_tar6_eps0.12,cifar10,to,3600.06
ERAN_2,cifar10_wide_kw_simp%%ind3573_tar4_eps0.15,cifar10,to,3600.1
ERAN_2,cifar10_wide_kw_simp%%ind3581_tar1_eps0.03,cifar10,to,3600.07
ERAN_2,cifar10_wide_kw_simp%%ind3694_tar4_eps0.09,cifar10,sat,617.51
ERAN_2,cifar10_wide_kw_simp%%ind378_tar3_eps0.03,cifar10,sat,301.12
ERAN_2,cifar10_wide_kw_simp%%ind388_tar8_eps0.01,cifar10,unsat,39.17
ERAN_2,cifar10_wide_kw_simp%%ind3914_tar8_eps0.03,cifar10,unsat,122.67
ERAN_2,cifar10_wide_kw_simp%%ind4163_tar1_eps0.09,cifar10,to,3600.11
ERAN_2,cifar10_wide_kw_simp%%ind4381_tar8_eps0.06,cifar10,to,3600.06
ERAN_2,cifar10_wide_kw_simp%%ind4513_tar7_eps0.15,cifar10,sat,1885.26
ERAN_2,cifar10_wide_kw_simp%%ind4579_tar1_eps0.03,cifar10,to,3600.08
ERAN_2,cifar10_wide_kw_simp%%ind4625_tar1_eps0.15,cifar10,to,3600.12
ERAN_2,cifar10_wide_kw_simp%%ind4762_tar4_eps0.12,cifar10,to,3600.06
ERAN_2,cifar10_wide_kw_simp%%ind5055_tar1_eps0.06,cifar10,to,3600.05
ERAN_2,cifar10_wide_kw_simp%%ind5064_tar3_eps0.09,cifar10,to,3600.03
ERAN_2,cifar10_wide_kw_simp%%ind5096_tar6_eps0.12,cifar10,to,3600.1
ERAN_2,cifar10_wide_kw_simp%%ind5203_tar0_eps0.01,cifar10,unsat,64.31
ERAN_2,cifar10_wide_kw_simp%%ind5226_tar9_eps0.06,cifar10,sat,591.07
ERAN_2,cifar10_wide_kw_simp%%ind5430_tar2_eps0.06,cifar10,to,3600.09
ERAN_2,cifar10_wide_kw_simp%%ind5490_tar5_eps0.12,cifar10,to,3600.11
ERAN_2,cifar10_wide_kw_simp%%ind5559_tar0_eps0.09,cifar10,to,3600.05
ERAN_2,cifar10_wide_kw_simp%%ind5625_tar6_eps0.09,cifar10,to,3600.1
ERAN_2,cifar10_wide_kw_simp%%ind5699_tar2_eps0.15,cifar10,to,3600.07
ERAN_2,cifar10_wide_kw_simp%%ind5733_tar7_eps0.06,cifar10,to,3600.06
ERAN_2,cifar10_wide_kw_simp%%ind585_tar1_eps0.15,cifar10,sat,1765.69
ERAN_2,cifar10_wide_kw_simp%%ind6009_tar1_eps0.06,cifar10,to,3600.09
ERAN_2,cifar10_wide_kw_simp%%ind6122_tar3_eps0.15,cifar10,sat,1175.17
ERAN_2,cifar10_wide_kw_simp%%ind6434_tar6_eps0.15,cifar10,to,3600.05
ERAN_2,cifar10_wide_kw_simp%%ind6486_tar5_eps0.15,cifar10,to,3600.07
ERAN_2,cifar10_wide_kw_simp%%ind6504_tar4_eps0.12,cifar10,sat,465.69
ERAN_2,cifar10_wide_kw_simp%%ind654_tar1_eps0.12,cifar10,to,3600.09
ERAN_2,cifar10_wide_kw_simp%%ind6569_tar5_eps0.03,cifar10,to,3600.11
ERAN_2,cifar10_wide_kw_simp%%ind6620_tar0_eps0.01,cifar10,unsat,37.67
ERAN_2,cifar10_wide_kw_simp%%ind675_tar4_eps0.15,cifar10,sat,671.47
ERAN_2,cifar10_wide_kw_simp%%ind7009_tar2_eps0.01,cifar10,unsat,39.03
ERAN_2,cifar10_wide_kw_simp%%ind716_tar7_eps0.09,cifar10,to,3600.11
ERAN_2,cifar10_wide_kw_simp%%ind7335_tar2_eps0.09,cifar10,to,3600.1
ERAN_2,cifar10_wide_kw_simp%%ind7382_tar5_eps0.09,cifar10,to,3600.12
ERAN_2,cifar10_wide_kw_simp%%ind7522_tar3_eps0.03,cifar10,sat,178.65
ERAN_2,cifar10_wide_kw_simp%%ind7558_tar3_eps0.01,cifar10,unsat,36.52
ERAN_2,cifar10_wide_kw_simp%%ind7656_tar2_eps0.12,cifar10,to,3600.09
ERAN_2,cifar10_wide_kw_simp%%ind7876_tar7_eps0.12,cifar10,to,3600.06
ERAN_2,cifar10_wide_kw_simp%%ind7964_tar7_eps0.01,cifar10,unsat,26.73
ERAN_2,cifar10_wide_kw_simp%%ind8050_tar3_eps0.03,cifar10,sat,172.26
ERAN_2,cifar10_wide_kw_simp%%ind8164_tar2_eps0.09,cifar10,to,3600.03
ERAN_2,cifar10_wide_kw_simp%%ind8280_tar7_eps0.06,cifar10,sat,377.0
ERAN_2,cifar10_wide_kw_simp%%ind8575_tar4_eps0.15,cifar10,to,3600.1
ERAN_2,cifar10_wide_kw_simp%%ind8766_tar0_eps0.01,cifar10,unsat,39.46
ERAN_2,cifar10_wide_kw_simp%%ind8771_tar4_eps0.01,cifar10,unsat,41.11
ERAN_2,cifar10_wide_kw_simp%%ind8792_tar7_eps0.09,cifar10,to,3600.08
ERAN_2,cifar10_wide_kw_simp%%ind8857_tar1_eps0.12,cifar10,to,3600.04
ERAN_2,cifar10_wide_kw_simp%%ind8951_tar6_eps0.06,cifar10,to,3600.06
ERAN_2,cifar10_wide_kw_simp%%ind8951_tar7_eps0.12,cifar10,to,3258.7
ERAN_2,cifar10_wide_kw_simp%%ind9004_tar3_eps0.09,cifar10,to,3600.06
ERAN_2,cifar10_wide_kw_simp%%ind9032_tar0_eps0.06,cifar10,sat,423.16
ERAN_2,cifar10_wide_kw_simp%%ind9080_tar7_eps0.15,cifar10,to,3601.69
ERAN_2,cifar10_wide_kw_simp%%ind9163_tar1_eps0.01,cifar10,unsat,27.72
ERAN_2,cifar10_wide_kw_simp%%ind9212_tar1_eps0.03,cifar10,to,3602.14
ERAN_2,cifar10_wide_kw_simp%%ind9321_tar7_eps0.06,cifar10,to,3600.03
ERAN_2,cifar10_wide_kw_simp%%ind9341_tar6_eps0.03,cifar10,sat,165.8
ERAN_2,cifar10_wide_kw_simp%%ind943_tar7_eps0.09,cifar10,to,3600.07
ERAN_2,cifar10_wide_kw_simp%%ind9465_tar7_eps0.03,cifar10,sat,148.52
ERAN_2,cifar10_wide_kw_simp%%ind9502_tar3_eps0.06,cifar10,sat,1838.04
ERAN_2,cifar10_wide_kw_simp%%ind9513_tar1_eps0.09,cifar10,to,3600.07
ERAN_2,cifar10_wide_kw_simp%%ind954_tar3_eps0.15,cifar10,to,3600.06
ERAN_2,cifar10_wide_kw_simp%%ind9640_tar1_eps0.12,cifar10,sat,565.72
ERAN_2,cifar10_wide_kw_simp%%ind9696_tar4_eps0.12,cifar10,to,3600.12
ERAN_2,32x16_688%%ind10115_eps0.06_delta2.0,taxi,sat,17.4
ERAN_2,32x16_688%%ind1047_eps0.03_delta2.0,taxi,sat,11.38
ERAN_2,32x16_688%%ind10672_eps0.03_delta6.0,taxi,sat,10.0
ERAN_2,32x16_688%%ind11023_eps0.03_delta2.0,taxi,sat,12.16
ERAN_2,32x16_688%%ind11525_eps0.01_delta2.0,taxi,sat,10.12
ERAN_2,32x16_688%%ind11568_eps0.06_delta6.0,taxi,sat,15.53
ERAN_2,32x16_688%%ind11783_eps0.06_delta6.0,taxi,sat,17.09
ERAN_2,32x16_688%%ind12346_eps0.06_delta2.0,taxi,sat,11.9
ERAN_2,32x16_688%%ind12443_eps0.06_delta6.0,taxi,sat,14.47
ERAN_2,32x16_688%%ind13085_eps0.03_delta2.0,taxi,sat,13.19
ERAN_2,32x16_688%%ind13371_eps0.03_delta6.0,taxi,sat,12.24
ERAN_2,32x16_688%%ind13415_eps0.01_delta2.0,taxi,sat,6.72
ERAN_2,32x16_688%%ind13672_eps0.01_delta2.0,taxi,sat,8.45
ERAN_2,32x16_688%%ind13849_eps0.06_delta2.0,taxi,sat,14.4
ERAN_2,32x16_688%%ind14137_eps0.03_delta6.0,taxi,sat,11.52
ERAN_2,32x16_688%%ind14491_eps0.03_delta2.0,taxi,sat,7.63
ERAN_2,32x16_688%%ind14529_eps0.03_delta2.0,taxi,sat,10.82
ERAN_2,32x16_688%%ind15530_eps0.03_delta2.0,taxi,sat,10.75
ERAN_2,32x16_688%%ind15670_eps0.01_delta6.0,taxi,unsat,8.27
ERAN_2,32x16_688%%ind1575_eps0.01_delta6.0,taxi,unsat,10.59
ERAN_2,32x16_688%%ind15925_eps0.01_delta6.0,taxi,unsat,18.18
ERAN_2,32x16_688%%ind15991_eps0.01_delta6.0,taxi,unsat,10.56
ERAN_2,32x16_688%%ind1607_eps0.03_delta6.0,taxi,sat,10.86
ERAN_2,32x16_688%%ind1624_eps0.01_delta2.0,taxi,sat,7.21
ERAN_2,32x16_688%%ind16643_eps0.01_delta2.0,taxi,sat,11.67
ERAN_2,32x16_688%%ind17335_eps0.06_delta6.0,taxi,sat,15.65
ERAN_2,32x16_688%%ind17512_eps0.06_delta2.0,taxi,sat,17.26
ERAN_2,32x16_688%%ind17556_eps0.06_delta2.0,taxi,sat,11.14
ERAN_2,32x16_688%%ind17730_eps0.03_delta6.0,taxi,sat,12.92
ERAN_2,32x16_688%%ind17956_eps0.01_delta6.0,taxi,unsat,9.26
ERAN_2,32x16_688%%ind18002_eps0.06_delta6.0,taxi,sat,13.28
ERAN_2,32x16_688%%ind18116_eps0.03_delta2.0,taxi,sat,9.7
ERAN_2,32x16_688%%ind1814_eps0.01_delta6.0,taxi,unsat,7.65
ERAN_2,32x16_688%%ind18309_eps0.06_delta2.0,taxi,sat,16.7
ERAN_2,32x16_688%%ind18527_eps0.06_delta2.0,taxi,sat,11.47
ERAN_2,32x16_688%%ind18550_eps0.01_delta2.0,taxi,sat,10.08
ERAN_2,32x16_688%%ind18791_eps0.01_delta6.0,taxi,unsat,5.99
ERAN_2,32x16_688%%ind18827_eps0.01_delta2.0,taxi,unsat,7.96
ERAN_2,32x16_688%%ind1898_eps0.06_delta2.0,taxi,sat,14.86
ERAN_2,32x16_688%%ind19117_eps0.01_delta2.0,taxi,sat,9.59
ERAN_2,32x16_688%%ind19134_eps0.01_delta2.0,taxi,sat,8.43
ERAN_2,32x16_688%%ind1920_eps0.01_delta6.0,taxi,unsat,8.65
ERAN_2,32x16_688%%ind19247_eps0.06_delta6.0,taxi,sat,14.06
ERAN_2,32x16_688%%ind19276_eps0.06_delta6.0,taxi,sat,14.9
ERAN_2,32x16_688%%ind19558_eps0.06_delta6.0,taxi,sat,14.9
ERAN_2,32x16_688%%ind19734_eps0.01_delta6.0,taxi,unsat,10.23
ERAN_2,32x16_688%%ind19765_eps0.03_delta2.0,taxi,sat,15.81
ERAN_2,32x16_688%%ind19930_eps0.03_delta6.0,taxi,sat,9.1
ERAN_2,32x16_688%%ind2273_eps0.03_delta6.0,taxi,sat,17.68
ERAN_2,32x16_688%%ind230_eps0.01_delta2.0,taxi,sat,10.2
ERAN_2,32x16_688%%ind2810_eps0.06_delta2.0,taxi,sat,15.19
ERAN_2,32x16_688%%ind295_eps0.01_delta6.0,taxi,unsat,9.08
ERAN_2,32x16_688%%ind3148_eps0.01_delta2.0,taxi,sat,9.9
ERAN_2,32x16_688%%ind3297_eps0.01_delta6.0,taxi,unsat,12.21
ERAN_2,32x16_688%%ind332_eps0.03_delta2.0,taxi,sat,10.43
ERAN_2,32x16_688%%ind3570_eps0.03_delta2.0,taxi,sat,8.38
ERAN_2,32x16_688%%ind3798_eps0.06_delta2.0,taxi,sat,15.04
ERAN_2,32x16_688%%ind3907_eps0.06_delta2.0,taxi,sat,13.96
ERAN_2,32x16_688%%ind405_eps0.03_delta2.0,taxi,sat,10.4
ERAN_2,32x16_688%%ind4530_eps0.03_delta6.0,taxi,sat,11.09
ERAN_2,32x16_688%%ind4623_eps0.01_delta2.0,taxi,sat,8.78
ERAN_2,32x16_688%%ind4981_eps0.01_delta2.0,taxi,sat,9.67
ERAN_2,32x16_688%%ind5228_eps0.01_delta2.0,taxi,sat,9.66
ERAN_2,32x16_688%%ind5306_eps0.01_delta2.0,taxi,sat,17.01
ERAN_2,32x16_688%%ind5478_eps0.01_delta6.0,taxi,unsat,10.09
ERAN_2,32x16_688%%ind5853_eps0.06_delta2.0,taxi,sat,10.56
ERAN_2,32x16_688%%ind6279_eps0.06_delta2.0,taxi,sat,15.51
ERAN_2,32x16_688%%ind6575_eps0.03_delta6.0,taxi,sat,18.37
ERAN_2,32x16_688%%ind6611_eps0.06_delta6.0,taxi,sat,15.55
ERAN_2,32x16_688%%ind7096_eps0.06_delta6.0,taxi,sat,16.57
ERAN_2,32x16_688%%ind7394_eps0.03_delta2.0,taxi,sat,10.02
ERAN_2,32x16_688%%ind7411_eps0.01_delta6.0,taxi,unsat,10.3
ERAN_2,32x16_688%%ind7421_eps0.03_delta6.0,taxi,sat,10.76
ERAN_2,32x16_688%%ind7483_eps0.06_delta6.0,taxi,sat,14.81
ERAN_2,32x16_688%%ind7564_eps0.06_delta6.0,taxi,sat,14.59
ERAN_2,32x16_688%%ind7586_eps0.03_delta6.0,taxi,sat,9.66
ERAN_2,32x16_688%%ind7742_eps0.03_delta6.0,taxi,unsat,2199.14
ERAN_2,32x16_688%%ind776_eps0.06_delta2.0,taxi,sat,13.19
ERAN_2,32x16_688%%ind7818_eps0.01_delta6.0,taxi,unsat,8.99
ERAN_2,32x16_688%%ind786_eps0.06_delta6.0,taxi,sat,11.61
ERAN_2,32x16_688%%ind7979_eps0.03_delta6.0,taxi,sat,10.31
ERAN_2,32x16_688%%ind8021_eps0.06_delta6.0,taxi,sat,14.12
ERAN_2,32x16_688%%ind825_eps0.06_delta2.0,taxi,sat,18.97
ERAN_2,32x16_688%%ind8264_eps0.03_delta6.0,taxi,sat,11.04
ERAN_2,32x16_688%%ind916_eps0.03_delta6.0,taxi,sat,13.27
ERAN_2,32x16_688%%ind9317_eps0.01_delta6.0,taxi,unsat,6.78
ERAN_2,32x16_688%%ind9338_eps0.06_delta6.0,taxi,sat,15.53
ERAN_2,32x16_688%%ind9435_eps0.03_delta2.0,taxi,sat,10.41
ERAN_2,32x16_688%%ind9507_eps0.03_delta2.0,taxi,sat,10.38
ERAN_2,32x16_688%%ind9845_eps0.03_delta2.0,taxi,sat,10.34
ERAN_2,64x32_2752%%ind10334_eps0.03_delta6.0,taxi,sat,29.15
ERAN_2,64x32_2752%%ind10496_eps0.06_delta2.0,taxi,sat,53.25
ERAN_2,64x32_2752%%ind10594_eps0.01_delta6.0,taxi,sat,15.0
ERAN_2,64x32_2752%%ind10858_eps0.01_delta2.0,taxi,sat,12.64
ERAN_2,64x32_2752%%ind10915_eps0.06_delta2.0,taxi,sat,64.15
ERAN_2,64x32_2752%%ind10996_eps0.01_delta2.0,taxi,sat,12.98
ERAN_2,64x32_2752%%ind11084_eps0.06_delta2.0,taxi,sat,55.65
ERAN_2,64x32_2752%%ind11190_eps0.01_delta2.0,taxi,sat,14.54
ERAN_2,64x32_2752%%ind11754_eps0.06_delta2.0,taxi,sat,55.7
ERAN_2,64x32_2752%%ind12362_eps0.06_delta6.0,taxi,sat,60.95
ERAN_2,64x32_2752%%ind12374_eps0.06_delta2.0,taxi,sat,56.96
ERAN_2,64x32_2752%%ind12443_eps0.01_delta2.0,taxi,sat,14.16
ERAN_2,64x32_2752%%ind12617_eps0.03_delta2.0,taxi,sat,31.09
ERAN_2,64x32_2752%%ind12618_eps0.06_delta6.0,taxi,sat,71.12
ERAN_2,64x32_2752%%ind12763_eps0.01_delta6.0,taxi,sat,1040.47
ERAN_2,64x32_2752%%ind12943_eps0.03_delta2.0,taxi,sat,30.34
ERAN_2,64x32_2752%%ind13342_eps0.01_delta6.0,taxi,to,3600.08
ERAN_2,64x32_2752%%ind13406_eps0.06_delta6.0,taxi,sat,52.39
ERAN_2,64x32_2752%%ind13435_eps0.01_delta6.0,taxi,sat,13.64
ERAN_2,64x32_2752%%ind13531_eps0.03_delta6.0,taxi,sat,31.04
ERAN_2,64x32_2752%%ind13817_eps0.01_delta6.0,taxi,sat,15.47
ERAN_2,64x32_2752%%ind1431_eps0.01_delta2.0,taxi,sat,12.92
ERAN_2,64x32_2752%%ind14653_eps0.03_delta2.0,taxi,sat,31.73
ERAN_2,64x32_2752%%ind150_eps0.06_delta2.0,taxi,sat,53.1
ERAN_2,64x32_2752%%ind15183_eps0.06_delta6.0,taxi,sat,57.58
ERAN_2,64x32_2752%%ind15227_eps0.03_delta6.0,taxi,sat,32.84
ERAN_2,64x32_2752%%ind16042_eps0.06_delta6.0,taxi,sat,73.16
ERAN_2,64x32_2752%%ind1612_eps0.03_delta6.0,taxi,sat,31.43
ERAN_2,64x32_2752%%ind16217_eps0.06_delta6.0,taxi,sat,99.67
ERAN_2,64x32_2752%%ind16242_eps0.03_delta2.0,taxi,sat,25.92
ERAN_2,64x32_2752%%ind1627_eps0.01_delta6.0,taxi,sat,14.65
ERAN_2,64x32_2752%%ind16368_eps0.03_delta2.0,taxi,sat,31.31
ERAN_2,64x32_2752%%ind16667_eps0.06_delta6.0,taxi,sat,46.66
ERAN_2,64x32_2752%%ind17035_eps0.03_delta2.0,taxi,sat,21.63
ERAN_2,64x32_2752%%ind1713_eps0.03_delta2.0,taxi,sat,34.35
ERAN_2,64x32_2752%%ind17409_eps0.06_delta2.0,taxi,sat,67.59
ERAN_2,64x32_2752%%ind17410_eps0.01_delta2.0,taxi,sat,13.94
ERAN_2,64x32_2752%%ind1742_eps0.03_delta6.0,taxi,sat,32.56
ERAN_2,64x32_2752%%ind17877_eps0.03_delta2.0,taxi,sat,57.78
ERAN_2,64x32_2752%%ind1796_eps0.01_delta6.0,taxi,to,3600.05
ERAN_2,64x32_2752%%ind17970_eps0.06_delta6.0,taxi,sat,76.26
ERAN_2,64x32_2752%%ind18050_eps0.03_delta2.0,taxi,sat,30.63
ERAN_2,64x32_2752%%ind18087_eps0.06_delta6.0,taxi,sat,73.1
ERAN_2,64x32_2752%%ind18159_eps0.06_delta6.0,taxi,sat,63.4
ERAN_2,64x32_2752%%ind18223_eps0.03_delta2.0,taxi,sat,32.38
ERAN_2,64x32_2752%%ind18419_eps0.03_delta2.0,taxi,sat,27.59
ERAN_2,64x32_2752%%ind18605_eps0.01_delta2.0,taxi,sat,15.39
ERAN_2,64x32_2752%%ind1869_eps0.01_delta6.0,taxi,unsat,43.54
ERAN_2,64x32_2752%%ind19311_eps0.03_delta6.0,taxi,sat,35.33
ERAN_2,64x32_2752%%ind19344_eps0.01_delta2.0,taxi,sat,16.78
ERAN_2,64x32_2752%%ind19471_eps0.06_delta6.0,taxi,sat,62.37
ERAN_2,64x32_2752%%ind19479_eps0.01_delta2.0,taxi,sat,16.58
ERAN_2,64x32_2752%%ind19598_eps0.01_delta6.0,taxi,sat,16.91
ERAN_2,64x32_2752%%ind19757_eps0.06_delta6.0,taxi,sat,60.79
ERAN_2,64x32_2752%%ind19783_eps0.03_delta6.0,taxi,sat,27.99
ERAN_2,64x32_2752%%ind2057_eps0.06_delta2.0,taxi,sat,56.22
ERAN_2,64x32_2752%%ind2256_eps0.03_delta6.0,taxi,sat,36.92
ERAN_2,64x32_2752%%ind2498_eps0.01_delta2.0,taxi,sat,13.62
ERAN_2,64x32_2752%%ind2849_eps0.06_delta2.0,taxi,sat,49.67
ERAN_2,64x32_2752%%ind299_eps0.01_delta2.0,taxi,sat,15.61
ERAN_2,64x32_2752%%ind3069_eps0.03_delta6.0,taxi,sat,26.27
ERAN_2,64x32_2752%%ind332_eps0.01_delta6.0,taxi,sat,14.8
ERAN_2,64x32_2752%%ind3516_eps0.03_delta6.0,taxi,sat,32.99
ERAN_2,64x32_2752%%ind3526_eps0.01_delta6.0,taxi,sat,15.0
ERAN_2,64x32_2752%%ind3535_eps0.01_delta6.0,taxi,sat,18.8
ERAN_2,64x32_2752%%ind5210_eps0.03_delta2.0,taxi,sat,34.14
ERAN_2,64x32_2752%%ind5223_eps0.06_delta2.0,taxi,sat,53.74
ERAN_2,64x32_2752%%ind5291_eps0.03_delta6.0,taxi,sat,35.9
ERAN_2,64x32_2752%%ind5561_eps0.03_delta6.0,taxi,sat,48.2
ERAN_2,64x32_2752%%ind5598_eps0.03_delta6.0,taxi,sat,30.56
ERAN_2,64x32_2752%%ind582_eps0.01_delta6.0,taxi,sat,17.07
ERAN_2,64x32_2752%%ind587_eps0.06_delta6.0,taxi,sat,100.84
ERAN_2,64x32_2752%%ind6178_eps0.06_delta6.0,taxi,sat,95.84
ERAN_2,64x32_2752%%ind6319_eps0.01_delta2.0,taxi,sat,15.16
ERAN_2,64x32_2752%%ind6605_eps0.03_delta2.0,taxi,sat,25.93
ERAN_2,64x32_2752%%ind6697_eps0.01_delta6.0,taxi,sat,15.7
ERAN_2,64x32_2752%%ind7165_eps0.03_delta6.0,taxi,sat,38.23
ERAN_2,64x32_2752%%ind7492_eps0.01_delta2.0,taxi,sat,11.4
ERAN_2,64x32_2752%%ind7700_eps0.01_delta6.0,taxi,sat,13.29
ERAN_2,64x32_2752%%ind8084_eps0.06_delta2.0,taxi,sat,56.85
ERAN_2,64x32_2752%%ind8467_eps0.06_delta2.0,taxi,sat,56.07
ERAN_2,64x32_2752%%ind8542_eps0.03_delta2.0,taxi,sat,30.07
ERAN_2,64x32_2752%%ind8558_eps0.03_delta2.0,taxi,sat,40.53
ERAN_2,64x32_2752%%ind8829_eps0.06_delta2.0,taxi,sat,92.28
ERAN_2,64x32_2752%%ind9074_eps0.06_delta2.0,taxi,sat,97.61
ERAN_2,64x32_2752%%ind9556_eps0.06_delta2.0,taxi,sat,73.51
ERAN_2,64x32_2752%%ind9559_eps0.03_delta6.0,taxi,sat,37.75
ERAN_2,64x32_2752%%ind9609_eps0.06_delta6.0,taxi,sat,184.21
ERAN_2,64x32_2752%%ind9688_eps0.01_delta2.0,taxi,sat,14.63
ERAN_2,64x32_2752%%ind9902_eps0.01_delta2.0,taxi,sat,13.74
ERAN_2,KJ_64x32_2048%%ind10151_eps0.01_delta6.0,taxi,to,3600.08
ERAN_2,KJ_64x32_2048%%ind1018_eps0.06_delta6.0,taxi,to,3600.05
ERAN_2,KJ_64x32_2048%%ind10311_eps0.06_delta6.0,taxi,sat,689.61
ERAN_2,KJ_64x32_2048%%ind10543_eps0.01_delta2.0,taxi,sat,487.44
ERAN_2,KJ_64x32_2048%%ind10931_eps0.06_delta2.0,taxi,sat,1025.05
ERAN_2,KJ_64x32_2048%%ind11399_eps0.03_delta2.0,taxi,to,3600.03
ERAN_2,KJ_64x32_2048%%ind11533_eps0.03_delta6.0,taxi,to,3600.02
ERAN_2,KJ_64x32_2048%%ind11678_eps0.01_delta6.0,taxi,to,3600.06
ERAN_2,KJ_64x32_2048%%ind12030_eps0.01_delta2.0,taxi,to,3600.09
ERAN_2,KJ_64x32_2048%%ind12149_eps0.01_delta6.0,taxi,to,3600.1
ERAN_2,KJ_64x32_2048%%ind12873_eps0.01_delta2.0,taxi,sat,547.64
ERAN_2,KJ_64x32_2048%%ind12984_eps0.01_delta6.0,taxi,to,3600.11
ERAN_2,KJ_64x32_2048%%ind13057_eps0.06_delta2.0,taxi,sat,589.77
ERAN_2,KJ_64x32_2048%%ind130_eps0.03_delta2.0,taxi,sat,751.97
ERAN_2,KJ_64x32_2048%%ind13160_eps0.06_delta2.0,taxi,sat,597.56
ERAN_2,KJ_64x32_2048%%ind14273_eps0.06_delta6.0,taxi,to,3600.03
ERAN_2,KJ_64x32_2048%%ind14316_eps0.01_delta2.0,taxi,sat,744.66
ERAN_2,KJ_64x32_2048%%ind14390_eps0.03_delta6.0,taxi,to,3600.1
ERAN_2,KJ_64x32_2048%%ind14973_eps0.01_delta2.0,taxi,sat,300.46
ERAN_2,KJ_64x32_2048%%ind15138_eps0.01_delta2.0,taxi,to,3600.03
ERAN_2,KJ_64x32_2048%%ind15225_eps0.06_delta2.0,taxi,to,3600.1
ERAN_2,KJ_64x32_2048%%ind15252_eps0.03_delta2.0,taxi,sat,1503.61
ERAN_2,KJ_64x32_2048%%ind15462_eps0.03_delta6.0,taxi,to,3600.09
ERAN_2,KJ_64x32_2048%%ind1580_eps0.06_delta6.0,taxi,to,3600.11
ERAN_2,KJ_64x32_2048%%ind15826_eps0.06_delta6.0,taxi,to,3532.21
ERAN_2,KJ_64x32_2048%%ind15959_eps0.03_delta6.0,taxi,to,3600.09
ERAN_2,KJ_64x32_2048%%ind16098_eps0.03_delta2.0,taxi,sat,1061.72
ERAN_2,KJ_64x32_2048%%ind16465_eps0.03_delta2.0,taxi,sat,700.65
ERAN_2,KJ_64x32_2048%%ind16516_eps0.01_delta2.0,taxi,sat,582.89
ERAN_2,KJ_64x32_2048%%ind1686_eps0.01_delta6.0,taxi,to,3600.05
ERAN_2,KJ_64x32_2048%%ind16930_eps0.06_delta6.0,taxi,to,3600.11
ERAN_2,KJ_64x32_2048%%ind17054_eps0.01_delta2.0,taxi,sat,420.73
ERAN_2,KJ_64x32_2048%%ind17200_eps0.06_delta2.0,taxi,sat,792.54
ERAN_2,KJ_64x32_2048%%ind17386_eps0.03_delta2.0,taxi,sat,525.17
ERAN_2,KJ_64x32_2048%%ind17525_eps0.06_delta6.0,taxi,to,3600.09
ERAN_2,KJ_64x32_2048%%ind17533_eps0.06_delta2.0,taxi,to,3600.11
ERAN_2,KJ_64x32_2048%%ind17953_eps0.03_delta6.0,taxi,to,3600.1
ERAN_2,KJ_64x32_2048%%ind18759_eps0.06_delta6.0,taxi,sat,833.48
ERAN_2,KJ_64x32_2048%%ind19047_eps0.01_delta2.0,taxi,sat,3220.01
ERAN_2,KJ_64x32_2048%%ind19238_eps0.01_delta6.0,taxi,to,3600.03
ERAN_2,KJ_64x32_2048%%ind19245_eps0.06_delta2.0,taxi,sat,679.06
ERAN_2,KJ_64x32_2048%%ind19273_eps0.06_delta2.0,taxi,sat,1471.34
ERAN_2,KJ_64x32_2048%%ind19667_eps0.01_delta2.0,taxi,sat,1236.42
ERAN_2,KJ_64x32_2048%%ind199_eps0.01_delta6.0,taxi,to,3600.11
ERAN_2,KJ_64x32_2048%%ind2144_eps0.03_delta6.0,taxi,to,3600.06
ERAN_2,KJ_64x32_2048%%ind2271_eps0.03_delta6.0,taxi,to,3600.03
ERAN_2,KJ_64x32_2048%%ind2643_eps0.01_delta6.0,taxi,to,3600.06
ERAN_2,KJ_64x32_2048%%ind3032_eps0.03_delta2.0,taxi,to,3600.03
ERAN_2,KJ_64x32_2048%%ind3099_eps0.06_delta6.0,taxi,sat,2921.74
ERAN_2,KJ_64x32_2048%%ind3113_eps0.03_delta6.0,taxi,to,3600.07
ERAN_2,KJ_64x32_2048%%ind3137_eps0.01_delta2.0,taxi,to,3600.03
ERAN_2,KJ_64x32_2048%%ind3318_eps0.03_delta6.0,taxi,to,3600.07
ERAN_2,KJ_64x32_2048%%ind3437_eps0.03_delta2.0,taxi,to,3600.08
ERAN_2,KJ_64x32_2048%%ind3461_eps0.06_delta6.0,taxi,sat,1330.36
ERAN_2,KJ_64x32_2048%%ind350_eps0.01_delta6.0,taxi,to,3600.02
ERAN_2,KJ_64x32_2048%%ind3792_eps0.06_delta6.0,taxi,to,3092.41
ERAN_2,KJ_64x32_2048%%ind3845_eps0.03_delta2.0,taxi,to,3600.03
ERAN_2,KJ_64x32_2048%%ind3980_eps0.01_delta6.0,taxi,to,3600.12
ERAN_2,KJ_64x32_2048%%ind4168_eps0.01_delta2.0,taxi,to,3600.09
ERAN_2,KJ_64x32_2048%%ind4403_eps0.06_delta6.0,taxi,to,3296.55
ERAN_2,KJ_64x32_2048%%ind4461_eps0.01_delta6.0,taxi,to,3600.09
ERAN_2,KJ_64x32_2048%%ind4610_eps0.06_delta2.0,taxi,sat,833.25
ERAN_2,KJ_64x32_2048%%ind4690_eps0.06_delta2.0,taxi,to,3600.06
ERAN_2,KJ_64x32_2048%%ind4724_eps0.03_delta2.0,taxi,sat,594.23
ERAN_2,KJ_64x32_2048%%ind4965_eps0.03_delta2.0,taxi,sat,528.22
ERAN_2,KJ_64x32_2048%%ind498_eps0.03_delta6.0,taxi,to,3600.1
ERAN_2,KJ_64x32_2048%%ind5126_eps0.06_delta6.0,taxi,to,3600.08
ERAN_2,KJ_64x32_2048%%ind5616_eps0.03_delta6.0,taxi,to,3600.12
ERAN_2,KJ_64x32_2048%%ind5710_eps0.06_delta2.0,taxi,sat,550.26
ERAN_2,KJ_64x32_2048%%ind5769_eps0.03_delta2.0,taxi,sat,635.56
ERAN_2,KJ_64x32_2048%%ind5965_eps0.06_delta2.0,taxi,sat,371.24
ERAN_2,KJ_64x32_2048%%ind6210_eps0.01_delta6.0,taxi,to,3600.03
ERAN_2,KJ_64x32_2048%%ind6267_eps0.03_delta2.0,taxi,sat,1046.25
ERAN_2,KJ_64x32_2048%%ind6340_eps0.01_delta6.0,taxi,to,3600.06
ERAN_2,KJ_64x32_2048%%ind6372_eps0.01_delta2.0,taxi,to,3600.1
ERAN_2,KJ_64x32_2048%%ind6706_eps0.01_delta6.0,taxi,to,3600.1
ERAN_2,KJ_64x32_2048%%ind6931_eps0.06_delta6.0,taxi,to,3600.03
ERAN_2,KJ_64x32_2048%%ind6954_eps0.03_delta2.0,taxi,sat,1400.79
ERAN_2,KJ_64x32_2048%%ind7290_eps0.06_delta2.0,taxi,sat,550.28
ERAN_2,KJ_64x32_2048%%ind7386_eps0.01_delta2.0,taxi,to,3600.05
ERAN_2,KJ_64x32_2048%%ind7553_eps0.06_delta2.0,taxi,to,2455.34
ERAN_2,KJ_64x32_2048%%ind765_eps0.03_delta2.0,taxi,to,3600.06
ERAN_2,KJ_64x32_2048%%ind793_eps0.03_delta6.0,taxi,sat,610.62
ERAN_2,KJ_64x32_2048%%ind8201_eps0.03_delta6.0,taxi,to,3600.11
ERAN_2,KJ_64x32_2048%%ind8453_eps0.03_delta6.0,taxi,to,3600.12
ERAN_2,KJ_64x32_2048%%ind8834_eps0.01_delta2.0,taxi,to,3600.07
ERAN_2,KJ_64x32_2048%%ind9014_eps0.03_delta6.0,taxi,to,3600.03
ERAN_2,KJ_64x32_2048%%ind9578_eps0.06_delta6.0,taxi,sat,1075.04
ERAN_2,KJ_64x32_2048%%ind9798_eps0.06_delta2.0,taxi,sat,568.64
ERAN_2,KJ_64x32_2048%%ind9865_eps0.01_delta6.0,taxi,to,3600.05
ERAN_2,model2a%%traffic_sign_model-2a_ind0_eps0.680958984375_target1.0,gtsr,unsat,299.33
ERAN_2,model2a%%traffic_sign_model-2a_ind102_eps0.267310546875_target4.0,gtsr,sat,212.55
ERAN_2,model2a%%traffic_sign_model-2a_ind103_eps0.466330078125_target1.0,gtsr,unsat,420.51
ERAN_2,model2a%%traffic_sign_model-2a_ind104_eps0.517060546875_target1.0,gtsr,sat,430.2
ERAN_2,model2a%%traffic_sign_model-2a_ind105_eps0.197068359375_target1.0,gtsr,sat,155.26
ERAN_2,model2a%%traffic_sign_model-2a_ind106_eps0.411697265625_target0.0,gtsr,sat,456.82
ERAN_2,model2a%%traffic_sign_model-2a_ind107_eps0.158044921875_target3.0,gtsr,unsat,375.7
ERAN_2,model2a%%traffic_sign_model-2a_ind108_eps0.774615234375_target1.0,gtsr,unsat,167.0
ERAN_2,model2a%%traffic_sign_model-2a_ind109_eps0.515109375_target1.0,gtsr,sat,168.44
ERAN_2,model2a%%traffic_sign_model-2a_ind10_eps0.11316796875_target1.0,gtsr,sat,240.56
ERAN_2,model2a%%traffic_sign_model-2a_ind110_eps0.80778515625_target1.0,gtsr,sat,260.02
ERAN_2,model2a%%traffic_sign_model-2a_ind112_eps0.641935546875_target1.0,gtsr,sat,175.95
ERAN_2,model2a%%traffic_sign_model-2a_ind113_eps0.11316796875_target1.0,gtsr,sat,207.09
ERAN_2,model2a%%traffic_sign_model-2a_ind114_eps0.064388671875_target1.0,gtsr,sat,200.38
ERAN_2,model2a%%traffic_sign_model-2a_ind115_eps0.481939453125_target1.0,gtsr,sat,223.82
ERAN_2,model2a%%traffic_sign_model-2a_ind116_eps0.161947265625_target5.0,gtsr,sat,195.43
ERAN_2,model2a%%traffic_sign_model-2a_ind117_eps0.392185546875_target1.0,gtsr,sat,222.98
ERAN_2,model2a%%traffic_sign_model-2a_ind11_eps0.21853125_target1.0,gtsr,sat,217.52
ERAN_2,model2a%%traffic_sign_model-2a_ind121_eps0.466330078125_target1.0,gtsr,sat,214.06
ERAN_2,model2a%%traffic_sign_model-2a_ind123_eps0.36291796875_target3.0,gtsr,sat,216.35
ERAN_2,model2a%%traffic_sign_model-2a_ind125_eps0.474134765625_target1.0,gtsr,sat,511.0
ERAN_2,model2a%%traffic_sign_model-2a_ind126_eps0.817541015625_target1.0,gtsr,sat,489.89
ERAN_2,model2a%%traffic_sign_model-2a_ind127_eps0.171703125_target3.0,gtsr,sat,339.66
ERAN_2,model2a%%traffic_sign_model-2a_ind129_eps0.5853515625_target1.0,gtsr,sat,449.33
ERAN_2,model2a%%traffic_sign_model-2a_ind12_eps0.483890625_target1.0,gtsr,sat,430.13
ERAN_2,model2a%%traffic_sign_model-2a_ind130_eps0.310236328125_target3.0,gtsr,sat,397.23
ERAN_2,model2a%%traffic_sign_model-2a_ind132_eps0.220482421875_target1.0,gtsr,sat,389.6
ERAN_2,model2a%%traffic_sign_model-2a_ind133_eps0.26926171875_target1.0,gtsr,sat,451.0
ERAN_2,model2a%%traffic_sign_model-2a_ind134_eps0.1951171875_target3.0,gtsr,sat,376.02
ERAN_2,model2a%%traffic_sign_model-2a_ind14_eps0.173654296875_target1.0,gtsr,sat,417.3
ERAN_2,model2a%%traffic_sign_model-2a_ind15_eps0.7414453125_target1.0,gtsr,sat,219.36
ERAN_2,model2a%%traffic_sign_model-2a_ind17_eps0.15219140625_target0.0,gtsr,sat,157.38
ERAN_2,model2a%%traffic_sign_model-2a_ind18_eps0.265359375_target1.0,gtsr,sat,210.72
ERAN_2,model2a%%traffic_sign_model-2a_ind19_eps0.376576171875_target1.0,gtsr,sat,416.17
ERAN_2,model2a%%traffic_sign_model-2a_ind1_eps0.37852734375_target1.0,gtsr,sat,366.15
ERAN_2,model2a%%traffic_sign_model-2a_ind21_eps0.376576171875_target1.0,gtsr,unsat,580.51
ERAN_2,model2a%%traffic_sign_model-2a_ind24_eps0.817541015625_target1.0,gtsr,unsat,593.67
ERAN_2,model2a%%traffic_sign_model-2a_ind26_eps0.04292578125_target4.0,gtsr,sat,114.59
ERAN_2,model2a%%traffic_sign_model-2a_ind27_eps0.796078125_target1.0,gtsr,sat,328.23
ERAN_2,model2a%%traffic_sign_model-2a_ind28_eps0.068291015625_target1.0,gtsr,sat,331.06
ERAN_2,model2a%%traffic_sign_model-2a_ind29_eps0.876076171875_target1.0,gtsr,unsat,588.46
ERAN_2,model2a%%traffic_sign_model-2a_ind30_eps0.37852734375_target1.0,gtsr,sat,385.97
ERAN_2,model2a%%traffic_sign_model-2a_ind31_eps0.638033203125_target1.0,gtsr,unsat,145.38
ERAN_2,model2a%%traffic_sign_model-2a_ind32_eps0.54242578125_target1.0,gtsr,sat,518.07
ERAN_2,model2a%%traffic_sign_model-2a_ind33_eps0.76876171875_target1.0,gtsr,sat,504.17
ERAN_2,model2a%%traffic_sign_model-2a_ind34_eps0.2575546875_target1.0,gtsr,sat,408.74
ERAN_2,model2a%%traffic_sign_model-2a_ind35_eps0.556083984375_target1.0,gtsr,sat,379.99
ERAN_2,model2a%%traffic_sign_model-2a_ind36_eps0.16780078125_target3.0,gtsr,sat,488.21
ERAN_2,model2a%%traffic_sign_model-2a_ind38_eps0.716080078125_target1.0,gtsr,unsat,411.08
ERAN_2,model2a%%traffic_sign_model-2a_ind39_eps0.056583984375_target5.0,gtsr,sat,214.26
ERAN_2,model2a%%traffic_sign_model-2a_ind3_eps0.6009609375_target1.0,gtsr,sat,347.95
ERAN_2,model2a%%traffic_sign_model-2a_ind45_eps0.290724609375_target1.0,gtsr,sat,372.96
ERAN_2,model2a%%traffic_sign_model-2a_ind47_eps0.59705859375_target1.0,gtsr,sat,492.93
ERAN_2,model2a%%traffic_sign_model-2a_ind48_eps0.265359375_target1.0,gtsr,sat,236.75
ERAN_2,model2a%%traffic_sign_model-2a_ind4_eps0.509255859375_target1.0,gtsr,sat,542.58
ERAN_2,model2a%%traffic_sign_model-2a_ind51_eps0.236091796875_target3.0,gtsr,sat,201.96
ERAN_2,model2a%%traffic_sign_model-2a_ind53_eps0.60486328125_target1.0,gtsr,unsat,301.84
ERAN_2,model2a%%traffic_sign_model-2a_ind54_eps0.115119140625_target3.0,gtsr,sat,242.97
ERAN_2,model2a%%traffic_sign_model-2a_ind57_eps0.390234375_target1.0,gtsr,sat,627.8
ERAN_2,model2a%%traffic_sign_model-2a_ind58_eps0.641935546875_target1.0,gtsr,unsat,416.87
ERAN_2,model2a%%traffic_sign_model-2a_ind60_eps0.24975_target1.0,gtsr,unsat,418.99
ERAN_2,model2a%%traffic_sign_model-2a_ind61_eps0.4292578125_target0.0,gtsr,sat,317.05
ERAN_2,model2a%%traffic_sign_model-2a_ind62_eps0.6790078125_target1.0,gtsr,unsat,317.21
ERAN_2,model2a%%traffic_sign_model-2a_ind64_eps0.1795078125_target1.0,gtsr,sat,391.92
ERAN_2,model2a%%traffic_sign_model-2a_ind66_eps0.680958984375_target1.0,gtsr,sat,414.4
ERAN_2,model2a%%traffic_sign_model-2a_ind67_eps0.40584375_target1.0,gtsr,sat,371.28
ERAN_2,model2a%%traffic_sign_model-2a_ind68_eps0.208775390625_target3.0,gtsr,sat,363.29
ERAN_2,model2a%%traffic_sign_model-2a_ind69_eps0.626326171875_target1.0,gtsr,unsat,573.77
ERAN_2,model2a%%traffic_sign_model-2a_ind6_eps0.723884765625_target1.0,gtsr,sat,441.03
ERAN_2,model2a%%traffic_sign_model-2a_ind71_eps0.040974609375_target1.0,gtsr,sat,496.09
ERAN_2,model2a%%traffic_sign_model-2a_ind72_eps0.489744140625_target1.0,gtsr,sat,433.51
ERAN_2,model2a%%traffic_sign_model-2a_ind75_eps0.641935546875_target1.0,gtsr,unsat,374.88
ERAN_2,model2a%%traffic_sign_model-2a_ind76_eps0.813638671875_target1.0,gtsr,sat,502.43
ERAN_2,model2a%%traffic_sign_model-2a_ind77_eps0.220482421875_target1.0,gtsr,sat,467.1
ERAN_2,model2a%%traffic_sign_model-2a_ind78_eps0.65949609375_target1.0,gtsr,sat,496.89
ERAN_2,model2a%%traffic_sign_model-2a_ind79_eps0.1326796875_target1.0,gtsr,sat,350.22
ERAN_2,model2a%%traffic_sign_model-2a_ind7_eps0.575595703125_target1.0,gtsr,sat,317.15
ERAN_2,model2a%%traffic_sign_model-2a_ind80_eps0.774615234375_target1.0,gtsr,sat,243.31
ERAN_2,model2a%%traffic_sign_model-2a_ind81_eps0.200970703125_target1.0,gtsr,sat,304.45
ERAN_2,model2a%%traffic_sign_model-2a_ind84_eps0.04292578125_target5.0,gtsr,sat,184.02
ERAN_2,model2a%%traffic_sign_model-2a_ind85_eps0.556083984375_target1.0,gtsr,sat,309.67
ERAN_2,model2a%%traffic_sign_model-2a_ind87_eps0.407794921875_target1.0,gtsr,sat,481.99
ERAN_2,model2a%%traffic_sign_model-2a_ind90_eps0.189263671875_target3.0,gtsr,sat,224.74
ERAN_2,model2a%%traffic_sign_model-2a_ind91_eps0.458525390625_target1.0,gtsr,sat,379.11
ERAN_2,model2a%%traffic_sign_model-2a_ind92_eps0.0390234375_target1.0,gtsr,sat,363.92
ERAN_2,model2a%%traffic_sign_model-2a_ind93_eps0.314138671875_target3.0,gtsr,sat,390.39
ERAN_2,model2a%%traffic_sign_model-2a_ind95_eps0.5541328125_target1.0,gtsr,sat,497.79
ERAN_2,model2a%%traffic_sign_model-2a_ind97_eps0.271212890625_target1.0,gtsr,sat,422.25
ERAN_2,model2a%%traffic_sign_model-2a_ind98_eps0.704373046875_target1.0,gtsr,unsat,898.69
ERAN_2,model2a%%traffic_sign_model-2a_ind9_eps0.481939453125_target1.0,gtsr,sat,380.13
ERAN_2,model-conv%%traffic_sign_model-conv_ind0_eps0.774615234375_target1.0,gtsr,unsat,2189.08
ERAN_2,model-conv%%traffic_sign_model-conv_ind100_eps0.489744140625_target6.0,gtsr,sat,1294.75
ERAN_2,model-conv%%traffic_sign_model-conv_ind101_eps0.9911953125_target0.0,gtsr,sat,1860.13
ERAN_2,model-conv%%traffic_sign_model-conv_ind102_eps0.26926171875_target4.0,gtsr,sat,548.97
ERAN_2,model-conv%%traffic_sign_model-conv_ind103_eps0.4370625_target0.0,gtsr,sat,1052.15
ERAN_2,model-conv%%traffic_sign_model-conv_ind10_eps0.079998046875_target3.0,gtsr,sat,577.46
ERAN_2,model-conv%%traffic_sign_model-conv_ind11_eps0.359015625_target1.0,gtsr,sat,1543.6
ERAN_2,model-conv%%traffic_sign_model-conv_ind12_eps0.38633203125_target0.0,gtsr,sat,842.92
ERAN_2,model-conv%%traffic_sign_model-conv_ind13_eps0.454623046875_target0.0,gtsr,sat,781.8
ERAN_2,model-conv%%traffic_sign_model-conv_ind14_eps0.353162109375_target1.0,gtsr,unsat,1960.2
ERAN_2,model-conv%%traffic_sign_model-conv_ind15_eps0.75315234375_target1.0,gtsr,sat,1614.2
ERAN_2,model-conv%%traffic_sign_model-conv_ind16_eps0.993146484375_target0.0,gtsr,sat,1445.06
ERAN_2,model-conv%%traffic_sign_model-conv_ind18_eps0.37072265625_target1.0,gtsr,sat,1378.47
ERAN_2,model-conv%%traffic_sign_model-conv_ind19_eps0.645837890625_target1.0,gtsr,sat,1143.31
ERAN_2,model-conv%%traffic_sign_model-conv_ind1_eps0.442916015625_target0.0,gtsr,unsat,2297.71
ERAN_2,model-conv%%traffic_sign_model-conv_ind21_eps0.5229140625_target1.0,gtsr,sat,1638.1
ERAN_2,model-conv%%traffic_sign_model-conv_ind22_eps0.5541328125_target1.0,gtsr,sat,1317.4
ERAN_2,model-conv%%traffic_sign_model-conv_ind23_eps0.247798828125_target4.0,gtsr,sat,1154.15
ERAN_2,model-conv%%traffic_sign_model-conv_ind24_eps0.809736328125_target1.0,gtsr,to,3600.12
ERAN_2,model-conv%%traffic_sign_model-conv_ind25_eps0.99509765625_target0.0,gtsr,sat,1869.63
ERAN_2,model-conv%%traffic_sign_model-conv_ind26_eps0.3356015625_target4.0,gtsr,sat,747.03
ERAN_2,model-conv%%traffic_sign_model-conv_ind27_eps0.876076171875_target1.0,gtsr,unsat,2365.68
ERAN_2,model-conv%%traffic_sign_model-conv_ind28_eps0.263408203125_target1.0,gtsr,sat,1449.14
ERAN_2,model-conv%%traffic_sign_model-conv_ind29_eps0.868271484375_target1.0,gtsr,sat,1548.26
ERAN_2,model-conv%%traffic_sign_model-conv_ind30_eps0.107314453125_target0.0,gtsr,sat,1398.82
ERAN_2,model-conv%%traffic_sign_model-conv_ind31_eps0.801931640625_target1.0,gtsr,to,2956.48
ERAN_2,model-conv%%traffic_sign_model-conv_ind32_eps0.661447265625_target0.0,gtsr,sat,1067.71
ERAN_2,model-conv%%traffic_sign_model-conv_ind33_eps0.848759765625_target1.0,gtsr,sat,1048.52
ERAN_2,model-conv%%traffic_sign_model-conv_ind34_eps0.52681640625_target1.0,gtsr,to,3600.06
ERAN_2,model-conv%%traffic_sign_model-conv_ind36_eps0.41755078125_target0.0,gtsr,sat,1566.72
ERAN_2,model-conv%%traffic_sign_model-conv_ind37_eps0.380478515625_target0.0,gtsr,sat,339.86
ERAN_2,model-conv%%traffic_sign_model-conv_ind38_eps0.770712890625_target1.0,gtsr,sat,982.28
ERAN_2,model-conv%%traffic_sign_model-conv_ind39_eps0.1326796875_target4.0,gtsr,sat,565.85
ERAN_2,model-conv%%traffic_sign_model-conv_ind3_eps0.314138671875_target0.0,gtsr,sat,380.53
ERAN_2,model-conv%%traffic_sign_model-conv_ind40_eps0.99509765625_target0.0,gtsr,to,3600.08
ERAN_2,model-conv%%traffic_sign_model-conv_ind41_eps0.751201171875_target1.0,gtsr,unsat,1593.06
ERAN_2,model-conv%%traffic_sign_model-conv_ind42_eps0.997048828125_target0.0,gtsr,sat,1622.64
ERAN_2,model-conv%%traffic_sign_model-conv_ind44_eps0.09755859375_target4.0,gtsr,sat,333.62
ERAN_2,model-conv%%traffic_sign_model-conv_ind45_eps0.146337890625_target3.0,gtsr,sat,543.89
ERAN_2,model-conv%%traffic_sign_model-conv_ind47_eps0.458525390625_target0.0,gtsr,sat,627.25
ERAN_2,model-conv%%traffic_sign_model-conv_ind4_eps0.55803515625_target1.0,gtsr,to,2171.44
ERAN_2,model-conv%%traffic_sign_model-conv_ind50_eps0.271212890625_target0.0,gtsr,sat,642.62
ERAN_2,model-conv%%traffic_sign_model-conv_ind51_eps0.40194140625_target1.0,gtsr,sat,1436.82
ERAN_2,model-conv%%traffic_sign_model-conv_ind52_eps0.856564453125_target1.0,gtsr,sat,783.43
ERAN_2,model-conv%%traffic_sign_model-conv_ind53_eps0.833150390625_target1.0,gtsr,sat,1490.26
ERAN_2,model-conv%%traffic_sign_model-conv_ind54_eps0.28487109375_target1.0,gtsr,sat,683.04
ERAN_2,model-conv%%traffic_sign_model-conv_ind55_eps0.99509765625_target0.0,gtsr,to,3600.05
ERAN_2,model-conv%%traffic_sign_model-conv_ind56_eps0.51901171875_target3.0,gtsr,sat,736.12
ERAN_2,model-conv%%traffic_sign_model-conv_ind57_eps0.384380859375_target1.0,gtsr,to,3600.08
ERAN_2,model-conv%%traffic_sign_model-conv_ind58_eps0.595107421875_target1.0,gtsr,sat,556.0
ERAN_2,model-conv%%traffic_sign_model-conv_ind59_eps0.997048828125_target0.0,gtsr,to,3083.59
ERAN_2,model-conv%%traffic_sign_model-conv_ind5_eps0.353162109375_target5.0,gtsr,sat,357.46
ERAN_2,model-conv%%traffic_sign_model-conv_ind61_eps0.037072265625_target1.0,gtsr,sat,48.28
ERAN_2,model-conv%%traffic_sign_model-conv_ind62_eps0.517060546875_target1.0,gtsr,sat,972.13
ERAN_2,model-conv%%traffic_sign_model-conv_ind63_eps0.993146484375_target0.0,gtsr,to,3600.08
ERAN_2,model-conv%%traffic_sign_model-conv_ind65_eps0.290724609375_target2.0,gtsr,sat,910.34
ERAN_2,model-conv%%traffic_sign_model-conv_ind66_eps0.712177734375_target1.0,gtsr,unsat,1627.66
ERAN_2,model-conv%%traffic_sign_model-conv_ind67_eps0.55803515625_target1.0,gtsr,sat,591.42
ERAN_2,model-conv%%traffic_sign_model-conv_ind68_eps0.411697265625_target3.0,gtsr,sat,625.33
ERAN_2,model-conv%%traffic_sign_model-conv_ind69_eps0.34340625_target1.0,gtsr,unsat,962.06
ERAN_2,model-conv%%traffic_sign_model-conv_ind6_eps0.606814453125_target1.0,gtsr,sat,636.29
ERAN_2,model-conv%%traffic_sign_model-conv_ind72_eps0.583400390625_target1.0,gtsr,sat,883.79
ERAN_2,model-conv%%traffic_sign_model-conv_ind73_eps0.4916953125_target1.0,gtsr,sat,614.47
ERAN_2,model-conv%%traffic_sign_model-conv_ind74_eps0.993146484375_target0.0,gtsr,to,3600.04
ERAN_2,model-conv%%traffic_sign_model-conv_ind75_eps0.868271484375_target1.0,gtsr,sat,1593.02
ERAN_2,model-conv%%traffic_sign_model-conv_ind76_eps0.84680859375_target1.0,gtsr,unsat,2307.41
ERAN_2,model-conv%%traffic_sign_model-conv_ind77_eps0.528767578125_target1.0,gtsr,unsat,703.74
ERAN_2,model-conv%%traffic_sign_model-conv_ind78_eps0.60486328125_target1.0,gtsr,sat,363.97
ERAN_2,model-conv%%traffic_sign_model-conv_ind79_eps0.3043828125_target1.0,gtsr,sat,642.98
ERAN_2,model-conv%%traffic_sign_model-conv_ind7_eps0.548279296875_target0.0,gtsr,unsat,1770.9
ERAN_2,model-conv%%traffic_sign_model-conv_ind80_eps0.829248046875_target1.0,gtsr,sat,1728.61
ERAN_2,model-conv%%traffic_sign_model-conv_ind81_eps0.314138671875_target1.0,gtsr,sat,912.16
ERAN_2,model-conv%%traffic_sign_model-conv_ind82_eps0.989244140625_target0.0,gtsr,to,2867.8
ERAN_2,model-conv%%traffic_sign_model-conv_ind85_eps0.6477890625_target1.0,gtsr,unsat,1673.89
ERAN_2,model-conv%%traffic_sign_model-conv_ind86_eps0.69851953125_target3.0,gtsr,to,3600.07
ERAN_2,model-conv%%traffic_sign_model-conv_ind87_eps0.794126953125_target1.0,gtsr,unsat,2025.78
ERAN_2,model-conv%%traffic_sign_model-conv_ind88_eps0.4760859375_target0.0,gtsr,unsat,300.78
ERAN_2,model-conv%%traffic_sign_model-conv_ind89_eps0.302431640625_target1.0,gtsr,sat,153.69
ERAN_2,model-conv%%traffic_sign_model-conv_ind8_eps0.997048828125_target0.0,gtsr,to,2956.04
ERAN_2,model-conv%%traffic_sign_model-conv_ind90_eps0.48779296875_target3.0,gtsr,to,2027.51
ERAN_2,model-conv%%traffic_sign_model-conv_ind91_eps0.5619375_target1.0,gtsr,sat,948.27
ERAN_2,model-conv%%traffic_sign_model-conv_ind92_eps0.18341015625_target1.0,gtsr,sat,1075.94
ERAN_2,model-conv%%traffic_sign_model-conv_ind93_eps0.3668203125_target3.0,gtsr,unsat,1571.97
ERAN_2,model-conv%%traffic_sign_model-conv_ind94_eps0.997048828125_target0.0,gtsr,sat,662.57
ERAN_2,model-conv%%traffic_sign_model-conv_ind95_eps0.624375_target1.0,gtsr,sat,1174.8
ERAN_2,model-conv%%traffic_sign_model-conv_ind96_eps0.10536328125_target4.0,gtsr,sat,395.14
ERAN_2,model-conv%%traffic_sign_model-conv_ind97_eps0.24584765625_target1.0,gtsr,sat,260.38
ERAN_2,model-conv%%traffic_sign_model-conv_ind98_eps0.764859375_target1.0,gtsr,sat,1024.55
ERAN_2,model-conv%%traffic_sign_model-conv_ind99_eps0.997048828125_target0.0,gtsr,to,3600.03
ERAN_2,model-conv%%traffic_sign_model-conv_ind9_eps0.474134765625_target0.0,gtsr,sat,694.21


==> plots/cw_vs_soi.csv <==
benchmark,network,Carlini-Wagner,SOI
mnist1_tar0_ind0,MNIST1,0.13206055760383606,0.12413692414760591
mnist2_tar0_ind0,MNIST2,0.133705735206604,0.133705735206604
mnist3_tar0_ind0,MNIST3,0.14085173606872559,0.13803470134735107
mnist1_tar1_ind0,MNIST1,0.1611081063747406,0.1611081063747406
mnist2_tar1_ind0,MNIST2,0.16080275177955627,0.14793853163719173
mnist3_tar1_ind0,MNIST3,0.13280221819877625,0.12749012947082522
mnist1_tar2_ind0,MNIST1,0.11214452981948853,0.10093007683753968
mnist2_tar2_ind0,MNIST2,0.13561007380485535,0.13018567085266114
mnist3_tar2_ind0,MNIST3,0.1398216187953949,0.1342287540435791
mnist1_tar3_ind0,MNIST1,0.0909167230129242,0.08182505071163175
mnist2_tar3_ind0,MNIST2,0.11729738116264343,0.11025953829288483
mnist3_tar3_ind0,MNIST3,0.12666258215904236,0.11906282722949983
mnist1_tar4_ind0,MNIST1,0.1744532287120819,0.1570079058408737
mnist2_tar4_ind0,MNIST2,0.15416815876960754,0.15416815876960754
mnist3_tar4_ind0,MNIST3,0.15587171912193298,0.15587171912193298
mnist1_tar5_ind0,MNIST1,0.13653406500816345,0.12561133980751038
mnist2_tar5_ind0,MNIST2,0.13390544056892395,0.12319300532341004
mnist3_tar5_ind0,MNIST3,0.13115492463111877,0.12590872764587402
mnist1_tar6_ind0,MNIST1,0.1776999831199646,0.170591983795166
mnist2_tar6_ind0,MNIST2,0.1660594344139099,0.15941705703735354
mnist3_tar6_ind0,MNIST3,0.170760840177536,0.16734562337398529
mnist1_tar8_ind0,MNIST1,0.1337428092956543,0.12304338455200194
mnist2_tar8_ind0,MNIST2,0.13560912013053894,0.1247603905200958
mnist3_tar8_ind0,MNIST3,0.12374764680862427,0.12374764680862427
mnist1_tar9_ind0,MNIST1,0.09721821546554565,0.09138512253761291
mnist2_tar9_ind0,MNIST2,0.09234768152236938,0.09234768152236938
mnist3_tar9_ind0,MNIST3,0.10893839597702026,0.10675962805747986
mnist1_tar0_ind1,MNIST1,0.1686278134584427,0.15851014465093613
mnist2_tar0_ind1,MNIST2,0.12882795929908752,0.12882795929908752
mnist3_tar0_ind1,MNIST3,0.14872518181800842,0.14575067818164825
mnist1_tar1_ind1,MNIST1,0.14008203148841858,0.13447875022888184
mnist2_tar1_ind1,MNIST2,0.15268591046333313,0.15268591046333313
mnist3_tar1_ind1,MNIST3,0.11688050627708435,0.11220528602600097
mnist1_tar3_ind1,MNIST1,0.1286296248435974,0.12091184735298158
mnist2_tar3_ind1,MNIST2,0.11559313535690308,0.11096940994262694
mnist3_tar3_ind1,MNIST3,0.12828856706619263,0.12572279572486877
mnist1_tar4_ind1,MNIST1,0.18862560391426086,0.17353555560112
mnist2_tar4_ind1,MNIST2,0.19761982560157776,0.18181023955345155
mnist3_tar4_ind1,MNIST3,0.1695357859134674,0.16614507019519806
mnist1_tar5_ind1,MNIST1,0.1626955270767212,0.1529337954521179
mnist2_tar5_ind1,MNIST2,0.14408159255981445,0.13255506515502935
mnist3_tar5_ind1,MNIST3,0.13210874795913696,0.1268243980407715
mnist1_tar6_ind1,MNIST1,0.15308815240859985,0.1408411002159119
mnist2_tar6_ind1,MNIST2,0.11889466643333435,0.10938309311866762
mnist3_tar6_ind1,MNIST3,0.12192866206169128,0.11705151557922364
mnist1_tar7_ind1,MNIST1,0.19394275546073914,0.19394275546073914
mnist2_tar7_ind1,MNIST2,0.22402521967887878,0.21506421089172362
mnist3_tar7_ind1,MNIST3,0.20044830441474915,0.1884214061498642
mnist1_tar8_ind1,MNIST1,0.13748407363891602,0.12373566627502441
mnist2_tar8_ind1,MNIST2,0.13101407885551453,0.12315323412418368
mnist3_tar8_ind1,MNIST3,0.14794820547103882,0.13907131314277646
mnist1_tar9_ind1,MNIST1,0.19554604589939117,0.19163512498140334
mnist2_tar9_ind1,MNIST2,0.2082420289516449,0.204077188372612
mnist3_tar9_ind1,MNIST3,0.2364444136619568,0.21752886056900023
mnist1_tar0_ind2,MNIST1,0.1267048716545105,0.1115002870559692
mnist2_tar0_ind2,MNIST2,0.13514578342437744,0.12973995208740235
mnist3_tar0_ind2,MNIST3,0.13814499974250793,0.13814499974250793
mnist1_tar2_ind2,MNIST1,0.091036856174469,0.08921611905097962
mnist2_tar2_ind2,MNIST2,0.08029553294181824,0.08029553294181824
mnist3_tar2_ind2,MNIST3,0.10119491815567017,0.09309932470321658
mnist1_tar3_ind2,MNIST1,0.11091688275337219,0.10204353213310241
mnist2_tar3_ind2,MNIST2,0.1091906726360321,0.1091906726360321
mnist3_tar3_ind2,MNIST3,0.1110568642616272,0.10883572697639465
mnist1_tar4_ind2,MNIST1,0.10216480493545532,0.09399162054061888
mnist2_tar4_ind2,MNIST2,0.08229511976242065,0.07900331497192384
mnist3_tar4_ind2,MNIST3,0.10029146820306778,0.09828563883900643
mnist1_tar5_ind2,MNIST1,0.09624627232551575,0.09047149598598482
mnist2_tar5_ind2,MNIST2,0.0908174216747284,0.08536837637424469
mnist3_tar5_ind2,MNIST3,0.10381519794464111,0.09966259002685546
mnist1_tar6_ind2,MNIST1,0.08153873682022095,0.08153873682022095
mnist2_tar6_ind2,MNIST2,0.09039843082427979,0.08316655635833742
mnist3_tar6_ind2,MNIST3,0.10207101702690125,0.10002959668636321
mnist1_tar7_ind2,MNIST1,0.10664984583854675,0.10238385200500488
mnist2_tar7_ind2,MNIST2,0.09149321913719177,0.08600362598896026
mnist3_tar7_ind2,MNIST3,0.10130944848060608,0.0952308815717697
mnist1_tar8_ind2,MNIST1,0.09164142608642578,0.08431011199951172
mnist2_tar8_ind2,MNIST2,0.08029955625534058,0.07387559175491332
mnist3_tar8_ind2,MNIST3,0.0899079442024231,0.0899079442024231
mnist1_tar9_ind2,MNIST1,0.11225095391273499,0.1077609157562256
mnist2_tar9_ind2,MNIST2,0.09404948353767395,0.08652552485466003
mnist3_tar9_ind2,MNIST3,0.11591196060180664,0.10895724296569823
mnist1_tar1_ind3,MNIST1,0.14513835310935974,0.13643005192279814
mnist2_tar1_ind3,MNIST2,0.1320013850927353,0.1320013850927353
mnist3_tar1_ind3,MNIST3,0.13074982166290283,0.12551982879638673
mnist1_tar2_ind3,MNIST1,0.11801320314407349,0.11565293908119202
mnist2_tar2_ind3,MNIST2,0.1127292811870575,0.10371093869209291
mnist3_tar2_ind3,MNIST3,0.09828269481658936,0.09631704092025757
mnist1_tar3_ind3,MNIST1,0.130092591047287,0.12228703558444975
mnist2_tar3_ind3,MNIST2,0.11914375424385071,0.11437800407409668
mnist3_tar3_ind3,MNIST3,0.10825338959693909,0.1060883218050003
mnist1_tar4_ind3,MNIST1,0.13577640056610107,0.13034534454345703
mnist2_tar4_ind3,MNIST2,0.1367385983467102,0.134003826379776
mnist3_tar4_ind3,MNIST3,0.1340467631816864,0.13136582791805268
mnist1_tar5_ind3,MNIST1,0.12942072749137878,0.11647865474224092
mnist2_tar5_ind3,MNIST2,0.13725489377975464,0.12627450227737425
mnist3_tar5_ind3,MNIST3,0.09972965717315674,0.09374587774276734
mnist1_tar6_ind3,MNIST1,0.13112547993659973,0.12850297033786773
mnist2_tar6_ind3,MNIST2,0.1262345016002655,0.11361105144023895
mnist3_tar6_ind3,MNIST3,0.11519277095794678,0.1105850601196289
mnist1_tar7_ind3,MNIST1,0.11870080232620239,0.10920473814010623
mnist2_tar7_ind3,MNIST2,0.12469008564949036,0.12219628393650055
mnist3_tar7_ind3,MNIST3,0.11669901013374329,0.11203104972839356
mnist1_tar8_ind3,MNIST1,0.16344252228736877,0.16344252228736877
mnist2_tar8_ind3,MNIST2,0.15833395719528198,0.1520005989074707
mnist3_tar8_ind3,MNIST3,0.1418241262435913,0.13331467866897587
mnist1_tar9_ind3,MNIST1,0.11939030885696411,0.11939030885696411
mnist2_tar9_ind3,MNIST2,0.14348405599594116,0.1291356503963471
mnist3_tar9_ind3,MNIST3,0.13398289680480957,0.13398289680480957
mnist1_tar0_ind4,MNIST1,0.13754615187644958,0.1347952288389206
mnist2_tar0_ind4,MNIST2,0.11362847685813904,0.10908333778381349
mnist3_tar0_ind4,MNIST3,0.16095149517059326,0.1577324652671814
mnist1_tar1_ind4,MNIST1,0.1836557686328888,0.17263642251491548
mnist2_tar1_ind4,MNIST2,0.13573062419891357,0.12758678674697874
mnist3_tar1_ind4,MNIST3,0.11987343430519104,0.11987343430519104
mnist1_tar2_ind4,MNIST1,0.1302093267440796,0.12239676713943481
mnist2_tar2_ind4,MNIST2,0.10151001811027527,0.09744961738586425
mnist3_tar2_ind4,MNIST3,0.10815295577049255,0.09950071930885312
mnist1_tar3_ind4,MNIST1,0.14824819564819336,0.13935330390930178
mnist2_tar3_ind4,MNIST2,0.14809516072273254,0.13920945107936855
mnist3_tar3_ind4,MNIST3,0.13444378972053528,0.13175491392612457
mnist1_tar5_ind4,MNIST1,0.15736880898475647,0.15422143280506134
mnist2_tar5_ind4,MNIST2,0.14281612634658813,0.12853451371192928
mnist3_tar5_ind4,MNIST3,0.14234453439712524,0.14234453439712524
mnist1_tar6_ind4,MNIST1,0.1252281665802002,0.11771447658538817
mnist2_tar6_ind4,MNIST2,0.11152186989784241,0.10260012030601501
mnist3_tar6_ind4,MNIST3,0.1202687919139862,0.11545804023742676
mnist1_tar7_ind4,MNIST1,0.10314911603927612,0.09489718675613401
mnist2_tar7_ind4,MNIST2,0.09840166568756104,0.09643363237380981
mnist3_tar7_ind4,MNIST3,0.10460570454597473,0.10251359045505523
mnist1_tar8_ind4,MNIST1,0.11697213351726532,0.11463269084692002
mnist2_tar8_ind4,MNIST2,0.11527572572231293,0.11066469669342041
mnist3_tar8_ind4,MNIST3,0.11338832974433899,0.10658502995967864
mnist1_tar9_ind4,MNIST1,0.068055659532547,0.06397231996059419
mnist2_tar9_ind4,MNIST2,0.08667632937431335,0.08147574961185455
mnist3_tar9_ind4,MNIST3,0.07834942638874054,0.0736484608054161


==> plots/deep_results.csv <==
result,time,configuration
unsat,43.211999999999996,portfolio
unsat,1232.27,portfolio
unsat,41.663999999999994,portfolio
unsat,1192.65,portfolio
unsat,620.69,portfolio
unknown,5000.0,portfolio
unsat,28.072000000000003,portfolio
unsat,27.560000000000002,portfolio
unsat,27.648000000000003,portfolio
unsat,3418.34,portfolio
unsat,27.744,portfolio
unsat,18.672,portfolio
unsat,25.0,portfolio
unsat,25.92,portfolio
unsat,37.56,portfolio
unsat,24.856,portfolio
unsat,25.464,portfolio
unsat,25.296000000000003,portfolio
unsat,16.656000000000002,portfolio
unsat,17.032,portfolio
unsat,30.112000000000002,portfolio
unsat,31.12,portfolio
unsat,1375.06,portfolio
unsat,29.528,portfolio
unsat,45.611999999999995,portfolio
unsat,26.46,portfolio
unknown,5000.0,portfolio
unsat,405.52,portfolio
unsat,29.352,portfolio
unsat,29.176000000000002,portfolio
unsat,43.51199999999999,portfolio
unsat,29.824,portfolio
unsat,29.72,portfolio
unsat,20.840000000000003,portfolio
unsat,31.584,portfolio
unsat,29.096,portfolio
unsat,43.379999999999995,portfolio
unsat,26.512,portfolio
unsat,26.439999999999998,portfolio
unsat,783.94,portfolio
unsat,47.052,portfolio
unsat,639.03,portfolio
unsat,19.432000000000002,portfolio
unsat,29.496,portfolio
unsat,30.544,portfolio
unsat,29.951999999999998,portfolio
unknown,5000.0,portfolio
unsat,28.656000000000002,portfolio
unsat,27.504000000000005,portfolio
unsat,2657.71,portfolio
unsat,28.72,portfolio
unsat,44.532,portfolio
unsat,44.711999999999996,portfolio
unsat,26.360000000000003,portfolio
unsat,1175.94,portfolio
unsat,30.896,portfolio
unsat,30.104000000000003,portfolio
unsat,29.312,portfolio
unsat,39.072,portfolio
unsat,41.675999999999995,portfolio
unknown,5000.0,portfolio
unsat,20.008000000000003,portfolio
unsat,28.856,portfolio
unknown,5000.0,portfolio
unsat,28.448000000000004,portfolio
unknown,5000.0,portfolio
unsat,44.24399999999999,portfolio
unsat,27.54,portfolio
unsat,27.983999999999998,portfolio
unknown,5000.0,portfolio
unknown,5000.0,portfolio
unsat,18.919999999999998,portfolio
unsat,30.272000000000006,portfolio
unsat,48.12,portfolio
unsat,29.096,portfolio
unsat,27.04,portfolio
unsat,29.195999999999998,portfolio
unsat,30.776,portfolio
unsat,30.448000000000004,portfolio
unsat,1246.11,portfolio
unsat,19.952,portfolio
unsat,28.664,portfolio
unsat,46.668,portfolio
unsat,27.848000000000003,portfolio
unsat,29.960000000000004,portfolio
unsat,29.072000000000003,portfolio
unsat,41.879999999999995,portfolio
unsat,19.688000000000002,portfolio
unsat,17.528000000000002,portfolio
unsat,3102.86,portfolio
unsat,30.656000000000002,portfolio
unsat,28.032,portfolio
unsat,41.4,portfolio
unsat,27.376,portfolio
unsat,30.0,portfolio
unsat,1258.28,portfolio
unsat,43.931999999999995,portfolio
unsat,27.936000000000003,portfolio
unknown,5000.0,portfolio
unsat,3388.83,portfolio


==> plots/main_table.csv <==
,MILP,LP_{SnC},SOI_{SnC},SOI^{WSat}_{PC},SOI_{PC},ERAN1,ERAN2,SOI_{portfolio},ERAN1_p
\benchmark{MNIST3},23,1070,21,1596,34,9363,33,5144,35,7883,24,1538,24,3292,38,10175,25,2282
\benchmark{MNIST1},77,19525,47,6859,66,5726,68,4971,70,5784,76,18679,75,19520,72,5742,76,6900
\benchmark{TAXI3},88,1285,60,55584,87,822,87,921,87,1024,88,1389,88,4581,87,785,88,811
\benchmark{CIFAR10_b},76,4132,4,3558,69,6328,69,5298,74,19310,77,4604,77,14269,74,17632,78,4833
\benchmark{CIFAR10_w},37,9526,17,730,44,3863,41,6219,42,8187,41,14403,37,14453,46,7677,37,9485
\benchmark{TAXI1},90,445,60,5100,79,403,90,1626,89,2172,90,1653,90,3262,90,1809,90,985
\benchmark{TAXI2},40,15363,2,691,70,5540,69,6798,71,6369,40,16460,35,31778,72,4954,53,15460
\benchmark{GTSR_1},90,2159,90,2081,90,8053,90,5115,90,13456,90,2023,90,32585,90,7704,90,1799
\benchmark{CIFAR10_d},30,4289,0,0,59,15526,51,14774,51,14643,31,7587,26,5245,59,12366,29,4446
\benchmark{GTSR_2},90,19972,90,3872,90,6789,90,6317,90,9275,78,77829,75,81232,90,6682,80,54555
\benchmark{MNIST2},29,6054,24,493,36,4166,31,866,31,760,28,1910,28,3126,37,4323,27,1015
Total,670,83820,415,80564,724,66579,719,58049,730,88863,663,148075,645,213343,755,79849,673,102571



==> plots/main_table_appendix.csv <==
,MILP,LP_{SnC},SOI_{SnC},SOI^{WSat}_{PC},SOI_{PC},ERAN1,ERAN2
\benchmark{MNIST3},23,2394,24,8581,33,7174,31,1444,33,2314,24,873,24,3695
\benchmark{MNIST1},80,8207,42,7187,68,1578,74,11573,77,8124,83,8740,82,8967
\benchmark{CIFAR10_b},65,10581,16,3234,56,6510,55,3135,61,20034,70,6718,70,23162
\benchmark{CIFAR10_w},36,8257,18,870,37,9589,36,7386,37,8105,39,9346,38,18711
\benchmark{CIFAR10_d},33,6825,26,890,49,10673,48,8950,49,12046,32,5272,29,4665
\benchmark{MNIST2},33,1280,27,945,51,1843,49,5724,50,6793,28,3374,27,1461
Total,270,37544,153,21707,294,37367,293,38212,307,57416,276,34323,270,60661



==> plots/main_table_rebuttal.csv <==
,Rand^{T=2}_{SnC},Rand^{T=5}_{SnC},Rand^{T=10}_{SnC},RandFlip^{T=2}_{SnC},RandFlip^{T=5}_{SnC},RandFlip^{T=10}_{SnC}
\benchmark{TAXI1},90,2018,90,6779,90,5082,90,1221,90,962,90,947
\benchmark{TAXI2},2,2827,4,4852,6,9390,39,8575,38,6639,40,16131
\benchmark{TAXI3},51,5710,56,9203,59,12027,88,2990,89,5465,88,4282
\benchmark{CIFAR10_b},78,4880,76,1516,77,2125,76,1597,76,1575,76,1484
\benchmark{CIFAR10_w},73,7097,72,4610,71,3658,72,4731,72,5122,72,4834
\benchmark{CIFAR10_d},84,3244,85,6012,84,3319,84,3187,84,3080,84,3121
\benchmark{MNIST1},71,30904,70,24282,75,34392,66,25942,74,36686,75,33501
\benchmark{MNIST2},45,22411,61,22095,63,5716,48,8823,50,6773,52,7620
\benchmark{MNIST3},18,1402,19,3788,25,5593,28,5088,24,1558,25,1076
\benchmark{GTSR_1},89,16779,89,15501,89,17392,90,16104,88,13431,88,12842
\benchmark{GTSR_2},83,26667,85,29732,82,24100,84,22372,84,19017,82,22254
Total,684,123939,707,128370,721,122794,765,100630,769,100308,772,108092



==> plots/output.txt <==
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=0.5+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=0.5+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=0.5+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=0.5+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=0.5+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=0.5+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=0.5+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=0.5+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=0.5+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=0.5+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=0.5+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=10+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=10+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=10+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=10+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=10+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=10+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=10+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=10+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=10+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=10+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=10+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=1+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=1+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=1+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=1+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=1+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=1+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=1+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=1+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=1+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=1+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=1+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=2+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=2+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=2+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=2+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=2+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=2+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=2+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=2+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=2+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=2+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=2+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=10%%3600
RandFlip^{T=10}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=10%%3600
RandFlip^{T=10}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=10%%3600
RandFlip^{T=10}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=10%%3600
RandFlip^{T=10}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=10%%3600
RandFlip^{T=10}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=10%%3600
RandFlip^{T=10}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=10%%3600
RandFlip^{T=10}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=10%%3600
RandFlip^{T=10}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=10%%3600
RandFlip^{T=10}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=10%%3600
RandFlip^{T=10}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=10%%3600
RandFlip^{T=10}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=2%%3600
RandFlip^{T=2}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=2%%3600
RandFlip^{T=2}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=2%%3600
RandFlip^{T=2}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=2%%3600
RandFlip^{T=2}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=2%%3600
RandFlip^{T=2}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=2%%3600
RandFlip^{T=2}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=2%%3600
RandFlip^{T=2}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=2%%3600
RandFlip^{T=2}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=2%%3600
RandFlip^{T=2}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=2%%3600
RandFlip^{T=2}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=2%%3600
RandFlip^{T=2}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=5%%3600
RandFlip^{T=5}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=5%%3600
RandFlip^{T=5}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=5%%3600
RandFlip^{T=5}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=5%%3600
RandFlip^{T=5}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=5%%3600
RandFlip^{T=5}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=5%%3600
RandFlip^{T=5}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=5%%3600
RandFlip^{T=5}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=5%%3600
RandFlip^{T=5}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=5%%3600
RandFlip^{T=5}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=5%%3600
RandFlip^{T=5}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=5%%3600
RandFlip^{T=5}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=5+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=5+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=5+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=5+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=5+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=5+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=5+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=5+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=5+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=5+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=5+--split-threshold=2%%1800
what!?
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=10%%3600
Rand^{T=10}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=10%%3600
Rand^{T=10}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=10%%3600
Rand^{T=10}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=10%%3600
Rand^{T=10}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=10%%3600
Rand^{T=10}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=10%%3600
Rand^{T=10}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=10%%3600
Rand^{T=10}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=10%%3600
Rand^{T=10}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=10%%3600
Rand^{T=10}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=10%%3600
Rand^{T=10}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=10%%3600
Rand^{T=10}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=2%%3600
Rand^{T=2}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=2%%3600
Rand^{T=2}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=2%%3600
Rand^{T=2}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=2%%3600
Rand^{T=2}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=2%%3600
Rand^{T=2}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=2%%3600
Rand^{T=2}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=2%%3600
Rand^{T=2}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=2%%3600
Rand^{T=2}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=2%%3600
Rand^{T=2}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=2%%3600
Rand^{T=2}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=2%%3600
Rand^{T=2}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=5%%3600
Rand^{T=5}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=5%%3600
Rand^{T=5}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=5%%3600
Rand^{T=5}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=5%%3600
Rand^{T=5}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=5%%3600
Rand^{T=5}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=5%%3600
Rand^{T=5}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=5%%3600
Rand^{T=5}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=5%%3600
Rand^{T=5}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=5%%3600
Rand^{T=5}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=5%%3600
Rand^{T=5}_{SnC}
raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=5%%3600
Rand^{T=5}_{SnC}
{'\\benchmark{TAXI1}': {'RandFlip^{T=10}_{SnC}': (0, 0), 'RandFlip^{T=2}_{SnC}': (0, 0), 'RandFlip^{T=5}_{SnC}': (0, 0), 'Rand^{T=10}_{SnC}': (0, 0), 'Rand^{T=2}_{SnC}': (0, 0), 'Rand^{T=5}_{SnC}': (0, 0)}, '\\benchmark{TAXI2}': {'RandFlip^{T=10}_{SnC}': (0, 0), 'RandFlip^{T=2}_{SnC}': (0, 0), 'RandFlip^{T=5}_{SnC}': (0, 0), 'Rand^{T=10}_{SnC}': (0, 0), 'Rand^{T=2}_{SnC}': (0, 0), 'Rand^{T=5}_{SnC}': (0, 0)}, '\\benchmark{TAXI3}': {'RandFlip^{T=10}_{SnC}': (0, 0), 'RandFlip^{T=2}_{SnC}': (0, 0), 'RandFlip^{T=5}_{SnC}': (0, 0), 'Rand^{T=10}_{SnC}': (0, 0), 'Rand^{T=2}_{SnC}': (0, 0), 'Rand^{T=5}_{SnC}': (0, 0)}, '\\benchmark{CIFAR10_b}': {'RandFlip^{T=10}_{SnC}': (0, 0), 'RandFlip^{T=2}_{SnC}': (0, 0), 'RandFlip^{T=5}_{SnC}': (0, 0), 'Rand^{T=10}_{SnC}': (0, 0), 'Rand^{T=2}_{SnC}': (0, 0), 'Rand^{T=5}_{SnC}': (0, 0)}, '\\benchmark{CIFAR10_w}': {'RandFlip^{T=10}_{SnC}': (0, 0), 'RandFlip^{T=2}_{SnC}': (0, 0), 'RandFlip^{T=5}_{SnC}': (0, 0), 'Rand^{T=10}_{SnC}': (0, 0), 'Rand^{T=2}_{SnC}': (0, 0), 'Rand^{T=5}_{SnC}': (0, 0)}, '\\benchmark{CIFAR10_d}': {'RandFlip^{T=10}_{SnC}': (0, 0), 'RandFlip^{T=2}_{SnC}': (0, 0), 'RandFlip^{T=5}_{SnC}': (0, 0), 'Rand^{T=10}_{SnC}': (0, 0), 'Rand^{T=2}_{SnC}': (0, 0), 'Rand^{T=5}_{SnC}': (0, 0)}, '\\benchmark{MNIST1}': {'RandFlip^{T=10}_{SnC}': (0, 0), 'RandFlip^{T=2}_{SnC}': (0, 0), 'RandFlip^{T=5}_{SnC}': (0, 0), 'Rand^{T=10}_{SnC}': (0, 0), 'Rand^{T=2}_{SnC}': (0, 0), 'Rand^{T=5}_{SnC}': (0, 0)}, '\\benchmark{MNIST2}': {'RandFlip^{T=10}_{SnC}': (0, 0), 'RandFlip^{T=2}_{SnC}': (0, 0), 'RandFlip^{T=5}_{SnC}': (0, 0), 'Rand^{T=10}_{SnC}': (0, 0), 'Rand^{T=2}_{SnC}': (0, 0), 'Rand^{T=5}_{SnC}': (0, 0)}, '\\benchmark{MNIST3}': {'RandFlip^{T=10}_{SnC}': (0, 0), 'RandFlip^{T=2}_{SnC}': (0, 0), 'RandFlip^{T=5}_{SnC}': (0, 0), 'Rand^{T=10}_{SnC}': (0, 0), 'Rand^{T=2}_{SnC}': (0, 0), 'Rand^{T=5}_{SnC}': (0, 0)}, '\\benchmark{GTSR_1}': {'RandFlip^{T=10}_{SnC}': (0, 0), 'RandFlip^{T=2}_{SnC}': (0, 0), 'RandFlip^{T=5}_{SnC}': (0, 0), 'Rand^{T=10}_{SnC}': (0, 0), 'Rand^{T=2}_{SnC}': (0, 0), 'Rand^{T=5}_{SnC}': (0, 0)}, '\\benchmark{GTSR_2}': {'RandFlip^{T=10}_{SnC}': (0, 0), 'RandFlip^{T=2}_{SnC}': (0, 0), 'RandFlip^{T=5}_{SnC}': (0, 0), 'Rand^{T=10}_{SnC}': (0, 0), 'Rand^{T=2}_{SnC}': (0, 0), 'Rand^{T=5}_{SnC}': (0, 0)}}
,Rand^{T=2}_{SnC},Rand^{T=5}_{SnC},Rand^{T=10}_{SnC},RandFlip^{T=2}_{SnC},RandFlip^{T=5}_{SnC},RandFlip^{T=10}_{SnC}
\benchmark{TAXI1},0,0,0,0,0,0,0,0,0,0,0,0
\benchmark{TAXI2},0,0,0,0,0,0,0,0,0,0,0,0
\benchmark{TAXI3},0,0,0,0,0,0,0,0,0,0,0,0
\benchmark{CIFAR10_b},0,0,0,0,0,0,0,0,0,0,0,0
\benchmark{CIFAR10_w},0,0,0,0,0,0,0,0,0,0,0,0
\benchmark{CIFAR10_d},0,0,0,0,0,0,0,0,0,0,0,0
\benchmark{MNIST1},0,0,0,0,0,0,0,0,0,0,0,0
\benchmark{MNIST2},0,0,0,0,0,0,0,0,0,0,0,0
\benchmark{MNIST3},0,0,0,0,0,0,0,0,0,0,0,0
\benchmark{GTSR_1},0,0,0,0,0,0,0,0,0,0,0,0
\benchmark{GTSR_2},0,0,0,0,0,0,0,0,0,0,0,0
Total,0,0,0,0,0,0,0,0,0,0,0,0



==> plots/pair-scatter-main-appendix.csv <==
benchmark,family,result,SOI_portfolio,ERAN1
mnist6x256%%ind5201_tar6_eps0.09,mnist,sat,324.2,3600
cifar10_wide_kw_simp%%ind4893_tar0_eps0.06,cifar10,to,3600,3600
cifar10_deep_kw_simp%%ind8839_tar0_eps0.01,cifar10,unsat,39.93,11.05
mnist4x256%%ind9658_tar4_eps0.09,mnist,to,3600,3600
cifar10_base_kw_simp%%ind9526_tar4_eps0.15,cifar10,sat,2024.68,418.81
mnist6x256%%ind1718_tar2_eps0.06,mnist,sat,21.96,3600
mnist4x256%%ind3468_tar2_eps0.03,mnist,unsat,13.78,5.5
mnist6x256%%ind9744_tar6_eps0.01,mnist,unsat,20.96,5.33
cifar10_base_kw_simp%%ind4555_tar3_eps0.03,cifar10,unsat,17.32,11.96
mnist2x256%%ind1819_tar3_eps0.01,mnist,unsat,9.57,5.23
mnist4x256%%ind5189_tar9_eps0.15,mnist,to,3600,3600
mnist6x256%%ind3301_tar7_eps0.06,mnist,to,3600,3600
cifar10_wide_kw_simp%%ind9244_tar4_eps0.01,cifar10,unsat,40.4,19.41
cifar10_deep_kw_simp%%ind2398_tar2_eps0.06,cifar10,sat,160.86,620.04
cifar10_wide_kw_simp%%ind2915_tar4_eps0.12,cifar10,to,3600,3600
mnist4x256%%ind493_tar2_eps0.09,mnist,sat,22.93,63.34
cifar10_wide_kw_simp%%ind4822_tar7_eps0.01,cifar10,unsat,45.39,9.11
cifar10_base_kw_simp%%ind7031_tar6_eps0.03,cifar10,unsat,19.37,12.79
mnist4x256%%ind5048_tar2_eps0.03,mnist,unsat,2978.89,19.37
mnist2x256%%ind2388_tar8_eps0.03,mnist,sat,15.44,58.6
mnist4x256%%ind7896_tar9_eps0.06,mnist,to,3600,3600
mnist4x256%%ind1297_tar6_eps0.15,mnist,to,3600,3600
cifar10_deep_kw_simp%%ind4228_tar1_eps0.03,cifar10,to,3600,3600
cifar10_deep_kw_simp%%ind231_tar9_eps0.03,cifar10,to,3600,3600
mnist4x256%%ind3032_tar7_eps0.01,mnist,unsat,15.09,5.35
mnist6x256%%ind4467_tar2_eps0.12,mnist,to,3600,3600
mnist4x256%%ind7887_tar7_eps0.03,mnist,unsat,13.39,5.05
cifar10_base_kw_simp%%ind4056_tar6_eps0.06,cifar10,to,3600,3600
mnist6x256%%ind7045_tar6_eps0.03,mnist,to,3600,3600
cifar10_wide_kw_simp%%ind2865_tar7_eps0.15,cifar10,sat,1833.57,3600
mnist6x256%%ind3225_tar2_eps0.09,mnist,to,3600,3600
mnist4x256%%ind7415_tar4_eps0.12,mnist,to,3600,3600
mnist6x256%%ind6148_tar8_eps0.09,mnist,sat,53.03,3600
mnist2x256%%ind384_tar3_eps0.06,mnist,unsat,418.34,59.28
mnist6x256%%ind6092_tar7_eps0.01,mnist,unsat,20.38,8.46
mnist4x256%%ind4685_tar5_eps0.01,mnist,unsat,14.82,7.16
cifar10_base_kw_simp%%ind7254_tar7_eps0.15,cifar10,sat,39.0,141.06
mnist4x256%%ind2270_tar2_eps0.15,mnist,sat,21.41,3600
mnist4x256%%ind5420_tar2_eps0.12,mnist,sat,25.69,3600
cifar10_base_kw_simp%%ind3193_tar0_eps0.06,cifar10,sat,21.54,13.81
mnist4x256%%ind1962_tar8_eps0.01,mnist,unsat,14.29,11.67
cifar10_base_kw_simp%%ind1153_tar0_eps0.03,cifar10,unsat,1321.7,14.9
mnist4x256%%ind9089_tar2_eps0.03,mnist,unsat,2248.73,30.69
cifar10_base_kw_simp%%ind2747_tar1_eps0.09,cifar10,sat,3600,942.59
mnist6x256%%ind1377_tar5_eps0.12,mnist,to,3600,3600
cifar10_base_kw_simp%%ind9603_tar7_eps0.03,cifar10,sat,23.25,19.3
cifar10_deep_kw_simp%%ind3686_tar5_eps0.06,cifar10,to,3600,3600
mnist2x256%%ind7612_tar3_eps0.03,mnist,unsat,11.37,58.28
mnist6x256%%ind4093_tar8_eps0.12,mnist,sat,40.36,3600
mnist6x256%%ind5105_tar7_eps0.06,mnist,to,3600,3600
cifar10_wide_kw_simp%%ind6870_tar1_eps0.12,cifar10,to,3600,3600
cifar10_wide_kw_simp%%ind5500_tar7_eps0.09,cifar10,sat,70.44,728.23
mnist2x256%%ind9465_tar3_eps0.06,mnist,sat,10.64,16.56
cifar10_wide_kw_simp%%ind4422_tar0_eps0.01,cifar10,unsat,41.17,10.76
mnist6x256%%ind1638_tar6_eps0.03,mnist,unsat,25.7,11.53
mnist6x256%%ind806_tar6_eps0.15,mnist,to,3600,3600
cifar10_wide_kw_simp%%ind3303_tar1_eps0.01,cifar10,unsat,41.86,10.16
cifar10_wide_kw_simp%%ind1920_tar4_eps0.09,cifar10,sat,93.81,287.56
mnist6x256%%ind4619_tar7_eps0.06,mnist,to,3600,3600
cifar10_base_kw_simp%%ind2398_tar2_eps0.01,cifar10,unsat,16.17,7.98
mnist4x256%%ind20_tar2_eps0.15,mnist,sat,29.49,3600
cifar10_wide_kw_simp%%ind4407_tar7_eps0.15,cifar10,to,3600,3600
mnist6x256%%ind3412_tar6_eps0.09,mnist,to,3600,3600
cifar10_deep_kw_simp%%ind9575_tar7_eps0.12,cifar10,sat,194.42,3600
cifar10_base_kw_simp%%ind6478_tar6_eps0.12,cifar10,sat,70.6,120.78
mnist6x256%%ind1097_tar7_eps0.01,mnist,unsat,20.9,7.29
cifar10_base_kw_simp%%ind9183_tar3_eps0.06,cifar10,to,3600,3600
cifar10_base_kw_simp%%ind2748_tar9_eps0.06,cifar10,sat,3600,33.02
cifar10_deep_kw_simp%%ind4648_tar3_eps0.12,cifar10,to,3600,3600
cifar10_base_kw_simp%%ind5494_tar2_eps0.12,cifar10,to,3600,3600
cifar10_deep_kw_simp%%ind1822_tar1_eps0.09,cifar10,to,3600,3600
mnist2x256%%ind2221_tar6_eps0.09,mnist,to,3600,3600
mnist4x256%%ind7990_tar5_eps0.06,mnist,to,3600,3600
mnist2x256%%ind2308_tar5_eps0.01,mnist,sat,12.21,58.29
mnist4x256%%ind8768_tar5_eps0.15,mnist,to,3600,3600
cifar10_base_kw_simp%%ind381_tar3_eps0.09,cifar10,sat,30.17,70.23
cifar10_base_kw_simp%%ind18_tar7_eps0.06,cifar10,to,3600,3600
mnist6x256%%ind7177_tar6_eps0.03,mnist,to,3600,3600
cifar10_base_kw_simp%%ind9476_tar5_eps0.15,cifar10,sat,27.8,104.52
cifar10_base_kw_simp%%ind2510_tar3_eps0.09,cifar10,sat,2712.49,132.28
cifar10_deep_kw_simp%%ind593_tar4_eps0.03,cifar10,sat,46.8,419.13
cifar10_deep_kw_simp%%ind1115_tar7_eps0.01,cifar10,unsat,32.92,10.04
cifar10_base_kw_simp%%ind4077_tar2_eps0.09,cifar10,sat,3600,238.7
mnist2x256%%ind5452_tar3_eps0.12,mnist,unsat,3600,1380.65
cifar10_wide_kw_simp%%ind4908_tar7_eps0.06,cifar10,to,3600,3600
mnist4x256%%ind8_tar2_eps0.01,mnist,unsat,13.92,6.64
cifar10_deep_kw_simp%%ind3903_tar4_eps0.03,cifar10,unsat,33.85,19.45
cifar10_wide_kw_simp%%ind5237_tar9_eps0.06,cifar10,to,3600,3600
cifar10_deep_kw_simp%%ind4552_tar2_eps0.09,cifar10,to,3600,3600
mnist2x256%%ind265_tar7_eps0.09,mnist,sat,23.95,256.21
cifar10_wide_kw_simp%%ind8470_tar5_eps0.06,cifar10,to,3600,3600
cifar10_deep_kw_simp%%ind6266_tar8_eps0.09,cifar10,to,3600,3600
mnist6x256%%ind1545_tar8_eps0.09,mnist,to,3600,3600
cifar10_base_kw_simp%%ind6337_tar6_eps0.12,cifar10,sat,3600,247.44
cifar10_wide_kw_simp%%ind4325_tar4_eps0.03,cifar10,sat,56.59,30.72
mnist2x256%%ind6201_tar6_eps0.03,mnist,unsat,11.45,57.42
cifar10_base_kw_simp%%ind7391_tar5_eps0.12,cifar10,to,3600,3600
cifar10_base_kw_simp%%ind1751_tar6_eps0.03,cifar10,unsat,20.76,11.4
mnist2x256%%ind2050_tar2_eps0.06,mnist,unsat,11.9,58.18
cifar10_wide_kw_simp%%ind3691_tar2_eps0.15,cifar10,to,3600,3600
cifar10_base_kw_simp%%ind3651_tar2_eps0.12,cifar10,sat,1498.36,75.35
mnist4x256%%ind1044_tar8_eps0.12,mnist,sat,15.65,16.08
mnist2x256%%ind3514_tar5_eps0.03,mnist,unsat,10.63,57.57
cifar10_base_kw_simp%%ind4540_tar6_eps0.09,cifar10,to,3600,3600
mnist2x256%%ind7794_tar5_eps0.03,mnist,unsat,9.9,15.51
cifar10_base_kw_simp%%ind4514_tar8_eps0.15,cifar10,sat,25.47,61.15
mnist6x256%%ind7899_tar8_eps0.03,mnist,sat,21.02,339.73
mnist4x256%%ind7462_tar2_eps0.09,mnist,sat,22.39,3600
cifar10_base_kw_simp%%ind2648_tar5_eps0.09,cifar10,sat,34.77,25.27
mnist2x256%%ind1087_tar9_eps0.01,mnist,unsat,14.67,57.41
mnist2x256%%ind8330_tar5_eps0.06,mnist,unsat,9.73,14.64
mnist2x256%%ind6297_tar2_eps0.06,mnist,unsat,22.18,57.27
cifar10_wide_kw_simp%%ind9343_tar6_eps0.03,cifar10,unsat,48.89,21.54
cifar10_base_kw_simp%%ind4039_tar9_eps0.15,cifar10,sat,36.56,38.54
cifar10_base_kw_simp%%ind2562_tar6_eps0.03,cifar10,to,3600,3600
cifar10_wide_kw_simp%%ind4574_tar5_eps0.12,cifar10,sat,140.32,3600
cifar10_wide_kw_simp%%ind7741_tar0_eps0.01,cifar10,unsat,45.91,9.1
cifar10_wide_kw_simp%%ind6760_tar6_eps0.01,cifar10,unsat,39.32,9.79
cifar10_deep_kw_simp%%ind7661_tar4_eps0.01,cifar10,unsat,32.75,10.17
mnist4x256%%ind7316_tar2_eps0.15,mnist,sat,20.15,3600
cifar10_deep_kw_simp%%ind5284_tar2_eps0.06,cifar10,unsat,19.04,3600
mnist2x256%%ind2653_tar6_eps0.06,mnist,unsat,16.0,58.4
mnist6x256%%ind9493_tar6_eps0.12,mnist,to,3600,3600
mnist2x256%%ind5585_tar2_eps0.03,mnist,unsat,10.85,57.42
mnist6x256%%ind7463_tar7_eps0.15,mnist,to,3600,3600
mnist4x256%%ind7853_tar2_eps0.15,mnist,to,3600,3600
mnist2x256%%ind8250_tar4_eps0.06,mnist,unsat,3113.79,23.36
cifar10_deep_kw_simp%%ind1792_tar4_eps0.12,cifar10,to,3600,3600
mnist4x256%%ind706_tar2_eps0.09,mnist,sat,20.74,248.33
cifar10_deep_kw_simp%%ind9834_tar9_eps0.09,cifar10,to,3600,3600
mnist4x256%%ind2811_tar7_eps0.15,mnist,sat,3600,230.26
mnist6x256%%ind727_tar8_eps0.12,mnist,sat,40.3,3600
cifar10_base_kw_simp%%ind8523_tar4_eps0.09,cifar10,sat,30.22,112.13
mnist2x256%%ind2181_tar4_eps0.03,mnist,sat,21.98,58.62
mnist4x256%%ind6291_tar4_eps0.06,mnist,to,3600,3600
mnist2x256%%ind7683_tar5_eps0.12,mnist,sat,20.41,315.49
mnist2x256%%ind6306_tar4_eps0.15,mnist,sat,71.1,93.58
mnist4x256%%ind5573_tar2_eps0.03,mnist,sat,15.91,13.55
cifar10_deep_kw_simp%%ind5217_tar3_eps0.03,cifar10,unsat,28.16,12.41
cifar10_base_kw_simp%%ind3409_tar7_eps0.06,cifar10,to,3600,3600
mnist2x256%%ind9719_tar2_eps0.12,mnist,sat,3600,64.92
mnist2x256%%ind8075_tar5_eps0.09,mnist,unsat,131.11,16.63
cifar10_deep_kw_simp%%ind7570_tar4_eps0.15,cifar10,sat,129.7,3600
mnist6x256%%ind2376_tar6_eps0.01,mnist,unsat,27.3,5.71
cifar10_deep_kw_simp%%ind8509_tar1_eps0.12,cifar10,sat,244.17,1364.69
cifar10_base_kw_simp%%ind5988_tar5_eps0.01,cifar10,unsat,17.89,10.1
cifar10_base_kw_simp%%ind6451_tar3_eps0.01,cifar10,unsat,18.45,6.6
cifar10_base_kw_simp%%ind6350_tar3_eps0.03,cifar10,unsat,17.62,8.75
cifar10_deep_kw_simp%%ind8502_tar0_eps0.01,cifar10,unsat,33.46,12.24
cifar10_deep_kw_simp%%ind2458_tar7_eps0.09,cifar10,to,3600,3600
mnist6x256%%ind7662_tar6_eps0.12,mnist,sat,184.18,3600
mnist4x256%%ind4986_tar2_eps0.06,mnist,to,3600,3600
mnist6x256%%ind4412_tar7_eps0.06,mnist,to,3600,3600
mnist6x256%%ind5230_tar5_eps0.06,mnist,to,3600,3600
cifar10_base_kw_simp%%ind7986_tar5_eps0.03,cifar10,unsat,17.32,8.48
mnist2x256%%ind3591_tar9_eps0.15,mnist,sat,12.92,62.74
mnist6x256%%ind2306_tar6_eps0.03,mnist,to,3600,3600
cifar10_deep_kw_simp%%ind2002_tar5_eps0.03,cifar10,to,3600,3600
mnist4x256%%ind9802_tar5_eps0.15,mnist,to,3600,3600
cifar10_base_kw_simp%%ind5726_tar0_eps0.06,cifar10,sat,3600,135.59
mnist6x256%%ind4775_tar7_eps0.15,mnist,to,3600,3600
cifar10_wide_kw_simp%%ind1608_tar7_eps0.09,cifar10,to,3600,3600
cifar10_wide_kw_simp%%ind1142_tar3_eps0.09,cifar10,sat,3600,639.26
mnist6x256%%ind3764_tar6_eps0.03,mnist,to,3600,3600
cifar10_wide_kw_simp%%ind954_tar2_eps0.15,cifar10,to,3600,3600
mnist2x256%%ind2398_tar7_eps0.01,mnist,unsat,11.9,57.49
cifar10_deep_kw_simp%%ind6477_tar3_eps0.15,cifar10,sat,271.34,3600
cifar10_base_kw_simp%%ind4736_tar8_eps0.03,cifar10,to,3600,3600
cifar10_deep_kw_simp%%ind6342_tar4_eps0.06,cifar10,to,3600,3600
mnist6x256%%ind8261_tar7_eps0.06,mnist,to,3600,3600
mnist2x256%%ind789_tar9_eps0.06,mnist,sat,10.59,17.79
mnist2x256%%ind8828_tar3_eps0.09,mnist,sat,32.82,10.14
mnist2x256%%ind7763_tar2_eps0.06,mnist,unsat,3600,146.39
cifar10_wide_kw_simp%%ind9585_tar8_eps0.01,cifar10,unsat,46.38,12.02
cifar10_wide_kw_simp%%ind3092_tar2_eps0.12,cifar10,sat,89.75,689.87
cifar10_base_kw_simp%%ind746_tar1_eps0.09,cifar10,sat,3600,236.56
mnist6x256%%ind959_tar9_eps0.09,mnist,sat,24.7,608.74
mnist4x256%%ind6379_tar8_eps0.03,mnist,unsat,16.7,6.31
mnist6x256%%ind5925_tar8_eps0.01,mnist,unsat,26.23,8.31
cifar10_deep_kw_simp%%ind9179_tar6_eps0.03,cifar10,unsat,34.79,8.19
cifar10_wide_kw_simp%%ind2230_tar6_eps0.15,cifar10,sat,174.54,3600
cifar10_deep_kw_simp%%ind73_tar6_eps0.09,cifar10,to,3600,3600
cifar10_base_kw_simp%%ind9394_tar6_eps0.01,cifar10,unsat,17.47,7.09
cifar10_deep_kw_simp%%ind7389_tar2_eps0.01,cifar10,unsat,32.77,9.54
mnist2x256%%ind2343_tar7_eps0.01,mnist,unsat,13.55,58.62
cifar10_base_kw_simp%%ind8783_tar0_eps0.15,cifar10,sat,87.78,137.59
mnist4x256%%ind4110_tar5_eps0.12,mnist,sat,355.79,3600
mnist4x256%%ind5180_tar2_eps0.01,mnist,unsat,13.93,6.42
cifar10_deep_kw_simp%%ind7160_tar2_eps0.12,cifar10,sat,135.52,847.23
mnist4x256%%ind3529_tar2_eps0.03,mnist,to,3600,3600
cifar10_wide_kw_simp%%ind4560_tar0_eps0.03,cifar10,to,3600,3600
cifar10_base_kw_simp%%ind1087_tar3_eps0.01,cifar10,unsat,19.71,11.84
mnist6x256%%ind5893_tar7_eps0.09,mnist,to,3600,3600
mnist2x256%%ind8810_tar5_eps0.06,mnist,to,3600,3600
cifar10_wide_kw_simp%%ind5110_tar1_eps0.15,cifar10,to,3600,3600
cifar10_wide_kw_simp%%ind6526_tar3_eps0.03,cifar10,unsat,44.88,12.32
mnist4x256%%ind9534_tar2_eps0.09,mnist,sat,15.14,77.48
cifar10_wide_kw_simp%%ind2475_tar1_eps0.15,cifar10,to,3600,3600
cifar10_deep_kw_simp%%ind8417_tar5_eps0.06,cifar10,to,3600,3600
cifar10_wide_kw_simp%%ind5489_tar1_eps0.06,cifar10,sat,195.14,501.51
mnist6x256%%ind8216_tar6_eps0.15,mnist,to,3600,3600
mnist6x256%%ind8029_tar6_eps0.15,mnist,to,3600,3600
mnist4x256%%ind9848_tar8_eps0.01,mnist,unsat,13.75,5.84
cifar10_wide_kw_simp%%ind5181_tar7_eps0.09,cifar10,to,3600,3600
mnist2x256%%ind9394_tar5_eps0.01,mnist,unsat,9.61,14.88
cifar10_base_kw_simp%%ind8689_tar9_eps0.06,cifar10,to,3600,3600
mnist6x256%%ind1332_tar5_eps0.12,mnist,to,3600,3600
mnist2x256%%ind3637_tar4_eps0.06,mnist,to,3600,3600
mnist2x256%%ind9503_tar6_eps0.09,mnist,sat,17.11,29.52
cifar10_wide_kw_simp%%ind3065_tar4_eps0.03,cifar10,to,3600,3600
mnist6x256%%ind6709_tar6_eps0.09,mnist,to,3600,3600
mnist6x256%%ind6617_tar6_eps0.15,mnist,to,3600,3600
mnist2x256%%ind7570_tar5_eps0.15,mnist,sat,14.89,100.25
cifar10_base_kw_simp%%ind1857_tar2_eps0.09,cifar10,sat,26.37,70.85
mnist4x256%%ind4702_tar2_eps0.06,mnist,to,3600,3600
cifar10_wide_kw_simp%%ind5823_tar1_eps0.06,cifar10,to,3600,3600
mnist6x256%%ind3639_tar7_eps0.09,mnist,to,3600,3600
cifar10_deep_kw_simp%%ind635_tar1_eps0.09,cifar10,to,3600,3600
mnist2x256%%ind3341_tar7_eps0.15,mnist,sat,24.27,142.95
mnist4x256%%ind6696_tar2_eps0.15,mnist,sat,18.64,3600
mnist6x256%%ind4037_tar7_eps0.15,mnist,to,3600,3600
mnist2x256%%ind9862_tar3_eps0.12,mnist,sat,13.17,42.52
cifar10_wide_kw_simp%%ind6984_tar6_eps0.15,cifar10,sat,541.3,3600
mnist4x256%%ind3772_tar3_eps0.09,mnist,to,3600,3600
mnist2x256%%ind3583_tar2_eps0.03,mnist,unsat,11.2,58.37
mnist2x256%%ind3724_tar5_eps0.01,mnist,unsat,10.89,3.96
mnist4x256%%ind3153_tar2_eps0.03,mnist,to,3600,3600
cifar10_wide_kw_simp%%ind8595_tar4_eps0.15,cifar10,to,3600,3600
mnist4x256%%ind9409_tar8_eps0.01,mnist,unsat,13.93,6.45
mnist2x256%%ind813_tar7_eps0.03,mnist,unsat,452.36,16.62
mnist4x256%%ind7843_tar4_eps0.06,mnist,to,3600,3600
cifar10_deep_kw_simp%%ind2885_tar1_eps0.09,cifar10,to,3600,3600
mnist2x256%%ind8225_tar1_eps0.01,mnist,unsat,9.96,14.59
mnist6x256%%ind9231_tar8_eps0.01,mnist,unsat,21.04,7.09
cifar10_base_kw_simp%%ind2333_tar8_eps0.03,cifar10,unsat,20.22,17.7
mnist2x256%%ind5510_tar9_eps0.12,mnist,sat,14.4,63.91
cifar10_base_kw_simp%%ind3724_tar3_eps0.01,cifar10,sat,26.33,11.09
cifar10_base_kw_simp%%ind2077_tar2_eps0.09,cifar10,sat,27.71,89.82
cifar10_base_kw_simp%%ind3184_tar7_eps0.01,cifar10,unsat,19.19,6.9
mnist6x256%%ind3950_tar8_eps0.01,mnist,unsat,20.78,7.77
mnist6x256%%ind3949_tar6_eps0.03,mnist,to,3600,3600
mnist2x256%%ind3675_tar5_eps0.15,mnist,sat,10.6,180.51
cifar10_wide_kw_simp%%ind6668_tar3_eps0.12,cifar10,to,3600,3600
cifar10_deep_kw_simp%%ind3597_tar7_eps0.06,cifar10,to,3600,3600
cifar10_base_kw_simp%%ind7883_tar4_eps0.01,cifar10,unsat,17.09,9.16
mnist6x256%%ind3194_tar6_eps0.12,mnist,to,3600,3600
mnist6x256%%ind985_tar7_eps0.12,mnist,to,3600,3600
mnist4x256%%ind4400_tar2_eps0.01,mnist,unsat,13.81,6.01
cifar10_base_kw_simp%%ind384_tar6_eps0.06,cifar10,sat,2722.56,61.39
cifar10_wide_kw_simp%%ind159_tar2_eps0.03,cifar10,sat,3600,204.56
mnist6x256%%ind8503_tar8_eps0.03,mnist,to,3600,3600
cifar10_wide_kw_simp%%ind1574_tar2_eps0.09,cifar10,sat,163.35,3600
mnist4x256%%ind5960_tar0_eps0.12,mnist,sat,17.31,3600
cifar10_deep_kw_simp%%ind4851_tar1_eps0.03,cifar10,unsat,33.38,20.12
cifar10_base_kw_simp%%ind649_tar3_eps0.12,cifar10,sat,3600,249.32
mnist6x256%%ind1629_tar2_eps0.12,mnist,to,3600,3600
cifar10_deep_kw_simp%%ind3544_tar5_eps0.09,cifar10,to,3600,3600
cifar10_deep_kw_simp%%ind4132_tar6_eps0.12,cifar10,to,3600,3600
mnist2x256%%ind2925_tar3_eps0.09,mnist,to,3600,3600
mnist2x256%%ind2839_tar9_eps0.15,mnist,sat,13.61,223.17
mnist6x256%%ind6013_tar6_eps0.03,mnist,unsat,3438.88,3600
mnist4x256%%ind4610_tar2_eps0.06,mnist,sat,25.61,3600
mnist2x256%%ind3786_tar7_eps0.12,mnist,sat,17.18,3600
cifar10_wide_kw_simp%%ind3866_tar1_eps0.01,cifar10,unsat,39.48,9.7
cifar10_deep_kw_simp%%ind5370_tar9_eps0.15,cifar10,sat,91.5,3600
cifar10_deep_kw_simp%%ind915_tar8_eps0.03,cifar10,unsat,3600,69.09
mnist4x256%%ind6768_tar2_eps0.12,mnist,sat,77.32,3600
cifar10_wide_kw_simp%%ind3366_tar9_eps0.09,cifar10,to,3600,3600
cifar10_deep_kw_simp%%ind1369_tar7_eps0.03,cifar10,unsat,21.02,25.8
cifar10_wide_kw_simp%%ind3126_tar4_eps0.09,cifar10,to,3600,3600
cifar10_wide_kw_simp%%ind9631_tar6_eps0.06,cifar10,sat,3600,399.92
cifar10_wide_kw_simp%%ind3905_tar4_eps0.03,cifar10,to,3600,3600
mnist2x256%%ind6870_tar4_eps0.12,mnist,sat,12.97,61.17
cifar10_wide_kw_simp%%ind7436_tar4_eps0.12,cifar10,to,3600,3600
mnist2x256%%ind5506_tar6_eps0.01,mnist,unsat,12.12,56.51
cifar10_wide_kw_simp%%ind9000_tar1_eps0.03,cifar10,unsat,45.63,12.0
mnist4x256%%ind8571_tar2_eps0.12,mnist,sat,16.27,3600
mnist6x256%%ind452_tar7_eps0.09,mnist,to,3600,3600
mnist4x256%%ind269_tar5_eps0.01,mnist,unsat,14.63,7.63
cifar10_base_kw_simp%%ind6716_tar0_eps0.06,cifar10,sat,19.95,20.7
mnist6x256%%ind2030_tar8_eps0.15,mnist,sat,23.41,33.04
cifar10_wide_kw_simp%%ind386_tar4_eps0.03,cifar10,to,3600,3600
mnist6x256%%ind6677_tar7_eps0.12,mnist,to,3600,3600
mnist6x256%%ind3048_tar7_eps0.12,mnist,to,3600,3600
mnist4x256%%ind649_tar2_eps0.03,mnist,to,3600,3600
cifar10_wide_kw_simp%%ind3886_tar5_eps0.01,cifar10,unsat,41.21,9.08
cifar10_deep_kw_simp%%ind2143_tar2_eps0.12,cifar10,to,3600,3600
cifar10_base_kw_simp%%ind1819_tar4_eps0.01,cifar10,unsat,18.0,7.64
mnist4x256%%ind4710_tar9_eps0.01,mnist,unsat,14.65,6.14
cifar10_wide_kw_simp%%ind3066_tar2_eps0.09,cifar10,to,3600,3600
mnist4x256%%ind191_tar5_eps0.01,mnist,unsat,14.02,4.93
cifar10_wide_kw_simp%%ind362_tar0_eps0.09,cifar10,to,3600,3600
cifar10_deep_kw_simp%%ind471_tar5_eps0.06,cifar10,sat,154.84,3600
mnist2x256%%ind2832_tar2_eps0.12,mnist,sat,16.57,72.99
mnist4x256%%ind8645_tar4_eps0.15,mnist,sat,389.46,3600
mnist2x256%%ind66_tar3_eps0.12,mnist,sat,18.66,65.73
cifar10_deep_kw_simp%%ind2269_tar1_eps0.12,cifar10,sat,380.34,3600
mnist4x256%%ind8382_tar7_eps0.09,mnist,to,3600,3600
mnist6x256%%ind3600_tar7_eps0.01,mnist,unsat,18.24,18.15
mnist4x256%%ind6019_tar2_eps0.03,mnist,unsat,55.01,16.31
mnist6x256%%ind5286_tar5_eps0.15,mnist,to,3600,3600
cifar10_base_kw_simp%%ind3497_tar3_eps0.01,cifar10,unsat,17.12,6.53
cifar10_wide_kw_simp%%ind8713_tar3_eps0.03,cifar10,to,3600,3600
mnist4x256%%ind9563_tar2_eps0.01,mnist,unsat,14.88,6.71
mnist2x256%%ind6552_tar9_eps0.15,mnist,sat,12.22,63.92
mnist2x256%%ind8583_tar9_eps0.12,mnist,sat,11.9,12.72
cifar10_deep_kw_simp%%ind6711_tar0_eps0.01,cifar10,unsat,31.74,10.99
cifar10_base_kw_simp%%ind5440_tar2_eps0.03,cifar10,unsat,17.3,7.9
mnist2x256%%ind9827_tar2_eps0.12,mnist,sat,24.44,41.27
mnist4x256%%ind1810_tar2_eps0.06,mnist,to,3600,3600
cifar10_deep_kw_simp%%ind3157_tar5_eps0.15,cifar10,sat,3144.93,3600
cifar10_base_kw_simp%%ind82_tar4_eps0.12,cifar10,sat,162.55,120.02
cifar10_wide_kw_simp%%ind6193_tar5_eps0.15,cifar10,to,3600,3600
cifar10_deep_kw_simp%%ind5836_tar3_eps0.09,cifar10,sat,108.15,3600
cifar10_base_kw_simp%%ind4687_tar0_eps0.09,cifar10,to,3600,3600
cifar10_wide_kw_simp%%ind9705_tar7_eps0.12,cifar10,to,3600,3600
cifar10_base_kw_simp%%ind2343_tar3_eps0.01,cifar10,unsat,16.74,8.08
mnist4x256%%ind6538_tar2_eps0.09,mnist,sat,17.8,3600
mnist4x256%%ind1161_tar4_eps0.01,mnist,unsat,14.29,5.5
mnist2x256%%ind8439_tar9_eps0.03,mnist,unsat,140.21,19.5
cifar10_deep_kw_simp%%ind2088_tar2_eps0.03,cifar10,unsat,35.89,20.5
mnist2x256%%ind2670_tar2_eps0.01,mnist,unsat,12.03,57.54
mnist2x256%%ind6084_tar3_eps0.01,mnist,unsat,12.77,57.48
cifar10_deep_kw_simp%%ind4238_tar0_eps0.12,cifar10,sat,411.06,2358.53
cifar10_wide_kw_simp%%ind5095_tar7_eps0.03,cifar10,to,3600,3600
cifar10_deep_kw_simp%%ind2944_tar1_eps0.06,cifar10,sat,73.34,549.63
cifar10_wide_kw_simp%%ind3419_tar1_eps0.09,cifar10,sat,836.67,3600
cifar10_base_kw_simp%%ind4890_tar4_eps0.01,cifar10,unsat,21.78,7.25
mnist6x256%%ind797_tar8_eps0.01,mnist,unsat,20.59,19.79
cifar10_deep_kw_simp%%ind9551_tar1_eps0.09,cifar10,to,3600,3600
cifar10_wide_kw_simp%%ind6239_tar5_eps0.03,cifar10,to,3600,3600
mnist6x256%%ind4750_tar6_eps0.12,mnist,to,3600,3600
cifar10_wide_kw_simp%%ind7871_tar8_eps0.01,cifar10,unsat,41.91,10.12
cifar10_base_kw_simp%%ind2674_tar4_eps0.15,cifar10,sat,403.15,165.45
mnist6x256%%ind2106_tar6_eps0.01,mnist,unsat,23.42,5.42
mnist2x256%%ind400_tar5_eps0.12,mnist,sat,17.3,119.51
mnist6x256%%ind9287_tar8_eps0.03,mnist,to,3600,3600
cifar10_wide_kw_simp%%ind2364_tar4_eps0.06,cifar10,sat,86.96,224.32
mnist2x256%%ind9129_tar5_eps0.09,mnist,unsat,846.83,10.67
mnist6x256%%ind3198_tar6_eps0.06,mnist,to,3600,3600
mnist4x256%%ind4410_tar2_eps0.01,mnist,unsat,13.75,5.31
mnist4x256%%ind1912_tar2_eps0.09,mnist,to,3600,3600
mnist2x256%%ind9007_tar5_eps0.12,mnist,sat,14.14,16.72
mnist6x256%%ind1077_tar6_eps0.06,mnist,sat,328.9,3600
cifar10_base_kw_simp%%ind3962_tar7_eps0.06,cifar10,sat,20.76,20.92
cifar10_deep_kw_simp%%ind1616_tar6_eps0.15,cifar10,sat,135.45,3600
mnist4x256%%ind833_tar2_eps0.15,mnist,sat,67.12,3600
mnist2x256%%ind6834_tar2_eps0.09,mnist,sat,151.45,59.79
mnist6x256%%ind3404_tar8_eps0.03,mnist,to,3600,3600
cifar10_deep_kw_simp%%ind7481_tar7_eps0.15,cifar10,sat,411.73,3600
cifar10_deep_kw_simp%%ind9786_tar7_eps0.06,cifar10,sat,80.35,644.04
cifar10_wide_kw_simp%%ind6801_tar7_eps0.03,cifar10,to,3600,3600
mnist2x256%%ind8538_tar7_eps0.09,mnist,sat,17.99,127.56
cifar10_deep_kw_simp%%ind1425_tar6_eps0.01,cifar10,unsat,40.58,26.23
cifar10_deep_kw_simp%%ind7433_tar1_eps0.06,cifar10,to,3600,3600
cifar10_base_kw_simp%%ind5541_tar2_eps0.12,cifar10,sat,318.21,118.14
cifar10_base_kw_simp%%ind9788_tar6_eps0.12,cifar10,to,3600,3600
cifar10_wide_kw_simp%%ind4016_tar2_eps0.09,cifar10,to,3600,3600
cifar10_wide_kw_simp%%ind8069_tar0_eps0.01,cifar10,unsat,44.63,9.43
cifar10_deep_kw_simp%%ind9098_tar8_eps0.01,cifar10,unsat,34.79,18.84
mnist4x256%%ind1256_tar3_eps0.03,mnist,to,3600,3600
cifar10_wide_kw_simp%%ind3709_tar7_eps0.06,cifar10,sat,58.72,59.4
cifar10_wide_kw_simp%%ind6944_tar2_eps0.15,cifar10,sat,104.72,130.36
cifar10_wide_kw_simp%%ind9936_tar6_eps0.06,cifar10,to,3600,3600
cifar10_base_kw_simp%%ind868_tar4_eps0.09,cifar10,sat,143.45,141.0
mnist6x256%%ind3351_tar7_eps0.06,mnist,to,3600,3600
mnist2x256%%ind6008_tar7_eps0.03,mnist,unsat,329.1,66.85
mnist6x256%%ind2287_tar7_eps0.01,mnist,unsat,21.3,5.52
mnist2x256%%ind2333_tar6_eps0.03,mnist,unsat,168.73,59.45
mnist6x256%%ind1796_tar6_eps0.09,mnist,to,3600,3600
cifar10_wide_kw_simp%%ind4110_tar7_eps0.12,cifar10,to,3600,3600
cifar10_wide_kw_simp%%ind6443_tar0_eps0.01,cifar10,unsat,43.12,11.33
cifar10_deep_kw_simp%%ind7864_tar2_eps0.12,cifar10,to,3600,3600
mnist6x256%%ind4225_tar2_eps0.15,mnist,sat,1355.28,3600
mnist4x256%%ind7642_tar7_eps0.09,mnist,to,3600,3600
cifar10_base_kw_simp%%ind9325_tar7_eps0.09,cifar10,sat,1252.02,63.12
cifar10_wide_kw_simp%%ind9608_tar2_eps0.06,cifar10,to,3600,3600
cifar10_base_kw_simp%%ind3764_tar5_eps0.15,cifar10,to,3600,3600
mnist6x256%%ind7025_tar8_eps0.03,mnist,to,3600,3600
cifar10_base_kw_simp%%ind6484_tar2_eps0.06,cifar10,to,3600,3600
cifar10_deep_kw_simp%%ind7566_tar6_eps0.15,cifar10,to,3600,3600
mnist4x256%%ind3578_tar5_eps0.12,mnist,sat,262.3,3600
mnist6x256%%ind7148_tar8_eps0.03,mnist,to,3600,3600
mnist4x256%%ind6409_tar2_eps0.06,mnist,sat,18.8,3600
mnist6x256%%ind1938_tar9_eps0.06,mnist,to,3600,3600
cifar10_deep_kw_simp%%ind3454_tar4_eps0.01,cifar10,unsat,34.5,8.62
cifar10_wide_kw_simp%%ind4603_tar7_eps0.12,cifar10,to,3600,3600
cifar10_deep_kw_simp%%ind6956_tar5_eps0.12,cifar10,sat,3545.74,3600
mnist2x256%%ind3810_tar3_eps0.15,mnist,sat,13.61,68.22
mnist2x256%%ind3357_tar9_eps0.15,mnist,sat,11.06,65.62
cifar10_deep_kw_simp%%ind472_tar4_eps0.06,cifar10,to,3600,3600
cifar10_base_kw_simp%%ind811_tar2_eps0.12,cifar10,sat,26.0,25.29
cifar10_base_kw_simp%%ind2304_tar5_eps0.15,cifar10,sat,1363.67,192.21
mnist2x256%%ind898_tar0_eps0.01,mnist,unsat,10.91,15.86
mnist6x256%%ind5316_tar7_eps0.06,mnist,to,3600,3600
mnist4x256%%ind5535_tar8_eps0.03,mnist,to,3600,3600
cifar10_base_kw_simp%%ind8623_tar8_eps0.09,cifar10,sat,3600,99.15
cifar10_wide_kw_simp%%ind9411_tar4_eps0.15,cifar10,sat,1976.34,800.82
mnist2x256%%ind5253_tar5_eps0.15,mnist,sat,21.37,61.94
cifar10_base_kw_simp%%ind9765_tar7_eps0.15,cifar10,to,3600,3600
mnist2x256%%ind3497_tar9_eps0.01,mnist,unsat,9.88,57.42
mnist6x256%%ind4323_tar8_eps0.15,mnist,sat,21.54,94.94
mnist4x256%%ind4938_tar2_eps0.09,mnist,sat,16.91,1567.41
mnist6x256%%ind6687_tar6_eps0.06,mnist,to,3600,3600
mnist6x256%%ind3957_tar6_eps0.15,mnist,sat,463.99,3600
cifar10_deep_kw_simp%%ind8265_tar1_eps0.03,cifar10,unsat,32.76,10.71
cifar10_deep_kw_simp%%ind2665_tar5_eps0.06,cifar10,to,3600,3600
cifar10_deep_kw_simp%%ind2112_tar2_eps0.09,cifar10,to,3600,3600
cifar10_deep_kw_simp%%ind3376_tar3_eps0.09,cifar10,sat,158.38,942.6
mnist2x256%%ind2850_tar3_eps0.09,mnist,sat,17.93,60.85
cifar10_wide_kw_simp%%ind1566_tar5_eps0.15,cifar10,sat,185.42,3600
cifar10_wide_kw_simp%%ind9141_tar7_eps0.03,cifar10,sat,3600,322.13
cifar10_deep_kw_simp%%ind7279_tar0_eps0.12,cifar10,to,3600,3600
mnist6x256%%ind4820_tar6_eps0.09,mnist,to,3600,3600
mnist2x256%%ind4772_tar9_eps0.09,mnist,sat,11.08,69.04
cifar10_wide_kw_simp%%ind7096_tar4_eps0.09,cifar10,to,3600,3600
mnist4x256%%ind4230_tar2_eps0.12,mnist,to,3600,3600
cifar10_deep_kw_simp%%ind604_tar0_eps0.15,cifar10,to,3600,3600
mnist4x256%%ind6264_tar5_eps0.15,mnist,to,3600,3600
cifar10_deep_kw_simp%%ind7501_tar0_eps0.09,cifar10,to,3600,3600
cifar10_deep_kw_simp%%ind6159_tar8_eps0.01,cifar10,unsat,32.16,9.7
mnist4x256%%ind9175_tar8_eps0.03,mnist,unsat,13.61,6.41
cifar10_base_kw_simp%%ind898_tar9_eps0.01,cifar10,unsat,16.68,7.63
cifar10_deep_kw_simp%%ind8285_tar7_eps0.15,cifar10,sat,91.5,3600
mnist2x256%%ind6348_tar5_eps0.03,mnist,unsat,11.01,57.45
cifar10_wide_kw_simp%%ind3339_tar7_eps0.06,cifar10,sat,3600,572.88
cifar10_base_kw_simp%%ind5906_tar9_eps0.01,cifar10,unsat,18.24,8.23
mnist2x256%%ind2438_tar4_eps0.03,mnist,unsat,11.42,57.64
mnist4x256%%ind6492_tar2_eps0.12,mnist,to,3600,3600
mnist4x256%%ind269_tar5_eps0.12,mnist,to,3600,3600
cifar10_wide_kw_simp%%ind918_tar2_eps0.03,cifar10,to,3600,3600
mnist6x256%%ind3167_tar8_eps0.01,mnist,unsat,23.59,6.64
mnist4x256%%ind3545_tar4_eps0.01,mnist,unsat,14.65,5.24
mnist2x256%%ind6451_tar3_eps0.01,mnist,unsat,9.87,4.21
mnist6x256%%ind3632_tar2_eps0.09,mnist,sat,21.53,3600
mnist2x256%%ind1045_tar3_eps0.15,mnist,sat,14.49,62.81
cifar10_base_kw_simp%%ind5777_tar4_eps0.09,cifar10,to,3600,3600
cifar10_base_kw_simp%%ind2418_tar5_eps0.15,cifar10,sat,93.66,138.24
mnist4x256%%ind9303_tar5_eps0.06,mnist,to,3600,3600
cifar10_deep_kw_simp%%ind7521_tar0_eps0.01,cifar10,unsat,34.88,7.24
mnist4x256%%ind3155_tar2_eps0.12,mnist,sat,19.52,3600
cifar10_base_kw_simp%%ind7874_tar7_eps0.12,cifar10,sat,291.3,158.07
cifar10_deep_kw_simp%%ind3278_tar3_eps0.03,cifar10,unsat,32.57,9.97
mnist2x256%%ind6229_tar0_eps0.06,mnist,unsat,1240.49,62.55
mnist6x256%%ind7535_tar8_eps0.15,mnist,sat,22.84,3600
cifar10_base_kw_simp%%ind13_tar5_eps0.06,cifar10,to,3600,3600
mnist4x256%%ind9888_tar2_eps0.12,mnist,sat,51.74,3600
cifar10_base_kw_simp%%ind9424_tar3_eps0.06,cifar10,to,3600,3600
cifar10_base_kw_simp%%ind1446_tar2_eps0.15,cifar10,sat,48.67,47.22
mnist4x256%%ind2732_tar2_eps0.06,mnist,sat,24.9,3600
mnist6x256%%ind7341_tar6_eps0.01,mnist,unsat,20.01,7.42
mnist2x256%%ind7130_tar2_eps0.15,mnist,sat,12.76,64.52
mnist6x256%%ind6180_tar7_eps0.06,mnist,to,3600,3600
mnist2x256%%ind5254_tar6_eps0.09,mnist,sat,62.52,1107.18
mnist6x256%%ind8564_tar5_eps0.01,mnist,unsat,20.65,16.13
cifar10_wide_kw_simp%%ind4536_tar4_eps0.01,cifar10,unsat,47.81,11.47
mnist4x256%%ind9666_tar7_eps0.09,mnist,to,3600,3600
mnist4x256%%ind2486_tar4_eps0.09,mnist,to,3600,3600
cifar10_base_kw_simp%%ind626_tar1_eps0.12,cifar10,sat,24.19,45.66
mnist6x256%%ind5410_tar2_eps0.12,mnist,to,3600,3600
cifar10_base_kw_simp%%ind4181_tar6_eps0.15,cifar10,sat,124.22,81.32
cifar10_wide_kw_simp%%ind5807_tar0_eps0.09,cifar10,to,3600,3600
mnist4x256%%ind4096_tar2_eps0.15,mnist,sat,25.39,3600
cifar10_base_kw_simp%%ind763_tar9_eps0.03,cifar10,sat,20.94,18.51
cifar10_base_kw_simp%%ind62_tar9_eps0.03,cifar10,unsat,17.72,11.53
cifar10_base_kw_simp%%ind5743_tar2_eps0.15,cifar10,to,3600,3600
cifar10_wide_kw_simp%%ind8899_tar5_eps0.06,cifar10,to,3600,3600
mnist6x256%%ind6801_tar8_eps0.01,mnist,unsat,20.88,5.57
mnist4x256%%ind1020_tar2_eps0.06,mnist,to,3600,3600
cifar10_wide_kw_simp%%ind5090_tar4_eps0.12,cifar10,to,3600,3600
mnist2x256%%ind3469_tar5_eps0.12,mnist,sat,40.55,59.42
cifar10_deep_kw_simp%%ind5805_tar7_eps0.15,cifar10,to,3600,3600
mnist2x256%%ind8410_tar3_eps0.15,mnist,sat,19.01,24.35
mnist6x256%%ind2663_tar7_eps0.03,mnist,unsat,20.43,5.96
cifar10_deep_kw_simp%%ind4764_tar2_eps0.12,cifar10,to,3600,3600
mnist6x256%%ind3712_tar5_eps0.12,mnist,to,3600,3600
cifar10_wide_kw_simp%%ind6095_tar2_eps0.01,cifar10,unsat,42.97,12.94
cifar10_base_kw_simp%%ind2930_tar5_eps0.01,cifar10,sat,26.97,13.65
mnist4x256%%ind7121_tar9_eps0.15,mnist,sat,30.09,3600
mnist6x256%%ind9825_tar8_eps0.03,mnist,to,3600,3600
cifar10_wide_kw_simp%%ind8315_tar1_eps0.12,cifar10,to,3600,3600
mnist6x256%%ind6126_tar8_eps0.15,mnist,sat,28.36,68.71
cifar10_wide_kw_simp%%ind3388_tar7_eps0.15,cifar10,to,3600,3600
mnist4x256%%ind5690_tar4_eps0.03,mnist,unsat,14.6,6.46
cifar10_deep_kw_simp%%ind92_tar2_eps0.06,cifar10,to,3600,3600
cifar10_base_kw_simp%%ind4079_tar5_eps0.03,cifar10,unsat,18.6,7.94
mnist4x256%%ind1664_tar2_eps0.09,mnist,to,3600,3600
cifar10_wide_kw_simp%%ind5690_tar3_eps0.15,cifar10,sat,111.65,3600
cifar10_deep_kw_simp%%ind5004_tar3_eps0.15,cifar10,to,3600,3600
cifar10_deep_kw_simp%%ind7008_tar3_eps0.01,cifar10,unsat,33.66,8.5
cifar10_wide_kw_simp%%ind4549_tar8_eps0.12,cifar10,sat,68.81,96.82
cifar10_wide_kw_simp%%ind7727_tar4_eps0.12,cifar10,sat,281.27,1372.3
mnist2x256%%ind5906_tar0_eps0.01,mnist,unsat,14.76,57.51
cifar10_base_kw_simp%%ind1343_tar5_eps0.03,cifar10,unsat,18.36,7.4
cifar10_deep_kw_simp%%ind7699_tar5_eps0.12,cifar10,to,3600,3600
cifar10_deep_kw_simp%%ind566_tar4_eps0.09,cifar10,sat,1151.44,3600
mnist2x256%%ind984_tar7_eps0.09,mnist,sat,13.94,3600
cifar10_deep_kw_simp%%ind858_tar5_eps0.01,cifar10,unsat,33.88,12.7
mnist2x256%%ind4975_tar3_eps0.09,mnist,sat,14.4,62.4
cifar10_wide_kw_simp%%ind5502_tar7_eps0.09,cifar10,to,3600,3600
cifar10_base_kw_simp%%ind2073_tar8_eps0.12,cifar10,sat,31.33,46.19
mnist6x256%%ind3340_tar6_eps0.09,mnist,to,3600,3600
mnist2x256%%ind899_tar9_eps0.15,mnist,sat,15.55,32.33
cifar10_wide_kw_simp%%ind3181_tar4_eps0.12,cifar10,to,3600,3600
cifar10_wide_kw_simp%%ind3458_tar2_eps0.01,cifar10,unsat,52.2,8.89
cifar10_deep_kw_simp%%ind3856_tar5_eps0.01,cifar10,unsat,34.21,10.49
mnist4x256%%ind4277_tar2_eps0.06,mnist,to,3600,3600
cifar10_deep_kw_simp%%ind3424_tar9_eps0.01,cifar10,unsat,33.73,9.71
mnist4x256%%ind2936_tar2_eps0.06,mnist,sat,18.81,67.31
cifar10_base_kw_simp%%ind1849_tar9_eps0.15,cifar10,sat,37.98,120.51
mnist4x256%%ind2734_tar8_eps0.12,mnist,sat,21.72,12.81
mnist2x256%%ind9107_tar2_eps0.15,mnist,sat,3600,40.53
cifar10_wide_kw_simp%%ind5818_tar9_eps0.06,cifar10,to,3600,3600
cifar10_deep_kw_simp%%ind8398_tar3_eps0.06,cifar10,to,3600,3600
cifar10_deep_kw_simp%%ind4321_tar0_eps0.06,cifar10,to,3600,3600
cifar10_deep_kw_simp%%ind4092_tar3_eps0.03,cifar10,unsat,36.12,18.87
mnist6x256%%ind2616_tar8_eps0.06,mnist,to,3600,3600
cifar10_deep_kw_simp%%ind515_tar0_eps0.15,cifar10,to,3600,3600
cifar10_wide_kw_simp%%ind2234_tar9_eps0.06,cifar10,sat,3600,424.48
mnist4x256%%ind1063_tar4_eps0.09,mnist,to,3600,3600
mnist2x256%%ind5317_tar4_eps0.06,mnist,to,3600,3600
cifar10_deep_kw_simp%%ind5966_tar6_eps0.15,cifar10,sat,84.36,3600
cifar10_deep_kw_simp%%ind7840_tar0_eps0.15,cifar10,sat,361.9,2082.52
mnist2x256%%ind1496_tar8_eps0.12,mnist,sat,12.4,59.0
cifar10_base_kw_simp%%ind8630_tar1_eps0.06,cifar10,to,3600,3600
cifar10_base_kw_simp%%ind847_tar2_eps0.12,cifar10,sat,3600,355.48
mnist2x256%%ind6863_tar5_eps0.09,mnist,sat,12.67,59.33
mnist2x256%%ind8723_tar5_eps0.03,mnist,unsat,11.17,6.87
cifar10_deep_kw_simp%%ind2763_tar3_eps0.03,cifar10,unsat,34.16,24.17
mnist4x256%%ind3194_tar2_eps0.06,mnist,sat,19.79,3600
mnist2x256%%ind3228_tar9_eps0.06,mnist,sat,10.44,59.62
mnist6x256%%ind435_tar5_eps0.15,mnist,sat,160.95,3600
cifar10_base_kw_simp%%ind7862_tar2_eps0.12,cifar10,sat,24.43,36.79
cifar10_deep_kw_simp%%ind7564_tar6_eps0.15,cifar10,to,3600,3600
mnist4x256%%ind3849_tar5_eps0.03,mnist,unsat,15.76,6.41
cifar10_deep_kw_simp%%ind5463_tar0_eps0.12,cifar10,sat,510.08,3600
cifar10_wide_kw_simp%%ind9242_tar1_eps0.12,cifar10,to,3600,3600
mnist6x256%%ind6037_tar6_eps0.09,mnist,sat,53.4,3600
mnist2x256%%ind8980_tar7_eps0.06,mnist,sat,10.91,31.72
mnist4x256%%ind7872_tar2_eps0.12,mnist,to,3600,3600


==> plots/pair-scatter-main.csv <==
benchmark,family,result,SOI_portfolio,ERAN1
mnist2x256%%ind2404_tar6_eps0.06,mnist,unsat,3600,313.4
cifar10_wide_kw_simp%%ind4381_tar8_eps0.06,cifar10,to,3600,3600
cifar10_deep_kw_simp%%ind7535_tar0_eps0.09,cifar10,sat,121.41,1114.14
cifar10_wide_kw_simp%%ind6486_tar5_eps0.15,cifar10,sat,308.06,3600
cifar10_deep_kw_simp%%ind7305_tar9_eps0.01,cifar10,unsat,33.25,10.12
model2a%%traffic_sign_model-2a_ind45_eps0.290724609375_target1.0,gtsr,sat,21.53,14.55
model-conv%%traffic_sign_model-conv_ind31_eps0.801931640625_target1.0,gtsr,unsat,444.57,2216.68
mnist2x256%%ind2645_tar6_eps0.15,mnist,sat,11.98,3600
mnist2x256%%ind5777_tar5_eps0.09,mnist,unsat,122.44,6.66
cifar10_wide_kw_simp%%ind8951_tar7_eps0.12,cifar10,sat,179.14,3600
cifar10_base_kw_simp%%ind2215_tar6_eps0.06,cifar10,sat,21.13,19.43
ACASXU_experimental_v2a_2_2%%property3,acas,unsat,1038.62,19.45
ACASXU_experimental_v2a_2_2%%property2,acas,sat,3600,20.51
ACASXU_experimental_v2a_2_2%%property1,acas,unsat,3600,10.61
mnist2x256%%ind746_tar4_eps0.09,mnist,sat,37.0,3600
ACASXU_experimental_v2a_2_2%%property4,acas,unsat,62.45,12.86
cifar10_wide_kw_simp%%ind5096_tar6_eps0.12,cifar10,sat,742.7,3600
64x32_2752%%ind9688_eps0.01_delta2.0,taxi,sat,8.42,5.55
ACASXU_experimental_v2a_4_3%%property4,acas,unsat,17.31,13.47
32x16_688%%ind295_eps0.01_delta6.0,taxi,unsat,4.91,5.39
ACASXU_experimental_v2a_4_3%%property2,acas,sat,10.03,11.8
ACASXU_experimental_v2a_4_3%%property3,acas,unsat,3600,9.87
ACASXU_experimental_v2a_4_3%%property1,acas,unsat,3600,8.05
cifar10_wide_kw_simp%%ind9502_tar3_eps0.06,cifar10,sat,3600,373.12
ACASXU_experimental_v2a_3_7%%property4,acas,unsat,10.36,10.46
ACASXU_experimental_v2a_3_7%%property3,acas,unsat,8.99,11.15
ACASXU_experimental_v2a_3_7%%property2,acas,sat,3600,83.62
ACASXU_experimental_v2a_3_7%%property1,acas,unsat,3600,21.84
mnist4x256%%ind3581_tar3_eps0.03,mnist,unsat,15.01,6.35
32x16_688%%ind3148_eps0.01_delta2.0,taxi,sat,4.67,4.13
model2a%%traffic_sign_model-2a_ind126_eps0.817541015625_target1.0,gtsr,sat,21.75,15.36
cifar10_base_kw_simp%%ind5749_tar6_eps0.12,cifar10,sat,440.62,190.74
mnist4x256%%ind6785_tar6_eps0.15,mnist,sat,49.65,3600
cifar10_base_kw_simp%%ind727_tar1_eps0.09,cifar10,sat,29.21,81.39
KJ_64x32_2048%%ind9578_eps0.06_delta6.0,taxi,sat,97.08,223.95
mnist6x256%%ind3533_tar5_eps0.12,mnist,sat,200.44,3600
mnist6x256%%ind5004_tar9_eps0.15,mnist,to,3600,3600
mnist2x256%%ind5906_tar2_eps0.01,mnist,unsat,14.61,4.68
64x32_2752%%ind16368_eps0.03_delta2.0,taxi,sat,8.99,5.67
mnist4x256%%ind6518_tar4_eps0.15,mnist,to,3600,3600
mnist4x256%%ind8050_tar7_eps0.03,mnist,unsat,13.68,4.78
ACASXU_experimental_v2a_1_5%%property3,acas,unsat,59.61,10.85
mnist2x256%%ind3611_tar9_eps0.15,mnist,sat,3600,9.31
mnist2x256%%ind62_tar6_eps0.03,mnist,sat,10.22,7.91
32x16_688%%ind3570_eps0.03_delta2.0,taxi,sat,4.02,4.08
ACASXU_experimental_v2a_1_5%%property1,acas,unsat,3600,8.79
KJ_64x32_2048%%ind10931_eps0.06_delta2.0,taxi,sat,56.58,95.13
KJ_64x32_2048%%ind8453_eps0.03_delta6.0,taxi,sat,72.07,3600
mnist4x256%%ind7656_tar1_eps0.12,mnist,to,3600,3600
mnist6x256%%ind4690_tar3_eps0.03,mnist,to,3600,3600
mnist6x256%%ind8018_tar0_eps0.01,mnist,unsat,19.47,5.2
64x32_2752%%ind13406_eps0.06_delta6.0,taxi,sat,8.93,15.93
mnist2x256%%ind228_tar8_eps0.12,mnist,sat,11.51,18.85
64x32_2752%%ind18223_eps0.03_delta2.0,taxi,sat,8.79,6.04
cifar10_deep_kw_simp%%ind1643_tar7_eps0.12,cifar10,sat,206.34,3600
mnist2x256%%ind9783_tar3_eps0.09,mnist,sat,12.29,116.31
cifar10_base_kw_simp%%ind2308_tar5_eps0.01,cifar10,unsat,17.3,7.23
cifar10_base_kw_simp%%ind9081_tar2_eps0.12,cifar10,sat,32.13,46.15
64x32_2752%%ind8829_eps0.06_delta2.0,taxi,sat,8.86,7.12
model-conv%%traffic_sign_model-conv_ind13_eps0.454623046875_target0.0,gtsr,sat,28.97,418.04
cifar10_base_kw_simp%%ind9266_tar2_eps0.09,cifar10,sat,35.38,50.96
mnist6x256%%ind1931_tar7_eps0.03,mnist,to,3600,3600
cifar10_base_kw_simp%%ind2149_tar5_eps0.06,cifar10,to,3600,3600
mnist4x256%%ind7424_tar2_eps0.01,mnist,unsat,14.67,6.48
KJ_64x32_2048%%ind199_eps0.01_delta6.0,taxi,to,3600,3600
32x16_688%%ind7394_eps0.03_delta2.0,taxi,sat,4.34,11.82
KJ_64x32_2048%%ind7386_eps0.01_delta2.0,taxi,sat,30.75,31.98
KJ_64x32_2048%%ind14390_eps0.03_delta6.0,taxi,sat,100.9,56.02
64x32_2752%%ind19311_eps0.03_delta6.0,taxi,sat,8.81,9.8
mnist4x256%%ind3274_tar0_eps0.01,mnist,unsat,15.65,5.26
cifar10_wide_kw_simp%%ind8575_tar4_eps0.15,cifar10,sat,3115.31,3600
KJ_64x32_2048%%ind17533_eps0.06_delta2.0,taxi,sat,39.27,1005.19
mnist4x256%%ind675_tar2_eps0.15,mnist,sat,24.86,3600
mnist6x256%%ind9513_tar2_eps0.06,mnist,to,3600,3600
model2a%%traffic_sign_model-2a_ind85_eps0.556083984375_target1.0,gtsr,sat,21.64,18.27
cifar10_deep_kw_simp%%ind5242_tar4_eps0.09,cifar10,sat,101.79,3600
cifar10_base_kw_simp%%ind5743_tar7_eps0.15,cifar10,sat,172.74,107.67
mnist6x256%%ind674_tar8_eps0.06,mnist,to,3600,3600
cifar10_base_kw_simp%%ind6484_tar0_eps0.06,cifar10,sat,23.14,18.95
cifar10_wide_kw_simp%%ind654_tar1_eps0.12,cifar10,to,3600,3600
model2a%%traffic_sign_model-2a_ind129_eps0.5853515625_target1.0,gtsr,sat,21.95,16.46
cifar10_deep_kw_simp%%ind9856_tar1_eps0.03,cifar10,to,3600,3600
model2a%%traffic_sign_model-2a_ind133_eps0.26926171875_target1.0,gtsr,sat,20.66,13.71
cifar10_wide_kw_simp%%ind2955_tar8_eps0.12,cifar10,to,3600,3600
mnist4x256%%ind1792_tar2_eps0.09,mnist,to,3600,3600
ACASXU_experimental_v2a_3_1%%property4,acas,unsat,33.48,15.09
mnist2x256%%ind4175_tar0_eps0.06,mnist,to,3600,3600
ACASXU_experimental_v2a_3_1%%property1,acas,unsat,3600,9.14
cifar10_wide_kw_simp%%ind3573_tar4_eps0.15,cifar10,sat,3600,1942.43
ACASXU_experimental_v2a_3_1%%property3,acas,unsat,60.49,9.52
ACASXU_experimental_v2a_3_1%%property2,acas,sat,10.63,23.33
model2a%%traffic_sign_model-2a_ind34_eps0.2575546875_target1.0,gtsr,sat,20.72,12.89
mnist2x256%%ind3070_tar0_eps0.12,mnist,to,3600,3600
KJ_64x32_2048%%ind15959_eps0.03_delta6.0,taxi,sat,125.0,3600
model-conv%%traffic_sign_model-conv_ind44_eps0.09755859375_target4.0,gtsr,sat,24.36,26.13
cifar10_base_kw_simp%%ind6218_tar6_eps0.03,cifar10,sat,20.85,13.74
mnist6x256%%ind4036_tar2_eps0.09,mnist,sat,180.83,3600
mnist2x256%%ind6915_tar7_eps0.09,mnist,sat,30.1,782.09
model2a%%traffic_sign_model-2a_ind61_eps0.4292578125_target0.0,gtsr,sat,19.81,15.83
cifar10_base_kw_simp%%ind2130_tar4_eps0.15,cifar10,sat,24.45,30.53
64x32_2752%%ind12362_eps0.06_delta6.0,taxi,sat,8.46,8.63
model-conv%%traffic_sign_model-conv_ind25_eps0.99509765625_target0.0,gtsr,sat,46.4,1910.57
model2a%%traffic_sign_model-2a_ind35_eps0.556083984375_target1.0,gtsr,sat,19.84,11.92
mnist2x256%%ind2308_tar7_eps0.01,mnist,unsat,9.77,4.5
mnist6x256%%ind9909_tar6_eps0.01,mnist,unsat,21.4,5.15
KJ_64x32_2048%%ind17953_eps0.03_delta6.0,taxi,sat,126.77,3600
32x16_688%%ind8264_eps0.03_delta6.0,taxi,sat,4.58,7.91
cifar10_wide_kw_simp%%ind9640_tar1_eps0.12,cifar10,sat,68.18,73.62
cifar10_wide_kw_simp%%ind9465_tar7_eps0.03,cifar10,sat,55.91,28.56
mnist2x256%%ind868_tar4_eps0.09,mnist,sat,11.13,29.47
64x32_2752%%ind11754_eps0.06_delta2.0,taxi,sat,9.25,11.43
mnist2x256%%ind2310_tar8_eps0.03,mnist,sat,10.41,6.99
64x32_2752%%ind1431_eps0.01_delta2.0,taxi,sat,8.9,5.19
model-conv%%traffic_sign_model-conv_ind5_eps0.353162109375_target5.0,gtsr,sat,27.42,42.76
mnist2x256%%ind5964_tar6_eps0.12,mnist,to,3600,3600
64x32_2752%%ind10915_eps0.06_delta2.0,taxi,sat,8.6,11.49
KJ_64x32_2048%%ind4610_eps0.06_delta2.0,taxi,sat,36.91,56.36
model2a%%traffic_sign_model-2a_ind28_eps0.068291015625_target1.0,gtsr,sat,21.56,12.74
32x16_688%%ind9435_eps0.03_delta2.0,taxi,sat,4.49,6.68
cifar10_base_kw_simp%%ind6765_tar7_eps0.15,cifar10,sat,42.67,97.01
64x32_2752%%ind6178_eps0.06_delta6.0,taxi,sat,9.82,7.23
cifar10_deep_kw_simp%%ind8392_tar4_eps0.01,cifar10,unsat,36.25,16.32
32x16_688%%ind14529_eps0.03_delta2.0,taxi,sat,4.87,5.93
mnist2x256%%ind4018_tar7_eps0.15,mnist,to,3600,3600
mnist4x256%%ind8212_tar7_eps0.06,mnist,to,3600,3600
KJ_64x32_2048%%ind19273_eps0.06_delta2.0,taxi,sat,35.0,223.59
cifar10_wide_kw_simp%%ind1832_tar3_eps0.09,cifar10,to,3600,3600
cifar10_base_kw_simp%%ind2398_tar2_eps0.01,cifar10,unsat,16.17,7.98
model2a%%traffic_sign_model-2a_ind127_eps0.171703125_target3.0,gtsr,sat,20.57,14.8
cifar10_base_kw_simp%%ind7656_tar9_eps0.09,cifar10,sat,19.91,16.4
mnist6x256%%ind6953_tar5_eps0.01,mnist,unsat,20.56,6.49
cifar10_wide_kw_simp%%ind9163_tar1_eps0.01,cifar10,unsat,40.94,10.4
model2a%%traffic_sign_model-2a_ind106_eps0.411697265625_target0.0,gtsr,sat,19.0,12.69
KJ_64x32_2048%%ind4403_eps0.06_delta6.0,taxi,sat,68.56,42.84
mnist6x256%%ind7433_tar4_eps0.06,mnist,to,3600,3600
ACASXU_experimental_v2a_2_4%%property1,acas,unsat,3600,8.63
model-conv%%traffic_sign_model-conv_ind100_eps0.489744140625_target6.0,gtsr,sat,30.73,159.91
ACASXU_experimental_v2a_2_4%%property3,acas,unsat,10.57,10.74
ACASXU_experimental_v2a_2_4%%property2,acas,sat,10.97,26.25
ACASXU_experimental_v2a_2_4%%property4,acas,unsat,10.58,10.29
cifar10_wide_kw_simp%%ind675_tar4_eps0.15,cifar10,sat,90.14,1136.62
mnist2x256%%ind5169_tar9_eps0.03,mnist,sat,10.44,6.97
mnist4x256%%ind8545_tar6_eps0.01,mnist,unsat,14.91,5.9
mnist6x256%%ind9227_tar7_eps0.15,mnist,sat,331.2,3600
64x32_2752%%ind1796_eps0.01_delta6.0,taxi,to,3600,3600
cifar10_deep_kw_simp%%ind7460_tar9_eps0.12,cifar10,unsat,23.3,3600
mnist6x256%%ind2532_tar5_eps0.12,mnist,sat,501.56,3600
model2a%%traffic_sign_model-2a_ind31_eps0.638033203125_target1.0,gtsr,unsat,275.4,26.25
model-conv%%traffic_sign_model-conv_ind18_eps0.37072265625_target1.0,gtsr,sat,30.64,154.36
model-conv%%traffic_sign_model-conv_ind42_eps0.997048828125_target0.0,gtsr,sat,51.43,854.67
ACASXU_experimental_v2a_2_8%%property4,acas,unsat,73.95,11.48
model-conv%%traffic_sign_model-conv_ind62_eps0.517060546875_target1.0,gtsr,sat,43.44,488.93
ACASXU_experimental_v2a_2_8%%property1,acas,unsat,3600,31.77
ACASXU_experimental_v2a_2_8%%property3,acas,unsat,10.36,11.75
ACASXU_experimental_v2a_2_8%%property2,acas,sat,10.4,41.36
cifar10_deep_kw_simp%%ind5455_tar6_eps0.15,cifar10,sat,141.45,3600
cifar10_deep_kw_simp%%ind6755_tar4_eps0.01,cifar10,unsat,32.37,9.86
mnist6x256%%ind3341_tar9_eps0.01,mnist,unsat,19.3,4.84
ACASXU_experimental_v2a_1_3%%property4,acas,unsat,1566.63,19.23
mnist6x256%%ind5655_tar5_eps0.06,mnist,to,3600,3600
32x16_688%%ind15925_eps0.01_delta6.0,taxi,unsat,36.98,8.04
mnist4x256%%ind934_tar9_eps0.06,mnist,to,3600,3600
cifar10_deep_kw_simp%%ind6265_tar1_eps0.09,cifar10,sat,95.44,3600
cifar10_wide_kw_simp%%ind3551_tar6_eps0.12,cifar10,to,3600,3600
KJ_64x32_2048%%ind4690_eps0.06_delta2.0,taxi,sat,34.02,61.51
model2a%%traffic_sign_model-2a_ind102_eps0.267310546875_target4.0,gtsr,sat,20.72,21.91
model2a%%traffic_sign_model-2a_ind12_eps0.483890625_target1.0,gtsr,sat,20.28,13.87
mnist6x256%%ind8364_tar0_eps0.01,mnist,unsat,19.36,5.26
mnist6x256%%ind2184_tar0_eps0.01,mnist,unsat,20.02,4.72
cifar10_base_kw_simp%%ind6579_tar3_eps0.06,cifar10,sat,21.01,91.62
mnist6x256%%ind8044_tar1_eps0.09,mnist,to,3600,3600
cifar10_wide_kw_simp%%ind943_tar7_eps0.09,cifar10,to,3600,3600
mnist4x256%%ind2955_tar8_eps0.12,mnist,sat,15.93,3600
cifar10_deep_kw_simp%%ind4004_tar7_eps0.03,cifar10,sat,46.61,80.68
64x32_2752%%ind17877_eps0.03_delta2.0,taxi,sat,10.05,6.79
ACASXU_experimental_v2a_5_6%%property2,acas,sat,4.43,18.45
cifar10_deep_kw_simp%%ind3447_tar3_eps0.06,cifar10,to,3600,3600
ACASXU_experimental_v2a_5_6%%property1,acas,unsat,3600,18.09
model-conv%%traffic_sign_model-conv_ind12_eps0.38633203125_target0.0,gtsr,sat,23.75,91.8
model-conv%%traffic_sign_model-conv_ind94_eps0.997048828125_target0.0,gtsr,sat,43.16,1935.24
ACASXU_experimental_v2a_5_6%%property4,acas,unsat,4.33,11.33
model2a%%traffic_sign_model-2a_ind90_eps0.189263671875_target3.0,gtsr,sat,21.52,12.96
ACASXU_experimental_v2a_3_5%%property1,acas,unsat,3600,10.66
ACASXU_experimental_v2a_1_5%%property2,acas,sat,3600,111.39
ACASXU_experimental_v2a_3_5%%property3,acas,unsat,10.18,10.28
ACASXU_experimental_v2a_3_5%%property2,acas,sat,3600,33.59
64x32_2752%%ind17970_eps0.06_delta6.0,taxi,sat,8.06,18.25
ACASXU_experimental_v2a_3_5%%property4,acas,unsat,32.16,10.36
mnist4x256%%ind2144_tar3_eps0.03,mnist,unsat,15.56,4.82
ACASXU_experimental_v2a_1_5%%property4,acas,unsat,28.17,11.53
model2a%%traffic_sign_model-2a_ind6_eps0.723884765625_target1.0,gtsr,sat,19.08,21.66
KJ_64x32_2048%%ind6210_eps0.01_delta6.0,taxi,to,3600,3600
model2a%%traffic_sign_model-2a_ind48_eps0.265359375_target1.0,gtsr,sat,20.15,10.89
model2a%%traffic_sign_model-2a_ind64_eps0.1795078125_target1.0,gtsr,sat,21.61,11.09
mnist4x256%%ind3674_tar9_eps0.06,mnist,to,3600,3600
model2a%%traffic_sign_model-2a_ind117_eps0.392185546875_target1.0,gtsr,sat,22.38,34.05
64x32_2752%%ind18419_eps0.03_delta2.0,taxi,sat,8.36,7.74
model-conv%%traffic_sign_model-conv_ind97_eps0.24584765625_target1.0,gtsr,sat,26.46,172.66
cifar10_base_kw_simp%%ind38_tar6_eps0.12,cifar10,sat,25.41,49.6
mnist2x256%%ind3863_tar3_eps0.12,mnist,sat,18.72,12.91
ACASXU_experimental_v2a_4_2%%property4,acas,unsat,18.27,9.95
ACASXU_experimental_v2a_4_2%%property1,acas,unsat,3600,8.89
cifar10_base_kw_simp%%ind5853_tar2_eps0.12,cifar10,sat,40.68,90.74
ACASXU_experimental_v2a_4_2%%property3,acas,unsat,3600,14.34
ACASXU_experimental_v2a_4_2%%property2,acas,unsat,3600,822.3
cifar10_deep_kw_simp%%ind1399_tar0_eps0.09,cifar10,sat,90.9,375.01
32x16_688%%ind15991_eps0.01_delta6.0,taxi,unsat,33.78,10.44
cifar10_base_kw_simp%%ind5154_tar6_eps0.12,cifar10,sat,29.89,51.01
cifar10_wide_kw_simp%%ind5699_tar2_eps0.15,cifar10,to,3600,3600
64x32_2752%%ind13435_eps0.01_delta6.0,taxi,sat,8.49,5.01
32x16_688%%ind405_eps0.03_delta2.0,taxi,sat,4.83,5.14
ACASXU_experimental_v2a_2_3%%property4,acas,unsat,9.36,14.5
model-conv%%traffic_sign_model-conv_ind15_eps0.75315234375_target1.0,gtsr,sat,43.69,48.98
KJ_64x32_2048%%ind2643_eps0.01_delta6.0,taxi,to,3600,3600
mnist6x256%%ind6176_tar2_eps0.03,mnist,unsat,19.51,6.07
mnist4x256%%ind5490_tar5_eps0.12,mnist,to,3600,3600
ACASXU_experimental_v2a_2_3%%property1,acas,unsat,3600,8.7
ACASXU_experimental_v2a_2_3%%property2,acas,sat,11.98,15.59
ACASXU_experimental_v2a_2_3%%property3,acas,unsat,3200.75,10.1
cifar10_deep_kw_simp%%ind4757_tar3_eps0.12,cifar10,to,3600,3600
model-conv%%traffic_sign_model-conv_ind66_eps0.712177734375_target1.0,gtsr,unsat,74.16,2082.23
cifar10_wide_kw_simp%%ind7558_tar3_eps0.01,cifar10,unsat,37.36,9.41
model2a%%traffic_sign_model-2a_ind30_eps0.37852734375_target1.0,gtsr,sat,21.02,13.83
32x16_688%%ind5306_eps0.01_delta2.0,taxi,sat,4.72,6.48
model-conv%%traffic_sign_model-conv_ind40_eps0.99509765625_target0.0,gtsr,unsat,58.47,3600
mnist6x256%%ind2944_tar2_eps0.06,mnist,to,3600,3600
mnist6x256%%ind6831_tar4_eps0.12,mnist,to,3600,3600
KJ_64x32_2048%%ind7553_eps0.06_delta2.0,taxi,sat,96.45,462.12
64x32_2752%%ind9902_eps0.01_delta2.0,taxi,sat,8.53,5.55
64x32_2752%%ind9609_eps0.06_delta6.0,taxi,sat,8.87,8.84
mnist6x256%%ind6266_tar6_eps0.01,mnist,unsat,19.25,4.78
mnist2x256%%ind7085_tar6_eps0.06,mnist,unsat,3600,326.32
mnist2x256%%ind6655_tar0_eps0.12,mnist,sat,24.76,89.99
model2a%%traffic_sign_model-2a_ind24_eps0.817541015625_target1.0,gtsr,unsat,221.12,24.94
cifar10_deep_kw_simp%%ind8812_tar2_eps0.06,cifar10,to,3600,3600
cifar10_deep_kw_simp%%ind1860_tar6_eps0.01,cifar10,unsat,22.18,9.91
32x16_688%%ind17956_eps0.01_delta6.0,taxi,unsat,4.84,5.43
cifar10_base_kw_simp%%ind8225_tar3_eps0.01,cifar10,unsat,18.26,8.34
mnist4x256%%ind4572_tar3_eps0.15,mnist,sat,794.09,3600
model2a%%traffic_sign_model-2a_ind18_eps0.265359375_target1.0,gtsr,sat,20.37,10.68
cifar10_base_kw_simp%%ind8778_tar6_eps0.03,cifar10,unsat,18.6,8.81
mnist2x256%%ind2448_tar1_eps0.03,mnist,unsat,166.73,7.58
model-conv%%traffic_sign_model-conv_ind78_eps0.60486328125_target1.0,gtsr,sat,47.18,39.25
mnist4x256%%ind4859_tar7_eps0.01,mnist,unsat,15.1,5.32
64x32_2752%%ind1612_eps0.03_delta6.0,taxi,sat,7.1,7.49
model-conv%%traffic_sign_model-conv_ind10_eps0.079998046875_target3.0,gtsr,sat,31.62,61.76
mnist4x256%%ind9805_tar7_eps0.15,mnist,to,3600,3600
64x32_2752%%ind3516_eps0.03_delta6.0,taxi,sat,9.11,10.6
mnist4x256%%ind3914_tar7_eps0.03,mnist,to,3600,3600
cifar10_base_kw_simp%%ind3724_tar4_eps0.01,cifar10,unsat,18.02,8.88
32x16_688%%ind1624_eps0.01_delta2.0,taxi,sat,6.18,4.78
model-conv%%traffic_sign_model-conv_ind63_eps0.993146484375_target0.0,gtsr,unsat,61.13,3600
model2a%%traffic_sign_model-2a_ind7_eps0.575595703125_target1.0,gtsr,sat,21.18,15.22
32x16_688%%ind7096_eps0.06_delta6.0,taxi,sat,4.2,6.5
cifar10_wide_kw_simp%%ind7656_tar2_eps0.12,cifar10,to,3600,3600
ACASXU_experimental_v2a_1_1%%property2,acas,unsat,3600,18.28
cifar10_deep_kw_simp%%ind4351_tar3_eps0.15,cifar10,sat,192.39,3600
ACASXU_experimental_v2a_1_8%%property1,acas,unsat,3600,8.46
ACASXU_experimental_v2a_1_8%%property2,acas,unsat,3600,20.96
ACASXU_experimental_v2a_1_8%%property3,acas,sat,10.34,12.52
ACASXU_experimental_v2a_1_8%%property4,acas,sat,10.51,12.31
mnist2x256%%ind7163_tar7_eps0.03,mnist,unsat,9.76,4.38
model-conv%%traffic_sign_model-conv_ind59_eps0.997048828125_target0.0,gtsr,sat,47.85,269.02
mnist6x256%%ind5786_tar7_eps0.03,mnist,to,3600,3600
mnist4x256%%ind5654_tar2_eps0.09,mnist,sat,14.71,518.76
64x32_2752%%ind587_eps0.06_delta6.0,taxi,sat,7.75,15.84
model2a%%traffic_sign_model-2a_ind26_eps0.04292578125_target4.0,gtsr,sat,20.15,9.51
32x16_688%%ind11525_eps0.01_delta2.0,taxi,sat,5.45,5.92
KJ_64x32_2048%%ind1018_eps0.06_delta6.0,taxi,sat,105.89,3600
64x32_2752%%ind1869_eps0.01_delta6.0,taxi,unsat,3600,44.46
KJ_64x32_2048%%ind3032_eps0.03_delta2.0,taxi,sat,45.01,208.34
model2a%%traffic_sign_model-2a_ind51_eps0.236091796875_target3.0,gtsr,sat,21.21,10.92
64x32_2752%%ind2498_eps0.01_delta2.0,taxi,sat,8.82,4.9
KJ_64x32_2048%%ind17054_eps0.01_delta2.0,taxi,sat,34.22,35.97
cifar10_deep_kw_simp%%ind977_tar1_eps0.15,cifar10,sat,915.32,3600
mnist2x256%%ind1857_tar8_eps0.09,mnist,sat,10.75,6.43
mnist2x256%%ind9005_tar9_eps0.15,mnist,sat,13.45,265.59
64x32_2752%%ind8542_eps0.03_delta2.0,taxi,sat,9.4,6.25
cifar10_wide_kw_simp%%ind5064_tar3_eps0.09,cifar10,to,3600,3600
cifar10_wide_kw_simp%%ind6504_tar4_eps0.12,cifar10,sat,91.36,566.9
32x16_688%%ind13849_eps0.06_delta2.0,taxi,sat,4.43,6.57
mnist2x256%%ind9394_tar6_eps0.01,mnist,unsat,9.82,4.14
32x16_688%%ind1920_eps0.01_delta6.0,taxi,unsat,5.99,4.12
mnist4x256%%ind5936_tar7_eps0.09,mnist,to,3600,3600
32x16_688%%ind7586_eps0.03_delta6.0,taxi,sat,5.56,4.52
mnist4x256%%ind3566_tar5_eps0.15,mnist,to,3600,3600
mnist2x256%%ind6084_tar4_eps0.01,mnist,unsat,14.57,5.57
mnist6x256%%ind8681_tar4_eps0.01,mnist,unsat,21.2,4.96
cifar10_wide_kw_simp%%ind8792_tar7_eps0.09,cifar10,to,3600,3600
mnist2x256%%ind4687_tar2_eps0.09,mnist,sat,18.56,9.76
32x16_688%%ind1575_eps0.01_delta6.0,taxi,unsat,17.16,7.23
mnist4x256%%ind615_tar5_eps0.15,mnist,to,3600,3600
mnist2x256%%ind5269_tar2_eps0.12,mnist,sat,19.02,32.83
cifar10_wide_kw_simp%%ind5490_tar5_eps0.12,cifar10,to,3600,3600
cifar10_base_kw_simp%%ind7173_tar8_eps0.03,cifar10,unsat,19.5,9.39
32x16_688%%ind19134_eps0.01_delta2.0,taxi,sat,4.31,5.72
mnist4x256%%ind1487_tar1_eps0.06,mnist,to,3600,3600
mnist4x256%%ind2300_tar4_eps0.09,mnist,to,3600,3600
32x16_688%%ind12443_eps0.06_delta6.0,taxi,sat,4.73,4.93
model2a%%traffic_sign_model-2a_ind109_eps0.515109375_target1.0,gtsr,sat,21.75,45.71
model-conv%%traffic_sign_model-conv_ind98_eps0.764859375_target1.0,gtsr,sat,38.39,85.59
cifar10_wide_kw_simp%%ind9080_tar7_eps0.15,cifar10,to,3600,3600
model-conv%%traffic_sign_model-conv_ind80_eps0.829248046875_target1.0,gtsr,sat,51.74,331.75
KJ_64x32_2048%%ind498_eps0.03_delta6.0,taxi,sat,49.4,92.48
model2a%%traffic_sign_model-2a_ind91_eps0.458525390625_target1.0,gtsr,sat,20.68,17.36
model2a%%traffic_sign_model-2a_ind107_eps0.158044921875_target3.0,gtsr,unsat,74.4,8.65
64x32_2752%%ind19598_eps0.01_delta6.0,taxi,sat,19.03,10.21
cifar10_base_kw_simp%%ind6451_tar3_eps0.01,cifar10,unsat,18.45,6.6
model2a%%traffic_sign_model-2a_ind105_eps0.197068359375_target1.0,gtsr,sat,21.22,17.55
32x16_688%%ind5853_eps0.06_delta2.0,taxi,sat,4.61,6.49
mnist2x256%%ind506_tar6_eps0.12,mnist,sat,15.55,3600
mnist6x256%%ind6477_tar0_eps0.15,mnist,to,3600,3600
64x32_2752%%ind11190_eps0.01_delta2.0,taxi,sat,7.81,8.0
mnist2x256%%ind2115_tar2_eps0.12,mnist,to,3600,3600
cifar10_base_kw_simp%%ind7986_tar5_eps0.03,cifar10,unsat,17.32,8.48
mnist4x256%%ind7625_tar3_eps0.15,mnist,to,3600,3600
mnist2x256%%ind2747_tar1_eps0.09,mnist,unsat,3600,9.34
cifar10_deep_kw_simp%%ind2423_tar7_eps0.09,cifar10,sat,238.42,1176.29
mnist4x256%%ind9465_tar1_eps0.03,mnist,unsat,14.37,5.36
cifar10_base_kw_simp%%ind1845_tar0_eps0.12,cifar10,sat,3473.39,337.65
cifar10_base_kw_simp%%ind6799_tar1_eps0.12,cifar10,sat,21.21,47.64
64x32_2752%%ind13531_eps0.03_delta6.0,taxi,sat,8.74,8.02
mnist4x256%%ind3485_tar4_eps0.12,mnist,to,3600,3600
mnist6x256%%ind2143_tar8_eps0.12,mnist,sat,21.75,20.18
mnist4x256%%ind8857_tar2_eps0.12,mnist,to,3600,3600
mnist4x256%%ind7250_tar5_eps0.15,mnist,to,3600,3600
model2a%%traffic_sign_model-2a_ind32_eps0.54242578125_target1.0,gtsr,sat,19.97,9.68
64x32_2752%%ind5291_eps0.03_delta6.0,taxi,sat,8.37,8.52
mnist4x256%%ind7612_tar0_eps0.09,mnist,sat,939.84,3600
KJ_64x32_2048%%ind9865_eps0.01_delta6.0,taxi,to,3600,3600
32x16_688%%ind2273_eps0.03_delta6.0,taxi,sat,6.16,6.81
mnist6x256%%ind8480_tar8_eps0.09,mnist,to,3600,3600
ACASXU_experimental_v2a_1_2%%property2,acas,sat,3600,11.42
ACASXU_experimental_v2a_1_2%%property3,acas,unsat,3600,16.42
cifar10_base_kw_simp%%ind3016_tar3_eps0.06,cifar10,sat,3600,158.98
ACASXU_experimental_v2a_1_2%%property1,acas,unsat,3600,8.39
model-conv%%traffic_sign_model-conv_ind88_eps0.4760859375_target0.0,gtsr,unsat,69.89,43.18
mnist6x256%%ind515_tar5_eps0.15,mnist,to,3600,3600
ACASXU_experimental_v2a_1_2%%property4,acas,unsat,305.58,21.55
64x32_2752%%ind6319_eps0.01_delta2.0,taxi,sat,8.28,5.69
mnist4x256%%ind6957_tar4_eps0.01,mnist,unsat,14.12,6.17
model2a%%traffic_sign_model-2a_ind78_eps0.65949609375_target1.0,gtsr,sat,20.4,13.11
model-conv%%traffic_sign_model-conv_ind30_eps0.107314453125_target0.0,gtsr,sat,54.71,53.96
cifar10_wide_kw_simp%%ind378_tar3_eps0.03,cifar10,sat,48.61,432.65
32x16_688%%ind1607_eps0.03_delta6.0,taxi,sat,4.64,6.09
model2a%%traffic_sign_model-2a_ind71_eps0.040974609375_target1.0,gtsr,sat,20.41,20.16
model2a%%traffic_sign_model-2a_ind84_eps0.04292578125_target5.0,gtsr,sat,20.53,9.84
64x32_2752%%ind9074_eps0.06_delta2.0,taxi,sat,9.16,6.79
64x32_2752%%ind1713_eps0.03_delta2.0,taxi,sat,9.24,6.09
model-conv%%traffic_sign_model-conv_ind11_eps0.359015625_target1.0,gtsr,sat,29.38,2325.17
64x32_2752%%ind12618_eps0.06_delta6.0,taxi,sat,8.9,13.83
64x32_2752%%ind13817_eps0.01_delta6.0,taxi,sat,8.55,9.97
64x32_2752%%ind8467_eps0.06_delta2.0,taxi,sat,9.83,6.02
mnist4x256%%ind9492_tar7_eps0.06,mnist,to,3600,3600
model2a%%traffic_sign_model-2a_ind130_eps0.310236328125_target3.0,gtsr,sat,21.09,26.34
cifar10_base_kw_simp%%ind5962_tar9_eps0.06,cifar10,sat,22.27,43.88
cifar10_deep_kw_simp%%ind1409_tar7_eps0.09,cifar10,to,3600,3600
mnist2x256%%ind2510_tar2_eps0.09,mnist,sat,14.25,8.34
KJ_64x32_2048%%ind15225_eps0.06_delta2.0,taxi,sat,38.25,199.14
64x32_2752%%ind3535_eps0.01_delta6.0,taxi,sat,14.38,20.0
mnist2x256%%ind8250_tar7_eps0.15,mnist,sat,21.74,462.59
mnist6x256%%ind8398_tar1_eps0.06,mnist,to,3600,3600
ACASXU_experimental_v2a_2_5%%property2,acas,sat,11.21,17.37
ACASXU_experimental_v2a_2_5%%property3,acas,unsat,12.83,7.51
ACASXU_experimental_v2a_2_5%%property1,acas,unsat,3600,14.25
ACASXU_experimental_v2a_2_5%%property4,acas,unsat,14.83,9.33
mnist6x256%%ind6265_tar3_eps0.03,mnist,unsat,19.85,5.82
cifar10_deep_kw_simp%%ind9311_tar0_eps0.01,cifar10,unsat,33.96,10.36
cifar10_base_kw_simp%%ind9394_tar6_eps0.01,cifar10,unsat,17.47,7.09
mnist2x256%%ind6320_tar3_eps0.06,mnist,sat,23.12,49.1
64x32_2752%%ind16217_eps0.06_delta6.0,taxi,sat,9.17,7.3
mnist4x256%%ind7522_tar3_eps0.03,mnist,unsat,13.86,5.36
mnist6x256%%ind4224_tar1_eps0.06,mnist,to,3600,3600
cifar10_wide_kw_simp%%ind6620_tar0_eps0.01,cifar10,unsat,51.4,9.77
32x16_688%%ind3297_eps0.01_delta6.0,taxi,unsat,13.69,6.03
model-conv%%traffic_sign_model-conv_ind45_eps0.146337890625_target3.0,gtsr,sat,26.28,30.61
KJ_64x32_2048%%ind2144_eps0.03_delta6.0,taxi,sat,68.35,3600
mnist4x256%%ind8951_tar7_eps0.12,mnist,to,3600,3600
mnist4x256%%ind7377_tar6_eps0.15,mnist,sat,647.61,3600
cifar10_wide_kw_simp%%ind585_tar1_eps0.15,cifar10,sat,310.45,2409.22
mnist6x256%%ind7481_tar0_eps0.15,mnist,sat,646.94,3600
mnist4x256%%ind8066_tar0_eps0.01,mnist,unsat,14.1,5.57
64x32_2752%%ind19757_eps0.06_delta6.0,taxi,sat,8.14,10.03
model-conv%%traffic_sign_model-conv_ind27_eps0.876076171875_target1.0,gtsr,unsat,108.76,2360.59
cifar10_deep_kw_simp%%ind6177_tar1_eps0.09,cifar10,sat,575.17,3600
model2a%%traffic_sign_model-2a_ind68_eps0.208775390625_target3.0,gtsr,sat,18.77,13.44
ACASXU_experimental_v2a_1_9%%property4,acas,sat,9.66,12.14
ACASXU_experimental_v2a_1_9%%property3,acas,sat,9.82,13.18
ACASXU_experimental_v2a_1_9%%property2,acas,unsat,3600,18.24
ACASXU_experimental_v2a_1_9%%property1,acas,unsat,3600,8.77
32x16_688%%ind14137_eps0.03_delta6.0,taxi,sat,5.58,5.11
KJ_64x32_2048%%ind11678_eps0.01_delta6.0,taxi,to,3600,3600
cifar10_base_kw_simp%%ind9777_tar6_eps0.12,cifar10,sat,46.77,53.19
mnist2x256%%ind4904_tar5_eps0.03,mnist,unsat,10.04,4.78
mnist4x256%%ind6343_tar2_eps0.09,mnist,to,3600,3600
64x32_2752%%ind11084_eps0.06_delta2.0,taxi,sat,11.55,8.65
model-conv%%traffic_sign_model-conv_ind56_eps0.51901171875_target3.0,gtsr,sat,65.62,193.82
cifar10_deep_kw_simp%%ind1034_tar7_eps0.01,cifar10,unsat,19.96,9.05
cifar10_base_kw_simp%%ind2223_tar2_eps0.12,cifar10,sat,202.49,184.89
model-conv%%traffic_sign_model-conv_ind26_eps0.3356015625_target4.0,gtsr,sat,26.95,35.87
mnist6x256%%ind5780_tar6_eps0.09,mnist,to,3600,3600
64x32_2752%%ind10858_eps0.01_delta2.0,taxi,sat,7.46,11.75
32x16_688%%ind786_eps0.06_delta6.0,taxi,sat,5.29,5.06
mnist6x256%%ind1390_tar7_eps0.09,mnist,to,3600,3600
64x32_2752%%ind7700_eps0.01_delta6.0,taxi,sat,8.27,10.47
mnist6x256%%ind1722_tar3_eps0.01,mnist,unsat,527.58,15.99
mnist2x256%%ind7472_tar9_eps0.15,mnist,sat,11.76,10.43
ACASXU_experimental_v2a_1_3%%property1,acas,unsat,3600,9.82
cifar10_deep_kw_simp%%ind6545_tar0_eps0.01,cifar10,sat,42.69,30.64
ACASXU_experimental_v2a_1_3%%property3,acas,unsat,3373.69,23.69
ACASXU_experimental_v2a_1_3%%property2,acas,sat,3600,53.62
ACASXU_experimental_v2a_1_6%%property4,acas,unsat,28.2,11.75
mnist6x256%%ind5057_tar7_eps0.01,mnist,unsat,20.09,5.64
mnist2x256%%ind8428_tar4_eps0.15,mnist,sat,11.11,62.19
64x32_2752%%ind10594_eps0.01_delta6.0,taxi,sat,8.98,9.93
cifar10_wide_kw_simp%%ind3197_tar4_eps0.01,cifar10,sat,50.16,20.87
ACASXU_experimental_v2a_1_1%%property3,acas,unsat,3600,287.87
64x32_2752%%ind15227_eps0.03_delta6.0,taxi,sat,8.83,6.14
model2a%%traffic_sign_model-2a_ind97_eps0.271212890625_target1.0,gtsr,sat,20.42,17.44
cifar10_wide_kw_simp%%ind6122_tar3_eps0.15,cifar10,sat,114.32,3600
ACASXU_experimental_v2a_1_6%%property3,acas,unsat,9.99,9.32
model2a%%traffic_sign_model-2a_ind69_eps0.626326171875_target1.0,gtsr,unsat,327.74,67.55
ACASXU_experimental_v2a_5_4%%property1,acas,unsat,3600,8.16
ACASXU_experimental_v2a_5_4%%property2,acas,sat,3.78,18.62
ACASXU_experimental_v2a_5_4%%property3,acas,unsat,4.34,10.26
ACASXU_experimental_v2a_5_4%%property4,acas,unsat,4.32,9.18
ACASXU_experimental_v2a_4_1%%property2,acas,sat,3600,31.49
model-conv%%traffic_sign_model-conv_ind67_eps0.55803515625_target1.0,gtsr,sat,29.09,1556.15
cifar10_wide_kw_simp%%ind8164_tar2_eps0.09,cifar10,to,3600,3600
model2a%%traffic_sign_model-2a_ind27_eps0.796078125_target1.0,gtsr,sat,20.69,13.54
ACASXU_experimental_v2a_4_1%%property3,acas,unsat,140.74,9.49
cifar10_wide_kw_simp%%ind1525_tar9_eps0.09,cifar10,to,3600,3600
mnist4x256%%ind9640_tar1_eps0.12,mnist,to,3600,3600
32x16_688%%ind17512_eps0.06_delta2.0,taxi,sat,6.14,4.82
64x32_2752%%ind18050_eps0.03_delta2.0,taxi,sat,8.58,7.95
model2a%%traffic_sign_model-2a_ind54_eps0.115119140625_target3.0,gtsr,sat,22.56,15.85
32x16_688%%ind1814_eps0.01_delta6.0,taxi,unsat,4.85,16.36
32x16_688%%ind825_eps0.06_delta2.0,taxi,sat,4.75,6.05
mnist2x256%%ind5506_tar3_eps0.01,mnist,unsat,12.4,4.72
mnist4x256%%ind3551_tar6_eps0.12,mnist,sat,926.4,3600
ACASXU_experimental_v2a_5_6%%property3,acas,unsat,31.22,12.14
model2a%%traffic_sign_model-2a_ind9_eps0.481939453125_target1.0,gtsr,sat,20.36,10.42
model2a%%traffic_sign_model-2a_ind116_eps0.161947265625_target5.0,gtsr,sat,20.79,12.15
cifar10_base_kw_simp%%ind9603_tar3_eps0.03,cifar10,to,3600,3600
mnist6x256%%ind5989_tar5_eps0.09,mnist,sat,3420.93,3600
mnist4x256%%ind2685_tar4_eps0.03,mnist,unsat,3600,46.14
mnist4x256%%ind9696_tar4_eps0.12,mnist,to,3600,3600
cifar10_base_kw_simp%%ind5874_tar6_eps0.03,cifar10,sat,22.5,12.7
32x16_688%%ind18550_eps0.01_delta2.0,taxi,sat,4.67,5.37
model-conv%%traffic_sign_model-conv_ind54_eps0.28487109375_target1.0,gtsr,sat,30.22,67.33
model-conv%%traffic_sign_model-conv_ind58_eps0.595107421875_target1.0,gtsr,sat,31.51,178.47
mnist6x256%%ind9563_tar1_eps0.03,mnist,unsat,22.52,5.13
KJ_64x32_2048%%ind19238_eps0.01_delta6.0,taxi,to,3600,3600
model2a%%traffic_sign_model-2a_ind132_eps0.220482421875_target1.0,gtsr,sat,19.8,15.21
mnist6x256%%ind8409_tar0_eps0.12,mnist,to,3600,3600
mnist4x256%%ind1307_tar2_eps0.06,mnist,to,3600,3600
cifar10_wide_kw_simp%%ind954_tar3_eps0.15,cifar10,unsat,28.5,3600
cifar10_base_kw_simp%%ind1087_tar7_eps0.01,cifar10,unsat,24.66,8.38
mnist6x256%%ind6412_tar6_eps0.15,mnist,to,3600,3600
model2a%%traffic_sign_model-2a_ind81_eps0.200970703125_target1.0,gtsr,sat,20.07,16.33
32x16_688%%ind18827_eps0.01_delta2.0,taxi,unsat,7.89,4.87
32x16_688%%ind5228_eps0.01_delta2.0,taxi,sat,3.57,7.11
cifar10_wide_kw_simp%%ind9341_tar6_eps0.03,cifar10,sat,48.38,92.4
cifar10_deep_kw_simp%%ind8773_tar1_eps0.09,cifar10,to,3600,3600
model-conv%%traffic_sign_model-conv_ind92_eps0.18341015625_target1.0,gtsr,sat,43.89,3600
mnist2x256%%ind4804_tar1_eps0.15,mnist,unsat,3600,91.28
mnist6x256%%ind931_tar8_eps0.12,mnist,sat,28.66,210.68
KJ_64x32_2048%%ind12149_eps0.01_delta6.0,taxi,to,3600,3600
32x16_688%%ind7483_eps0.06_delta6.0,taxi,sat,5.03,4.73
mnist2x256%%ind3724_tar5_eps0.01,mnist,unsat,10.89,3.96
cifar10_deep_kw_simp%%ind9405_tar2_eps0.12,cifar10,to,3600,3600
ACASXU_experimental_v2a_5_3%%property4,acas,unsat,6.34,9.93
mnist2x256%%ind9229_tar5_eps0.15,mnist,sat,18.12,43.94
ACASXU_experimental_v2a_5_3%%property1,acas,unsat,3600,5.97
cifar10_base_kw_simp%%ind1849_tar6_eps0.15,cifar10,sat,32.3,69.58
ACASXU_experimental_v2a_5_3%%property3,acas,unsat,21.55,9.75
ACASXU_experimental_v2a_5_3%%property2,acas,sat,3600,128.64
mnist2x256%%ind2077_tar2_eps0.09,mnist,sat,3600,144.32
64x32_2752%%ind5561_eps0.03_delta6.0,taxi,sat,9.35,8.34
32x16_688%%ind2810_eps0.06_delta2.0,taxi,sat,5.36,7.42
mnist4x256%%ind6317_tar3_eps0.01,mnist,unsat,15.78,5.87
mnist2x256%%ind2737_tar9_eps0.06,mnist,sat,21.71,41.06
KJ_64x32_2048%%ind17386_eps0.03_delta2.0,taxi,sat,36.37,71.09
mnist2x256%%ind2706_tar2_eps0.12,mnist,sat,13.35,230.55
mnist4x256%%ind1249_tar4_eps0.01,mnist,unsat,13.41,4.9
mnist6x256%%ind2162_tar6_eps0.15,mnist,to,3600,3600
KJ_64x32_2048%%ind5965_eps0.06_delta2.0,taxi,sat,45.5,898.22
cifar10_deep_kw_simp%%ind8171_tar7_eps0.15,cifar10,sat,141.54,3600
64x32_2752%%ind7165_eps0.03_delta6.0,taxi,sat,9.36,6.64
64x32_2752%%ind17035_eps0.03_delta2.0,taxi,sat,9.47,5.55
cifar10_base_kw_simp%%ind2343_tar3_eps0.01,cifar10,unsat,16.74,8.08
mnist4x256%%ind6214_tar2_eps0.01,mnist,unsat,14.59,7.08
cifar10_deep_kw_simp%%ind6444_tar2_eps0.12,cifar10,sat,108.15,3600
ACASXU_experimental_v2a_4_6%%property1,acas,unsat,3600,30.1
32x16_688%%ind6575_eps0.03_delta6.0,taxi,sat,4.88,9.6
ACASXU_experimental_v2a_4_6%%property3,acas,unsat,30.29,9.56
ACASXU_experimental_v2a_4_6%%property2,acas,sat,3600,53.51
model-conv%%traffic_sign_model-conv_ind82_eps0.989244140625_target0.0,gtsr,unsat,68.72,3600
ACASXU_experimental_v2a_4_6%%property4,acas,unsat,3.93,12.76
mnist2x256%%ind631_tar6_eps0.03,mnist,unsat,10.18,4.89
64x32_2752%%ind8084_eps0.06_delta2.0,taxi,sat,10.01,7.79
cifar10_base_kw_simp%%ind4220_tar7_eps0.06,cifar10,to,3600,3600
cifar10_wide_kw_simp%%ind2942_tar7_eps0.03,cifar10,unsat,41.74,19.41
mnist6x256%%ind7294_tar9_eps0.09,mnist,to,3600,3600
model2a%%traffic_sign_model-2a_ind21_eps0.376576171875_target1.0,gtsr,unsat,83.25,36.07
model-conv%%traffic_sign_model-conv_ind51_eps0.40194140625_target1.0,gtsr,sat,25.62,35.7
mnist2x256%%ind959_tar1_eps0.15,mnist,sat,25.76,84.86
mnist4x256%%ind2108_tar4_eps0.06,mnist,unsat,3600,311.92
mnist6x256%%ind7447_tar3_eps0.09,mnist,to,3600,3600
64x32_2752%%ind6605_eps0.03_delta2.0,taxi,sat,8.72,5.91
64x32_2752%%ind5223_eps0.06_delta2.0,taxi,sat,8.95,13.42
model-conv%%traffic_sign_model-conv_ind8_eps0.997048828125_target0.0,gtsr,sat,48.13,1724.2
mnist6x256%%ind4993_tar3_eps0.12,mnist,sat,909.77,3600
mnist2x256%%ind8996_tar7_eps0.06,mnist,unsat,532.25,8.75
cifar10_base_kw_simp%%ind5506_tar6_eps0.01,cifar10,sat,18.83,13.02
cifar10_deep_kw_simp%%ind3154_tar8_eps0.01,cifar10,unsat,30.52,12.65
mnist6x256%%ind604_tar4_eps0.15,mnist,sat,1742.78,3600
model-conv%%traffic_sign_model-conv_ind57_eps0.384380859375_target1.0,gtsr,unsat,87.74,3600
cifar10_deep_kw_simp%%ind8482_tar0_eps0.12,cifar10,to,3600,3600
cifar10_wide_kw_simp%%ind6434_tar6_eps0.15,cifar10,to,3600,3600
mnist4x256%%ind2942_tar7_eps0.03,mnist,unsat,16.08,5.33
mnist2x256%%ind2343_tar9_eps0.01,mnist,unsat,11.71,4.86
32x16_688%%ind9338_eps0.06_delta6.0,taxi,sat,4.78,5.72
mnist2x256%%ind7919_tar1_eps0.06,mnist,unsat,9.79,4.98
KJ_64x32_2048%%ind9798_eps0.06_delta2.0,taxi,sat,31.84,86.41
model2a%%traffic_sign_model-2a_ind10_eps0.11316796875_target1.0,gtsr,sat,22.57,21.49
model-conv%%traffic_sign_model-conv_ind29_eps0.868271484375_target1.0,gtsr,sat,37.38,61.98
32x16_688%%ind18116_eps0.03_delta2.0,taxi,sat,5.64,4.46
cifar10_wide_kw_simp%%ind232_tar2_eps0.01,cifar10,unsat,37.44,8.47
cifar10_wide_kw_simp%%ind3485_tar4_eps0.12,cifar10,to,3600,3600
mnist4x256%%ind667_tar0_eps0.09,mnist,sat,132.38,3600
cifar10_wide_kw_simp%%ind1176_tar3_eps0.15,cifar10,to,3600,3600
64x32_2752%%ind10496_eps0.06_delta2.0,taxi,sat,9.44,11.65
cifar10_wide_kw_simp%%ind5055_tar1_eps0.06,cifar10,to,3600,3600
model2a%%traffic_sign_model-2a_ind66_eps0.680958984375_target1.0,gtsr,sat,19.99,26.43
cifar10_deep_kw_simp%%ind1617_tar7_eps0.15,cifar10,to,3600,3600
64x32_2752%%ind2057_eps0.06_delta2.0,taxi,sat,8.23,7.9
cifar10_deep_kw_simp%%ind5897_tar3_eps0.06,cifar10,to,3600,3600
mnist2x256%%ind1973_tar0_eps0.03,mnist,unsat,11.02,6.62
KJ_64x32_2048%%ind3845_eps0.03_delta2.0,taxi,sat,33.64,87.16
mnist6x256%%ind8192_tar7_eps0.12,mnist,to,3600,3600
model-conv%%traffic_sign_model-conv_ind0_eps0.774615234375_target1.0,gtsr,unsat,57.58,1299.54
cifar10_wide_kw_simp%%ind1209_tar4_eps0.01,cifar10,unsat,41.15,8.98
mnist4x256%%ind5616_tar4_eps0.09,mnist,to,3600,3600
64x32_2752%%ind17409_eps0.06_delta2.0,taxi,sat,10.53,8.27
mnist6x256%%ind9900_tar9_eps0.01,mnist,unsat,20.29,4.87
mnist4x256%%ind9341_tar6_eps0.03,mnist,to,3600,3600
mnist4x256%%ind8660_tar5_eps0.06,mnist,to,3600,3600
mnist2x256%%ind6765_tar4_eps0.09,mnist,sat,12.15,10.84
mnist4x256%%ind1665_tar2_eps0.03,mnist,to,3600,3600
model-conv%%traffic_sign_model-conv_ind91_eps0.5619375_target1.0,gtsr,sat,44.58,2638.28
cifar10_base_kw_simp%%ind5440_tar8_eps0.03,cifar10,unsat,19.1,11.51
mnist6x256%%ind9491_tar9_eps0.03,mnist,unsat,20.96,7.32
model2a%%traffic_sign_model-2a_ind0_eps0.680958984375_target1.0,gtsr,unsat,219.41,56.3
cifar10_base_kw_simp%%ind4480_tar3_eps0.09,cifar10,sat,25.2,41.61
model2a%%traffic_sign_model-2a_ind114_eps0.064388671875_target1.0,gtsr,sat,38.82,13.97
cifar10_deep_kw_simp%%ind795_tar8_eps0.06,cifar10,to,3600,3600
cifar10_deep_kw_simp%%ind9273_tar2_eps0.09,cifar10,sat,142.14,756.01
cifar10_wide_kw_simp%%ind1665_tar2_eps0.03,cifar10,unsat,32.86,3600
32x16_688%%ind19247_eps0.06_delta6.0,taxi,sat,5.02,7.71
model2a%%traffic_sign_model-2a_ind76_eps0.813638671875_target1.0,gtsr,sat,21.62,12.17
KJ_64x32_2048%%ind5126_eps0.06_delta6.0,taxi,sat,171.16,1146.59
ACASXU_experimental_v2a_5_8%%property4,acas,unsat,35.54,10.51
32x16_688%%ind19117_eps0.01_delta2.0,taxi,sat,5.62,5.62
ACASXU_experimental_v2a_5_8%%property1,acas,unsat,3600,34.38
ACASXU_experimental_v2a_5_8%%property2,acas,sat,4.87,56.02
ACASXU_experimental_v2a_5_8%%property3,acas,unsat,7.61,9.59
ACASXU_experimental_v2a_5_9%%property3,acas,unsat,3.98,11.87
ACASXU_experimental_v2a_5_9%%property2,acas,sat,3.78,82.66
ACASXU_experimental_v2a_5_9%%property1,acas,unsat,3600,19.11
32x16_688%%ind18527_eps0.06_delta2.0,taxi,sat,4.98,5.21
KJ_64x32_2048%%ind1580_eps0.06_delta6.0,taxi,sat,46.65,3600
cifar10_deep_kw_simp%%ind9734_tar1_eps0.09,cifar10,to,3600,3600
ACASXU_experimental_v2a_5_9%%property4,acas,unsat,3.81,12.34
KJ_64x32_2048%%ind3137_eps0.01_delta2.0,taxi,sat,123.26,271.53
mnist4x256%%ind654_tar1_eps0.12,mnist,to,3600,3600
mnist6x256%%ind3597_tar7_eps0.06,mnist,to,3600,3600
model-conv%%traffic_sign_model-conv_ind53_eps0.833150390625_target1.0,gtsr,sat,54.33,1861.77
mnist2x256%%ind2255_tar5_eps0.15,mnist,sat,10.8,11.98
mnist2x256%%ind7945_tar3_eps0.06,mnist,sat,12.71,6.0
cifar10_deep_kw_simp%%ind1464_tar4_eps0.12,cifar10,sat,383.85,3600
cifar10_wide_kw_simp%%ind9321_tar7_eps0.06,cifar10,to,3600,3600
KJ_64x32_2048%%ind19667_eps0.01_delta2.0,taxi,sat,31.78,166.64
mnist2x256%%ind9620_tar4_eps0.09,mnist,sat,30.73,599.6
mnist6x256%%ind9045_tar2_eps0.12,mnist,sat,30.89,1607.85
model2a%%traffic_sign_model-2a_ind72_eps0.489744140625_target1.0,gtsr,sat,19.41,12.41
KJ_64x32_2048%%ind16516_eps0.01_delta2.0,taxi,sat,33.18,25.54
model-conv%%traffic_sign_model-conv_ind22_eps0.5541328125_target1.0,gtsr,sat,38.02,279.23
cifar10_base_kw_simp%%ind7371_tar4_eps0.09,cifar10,sat,210.84,140.38
64x32_2752%%ind18087_eps0.06_delta6.0,taxi,sat,9.1,14.93
cifar10_wide_kw_simp%%ind6009_tar1_eps0.06,cifar10,to,3600,3600
mnist6x256%%ind1549_tar2_eps0.12,mnist,sat,29.34,3600
model2a%%traffic_sign_model-2a_ind62_eps0.6790078125_target1.0,gtsr,unsat,264.15,25.0
cifar10_wide_kw_simp%%ind4579_tar1_eps0.03,cifar10,unsat,3600,1105.13
64x32_2752%%ind10334_eps0.03_delta6.0,taxi,sat,8.55,10.05
model-conv%%traffic_sign_model-conv_ind87_eps0.794126953125_target1.0,gtsr,unsat,193.1,2020.88
64x32_2752%%ind1627_eps0.01_delta6.0,taxi,sat,10.47,6.19
mnist6x256%%ind2992_tar4_eps0.03,mnist,to,3600,3600
model2a%%traffic_sign_model-2a_ind4_eps0.509255859375_target1.0,gtsr,sat,21.09,15.14
mnist2x256%%ind1819_tar3_eps0.01,mnist,unsat,9.57,5.23
32x16_688%%ind19276_eps0.06_delta6.0,taxi,sat,5.01,5.01
mnist2x256%%ind2670_tar6_eps0.01,mnist,unsat,11.21,5.3
cifar10_wide_kw_simp%%ind3694_tar4_eps0.09,cifar10,sat,345.65,66.56
cifar10_base_kw_simp%%ind1819_tar4_eps0.01,cifar10,unsat,18.0,7.64
cifar10_deep_kw_simp%%ind6637_tar4_eps0.15,cifar10,sat,228.71,3600
64x32_2752%%ind3526_eps0.01_delta6.0,taxi,sat,7.48,8.79
KJ_64x32_2048%%ind4965_eps0.03_delta2.0,taxi,sat,32.35,35.02
KJ_64x32_2048%%ind4168_eps0.01_delta2.0,taxi,sat,47.08,3600
mnist6x256%%ind9512_tar7_eps0.15,mnist,to,3600,3600
cifar10_wide_kw_simp%%ind2702_tar5_eps0.15,cifar10,to,3600,3600
32x16_688%%ind9845_eps0.03_delta2.0,taxi,sat,4.65,4.09
64x32_2752%%ind299_eps0.01_delta2.0,taxi,sat,7.29,7.28
KJ_64x32_2048%%ind3437_eps0.03_delta2.0,taxi,sat,82.92,240.56
model-conv%%traffic_sign_model-conv_ind9_eps0.474134765625_target0.0,gtsr,sat,29.69,64.55
mnist6x256%%ind5370_tar0_eps0.15,mnist,sat,198.38,3600
mnist4x256%%ind1830_tar6_eps0.06,mnist,to,3600,3600
mnist2x256%%ind38_tar1_eps0.12,mnist,sat,12.0,10.8
model2a%%traffic_sign_model-2a_ind98_eps0.704373046875_target1.0,gtsr,unsat,145.14,116.75
cifar10_wide_kw_simp%%ind2813_tar5_eps0.06,cifar10,to,3600,3600
cifar10_deep_kw_simp%%ind2713_tar9_eps0.12,cifar10,unsat,29.85,3600
cifar10_deep_kw_simp%%ind1487_tar0_eps0.01,cifar10,unsat,43.48,10.85
model2a%%traffic_sign_model-2a_ind15_eps0.7414453125_target1.0,gtsr,sat,18.43,28.24
model-conv%%traffic_sign_model-conv_ind32_eps0.661447265625_target0.0,gtsr,sat,31.05,242.99
mnist2x256%%ind3526_tar3_eps0.03,mnist,unsat,738.7,9.54
cifar10_deep_kw_simp%%ind7128_tar2_eps0.15,cifar10,unsat,21.05,3600
KJ_64x32_2048%%ind2271_eps0.03_delta6.0,taxi,sat,64.52,1248.87
cifar10_wide_kw_simp%%ind716_tar7_eps0.09,cifar10,to,3600,3600
cifar10_wide_kw_simp%%ind1129_tar1_eps0.15,cifar10,to,3600,3600
model-conv%%traffic_sign_model-conv_ind33_eps0.848759765625_target1.0,gtsr,sat,41.64,48.8
cifar10_deep_kw_simp%%ind9004_tar0_eps0.01,cifar10,unsat,31.66,9.47
cifar10_deep_kw_simp%%ind2746_tar6_eps0.15,cifar10,unsat,28.93,3600
KJ_64x32_2048%%ind6340_eps0.01_delta6.0,taxi,to,3600,3600
KJ_64x32_2048%%ind6954_eps0.03_delta2.0,taxi,sat,30.64,3600
ACASXU_experimental_v2a_4_1%%property4,acas,unsat,10.4,19.16
32x16_688%%ind19558_eps0.06_delta6.0,taxi,sat,4.51,4.76
cifar10_base_kw_simp%%ind3497_tar3_eps0.01,cifar10,unsat,17.12,6.53
ACASXU_experimental_v2a_1_1%%property4,acas,unsat,319.3,43.41
ACASXU_experimental_v2a_1_6%%property2,acas,sat,3600,92.06
ACASXU_experimental_v2a_4_1%%property1,acas,unsat,3600,12.21
ACASXU_experimental_v2a_1_1%%property1,acas,unsat,3600,8.49
ACASXU_experimental_v2a_1_6%%property1,acas,unsat,3600,8.84
64x32_2752%%ind150_eps0.06_delta2.0,taxi,sat,8.98,6.85
model-conv%%traffic_sign_model-conv_ind34_eps0.52681640625_target1.0,gtsr,unsat,492.94,3600
model-conv%%traffic_sign_model-conv_ind99_eps0.997048828125_target0.0,gtsr,unsat,64.19,2391.9
cifar10_deep_kw_simp%%ind6731_tar8_eps0.12,cifar10,unsat,25.73,3600
model2a%%traffic_sign_model-2a_ind108_eps0.774615234375_target1.0,gtsr,unsat,137.6,21.57
cifar10_deep_kw_simp%%ind4340_tar2_eps0.12,cifar10,to,3600,3600
model-conv%%traffic_sign_model-conv_ind86_eps0.69851953125_target3.0,gtsr,unsat,182.35,3600
cifar10_base_kw_simp%%ind2581_tar3_eps0.12,cifar10,sat,2907.48,155.73
mnist2x256%%ind381_tar0_eps0.09,mnist,sat,16.28,58.8
cifar10_base_kw_simp%%ind3587_tar5_eps0.15,cifar10,sat,29.04,49.51
cifar10_deep_kw_simp%%ind8024_tar2_eps0.01,cifar10,unsat,31.8,6.85
mnist4x256%%ind6294_tar4_eps0.06,mnist,to,3600,3600
64x32_2752%%ind582_eps0.01_delta6.0,taxi,sat,8.58,11.99
cifar10_base_kw_simp%%ind1388_tar4_eps0.09,cifar10,sat,1136.9,204.19
mnist2x256%%ind1087_tar4_eps0.01,mnist,unsat,11.11,4.35
KJ_64x32_2048%%ind6267_eps0.03_delta2.0,taxi,sat,30.12,89.97
cifar10_wide_kw_simp%%ind7876_tar7_eps0.12,cifar10,to,3600,3600
cifar10_deep_kw_simp%%ind5209_tar0_eps0.12,cifar10,to,3600,3600
cifar10_wide_kw_simp%%ind7522_tar3_eps0.03,cifar10,sat,53.09,21.64
64x32_2752%%ind12443_eps0.01_delta2.0,taxi,sat,8.82,5.69
cifar10_base_kw_simp%%ind1812_tar9_eps0.15,cifar10,sat,488.92,114.69
model-conv%%traffic_sign_model-conv_ind36_eps0.41755078125_target0.0,gtsr,sat,43.97,407.91
mnist4x256%%ind1801_tar3_eps0.09,mnist,sat,17.74,3600
model-conv%%traffic_sign_model-conv_ind3_eps0.314138671875_target0.0,gtsr,sat,26.67,37.12
32x16_688%%ind19734_eps0.01_delta6.0,taxi,unsat,19.68,6.87
32x16_688%%ind9507_eps0.03_delta2.0,taxi,sat,4.46,6.09
64x32_2752%%ind19783_eps0.03_delta6.0,taxi,sat,9.64,6.76
mnist2x256%%ind7448_tar7_eps0.06,mnist,unsat,582.54,11.93
model-conv%%traffic_sign_model-conv_ind77_eps0.528767578125_target1.0,gtsr,unsat,100.49,251.33
mnist2x256%%ind6852_tar0_eps0.12,mnist,sat,18.94,3600
model-conv%%traffic_sign_model-conv_ind50_eps0.271212890625_target0.0,gtsr,sat,25.61,67.0
64x32_2752%%ind3069_eps0.03_delta6.0,taxi,sat,7.9,6.1
cifar10_deep_kw_simp%%ind2970_tar0_eps0.06,cifar10,to,3600,3600
cifar10_base_kw_simp%%ind6174_tar7_eps0.15,cifar10,sat,28.67,34.49
cifar10_base_kw_simp%%ind4514_tar4_eps0.15,cifar10,sat,3600,336.07
cifar10_base_kw_simp%%ind22_tar2_eps0.15,cifar10,sat,41.09,25.61
mnist6x256%%ind3796_tar0_eps0.01,mnist,unsat,329.13,99.61
mnist6x256%%ind8587_tar1_eps0.09,mnist,to,3600,3600
model2a%%traffic_sign_model-2a_ind123_eps0.36291796875_target3.0,gtsr,sat,21.17,14.69
cifar10_deep_kw_simp%%ind600_tar7_eps0.01,cifar10,unsat,30.0,10.94
model-conv%%traffic_sign_model-conv_ind68_eps0.411697265625_target3.0,gtsr,sat,29.45,1876.71
cifar10_base_kw_simp%%ind3566_tar2_eps0.03,cifar10,sat,23.25,14.35
model2a%%traffic_sign_model-2a_ind58_eps0.641935546875_target1.0,gtsr,unsat,238.25,19.38
cifar10_wide_kw_simp%%ind5559_tar0_eps0.09,cifar10,unsat,30.13,3600
KJ_64x32_2048%%ind16098_eps0.03_delta2.0,taxi,sat,35.05,253.07
model-conv%%traffic_sign_model-conv_ind93_eps0.3668203125_target3.0,gtsr,unsat,129.6,1787.11
64x32_2752%%ind12763_eps0.01_delta6.0,taxi,sat,8.33,25.82
model-conv%%traffic_sign_model-conv_ind72_eps0.583400390625_target1.0,gtsr,sat,32.2,35.54
model-conv%%traffic_sign_model-conv_ind23_eps0.247798828125_target4.0,gtsr,sat,30.22,69.49
model2a%%traffic_sign_model-2a_ind11_eps0.21853125_target1.0,gtsr,sat,20.3,11.29
ACASXU_experimental_v2a_5_5%%property4,acas,unsat,4.2,7.5
ACASXU_experimental_v2a_5_5%%property3,acas,unsat,30.71,9.7
ACASXU_experimental_v2a_5_5%%property2,acas,sat,5.19,19.09
ACASXU_experimental_v2a_5_5%%property1,acas,unsat,3600,10.36
KJ_64x32_2048%%ind17525_eps0.06_delta6.0,taxi,sat,72.37,405.62
ACASXU_experimental_v2a_1_4%%property4,acas,unsat,9.0,12.67
ACASXU_experimental_v2a_5_1%%property2,acas,sat,4.37,12.18
ACASXU_experimental_v2a_5_1%%property1,acas,unsat,3600,8.58
ACASXU_experimental_v2a_1_4%%property1,acas,unsat,3600,9.52
ACASXU_experimental_v2a_1_4%%property2,acas,sat,3600,18.69
ACASXU_experimental_v2a_1_4%%property3,acas,unsat,7.67,12.85
ACASXU_experimental_v2a_2_9%%property4,acas,unsat,9.32,12.61
cifar10_wide_kw_simp%%ind9032_tar0_eps0.06,cifar10,sat,62.81,69.82
ACASXU_experimental_v2a_2_9%%property2,acas,sat,3600,66.97
ACASXU_experimental_v2a_2_9%%property3,acas,unsat,9.32,9.17
ACASXU_experimental_v2a_2_9%%property1,acas,unsat,3600,21.84
mnist6x256%%ind7792_tar5_eps0.03,mnist,unsat,19.23,5.63
KJ_64x32_2048%%ind16465_eps0.03_delta2.0,taxi,sat,50.41,58.91
64x32_2752%%ind332_eps0.01_delta6.0,taxi,sat,7.8,6.64
cifar10_wide_kw_simp%%ind1574_tar6_eps0.06,cifar10,to,3600,3600
mnist2x256%%ind4670_tar0_eps0.06,mnist,to,3600,3600
mnist4x256%%ind8291_tar9_eps0.09,mnist,to,3600,3600
cifar10_deep_kw_simp%%ind9266_tar5_eps0.03,cifar10,to,3600,3600
64x32_2752%%ind18159_eps0.06_delta6.0,taxi,sat,9.0,6.86
mnist6x256%%ind2398_tar8_eps0.01,mnist,unsat,20.4,4.94
ACASXU_experimental_v2a_4_7%%property2,acas,sat,3.92,39.48
ACASXU_experimental_v2a_4_5%%property1,acas,unsat,3600,14.37
ACASXU_experimental_v2a_4_5%%property2,acas,sat,5.29,52.2
ACASXU_experimental_v2a_4_7%%property1,acas,unsat,3600,2807.97
ACASXU_experimental_v2a_4_5%%property4,acas,unsat,4.98,12.99
model-conv%%traffic_sign_model-conv_ind21_eps0.5229140625_target1.0,gtsr,sat,31.42,108.95
ACASXU_experimental_v2a_4_7%%property4,acas,unsat,4.08,10.94
cifar10_wide_kw_simp%%ind5430_tar2_eps0.06,cifar10,to,3600,3600
mnist4x256%%ind7876_tar7_eps0.12,mnist,to,3600,3600
mnist6x256%%ind2812_tar1_eps0.12,mnist,to,3600,3600
cifar10_base_kw_simp%%ind8783_tar5_eps0.15,cifar10,sat,36.17,76.5
model2a%%traffic_sign_model-2a_ind134_eps0.1951171875_target3.0,gtsr,sat,20.95,16.94
mnist6x256%%ind2160_tar3_eps0.06,mnist,to,3600,3600
cifar10_deep_kw_simp%%ind7047_tar9_eps0.01,cifar10,unsat,33.32,13.2
64x32_2752%%ind8558_eps0.03_delta2.0,taxi,sat,8.53,8.08
KJ_64x32_2048%%ind350_eps0.01_delta6.0,taxi,to,3600,3600
model2a%%traffic_sign_model-2a_ind38_eps0.716080078125_target1.0,gtsr,unsat,258.75,23.96
cifar10_wide_kw_simp%%ind2159_tar0_eps0.06,cifar10,sat,53.08,62.82
cifar10_wide_kw_simp%%ind4625_tar1_eps0.15,cifar10,to,3600,3600
cifar10_base_kw_simp%%ind9765_tar6_eps0.15,cifar10,sat,167.16,76.06
32x16_688%%ind18002_eps0.06_delta6.0,taxi,sat,5.35,4.32
ACASXU_experimental_v2a_5_1%%property3,acas,unsat,1685.95,15.29
ACASXU_experimental_v2a_5_2%%property4,acas,unsat,3.88,19.82
cifar10_base_kw_simp%%ind1835_tar4_eps0.09,cifar10,sat,25.75,19.67
ACASXU_experimental_v2a_5_2%%property2,acas,sat,6.5,15.07
ACASXU_experimental_v2a_5_2%%property3,acas,unsat,15.48,24.41
ACASXU_experimental_v2a_5_2%%property1,acas,unsat,3600,9.04
cifar10_base_kw_simp%%ind6496_tar8_eps0.12,cifar10,sat,2699.52,234.72
cifar10_base_kw_simp%%ind6364_tar9_eps0.15,cifar10,sat,25.38,42.93
KJ_64x32_2048%%ind3461_eps0.06_delta6.0,taxi,sat,97.98,203.47
KJ_64x32_2048%%ind17200_eps0.06_delta2.0,taxi,sat,37.51,52.47
ACASXU_experimental_v2a_3_4%%property2,acas,sat,12.79,13.73
ACASXU_experimental_v2a_3_4%%property3,acas,unsat,44.91,10.15
ACASXU_experimental_v2a_3_4%%property1,acas,unsat,3600,8.99
model-conv%%traffic_sign_model-conv_ind103_eps0.4370625_target0.0,gtsr,sat,26.46,323.78
ACASXU_experimental_v2a_3_4%%property4,acas,unsat,9.39,10.49
mnist2x256%%ind5934_tar1_eps0.03,mnist,unsat,15.42,6.7
cifar10_base_kw_simp%%ind4736_tar0_eps0.03,cifar10,to,3600,3600
model-conv%%traffic_sign_model-conv_ind73_eps0.4916953125_target1.0,gtsr,sat,31.0,32.67
mnist4x256%%ind9212_tar8_eps0.03,mnist,unsat,15.02,4.87
cifar10_deep_kw_simp%%ind9968_tar8_eps0.12,cifar10,unsat,20.63,3600
mnist2x256%%ind13_tar7_eps0.06,mnist,unsat,3600,1082.41
KJ_64x32_2048%%ind16930_eps0.06_delta6.0,taxi,sat,94.91,1204.49
ACASXU_experimental_v2a_5_1%%property4,acas,unsat,8.93,13.72
cifar10_wide_kw_simp%%ind8050_tar3_eps0.03,cifar10,sat,52.26,325.77
mnist6x256%%ind5959_tar2_eps0.12,mnist,to,3600,3600
ACASXU_experimental_v2a_3_2%%property4,acas,unsat,12.31,10.93
mnist4x256%%ind7055_tar5_eps0.09,mnist,to,3600,3600
32x16_688%%ind4981_eps0.01_delta2.0,taxi,sat,4.95,14.62
ACASXU_experimental_v2a_3_2%%property1,acas,unsat,3600,9.32
ACASXU_experimental_v2a_3_2%%property2,acas,sat,3600,33.74
ACASXU_experimental_v2a_3_2%%property3,acas,unsat,3600,10.89
32x16_688%%ind3798_eps0.06_delta2.0,taxi,sat,4.54,6.96
cifar10_base_kw_simp%%ind8209_tar1_eps0.06,cifar10,to,3600,3600
model-conv%%traffic_sign_model-conv_ind19_eps0.645837890625_target1.0,gtsr,sat,34.58,1155.81
cifar10_wide_kw_simp%%ind1925_tar3_eps0.06,cifar10,to,3600,3600
32x16_688%%ind7564_eps0.06_delta6.0,taxi,sat,5.14,4.57
KJ_64x32_2048%%ind12984_eps0.01_delta6.0,taxi,sat,275.94,3600
mnist6x256%%ind729_tar0_eps0.12,mnist,to,3600,3600
cifar10_deep_kw_simp%%ind4378_tar9_eps0.06,cifar10,to,3600,3600
mnist2x256%%ind4631_tar2_eps0.12,mnist,sat,25.19,17.02
model-conv%%traffic_sign_model-conv_ind96_eps0.10536328125_target4.0,gtsr,sat,53.61,278.68
cifar10_base_kw_simp%%ind2051_tar9_eps0.03,cifar10,unsat,19.09,8.0
32x16_688%%ind230_eps0.01_delta2.0,taxi,sat,4.98,4.29
ACASXU_experimental_v2a_4_8%%property3,acas,unsat,3.95,12.12
ACASXU_experimental_v2a_4_8%%property2,acas,sat,4.29,21.97
ACASXU_experimental_v2a_4_8%%property1,acas,unsat,3600,25.27
cifar10_wide_kw_simp%%ind9212_tar1_eps0.03,cifar10,to,3600,3600
64x32_2752%%ind16242_eps0.03_delta2.0,taxi,sat,7.95,5.97
mnist2x256%%ind3623_tar6_eps0.03,mnist,unsat,9.48,5.66
ACASXU_experimental_v2a_4_8%%property4,acas,unsat,3.89,11.46
cifar10_deep_kw_simp%%ind8439_tar4_eps0.15,cifar10,sat,99.44,3600
mnist6x256%%ind4282_tar5_eps0.01,mnist,unsat,19.18,4.98
64x32_2752%%ind12374_eps0.06_delta2.0,taxi,sat,11.7,7.05
ACASXU_experimental_v2a_3_3%%property3,acas,unsat,159.36,9.35
ACASXU_experimental_v2a_3_3%%property2,acas,unsat,3600,572.69
ACASXU_experimental_v2a_3_3%%property1,acas,unsat,3600,8.37
ACASXU_experimental_v2a_2_6%%property4,acas,unsat,25.56,8.63
ACASXU_experimental_v2a_2_6%%property3,acas,unsat,9.56,9.67
ACASXU_experimental_v2a_2_6%%property2,acas,sat,11.86,247.96
ACASXU_experimental_v2a_2_6%%property1,acas,unsat,3600,11.11
ACASXU_experimental_v2a_3_3%%property4,acas,unsat,10.39,11.22
mnist4x256%%ind922_tar0_eps0.01,mnist,unsat,14.03,4.57
mnist6x256%%ind2184_tar4_eps0.09,mnist,to,3600,3600
32x16_688%%ind4530_eps0.03_delta6.0,taxi,sat,5.07,7.19
mnist4x256%%ind8691_tar4_eps0.01,mnist,unsat,13.97,5.01
KJ_64x32_2048%%ind11399_eps0.03_delta2.0,taxi,sat,48.81,3600
mnist2x256%%ind9567_tar6_eps0.12,mnist,to,3600,3600
32x16_688%%ind7421_eps0.03_delta6.0,taxi,sat,5.37,8.54
cifar10_wide_kw_simp%%ind7382_tar5_eps0.09,cifar10,to,3600,3600
32x16_688%%ind10672_eps0.03_delta6.0,taxi,sat,5.33,7.23
model-conv%%traffic_sign_model-conv_ind81_eps0.314138671875_target1.0,gtsr,sat,33.75,292.84
64x32_2752%%ind13342_eps0.01_delta6.0,taxi,to,3600,3600
64x32_2752%%ind2256_eps0.03_delta6.0,taxi,sat,8.75,6.06
mnist2x256%%ind2648_tar6_eps0.09,mnist,to,3600,3600
cifar10_base_kw_simp%%ind30_tar3_eps0.03,cifar10,sat,19.74,12.08
ACASXU_experimental_v2a_3_9%%property4,acas,unsat,233.75,9.1
ACASXU_experimental_v2a_3_9%%property1,acas,unsat,3600,28.0
ACASXU_experimental_v2a_3_9%%property3,acas,unsat,14.25,11.19
ACASXU_experimental_v2a_3_9%%property2,acas,sat,3600,21.66
cifar10_base_kw_simp%%ind681_tar7_eps0.09,cifar10,to,3600,3600
model2a%%traffic_sign_model-2a_ind77_eps0.220482421875_target1.0,gtsr,sat,19.49,16.63
mnist6x256%%ind5393_tar1_eps0.03,mnist,to,3600,3600
KJ_64x32_2048%%ind14316_eps0.01_delta2.0,taxi,sat,46.04,25.32
cifar10_wide_kw_simp%%ind8280_tar7_eps0.06,cifar10,sat,53.64,229.86
32x16_688%%ind17730_eps0.03_delta6.0,taxi,sat,6.35,6.09
cifar10_deep_kw_simp%%ind8147_tar8_eps0.01,cifar10,unsat,32.9,8.51
cifar10_deep_kw_simp%%ind3039_tar7_eps0.09,cifar10,to,3600,3600
64x32_2752%%ind16667_eps0.06_delta6.0,taxi,sat,9.46,9.0
cifar10_deep_kw_simp%%ind4550_tar7_eps0.06,cifar10,to,3600,3600
cifar10_base_kw_simp%%ind5818_tar0_eps0.09,cifar10,sat,3600,141.55
model-conv%%traffic_sign_model-conv_ind79_eps0.3043828125_target1.0,gtsr,sat,48.97,74.9
cifar10_deep_kw_simp%%ind7526_tar2_eps0.09,cifar10,to,3600,3600
64x32_2752%%ind19479_eps0.01_delta2.0,taxi,sat,8.41,7.9
model-conv%%traffic_sign_model-conv_ind95_eps0.624375_target1.0,gtsr,sat,31.46,306.34
mnist4x256%%ind1843_tar7_eps0.15,mnist,to,3600,3600
32x16_688%%ind9317_eps0.01_delta6.0,taxi,unsat,4.57,3.99
model2a%%traffic_sign_model-2a_ind110_eps0.80778515625_target1.0,gtsr,sat,19.97,17.76
mnist4x256%%ind1190_tar4_eps0.03,mnist,unsat,12.93,4.43
KJ_64x32_2048%%ind12030_eps0.01_delta2.0,taxi,to,3600,3600
model2a%%traffic_sign_model-2a_ind104_eps0.517060546875_target1.0,gtsr,sat,20.48,18.65
mnist2x256%%ind2212_tar8_eps0.03,mnist,sat,10.06,6.49
32x16_688%%ind15530_eps0.03_delta2.0,taxi,sat,3.96,17.11
cifar10_wide_kw_simp%%ind6569_tar5_eps0.03,cifar10,to,3600,3600
32x16_688%%ind1047_eps0.03_delta2.0,taxi,sat,6.37,17.54
64x32_2752%%ind6697_eps0.01_delta6.0,taxi,sat,10.7,6.7
mnist4x256%%ind3962_tar5_eps0.15,mnist,sat,28.05,3600
mnist6x256%%ind980_tar5_eps0.09,mnist,to,3600,3600
cifar10_base_kw_simp%%ind5752_tar8_eps0.09,cifar10,to,3600,3600
KJ_64x32_2048%%ind9014_eps0.03_delta6.0,taxi,sat,48.69,3600
KJ_64x32_2048%%ind3113_eps0.03_delta6.0,taxi,sat,214.82,3600
model2a%%traffic_sign_model-2a_ind1_eps0.37852734375_target1.0,gtsr,sat,20.05,17.53
mnist6x256%%ind1898_tar1_eps0.06,mnist,to,3600,3600
64x32_2752%%ind17410_eps0.01_delta2.0,taxi,sat,8.18,8.47
model-conv%%traffic_sign_model-conv_ind89_eps0.302431640625_target1.0,gtsr,sat,26.21,86.24
model-conv%%traffic_sign_model-conv_ind101_eps0.9911953125_target0.0,gtsr,sat,51.5,3600
mnist4x256%%ind2519_tar0_eps0.06,mnist,to,3600,3600
mnist4x256%%ind1090_tar6_eps0.15,mnist,sat,30.97,3600
32x16_688%%ind776_eps0.06_delta2.0,taxi,sat,4.98,4.57
cifar10_deep_kw_simp%%ind1342_tar4_eps0.03,cifar10,unsat,32.86,20.03
cifar10_base_kw_simp%%ind7154_tar2_eps0.09,cifar10,sat,1773.59,120.46
mnist4x256%%ind9315_tar1_eps0.09,mnist,to,3600,3600
model2a%%traffic_sign_model-2a_ind113_eps0.11316796875_target1.0,gtsr,sat,21.35,13.05
mnist4x256%%ind9084_tar0_eps0.01,mnist,unsat,14.38,4.83
ACASXU_experimental_v2a_4_7%%property3,acas,unsat,5.46,9.7
KJ_64x32_2048%%ind1686_eps0.01_delta6.0,taxi,to,3600,3600
cifar10_wide_kw_simp%%ind4163_tar1_eps0.09,cifar10,to,3600,3600
mnist2x256%%ind7015_tar5_eps0.15,mnist,sat,15.85,113.35
cifar10_wide_kw_simp%%ind4762_tar4_eps0.12,cifar10,to,3600,3600
model2a%%traffic_sign_model-2a_ind14_eps0.173654296875_target1.0,gtsr,sat,21.96,13.37
ACASXU_experimental_v2a_4_5%%property3,acas,unsat,4.23,9.24
cifar10_base_kw_simp%%ind5522_tar7_eps0.03,cifar10,unsat,18.01,11.15
cifar10_base_kw_simp%%ind9226_tar6_eps0.09,cifar10,sat,89.32,64.36
cifar10_deep_kw_simp%%ind2055_tar6_eps0.09,cifar10,to,3600,3600
cifar10_wide_kw_simp%%ind3581_tar1_eps0.03,cifar10,to,3600,3600
mnist6x256%%ind5132_tar3_eps0.03,mnist,unsat,294.63,225.39
KJ_64x32_2048%%ind3318_eps0.03_delta6.0,taxi,sat,175.27,441.04
model-conv%%traffic_sign_model-conv_ind1_eps0.442916015625_target0.0,gtsr,unsat,172.26,1410.11
cifar10_deep_kw_simp%%ind6734_tar9_eps0.03,cifar10,sat,81.45,159.03
cifar10_deep_kw_simp%%ind5433_tar4_eps0.03,cifar10,to,3600,3600
32x16_688%%ind7742_eps0.03_delta6.0,taxi,unsat,1197.56,380.19
mnist2x256%%ind4655_tar8_eps0.15,mnist,sat,10.06,21.76
mnist6x256%%ind7566_tar3_eps0.15,mnist,to,3600,3600
mnist4x256%%ind7767_tar1_eps0.01,mnist,unsat,13.53,6.6
KJ_64x32_2048%%ind130_eps0.03_delta2.0,taxi,sat,45.71,78.2
cifar10_base_kw_simp%%ind6499_tar5_eps0.03,cifar10,sat,20.35,15.66
cifar10_base_kw_simp%%ind1872_tar0_eps0.12,cifar10,sat,22.84,97.6
mnist6x256%%ind4483_tar1_eps0.09,mnist,to,3600,3600
model-conv%%traffic_sign_model-conv_ind52_eps0.856564453125_target1.0,gtsr,sat,44.57,72.78
model2a%%traffic_sign_model-2a_ind36_eps0.16780078125_target3.0,gtsr,sat,20.34,13.93
cifar10_base_kw_simp%%ind228_tar2_eps0.12,cifar10,sat,21.7,51.13
model2a%%traffic_sign_model-2a_ind93_eps0.314138671875_target3.0,gtsr,sat,20.32,13.51
cifar10_wide_kw_simp%%ind388_tar8_eps0.01,cifar10,unsat,38.93,10.92
model2a%%traffic_sign_model-2a_ind115_eps0.481939453125_target1.0,gtsr,sat,21.98,15.03
model-conv%%traffic_sign_model-conv_ind85_eps0.6477890625_target1.0,gtsr,unsat,159.43,1404.24
cifar10_base_kw_simp%%ind7672_tar0_eps0.06,cifar10,to,3600,3600
cifar10_wide_kw_simp%%ind5733_tar7_eps0.06,cifar10,to,3600,3600
KJ_64x32_2048%%ind4461_eps0.01_delta6.0,taxi,to,3600,3600
model2a%%traffic_sign_model-2a_ind29_eps0.876076171875_target1.0,gtsr,unsat,348.56,106.38
cifar10_wide_kw_simp%%ind7009_tar2_eps0.01,cifar10,unsat,37.87,21.73
model-conv%%traffic_sign_model-conv_ind102_eps0.26926171875_target4.0,gtsr,sat,28.95,40.45
mnist2x256%%ind6340_tar6_eps0.12,mnist,sat,12.35,9.9
model2a%%traffic_sign_model-2a_ind80_eps0.774615234375_target1.0,gtsr,sat,21.07,11.68
64x32_2752%%ind19344_eps0.01_delta2.0,taxi,sat,8.19,7.09
model-conv%%traffic_sign_model-conv_ind47_eps0.458525390625_target0.0,gtsr,sat,27.3,38.29
mnist4x256%%ind378_tar5_eps0.03,mnist,to,3600,3600
cifar10_deep_kw_simp%%ind6110_tar2_eps0.03,cifar10,unsat,30.02,11.64
cifar10_deep_kw_simp%%ind5886_tar0_eps0.01,cifar10,unsat,34.29,11.75
mnist4x256%%ind6504_tar4_eps0.12,mnist,to,3600,3600
model2a%%traffic_sign_model-2a_ind57_eps0.390234375_target1.0,gtsr,sat,21.86,17.85
mnist2x256%%ind5000_tar5_eps0.03,mnist,unsat,10.38,4.96
cifar10_deep_kw_simp%%ind6598_tar3_eps0.09,cifar10,sat,64.34,3600
ACASXU_experimental_v2a_4_9%%property4,acas,unsat,4.41,11.61
cifar10_wide_kw_simp%%ind5625_tar6_eps0.09,cifar10,to,3600,3600
ACASXU_experimental_v2a_4_9%%property1,acas,unsat,3600,137.16
ACASXU_experimental_v2a_4_9%%property2,acas,sat,3600,1076.21
ACASXU_experimental_v2a_4_9%%property3,acas,unsat,137.93,8.3
model2a%%traffic_sign_model-2a_ind60_eps0.24975_target1.0,gtsr,unsat,102.18,35.1
cifar10_deep_kw_simp%%ind9767_tar3_eps0.06,cifar10,to,3600,3600
model-conv%%traffic_sign_model-conv_ind39_eps0.1326796875_target4.0,gtsr,sat,39.59,65.31
KJ_64x32_2048%%ind15252_eps0.03_delta2.0,taxi,sat,52.64,39.8
KJ_64x32_2048%%ind3980_eps0.01_delta6.0,taxi,to,3600,3600
cifar10_wide_kw_simp%%ind8771_tar4_eps0.01,cifar10,unsat,44.45,20.88
KJ_64x32_2048%%ind15826_eps0.06_delta6.0,taxi,sat,47.14,3600
KJ_64x32_2048%%ind3099_eps0.06_delta6.0,taxi,sat,52.1,3600
model-conv%%traffic_sign_model-conv_ind37_eps0.380478515625_target0.0,gtsr,sat,24.32,22.28
cifar10_base_kw_simp%%ind898_tar9_eps0.01,cifar10,unsat,16.68,7.63
mnist4x256%%ind239_tar7_eps0.09,mnist,to,3600,3600
model-conv%%traffic_sign_model-conv_ind28_eps0.263408203125_target1.0,gtsr,sat,84.95,282.75
32x16_688%%ind15670_eps0.01_delta6.0,taxi,unsat,19.88,5.71
cifar10_base_kw_simp%%ind5906_tar9_eps0.01,cifar10,unsat,18.24,8.23
cifar10_deep_kw_simp%%ind4973_tar8_eps0.03,cifar10,sat,57.12,24.37
mnist4x256%%ind9989_tar2_eps0.09,mnist,to,3600,3600
32x16_688%%ind13371_eps0.03_delta6.0,taxi,sat,5.41,6.2
mnist2x256%%ind3497_tar3_eps0.01,mnist,unsat,11.87,5.66
model2a%%traffic_sign_model-2a_ind39_eps0.056583984375_target5.0,gtsr,sat,20.08,8.18
mnist2x256%%ind2398_tar9_eps0.01,mnist,unsat,11.91,4.82
KJ_64x32_2048%%ind19047_eps0.01_delta2.0,taxi,sat,37.14,1728.93
KJ_64x32_2048%%ind8834_eps0.01_delta2.0,taxi,to,3600,3600
mnist2x256%%ind4540_tar1_eps0.09,mnist,sat,25.4,13.68
mnist4x256%%ind2566_tar1_eps0.15,mnist,to,3600,3600
cifar10_base_kw_simp%%ind134_tar5_eps0.03,cifar10,unsat,22.51,11.7
cifar10_base_kw_simp%%ind6129_tar2_eps0.12,cifar10,sat,26.27,30.39
cifar10_deep_kw_simp%%ind7429_tar9_eps0.03,cifar10,sat,165.99,473.04
mnist2x256%%ind9919_tar2_eps0.06,mnist,sat,9.92,12.5
mnist2x256%%ind6451_tar3_eps0.01,mnist,unsat,9.87,4.21
32x16_688%%ind13672_eps0.01_delta2.0,taxi,sat,4.87,4.22
mnist2x256%%ind8225_tar3_eps0.01,mnist,unsat,11.49,5.35
KJ_64x32_2048%%ind19245_eps0.06_delta2.0,taxi,sat,33.86,19.68
mnist4x256%%ind945_tar8_eps0.01,mnist,unsat,14.27,4.58
mnist2x256%%ind5188_tar5_eps0.03,mnist,unsat,14.41,4.22
cifar10_deep_kw_simp%%ind6633_tar1_eps0.06,cifar10,to,3600,3600
cifar10_deep_kw_simp%%ind4532_tar2_eps0.06,cifar10,to,3600,3600
model2a%%traffic_sign_model-2a_ind125_eps0.474134765625_target1.0,gtsr,sat,20.41,17.55
model2a%%traffic_sign_model-2a_ind53_eps0.60486328125_target1.0,gtsr,unsat,117.77,29.57
cifar10_deep_kw_simp%%ind618_tar3_eps0.03,cifar10,unsat,39.79,11.79
mnist4x256%%ind6356_tar6_eps0.09,mnist,to,3600,3600
cifar10_deep_kw_simp%%ind1243_tar1_eps0.06,cifar10,to,3600,3600
model-conv%%traffic_sign_model-conv_ind7_eps0.548279296875_target0.0,gtsr,unsat,184.42,1109.94
model-conv%%traffic_sign_model-conv_ind24_eps0.809736328125_target1.0,gtsr,unsat,66.21,1311.09
64x32_2752%%ind18605_eps0.01_delta2.0,taxi,sat,8.84,5.2
cifar10_base_kw_simp%%ind3551_tar4_eps0.09,cifar10,sat,20.92,17.7
cifar10_wide_kw_simp%%ind7964_tar7_eps0.01,cifar10,unsat,42.43,9.79
model2a%%traffic_sign_model-2a_ind79_eps0.1326796875_target1.0,gtsr,sat,21.52,10.35
KJ_64x32_2048%%ind10543_eps0.01_delta2.0,taxi,sat,32.98,32.79
32x16_688%%ind17335_eps0.06_delta6.0,taxi,sat,6.41,7.7
cifar10_wide_kw_simp%%ind9696_tar4_eps0.12,cifar10,sat,167.7,3600
KJ_64x32_2048%%ind3792_eps0.06_delta6.0,taxi,sat,242.78,3600
model2a%%traffic_sign_model-2a_ind75_eps0.641935546875_target1.0,gtsr,unsat,76.62,19.77
cifar10_wide_kw_simp%%ind1190_tar4_eps0.03,cifar10,unsat,41.51,20.09
cifar10_base_kw_simp%%ind637_tar0_eps0.15,cifar10,sat,32.98,88.59
32x16_688%%ind7979_eps0.03_delta6.0,taxi,sat,5.94,5.68
cifar10_deep_kw_simp%%ind7865_tar8_eps0.06,cifar10,unsat,26.16,3600
KJ_64x32_2048%%ind6372_eps0.01_delta2.0,taxi,to,3600,3600
64x32_2752%%ind12617_eps0.03_delta2.0,taxi,sat,7.7,6.04
cifar10_wide_kw_simp%%ind5226_tar9_eps0.06,cifar10,sat,3600,274.36
32x16_688%%ind4623_eps0.01_delta2.0,taxi,sat,4.57,4.33
KJ_64x32_2048%%ind6931_eps0.06_delta6.0,taxi,sat,50.5,3600
cifar10_base_kw_simp%%ind2304_tar7_eps0.15,cifar10,sat,1954.65,193.57
cifar10_deep_kw_simp%%ind6072_tar1_eps0.15,cifar10,sat,875.46,3600
cifar10_deep_kw_simp%%ind4985_tar2_eps0.03,cifar10,sat,46.75,24.11
32x16_688%%ind7818_eps0.01_delta6.0,taxi,unsat,13.79,6.0
mnist6x256%%ind8520_tar9_eps0.06,mnist,sat,20.76,3600
cifar10_base_kw_simp%%ind2670_tar4_eps0.01,cifar10,unsat,20.51,7.82
KJ_64x32_2048%%ind793_eps0.03_delta6.0,taxi,sat,57.91,165.54
mnist6x256%%ind2665_tar4_eps0.06,mnist,to,3600,3600
cifar10_base_kw_simp%%ind1446_tar2_eps0.15,cifar10,sat,48.67,47.22
KJ_64x32_2048%%ind13057_eps0.06_delta2.0,taxi,sat,33.93,45.47
32x16_688%%ind13415_eps0.01_delta2.0,taxi,sat,6.21,5.04
32x16_688%%ind916_eps0.03_delta6.0,taxi,sat,5.44,5.13
32x16_688%%ind10115_eps0.06_delta2.0,taxi,sat,6.14,17.06
64x32_2752%%ind2849_eps0.06_delta2.0,taxi,sat,8.91,8.17
model-conv%%traffic_sign_model-conv_ind76_eps0.84680859375_target1.0,gtsr,unsat,571.86,2437.48
mnist4x256%%ind4579_tar1_eps0.03,mnist,unsat,190.23,15.09
cifar10_deep_kw_simp%%ind5619_tar4_eps0.15,cifar10,sat,2042.09,3600
KJ_64x32_2048%%ind14973_eps0.01_delta2.0,taxi,sat,33.56,115.48
mnist4x256%%ind6569_tar4_eps0.03,mnist,to,3600,3600
mnist4x256%%ind1546_tar9_eps0.12,mnist,sat,177.36,3600
cifar10_deep_kw_simp%%ind2573_tar0_eps0.15,cifar10,unsat,31.21,3600
mnist4x256%%ind9138_tar0_eps0.01,mnist,unsat,14.47,4.64
mnist2x256%%ind9667_tar6_eps0.15,mnist,to,3600,3600
cifar10_base_kw_simp%%ind8477_tar0_eps0.06,cifar10,to,3600,3600
mnist6x256%%ind260_tar5_eps0.03,mnist,unsat,20.56,5.77
model-conv%%traffic_sign_model-conv_ind16_eps0.993146484375_target0.0,gtsr,sat,65.47,1958.79
model-conv%%traffic_sign_model-conv_ind6_eps0.606814453125_target1.0,gtsr,sat,36.67,46.18
mnist4x256%%ind4762_tar6_eps0.12,mnist,to,3600,3600
cifar10_wide_kw_simp%%ind2144_tar7_eps0.03,cifar10,unsat,46.7,10.32
64x32_2752%%ind14653_eps0.03_delta2.0,taxi,sat,8.71,7.36
KJ_64x32_2048%%ind7290_eps0.06_delta2.0,taxi,sat,31.88,120.35
32x16_688%%ind1898_eps0.06_delta2.0,taxi,sat,4.74,5.5
model2a%%traffic_sign_model-2a_ind112_eps0.641935546875_target1.0,gtsr,sat,20.95,14.26
model2a%%traffic_sign_model-2a_ind92_eps0.0390234375_target1.0,gtsr,sat,20.84,11.54
model2a%%traffic_sign_model-2a_ind33_eps0.76876171875_target1.0,gtsr,sat,20.8,15.29
cifar10_base_kw_simp%%ind2741_tar1_eps0.09,cifar10,to,3600,3600
cifar10_base_kw_simp%%ind3094_tar7_eps0.06,cifar10,to,3600,3600
64x32_2752%%ind1742_eps0.03_delta6.0,taxi,sat,8.97,8.04
mnist6x256%%ind6342_tar2_eps0.06,mnist,to,3600,3600
cifar10_deep_kw_simp%%ind7534_tar2_eps0.06,cifar10,sat,65.4,3600
cifar10_wide_kw_simp%%ind8766_tar0_eps0.01,cifar10,unsat,47.97,10.34
mnist6x256%%ind6501_tar1_eps0.12,mnist,to,3600,3600
KJ_64x32_2048%%ind6706_eps0.01_delta6.0,taxi,to,3600,3600
32x16_688%%ind11783_eps0.06_delta6.0,taxi,sat,5.49,7.91
64x32_2752%%ind12943_eps0.03_delta2.0,taxi,sat,10.28,7.69
model-conv%%traffic_sign_model-conv_ind75_eps0.868271484375_target1.0,gtsr,sat,46.07,1699.1
cifar10_wide_kw_simp%%ind2447_tar1_eps0.01,cifar10,sat,45.38,21.08
32x16_688%%ind11568_eps0.06_delta6.0,taxi,sat,4.68,5.08
cifar10_wide_kw_simp%%ind5203_tar0_eps0.01,cifar10,unsat,41.26,10.94
64x32_2752%%ind15183_eps0.06_delta6.0,taxi,sat,8.42,7.52
cifar10_wide_kw_simp%%ind8951_tar6_eps0.06,cifar10,to,3600,3600
model-conv%%traffic_sign_model-conv_ind74_eps0.993146484375_target0.0,gtsr,sat,43.05,287.87
cifar10_base_kw_simp%%ind1787_tar2_eps0.12,cifar10,sat,27.73,14.48
ACASXU_experimental_v2a_2_7%%property1,acas,unsat,3600,22.6
ACASXU_experimental_v2a_2_7%%property2,acas,sat,13.42,42.54
ACASXU_experimental_v2a_2_7%%property3,acas,unsat,10.42,11.85
ACASXU_experimental_v2a_2_7%%property4,acas,unsat,9.56,11.3
cifar10_deep_kw_simp%%ind9028_tar2_eps0.15,cifar10,sat,391.39,3600
mnist6x256%%ind6366_tar0_eps0.06,mnist,to,3600,3600
cifar10_deep_kw_simp%%ind1381_tar5_eps0.09,cifar10,sat,94.29,3600
model-conv%%traffic_sign_model-conv_ind90_eps0.48779296875_target3.0,gtsr,unsat,228.55,1131.24
KJ_64x32_2048%%ind765_eps0.03_delta2.0,taxi,sat,31.23,3600
ACASXU_experimental_v2a_4_4%%property4,acas,unsat,9.16,10.01
ACASXU_experimental_v2a_4_4%%property3,acas,unsat,4.45,8.16
ACASXU_experimental_v2a_4_4%%property2,acas,sat,4.46,20.21
ACASXU_experimental_v2a_4_4%%property1,acas,unsat,3600,7.5
cifar10_wide_kw_simp%%ind3914_tar8_eps0.03,cifar10,unsat,43.67,10.49
mnist6x256%%ind5788_tar1_eps0.09,mnist,to,3600,3600
32x16_688%%ind16643_eps0.01_delta2.0,taxi,sat,4.21,5.38
mnist6x256%%ind9998_tar0_eps0.12,mnist,to,3600,3600
64x32_2752%%ind16042_eps0.06_delta6.0,taxi,sat,8.55,17.15
cifar10_deep_kw_simp%%ind7884_tar1_eps0.03,cifar10,to,3600,3600
model2a%%traffic_sign_model-2a_ind3_eps0.6009609375_target1.0,gtsr,sat,19.22,15.0
ACASXU_experimental_v2a_3_8%%property4,acas,unsat,90.99,11.25
ACASXU_experimental_v2a_3_8%%property2,acas,sat,5.25,40.96
ACASXU_experimental_v2a_3_8%%property3,acas,unsat,10.66,9.76
ACASXU_experimental_v2a_3_8%%property1,acas,unsat,3600,21.94
mnist6x256%%ind8285_tar4_eps0.15,mnist,sat,342.98,3600
mnist2x256%%ind2761_tar5_eps0.06,mnist,unsat,2539.08,16.57
cifar10_wide_kw_simp%%ind2685_tar4_eps0.03,cifar10,sat,53.51,22.93
mnist6x256%%ind3892_tar0_eps0.09,mnist,to,3600,3600
KJ_64x32_2048%%ind4724_eps0.03_delta2.0,taxi,sat,65.49,175.28
32x16_688%%ind18309_eps0.06_delta2.0,taxi,sat,6.0,5.84
mnist4x256%%ind5551_tar5_eps0.06,mnist,to,3600,3600
cifar10_deep_kw_simp%%ind9691_tar0_eps0.06,cifar10,to,3600,3600
model2a%%traffic_sign_model-2a_ind121_eps0.466330078125_target1.0,gtsr,sat,21.11,11.99
64x32_2752%%ind19471_eps0.06_delta6.0,taxi,sat,8.98,6.52
ACASXU_experimental_v2a_3_6%%property1,acas,unsat,3600,22.66
ACASXU_experimental_v2a_3_6%%property2,acas,sat,3600,41.35
ACASXU_experimental_v2a_3_6%%property3,acas,unsat,47.53,10.22
ACASXU_experimental_v2a_3_6%%property4,acas,unsat,16.28,11.89
cifar10_base_kw_simp%%ind5163_tar2_eps0.09,cifar10,sat,449.33,124.87
KJ_64x32_2048%%ind15138_eps0.01_delta2.0,taxi,to,3600,3600
cifar10_deep_kw_simp%%ind6560_tar5_eps0.12,cifar10,sat,198.35,3600
mnist4x256%%ind2256_tar1_eps0.15,mnist,to,3600,3600
cifar10_base_kw_simp%%ind4079_tar1_eps0.03,cifar10,unsat,17.93,10.82
cifar10_base_kw_simp%%ind2796_tar2_eps0.06,cifar10,sat,27.2,20.91
32x16_688%%ind8021_eps0.06_delta6.0,taxi,sat,4.87,5.34
mnist6x256%%ind2301_tar4_eps0.03,mnist,to,3600,3600
cifar10_deep_kw_simp%%ind3105_tar9_eps0.03,cifar10,unsat,32.29,21.37
mnist6x256%%ind92_tar5_eps0.06,mnist,to,3600,3600
32x16_688%%ind19765_eps0.03_delta2.0,taxi,sat,4.94,5.89
model2a%%traffic_sign_model-2a_ind47_eps0.59705859375_target1.0,gtsr,sat,21.15,16.49
ACASXU_experimental_v2a_1_7%%property4,acas,sat,9.06,12.57
KJ_64x32_2048%%ind5616_eps0.03_delta6.0,taxi,sat,91.98,3600
ACASXU_experimental_v2a_1_7%%property1,acas,unsat,3600,8.76
cifar10_wide_kw_simp%%ind2009_tar0_eps0.01,cifar10,unsat,42.93,7.64
ACASXU_experimental_v2a_1_7%%property3,acas,sat,9.0,13.98
ACASXU_experimental_v2a_1_7%%property2,acas,unsat,3600,16.12
mnist2x256%%ind898_tar3_eps0.01,mnist,unsat,13.77,4.81
32x16_688%%ind6611_eps0.06_delta6.0,taxi,sat,3.69,6.58
mnist2x256%%ind9039_tar2_eps0.03,mnist,unsat,9.86,4.52
model2a%%traffic_sign_model-2a_ind67_eps0.40584375_target1.0,gtsr,sat,20.04,17.34
cifar10_wide_kw_simp%%ind4513_tar7_eps0.15,cifar10,sat,509.2,3600
64x32_2752%%ind5210_eps0.03_delta2.0,taxi,sat,8.74,18.3
32x16_688%%ind12346_eps0.06_delta2.0,taxi,sat,5.07,4.6
mnist2x256%%ind8173_tar0_eps0.06,mnist,unsat,3600,1398.49
mnist2x256%%ind4477_tar4_eps0.15,mnist,sat,11.81,59.62
cifar10_base_kw_simp%%ind7341_tar0_eps0.06,cifar10,to,3600,3600
cifar10_wide_kw_simp%%ind8857_tar1_eps0.12,cifar10,sat,139.31,3600
64x32_2752%%ind10996_eps0.01_delta2.0,taxi,sat,9.13,9.96
model2a%%traffic_sign_model-2a_ind95_eps0.5541328125_target1.0,gtsr,sat,21.3,15.89
mnist2x256%%ind4136_tar0_eps0.12,mnist,to,3600,3600
cifar10_base_kw_simp%%ind2172_tar6_eps0.06,cifar10,sat,24.15,15.65
KJ_64x32_2048%%ind14273_eps0.06_delta6.0,taxi,sat,113.41,74.14
32x16_688%%ind11023_eps0.03_delta2.0,taxi,sat,4.73,5.6
32x16_688%%ind13085_eps0.03_delta2.0,taxi,sat,4.69,6.38
cifar10_deep_kw_simp%%ind9918_tar1_eps0.03,cifar10,to,3600,3600
KJ_64x32_2048%%ind18759_eps0.06_delta6.0,taxi,sat,52.44,118.1
32x16_688%%ind7411_eps0.01_delta6.0,taxi,unsat,26.83,7.54
model2a%%traffic_sign_model-2a_ind103_eps0.466330078125_target1.0,gtsr,unsat,3266.75,23.77
model-conv%%traffic_sign_model-conv_ind38_eps0.770712890625_target1.0,gtsr,sat,30.46,259.56
KJ_64x32_2048%%ind5769_eps0.03_delta2.0,taxi,sat,31.44,36.68
mnist6x256%%ind6970_tar6_eps0.15,mnist,to,3600,3600
64x32_2752%%ind9556_eps0.06_delta2.0,taxi,sat,8.81,13.71
64x32_2752%%ind7492_eps0.01_delta2.0,taxi,sat,7.46,4.64
32x16_688%%ind18791_eps0.01_delta6.0,taxi,unsat,4.93,6.63
64x32_2752%%ind9559_eps0.03_delta6.0,taxi,sat,8.62,7.78
32x16_688%%ind332_eps0.03_delta2.0,taxi,sat,4.38,4.36
model-conv%%traffic_sign_model-conv_ind14_eps0.353162109375_target1.0,gtsr,unsat,332.66,941.71
KJ_64x32_2048%%ind12873_eps0.01_delta2.0,taxi,sat,79.52,606.78
KJ_64x32_2048%%ind13160_eps0.06_delta2.0,taxi,sat,48.74,192.46
ACASXU_experimental_v2a_2_1%%property4,acas,unsat,28.03,10.35
64x32_2752%%ind5598_eps0.03_delta6.0,taxi,sat,9.75,6.27
ACASXU_experimental_v2a_2_1%%property2,acas,sat,10.51,13.47
ACASXU_experimental_v2a_2_1%%property3,acas,unsat,633.3,12.27
ACASXU_experimental_v2a_2_1%%property1,acas,unsat,3600,9.01
32x16_688%%ind19930_eps0.03_delta6.0,taxi,sat,8.61,17.96
mnist4x256%%ind1668_tar7_eps0.06,mnist,to,3600,3600
mnist6x256%%ind7840_tar7_eps0.15,mnist,to,3600,3600
KJ_64x32_2048%%ind10151_eps0.01_delta6.0,taxi,to,3600,3600
model2a%%traffic_sign_model-2a_ind19_eps0.376576171875_target1.0,gtsr,sat,18.71,14.01
32x16_688%%ind5478_eps0.01_delta6.0,taxi,unsat,20.76,6.15
32x16_688%%ind3907_eps0.06_delta2.0,taxi,sat,5.84,5.98
model-conv%%traffic_sign_model-conv_ind65_eps0.290724609375_target2.0,gtsr,sat,26.66,285.26
mnist4x256%%ind950_tar6_eps0.06,mnist,to,3600,3600
KJ_64x32_2048%%ind8201_eps0.03_delta6.0,taxi,sat,102.9,3600
cifar10_deep_kw_simp%%ind6310_tar7_eps0.03,cifar10,unsat,31.96,18.24
mnist6x256%%ind2242_tar4_eps0.01,mnist,unsat,20.09,5.25
mnist6x256%%ind1276_tar3_eps0.09,mnist,sat,33.8,3600
cifar10_deep_kw_simp%%ind8207_tar6_eps0.15,cifar10,sat,1403.93,3600
cifar10_deep_kw_simp%%ind9827_tar8_eps0.06,cifar10,to,3600,3600
ACASXU_experimental_v2a_5_7%%property1,acas,unsat,3600,15.46
cifar10_wide_kw_simp%%ind7335_tar2_eps0.09,cifar10,sat,79.81,3600
ACASXU_experimental_v2a_5_7%%property3,acas,unsat,3.82,8.96
ACASXU_experimental_v2a_5_7%%property2,acas,sat,4.6,21.5
KJ_64x32_2048%%ind15462_eps0.03_delta6.0,taxi,sat,76.87,1838.91
ACASXU_experimental_v2a_5_7%%property4,acas,unsat,4.05,10.86
model-conv%%traffic_sign_model-conv_ind61_eps0.037072265625_target1.0,gtsr,sat,25.16,11.96
cifar10_deep_kw_simp%%ind8654_tar8_eps0.12,cifar10,sat,2163.38,3600
cifar10_base_kw_simp%%ind6084_tar5_eps0.01,cifar10,unsat,18.76,8.31
32x16_688%%ind14491_eps0.03_delta2.0,taxi,sat,5.04,14.55
32x16_688%%ind6279_eps0.06_delta2.0,taxi,sat,5.39,10.81
cifar10_deep_kw_simp%%ind8163_tar8_eps0.15,cifar10,to,3600,3600
cifar10_base_kw_simp%%ind2412_tar5_eps0.06,cifar10,sat,3600,144.9
model-conv%%traffic_sign_model-conv_ind4_eps0.55803515625_target1.0,gtsr,sat,83.95,3600
cifar10_wide_kw_simp%%ind1486_tar0_eps0.01,cifar10,unsat,40.59,9.57
mnist6x256%%ind3812_tar8_eps0.03,mnist,to,3600,3600
model-conv%%traffic_sign_model-conv_ind69_eps0.34340625_target1.0,gtsr,unsat,138.8,260.93
mnist4x256%%ind5096_tar1_eps0.12,mnist,to,3600,3600
cifar10_deep_kw_simp%%ind2911_tar3_eps0.12,cifar10,unsat,25.38,3600
KJ_64x32_2048%%ind5710_eps0.06_delta2.0,taxi,sat,32.21,18.52
KJ_64x32_2048%%ind11533_eps0.03_delta6.0,taxi,sat,52.87,119.43
cifar10_wide_kw_simp%%ind9513_tar1_eps0.09,cifar10,to,3600,3600
model-conv%%traffic_sign_model-conv_ind41_eps0.751201171875_target1.0,gtsr,unsat,94.2,1380.38
mnist6x256%%ind1346_tar9_eps0.03,mnist,to,3600,3600
32x16_688%%ind17556_eps0.06_delta2.0,taxi,sat,5.15,4.17
mnist2x256%%ind22_tar9_eps0.06,mnist,unsat,114.78,9.54
model-conv%%traffic_sign_model-conv_ind55_eps0.99509765625_target0.0,gtsr,unsat,51.29,3600
mnist6x256%%ind5537_tar6_eps0.15,mnist,to,3600,3600
cifar10_wide_kw_simp%%ind9004_tar3_eps0.09,cifar10,to,3600,3600
KJ_64x32_2048%%ind10311_eps0.06_delta6.0,taxi,sat,124.08,127.09
model2a%%traffic_sign_model-2a_ind87_eps0.407794921875_target1.0,gtsr,sat,19.01,14.73
model2a%%traffic_sign_model-2a_ind17_eps0.15219140625_target0.0,gtsr,sat,20.52,14.5
cifar10_wide_kw_simp%%ind1546_tar9_eps0.12,cifar10,unsat,29.79,3600
mnist4x256%%ind5658_tar9_eps0.06,mnist,to,3600,3600


==> plots/pair-scatter-peregrinn.csv <==
benchmark,family,result,PeregriNN,SOI
mnist2x256%%ind1087_tar4_eps0.01,mnist,unsat,9.54,11.11
mnist2x256%%ind13_tar7_eps0.06,mnist,unsat,97.03,3600
mnist2x256%%ind1819_tar3_eps0.01,mnist,unsat,8.88,10.61
mnist2x256%%ind1857_tar8_eps0.09,mnist,sat,16.31,10.75
mnist2x256%%ind1973_tar0_eps0.03,mnist,unsat,43.01,11.02
mnist2x256%%ind2077_tar2_eps0.09,mnist,mo,3600,3600
mnist2x256%%ind2115_tar2_eps0.12,mnist,mo,3600,3600
mnist2x256%%ind2212_tar8_eps0.03,mnist,sat,14.68,10.06
mnist2x256%%ind2255_tar5_eps0.15,mnist,unsat,627.58,10.8
mnist2x256%%ind228_tar8_eps0.12,mnist,sat,21.41,11.51
mnist2x256%%ind22_tar9_eps0.06,mnist,unsat,124.15,3600
mnist2x256%%ind2308_tar7_eps0.01,mnist,unsat,8.93,11.58
mnist2x256%%ind2310_tar8_eps0.03,mnist,sat,17.28,10.7
mnist2x256%%ind2343_tar9_eps0.01,mnist,unsat,9.34,11.82
mnist2x256%%ind2398_tar9_eps0.01,mnist,unsat,9.66,11.91
mnist2x256%%ind2404_tar6_eps0.06,mnist,unsat,100.7,3600
mnist2x256%%ind2448_tar1_eps0.03,mnist,unsat,77.94,2194.84
mnist2x256%%ind2510_tar2_eps0.09,mnist,mo,3600,14.25
mnist2x256%%ind2645_tar6_eps0.15,mnist,mo,3600,12.99
mnist2x256%%ind2648_tar6_eps0.09,mnist,mo,3600,3600
mnist2x256%%ind2670_tar6_eps0.01,mnist,unsat,8.8,11.21
mnist2x256%%ind2706_tar2_eps0.12,mnist,mo,3600,14.0
mnist2x256%%ind2737_tar9_eps0.06,mnist,unsat,317.74,21.71
mnist2x256%%ind2747_tar1_eps0.09,mnist,unsat,455.87,3600
mnist2x256%%ind2761_tar5_eps0.06,mnist,unsat,232.15,3600
mnist2x256%%ind3070_tar0_eps0.12,mnist,mo,3600,3600
mnist2x256%%ind3497_tar3_eps0.01,mnist,unsat,8.41,11.87
mnist2x256%%ind3526_tar3_eps0.03,mnist,unsat,96.12,3600
mnist2x256%%ind3611_tar9_eps0.15,mnist,unsat,413.95,3600
mnist2x256%%ind3623_tar6_eps0.03,mnist,unsat,14.95,9.48
mnist2x256%%ind3724_tar5_eps0.01,mnist,unsat,9.99,10.89
mnist2x256%%ind381_tar0_eps0.09,mnist,unsat,572.94,28.9
mnist2x256%%ind3863_tar3_eps0.12,mnist,mo,3600,18.72
mnist2x256%%ind38_tar1_eps0.12,mnist,mo,3600,12.61
mnist2x256%%ind4018_tar7_eps0.15,mnist,mo,3600,3600
mnist2x256%%ind4136_tar0_eps0.12,mnist,unsat,544.27,3600
mnist2x256%%ind4175_tar0_eps0.06,mnist,unsat,280.38,3600
mnist2x256%%ind4477_tar4_eps0.15,mnist,mo,3600,11.81
mnist2x256%%ind4540_tar1_eps0.09,mnist,unsat,312.01,3600
mnist2x256%%ind4631_tar2_eps0.12,mnist,mo,3600,25.19
mnist2x256%%ind4655_tar8_eps0.15,mnist,sat,21.67,10.06
mnist2x256%%ind4670_tar0_eps0.06,mnist,mo,3600,3600
mnist2x256%%ind4687_tar2_eps0.09,mnist,mo,3600,18.56
mnist2x256%%ind4804_tar1_eps0.15,mnist,unsat,347.17,3600
mnist2x256%%ind4904_tar5_eps0.03,mnist,unsat,9.82,11.26
mnist2x256%%ind5000_tar5_eps0.03,mnist,unsat,16.11,10.6
mnist2x256%%ind506_tar6_eps0.12,mnist,mo,3600,15.55
mnist2x256%%ind5169_tar9_eps0.03,mnist,sat,115.35,10.44
mnist2x256%%ind5188_tar5_eps0.03,mnist,unsat,9.29,14.41
mnist2x256%%ind5269_tar2_eps0.12,mnist,unsat,408.26,25.62
mnist2x256%%ind5506_tar3_eps0.01,mnist,unsat,8.83,14.33
mnist2x256%%ind5777_tar5_eps0.09,mnist,unsat,193.84,2554.99
mnist2x256%%ind5906_tar2_eps0.01,mnist,unsat,9.11,14.61
mnist2x256%%ind5934_tar1_eps0.03,mnist,unsat,51.81,28.15
mnist2x256%%ind5964_tar6_eps0.12,mnist,mo,3600,3600
mnist2x256%%ind6084_tar4_eps0.01,mnist,unsat,8.72,15.84
mnist2x256%%ind62_tar6_eps0.03,mnist,unsat,149.8,10.22
mnist2x256%%ind631_tar6_eps0.03,mnist,unsat,10.1,10.18
mnist2x256%%ind6320_tar3_eps0.06,mnist,unsat,368.07,23.89
mnist2x256%%ind6340_tar6_eps0.12,mnist,mo,3600,12.35
mnist2x256%%ind6451_tar3_eps0.01,mnist,unsat,9.52,9.87
mnist2x256%%ind6655_tar0_eps0.12,mnist,unsat,377.1,25.51
mnist2x256%%ind6765_tar4_eps0.09,mnist,unsat,584.73,14.11
mnist2x256%%ind6852_tar0_eps0.12,mnist,unsat,554.22,18.94
mnist2x256%%ind6915_tar7_eps0.09,mnist,unsat,204.49,30.1
mnist2x256%%ind7015_tar5_eps0.15,mnist,mo,3600,15.85
mnist2x256%%ind7085_tar6_eps0.06,mnist,unsat,104.61,3600
mnist2x256%%ind7163_tar7_eps0.03,mnist,unsat,8.53,9.92
mnist2x256%%ind7448_tar7_eps0.06,mnist,unsat,121.93,3600
mnist2x256%%ind746_tar4_eps0.09,mnist,mo,3600,37.0
mnist2x256%%ind7472_tar9_eps0.15,mnist,mo,3600,11.85
mnist2x256%%ind7919_tar1_eps0.06,mnist,unsat,8.96,9.79
mnist2x256%%ind7945_tar3_eps0.06,mnist,unsat,227.75,12.99
mnist2x256%%ind8173_tar0_eps0.06,mnist,unsat,290.56,3600
mnist2x256%%ind8225_tar3_eps0.01,mnist,unsat,9.41,11.49
mnist2x256%%ind8250_tar7_eps0.15,mnist,unsat,424.76,21.74
mnist2x256%%ind8428_tar4_eps0.15,mnist,unsat,548.14,11.11
mnist2x256%%ind868_tar4_eps0.09,mnist,unsat,607.02,11.13
mnist2x256%%ind898_tar3_eps0.01,mnist,unsat,10.47,13.77
mnist2x256%%ind8996_tar7_eps0.06,mnist,unsat,103.96,3600
mnist2x256%%ind9005_tar9_eps0.15,mnist,mo,3600,13.45
mnist2x256%%ind9039_tar2_eps0.03,mnist,unsat,8.27,12.32
mnist2x256%%ind9229_tar5_eps0.15,mnist,mo,3600,22.04
mnist2x256%%ind9394_tar6_eps0.01,mnist,unsat,6.91,9.82
mnist2x256%%ind9567_tar6_eps0.12,mnist,mo,3600,3600
mnist2x256%%ind959_tar1_eps0.15,mnist,mo,3600,29.04
mnist2x256%%ind9620_tar4_eps0.09,mnist,mo,3600,30.73
mnist2x256%%ind9667_tar6_eps0.15,mnist,mo,3600,3600
mnist2x256%%ind9783_tar3_eps0.09,mnist,unsat,640.39,12.29
mnist2x256%%ind9919_tar2_eps0.06,mnist,unsat,83.15,9.92
mnist4x256%%ind1090_tar6_eps0.15,mnist,mo,3600,30.97
mnist4x256%%ind1190_tar4_eps0.03,mnist,unsat,9.41,14.45
mnist4x256%%ind1249_tar4_eps0.01,mnist,unsat,11.37,13.41
mnist4x256%%ind1307_tar2_eps0.06,mnist,mo,3600,3600
mnist4x256%%ind1487_tar1_eps0.06,mnist,mo,3600,3600
mnist4x256%%ind1546_tar9_eps0.12,mnist,mo,3600,177.36
mnist4x256%%ind1665_tar2_eps0.03,mnist,unsat,382.57,3600
mnist4x256%%ind1668_tar7_eps0.06,mnist,mo,3600,3600
mnist4x256%%ind1792_tar2_eps0.09,mnist,mo,3600,3600
mnist4x256%%ind1801_tar3_eps0.09,mnist,mo,3600,17.74
mnist4x256%%ind1830_tar6_eps0.06,mnist,mo,3600,3600
mnist4x256%%ind1843_tar7_eps0.15,mnist,mo,3600,3600
mnist4x256%%ind2108_tar4_eps0.06,mnist,unsat,303.21,3600
mnist4x256%%ind2144_tar3_eps0.03,mnist,unsat,15.95,16.79
mnist4x256%%ind2256_tar1_eps0.15,mnist,mo,3600,3600
mnist4x256%%ind2300_tar4_eps0.09,mnist,mo,3600,3600
mnist4x256%%ind239_tar7_eps0.09,mnist,mo,3600,3600
mnist4x256%%ind2519_tar0_eps0.06,mnist,mo,3600,3600
mnist4x256%%ind2566_tar1_eps0.15,mnist,mo,3600,3600
mnist4x256%%ind2685_tar4_eps0.03,mnist,unsat,206.77,3600
mnist4x256%%ind2942_tar7_eps0.03,mnist,unsat,22.0,17.89
mnist4x256%%ind2955_tar8_eps0.12,mnist,sat,29.97,15.93
mnist4x256%%ind3274_tar0_eps0.01,mnist,unsat,12.02,15.65
mnist4x256%%ind3485_tar4_eps0.12,mnist,mo,3600,3600
mnist4x256%%ind3551_tar6_eps0.12,mnist,mo,3600,926.4
mnist4x256%%ind3566_tar5_eps0.15,mnist,mo,3600,3600
mnist4x256%%ind3581_tar3_eps0.03,mnist,unsat,16.22,15.01
mnist4x256%%ind3674_tar9_eps0.06,mnist,mo,3600,3600
mnist4x256%%ind378_tar5_eps0.03,mnist,mo,3600,3600
mnist4x256%%ind3914_tar7_eps0.03,mnist,unsat,172.67,3600
mnist4x256%%ind3962_tar5_eps0.15,mnist,mo,3600,28.05
mnist4x256%%ind4572_tar3_eps0.15,mnist,mo,3600,794.09
mnist4x256%%ind4579_tar1_eps0.03,mnist,unsat,51.41,3600
mnist4x256%%ind4762_tar6_eps0.12,mnist,mo,3600,3600
mnist4x256%%ind4859_tar7_eps0.01,mnist,unsat,8.77,15.1
mnist4x256%%ind5096_tar1_eps0.12,mnist,mo,3600,3600
mnist4x256%%ind5490_tar5_eps0.12,mnist,mo,3600,3600
mnist4x256%%ind5551_tar5_eps0.06,mnist,mo,3600,3600
mnist4x256%%ind5616_tar4_eps0.09,mnist,mo,3600,3600
mnist4x256%%ind5654_tar2_eps0.09,mnist,mo,3600,14.71
mnist4x256%%ind5658_tar9_eps0.06,mnist,mo,3600,3600
mnist4x256%%ind5936_tar7_eps0.09,mnist,mo,3600,3600
mnist4x256%%ind615_tar5_eps0.15,mnist,mo,3600,3600
mnist4x256%%ind6214_tar2_eps0.01,mnist,unsat,12.71,14.59
mnist4x256%%ind6294_tar4_eps0.06,mnist,mo,3600,3600
mnist4x256%%ind6317_tar3_eps0.01,mnist,unsat,11.59,15.78
mnist4x256%%ind6343_tar2_eps0.09,mnist,mo,3600,3600
mnist4x256%%ind6356_tar6_eps0.09,mnist,mo,3600,3600
mnist4x256%%ind6504_tar4_eps0.12,mnist,mo,3600,3600
mnist4x256%%ind6518_tar4_eps0.15,mnist,mo,3600,3600
mnist4x256%%ind654_tar1_eps0.12,mnist,mo,3600,3600
mnist4x256%%ind6569_tar4_eps0.03,mnist,mo,3600,3600
mnist4x256%%ind667_tar0_eps0.09,mnist,mo,3600,132.38
mnist4x256%%ind675_tar2_eps0.15,mnist,mo,3600,24.86
mnist4x256%%ind6785_tar6_eps0.15,mnist,mo,3600,77.63
mnist4x256%%ind6957_tar4_eps0.01,mnist,unsat,17.31,14.12
mnist4x256%%ind7055_tar5_eps0.09,mnist,mo,3600,3600
mnist4x256%%ind7250_tar5_eps0.15,mnist,mo,3600,3600
mnist4x256%%ind7377_tar6_eps0.15,mnist,mo,3600,647.61
mnist4x256%%ind7424_tar2_eps0.01,mnist,unsat,15.48,14.67
mnist4x256%%ind7522_tar3_eps0.03,mnist,unsat,16.98,14.0
mnist4x256%%ind7612_tar0_eps0.09,mnist,mo,3600,939.84
mnist4x256%%ind7625_tar3_eps0.15,mnist,mo,3600,3600
mnist4x256%%ind7656_tar1_eps0.12,mnist,mo,3600,3600
mnist4x256%%ind7767_tar1_eps0.01,mnist,unsat,15.22,13.53
mnist4x256%%ind7876_tar7_eps0.12,mnist,mo,3600,3600
mnist4x256%%ind8050_tar7_eps0.03,mnist,unsat,27.56,13.68
mnist4x256%%ind8066_tar0_eps0.01,mnist,unsat,15.59,14.1
mnist4x256%%ind8212_tar7_eps0.06,mnist,mo,3600,3600
mnist4x256%%ind8291_tar9_eps0.09,mnist,mo,3600,3600
mnist4x256%%ind8545_tar6_eps0.01,mnist,unsat,10.19,14.91
mnist4x256%%ind8660_tar5_eps0.06,mnist,mo,3600,3600
mnist4x256%%ind8691_tar4_eps0.01,mnist,unsat,16.99,14.42
mnist4x256%%ind8857_tar2_eps0.12,mnist,mo,3600,3600
mnist4x256%%ind8951_tar7_eps0.12,mnist,mo,3600,3600
mnist4x256%%ind9084_tar0_eps0.01,mnist,unsat,16.98,14.38
mnist4x256%%ind9138_tar0_eps0.01,mnist,unsat,16.39,14.47
mnist4x256%%ind9212_tar8_eps0.03,mnist,unsat,32.09,15.02
mnist4x256%%ind922_tar0_eps0.01,mnist,unsat,18.59,14.03
mnist4x256%%ind9315_tar1_eps0.09,mnist,mo,3600,3600
mnist4x256%%ind9341_tar6_eps0.03,mnist,unsat,209.37,3600
mnist4x256%%ind934_tar9_eps0.06,mnist,unsat,540.6,3600
mnist4x256%%ind945_tar8_eps0.01,mnist,unsat,17.2,14.5
mnist4x256%%ind9465_tar1_eps0.03,mnist,unsat,33.38,14.6
mnist4x256%%ind9492_tar7_eps0.06,mnist,mo,3600,3600
mnist4x256%%ind950_tar6_eps0.06,mnist,mo,3600,3600
mnist4x256%%ind9640_tar1_eps0.12,mnist,mo,3600,3600
mnist4x256%%ind9696_tar4_eps0.12,mnist,mo,3600,3600
mnist4x256%%ind9805_tar7_eps0.15,mnist,mo,3600,3600
mnist4x256%%ind9989_tar2_eps0.09,mnist,mo,3600,3600
mnist6x256%%ind1276_tar3_eps0.09,mnist,mo,3600,33.8
mnist6x256%%ind1346_tar9_eps0.03,mnist,mo,3600,3600
mnist6x256%%ind1390_tar7_eps0.09,mnist,mo,3600,3600
mnist6x256%%ind1549_tar2_eps0.12,mnist,mo,3600,29.34
mnist6x256%%ind1722_tar3_eps0.01,mnist,mo,3600,3600
mnist6x256%%ind1898_tar1_eps0.06,mnist,mo,3600,3600
mnist6x256%%ind1931_tar7_eps0.03,mnist,mo,3600,3600
mnist6x256%%ind2143_tar8_eps0.12,mnist,sat,169.97,21.75
mnist6x256%%ind2160_tar3_eps0.06,mnist,mo,3600,3600
mnist6x256%%ind2162_tar6_eps0.15,mnist,mo,3600,3600
mnist6x256%%ind2184_tar0_eps0.01,mnist,unsat,17.81,22.71
mnist6x256%%ind2184_tar4_eps0.09,mnist,mo,3600,3600
mnist6x256%%ind2242_tar4_eps0.01,mnist,unsat,12.47,21.17
mnist6x256%%ind2301_tar4_eps0.03,mnist,mo,3600,3600
mnist6x256%%ind2398_tar8_eps0.01,mnist,unsat,22.57,21.09
mnist6x256%%ind2532_tar5_eps0.12,mnist,mo,3600,1188.82
mnist6x256%%ind260_tar5_eps0.03,mnist,unsat,307.54,20.56
mnist6x256%%ind2665_tar4_eps0.06,mnist,mo,3600,3600
mnist6x256%%ind2812_tar1_eps0.12,mnist,mo,3600,3600
mnist6x256%%ind2944_tar2_eps0.06,mnist,mo,3600,3600
mnist6x256%%ind2992_tar4_eps0.03,mnist,mo,3600,3600
mnist6x256%%ind3341_tar9_eps0.01,mnist,unsat,44.4,21.17
mnist6x256%%ind3533_tar5_eps0.12,mnist,mo,3600,779.53
mnist6x256%%ind3597_tar7_eps0.06,mnist,mo,3600,3600
mnist6x256%%ind3796_tar0_eps0.01,mnist,unsat,247.86,3600
mnist6x256%%ind3812_tar8_eps0.03,mnist,mo,3600,3600
mnist6x256%%ind3892_tar0_eps0.09,mnist,mo,3600,3600
mnist6x256%%ind4036_tar2_eps0.09,mnist,mo,3600,180.83
mnist6x256%%ind4224_tar1_eps0.06,mnist,mo,3600,3600
mnist6x256%%ind4282_tar5_eps0.01,mnist,unsat,6.83,19.18
mnist6x256%%ind4483_tar1_eps0.09,mnist,mo,3600,3600
mnist6x256%%ind4690_tar3_eps0.03,mnist,mo,3600,3600
mnist6x256%%ind4993_tar3_eps0.12,mnist,mo,3600,3600
mnist6x256%%ind5004_tar9_eps0.15,mnist,mo,3600,3600
mnist6x256%%ind5057_tar7_eps0.01,mnist,unsat,31.17,20.09
mnist6x256%%ind5132_tar3_eps0.03,mnist,unsat,295.5,294.63
mnist6x256%%ind515_tar5_eps0.15,mnist,mo,3600,3600
mnist6x256%%ind5370_tar0_eps0.15,mnist,mo,3600,198.38
mnist6x256%%ind5393_tar1_eps0.03,mnist,unsat,380.35,3600
mnist6x256%%ind5537_tar6_eps0.15,mnist,mo,3600,3600
mnist6x256%%ind5655_tar5_eps0.06,mnist,mo,3600,3600
mnist6x256%%ind5780_tar6_eps0.09,mnist,mo,3600,3600
mnist6x256%%ind5786_tar7_eps0.03,mnist,mo,3600,3600
mnist6x256%%ind5788_tar1_eps0.09,mnist,mo,3600,3600
mnist6x256%%ind5959_tar2_eps0.12,mnist,mo,3600,3600
mnist6x256%%ind5989_tar5_eps0.09,mnist,mo,3600,3420.93
mnist6x256%%ind604_tar4_eps0.15,mnist,mo,3600,1742.78
mnist6x256%%ind6176_tar2_eps0.03,mnist,unsat,47.51,19.51
mnist6x256%%ind6265_tar3_eps0.03,mnist,unsat,106.68,20.3
mnist6x256%%ind6266_tar6_eps0.01,mnist,unsat,20.58,19.25
mnist6x256%%ind6342_tar2_eps0.06,mnist,mo,3600,3600
mnist6x256%%ind6366_tar0_eps0.06,mnist,mo,3600,3600
mnist6x256%%ind6412_tar6_eps0.15,mnist,mo,3600,3600
mnist6x256%%ind6477_tar0_eps0.15,mnist,mo,3600,3600
mnist6x256%%ind6501_tar1_eps0.12,mnist,mo,3600,3600
mnist6x256%%ind674_tar8_eps0.06,mnist,mo,3600,3600
mnist6x256%%ind6831_tar4_eps0.12,mnist,mo,3600,3600
mnist6x256%%ind6953_tar5_eps0.01,mnist,unsat,29.81,20.56
mnist6x256%%ind6970_tar6_eps0.15,mnist,mo,3600,3600
mnist6x256%%ind7294_tar9_eps0.09,mnist,mo,3600,3600
mnist6x256%%ind729_tar0_eps0.12,mnist,mo,3600,3600
mnist6x256%%ind7433_tar4_eps0.06,mnist,mo,3600,3600
mnist6x256%%ind7447_tar3_eps0.09,mnist,mo,3600,3600
mnist6x256%%ind7481_tar0_eps0.15,mnist,mo,3600,646.94
mnist6x256%%ind7566_tar3_eps0.15,mnist,mo,3600,3600
mnist6x256%%ind7792_tar5_eps0.03,mnist,unsat,42.79,21.26
mnist6x256%%ind7840_tar7_eps0.15,mnist,mo,3600,3600
mnist6x256%%ind8018_tar0_eps0.01,mnist,unsat,18.83,20.8
mnist6x256%%ind8044_tar1_eps0.09,mnist,mo,3600,3600
mnist6x256%%ind8192_tar7_eps0.12,mnist,mo,3600,3600
mnist6x256%%ind8285_tar4_eps0.15,mnist,mo,3600,342.98
mnist6x256%%ind8364_tar0_eps0.01,mnist,unsat,20.29,22.42
mnist6x256%%ind8398_tar1_eps0.06,mnist,mo,3600,3600
mnist6x256%%ind8409_tar0_eps0.12,mnist,mo,3600,3600
mnist6x256%%ind8480_tar8_eps0.09,mnist,mo,3600,3600
mnist6x256%%ind8520_tar9_eps0.06,mnist,sat,70.56,23.18
mnist6x256%%ind8587_tar1_eps0.09,mnist,mo,3600,3600
mnist6x256%%ind8681_tar4_eps0.01,mnist,unsat,18.88,21.2
mnist6x256%%ind9045_tar2_eps0.12,mnist,sat,80.53,30.89
mnist6x256%%ind9227_tar7_eps0.15,mnist,mo,3600,3600
mnist6x256%%ind92_tar5_eps0.06,mnist,mo,3600,3600
mnist6x256%%ind931_tar8_eps0.12,mnist,sat,77.13,28.66
mnist6x256%%ind9491_tar9_eps0.03,mnist,unsat,169.32,20.96
mnist6x256%%ind9512_tar7_eps0.15,mnist,mo,3600,3600
mnist6x256%%ind9513_tar2_eps0.06,mnist,mo,3600,3600
mnist6x256%%ind9563_tar1_eps0.03,mnist,unsat,50.46,26.53
mnist6x256%%ind980_tar5_eps0.09,mnist,mo,3600,3600
mnist6x256%%ind9900_tar9_eps0.01,mnist,unsat,37.9,20.29
mnist6x256%%ind9909_tar6_eps0.01,mnist,unsat,16.34,21.4
mnist6x256%%ind9998_tar0_eps0.12,mnist,mo,3600,3600


==> plots/result.csv <==
Benchmark,MILP,,SOI_{Polarity},,SOI_{SC},,MILP+SOI_{SC},,ERAN1,,ERAN2,
,S,T,S,T,S,T,S,T,S,T,S,T
,,,,,,,,,,,,
,,,,,,,,,,,,
MNIST1,38,11740,39,668,36,633,41,5028,38,3485,38,4433
MNIST1,39,7785,27,5058,33,4657,39,7769,38,3416,38,3892
MNIST2,3,3670,13,3828,10,1037,10,1037,1,519,1,664
MNIST2,26,2384,23,339,24,1045,26,2376,26,497,26,765
MNIST3,2,117,14,8669,11,4480,11,4480,3,1839,2,667
MNIST3,21,953,20,695,21,3429,21,3292,22,444,22,799
CIFAR10_b,54,3719,47,5883,51,15831,54,3234,56,4645,56,10835
CIFAR10_b,22,413,22,443,22,454,22,399,22,189,22,605
CIFAR10_w,19,8021,23,5884,23,3776,25,4100,19,8171,16,5298
CIFAR10_w,18,1506,21,444,17,818,18,1451,18,1314,18,2015
CIFAR10_d,13,3754,32,14654,31,15728,31,15530,13,4277,10,2178
CIFAR10_d,18,624,28,914,20,655,20,617,17,210,17,587
Taxi1,80,410,80,428,80,405,80,384,80,511,80,971
Taxi1,10,66,2,12,10,393,10,66,10,65,10,122
Taxi2,51,15319,72,4710,75,4914,75,4870,57,14943,50,28051
Taxi2,0,0,0,0,0,0,0,0,0,0,0,0
Taxi3,90,914,90,962,90,821,90,806,90,783,90,2351
Taxi3,0,0,0,0,0,0,0,0,0,0,0,0
ACAS,0,0,0,0,0,0,0,0,0,0,0,0
MNIST1,77,19525,66,5726,69,5290,80,12797,76,6901,76,8325
MNIST2,29,6054,36,4167,34,2082,36,3413,27,1016,27,1429
MNIST3,23,1070,34,9364,32,7909,32,7772,25,2283,24,1466
CIFAR10_b,76,4132,69,6326,73,16285,76,3633,78,4834,78,11440
CIFAR10_w,37,9527,44,6328,40,4594,43,5551,37,9485,34,7313
CIFAR10_d,31,4378,60,15568,51,16383,51,16147,30,4487,27,2765
Taxi1,90,476,82,440,90,798,90,450,90,576,90,1093
Taxi2,51,15319,72,4710,75,4914,75,4870,57,14943,50,28051
Taxi3,90,914,90,962,90,821,90,806,90,783,90,2351
,,,,,,,,,,,,
,,,,,,,,,,,,
,504,61395,553,53591,554,59076,573,55439,510,45308,496,64233


==> plots/result_breakdown.csv <==
network,configuration,sat,sat time,unsat,unsat time
32x16_688,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=1%%3600,73,495.21999999999997,17,1158.18
KJ_64x32_2048,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=1%%3600,40,16460.53,0,0.0
64x32_2752,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=1%%3600,87,1350.8799999999997,1,38.58
cifar10_base_kw_simp,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=1%%3600,55,4379.58,22,225.4
cifar10_wide_kw_simp,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=1%%3600,24,14144.89,17,258.99000000000007
cifar10_deep_kw_simp,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=1%%3600,12,7318.49,19,269.32
mnist2x256,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=1%%3600,38,11130.759999999998,38,7548.36
mnist4x256,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=1%%3600,2,117.64999999999999,26,1792.72
mnist6x256,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=1%%3600,2,984.5500000000001,22,553.8
model2a,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=1%%3600,74,1330.21,16,693.13
model-conv,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=1%%3600,62,40702.530000000006,16,37126.84
32x16_688,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=2%%3600,73,494.76,17,490.99
KJ_64x32_2048,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=2%%3600,53,15460.240000000003,0,0.0
64x32_2752,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=2%%3600,87,766.79,1,44.46
cifar10_base_kw_simp,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=2%%3600,56,4645.1,22,188.6
cifar10_wide_kw_simp,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=2%%3600,19,8171.2300000000005,18,1314.2800000000002
cifar10_deep_kw_simp,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=2%%3600,10,4213.320000000001,19,232.90999999999997
mnist2x256,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=2%%3600,38,3485.13,38,3415.6799999999994
mnist4x256,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=2%%3600,1,518.76,26,497.22999999999996
mnist6x256,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=2%%3600,3,1838.71,22,443.80999999999995
model2a,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=2%%3600,74,1158.8200000000002,16,641.01
model-conv,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=2%%3600,62,28714.860000000004,18,25840.56
32x16_688,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=refinepoly+--numproc=1%%3600,73,908.32,17,2353.93
KJ_64x32_2048,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=refinepoly+--numproc=1%%3600,35,31778.26,0,0.0
64x32_2752,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=refinepoly+--numproc=1%%3600,87,4538.16,1,43.54
cifar10_base_kw_simp,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=refinepoly+--numproc=1%%3600,55,13497.35,22,771.74
cifar10_wide_kw_simp,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=refinepoly+--numproc=1%%3600,20,12909.210000000001,17,1544.69
cifar10_deep_kw_simp,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=refinepoly+--numproc=1%%3600,7,4160.360000000001,19,1085.6200000000001
mnist2x256,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=refinepoly+--numproc=1%%3600,37,10259.85,38,9260.2
mnist4x256,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=refinepoly+--numproc=1%%3600,2,436.58,26,2689.71
mnist6x256,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=refinepoly+--numproc=1%%3600,2,1604.39,22,1688.0199999999998
model2a,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=refinepoly+--numproc=1%%3600,74,25701.69,16,6883.889999999999
model-conv,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=refinepoly+--numproc=1%%3600,61,57882.310000000005,14,23349.92
32x16_688,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=refinepoly+--numproc=2%%3600,73,659.3599999999999,17,588.36
KJ_64x32_2048,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=refinepoly+--numproc=2%%3600,46,15118.099999999999,0,0.0
64x32_2752,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=refinepoly+--numproc=2%%3600,87,2316.1799999999994,1,53.94
cifar10_base_kw_simp,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=refinepoly+--numproc=2%%3600,56,10834.78,22,605.3700000000001
cifar10_wide_kw_simp,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=refinepoly+--numproc=2%%3600,16,5297.5,18,2015.07
cifar10_deep_kw_simp,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=refinepoly+--numproc=2%%3600,7,2051.5,19,628.9599999999999
mnist2x256,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=refinepoly+--numproc=2%%3600,38,4432.77,38,3892.4099999999994
mnist4x256,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=refinepoly+--numproc=2%%3600,1,664.33,26,765.11
mnist6x256,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=refinepoly+--numproc=2%%3600,2,666.86,22,798.7599999999999
model2a,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=refinepoly+--numproc=2%%3600,74,15966.53,16,4624.150000000001
model-conv,raw_results/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=refinepoly+--numproc=2%%3600,57,28335.800000000003,10,9465.34
32x16_688,raw_results/Marabou%%Mon_May_3_11:00:09_2021_-0700%%bbb24a66902eba59cf156f06586901b9a59634bc%%--verbosity=0+--milp-tightening=none%%3600,0,0.0,0,0.0
KJ_64x32_2048,raw_results/Marabou%%Mon_May_3_11:00:09_2021_-0700%%bbb24a66902eba59cf156f06586901b9a59634bc%%--verbosity=0+--milp-tightening=none%%3600,0,0.0,0,0.0
64x32_2752,raw_results/Marabou%%Mon_May_3_11:00:09_2021_-0700%%bbb24a66902eba59cf156f06586901b9a59634bc%%--verbosity=0+--milp-tightening=none%%3600,0,0.0,0,0.0
cifar10_base_kw_simp,raw_results/Marabou%%Mon_May_3_11:00:09_2021_-0700%%bbb24a66902eba59cf156f06586901b9a59634bc%%--verbosity=0+--milp-tightening=none%%3600,0,0.0,0,0.0
cifar10_wide_kw_simp,raw_results/Marabou%%Mon_May_3_11:00:09_2021_-0700%%bbb24a66902eba59cf156f06586901b9a59634bc%%--verbosity=0+--milp-tightening=none%%3600,0,0.0,0,0.0
cifar10_deep_kw_simp,raw_results/Marabou%%Mon_May_3_11:00:09_2021_-0700%%bbb24a66902eba59cf156f06586901b9a59634bc%%--verbosity=0+--milp-tightening=none%%3600,0,0.0,0,0.0
mnist2x256,raw_results/Marabou%%Mon_May_3_11:00:09_2021_-0700%%bbb24a66902eba59cf156f06586901b9a59634bc%%--verbosity=0+--milp-tightening=none%%3600,0,0.0,0,0.0
mnist4x256,raw_results/Marabou%%Mon_May_3_11:00:09_2021_-0700%%bbb24a66902eba59cf156f06586901b9a59634bc%%--verbosity=0+--milp-tightening=none%%3600,0,0.0,0,0.0
mnist6x256,raw_results/Marabou%%Mon_May_3_11:00:09_2021_-0700%%bbb24a66902eba59cf156f06586901b9a59634bc%%--verbosity=0+--milp-tightening=none%%3600,0,0.0,0,0.0
model2a,raw_results/Marabou%%Mon_May_3_11:00:09_2021_-0700%%bbb24a66902eba59cf156f06586901b9a59634bc%%--verbosity=0+--milp-tightening=none%%3600,74,48508.020000000004,16,14082.46
model-conv,raw_results/Marabou%%Mon_May_3_11:00:09_2021_-0700%%bbb24a66902eba59cf156f06586901b9a59634bc%%--verbosity=0+--milp-tightening=none%%3600,2,509.93999999999994,0,0.0
32x16_688,raw_results/PeregriNN%%Mon_May_10_17:37:39_2021_-0700%%935dd1551a1184099e64b9610f8498af98b88ad4%%--timeout=36000%%3600,0,0.0,0,0.0
KJ_64x32_2048,raw_results/PeregriNN%%Mon_May_10_17:37:39_2021_-0700%%935dd1551a1184099e64b9610f8498af98b88ad4%%--timeout=36000%%3600,0,0.0,0,0.0
64x32_2752,raw_results/PeregriNN%%Mon_May_10_17:37:39_2021_-0700%%935dd1551a1184099e64b9610f8498af98b88ad4%%--timeout=36000%%3600,0,0.0,0,0.0
cifar10_base_kw_simp,raw_results/PeregriNN%%Mon_May_10_17:37:39_2021_-0700%%935dd1551a1184099e64b9610f8498af98b88ad4%%--timeout=36000%%3600,0,0.0,0,0.0
cifar10_wide_kw_simp,raw_results/PeregriNN%%Mon_May_10_17:37:39_2021_-0700%%935dd1551a1184099e64b9610f8498af98b88ad4%%--timeout=36000%%3600,0,0.0,0,0.0
cifar10_deep_kw_simp,raw_results/PeregriNN%%Mon_May_10_17:37:39_2021_-0700%%935dd1551a1184099e64b9610f8498af98b88ad4%%--timeout=36000%%3600,0,0.0,0,0.0
mnist2x256,raw_results/PeregriNN%%Mon_May_10_17:37:39_2021_-0700%%935dd1551a1184099e64b9610f8498af98b88ad4%%--timeout=36000%%3600,6,206.7,58,10910.15
mnist4x256,raw_results/PeregriNN%%Mon_May_10_17:37:39_2021_-0700%%935dd1551a1184099e64b9610f8498af98b88ad4%%--timeout=36000%%3600,1,29.97,30,2256.5899999999997
mnist6x256,raw_results/PeregriNN%%Mon_May_10_17:37:39_2021_-0700%%935dd1551a1184099e64b9610f8498af98b88ad4%%--timeout=36000%%3600,4,398.19,22,1945.89
model2a,raw_results/PeregriNN%%Mon_May_10_17:37:39_2021_-0700%%935dd1551a1184099e64b9610f8498af98b88ad4%%--timeout=36000%%3600,0,0.0,0,0.0
model-conv,raw_results/PeregriNN%%Mon_May_10_17:37:39_2021_-0700%%935dd1551a1184099e64b9610f8498af98b88ad4%%--timeout=36000%%3600,0,0.0,0,0.0
32x16_688,raw_results/Portfolio%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--sc-pol+--polarity%%3600,73,371.63,17,1438.09
KJ_64x32_2048,raw_results/Portfolio%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--sc-pol+--polarity%%3600,72,4954.6,0,0.0
64x32_2752,raw_results/Portfolio%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--sc-pol+--polarity%%3600,87,785.38,0,0.0
cifar10_base_kw_simp,raw_results/Portfolio%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--sc-pol+--polarity%%3600,52,17223.79,22,408.44000000000005
cifar10_wide_kw_simp,raw_results/Portfolio%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--sc-pol+--polarity%%3600,25,6838.159999999999,21,839.6199999999999
cifar10_deep_kw_simp,raw_results/Portfolio%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--sc-pol+--polarity%%3600,31,11521.699999999997,28,845.0999999999999
mnist2x256,raw_results/Portfolio%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--sc-pol+--polarity%%3600,40,661.0600000000001,32,5081.429999999999
mnist4x256,raw_results/Portfolio%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--sc-pol+--polarity%%3600,13,3799.5900000000006,24,523.72
mnist6x256,raw_results/Portfolio%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--sc-pol+--polarity%%3600,16,8641.01,22,1534.5800000000002
model2a,raw_results/Portfolio%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--sc-pol+--polarity%%3600,74,1547.09,16,6157.09
model-conv,raw_results/Portfolio%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--sc-pol+--polarity%%3600,65,2489.57,25,4193.37
32x16_688,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=polarity%%3600,73,373.14,6,30.09
KJ_64x32_2048,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=polarity%%3600,70,5540.42,0,0.0
64x32_2752,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=polarity%%3600,87,822.5699999999999,0,0.0
cifar10_base_kw_simp,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=polarity%%3600,47,5884.280000000001,22,443.82
cifar10_wide_kw_simp,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=polarity%%3600,23,3006.97,21,856.54
cifar10_deep_kw_simp,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=polarity%%3600,31,14598.29,28,928.22
mnist2x256,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=polarity%%3600,39,668.4899999999999,27,5057.69
mnist4x256,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=polarity%%3600,13,3827.5700000000006,23,339.1
mnist6x256,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=polarity%%3600,14,8668.81,20,695.0799999999999
model2a,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=polarity%%3600,74,1734.62,16,6318.959999999999
model-conv,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=polarity%%3600,65,2542.39,25,4247.49
32x16_688,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=sc-pol%%3600,72,718.06,17,1454.4
KJ_64x32_2048,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=sc-pol%%3600,71,6369.6799999999985,0,0.0
64x32_2752,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=sc-pol%%3600,87,1024.77,0,0.0
cifar10_base_kw_simp,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=sc-pol%%3600,52,18879.82,22,430.33000000000004
cifar10_wide_kw_simp,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=sc-pol%%3600,25,7416.9800000000005,17,770.69
cifar10_deep_kw_simp,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=sc-pol%%3600,31,13888.299999999997,20,755.6099999999999
mnist2x256,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=sc-pol%%3600,38,682.86,32,5101.76
mnist4x256,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=sc-pol%%3600,7,206.25000000000003,24,554.5
mnist6x256,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=sc-pol%%3600,13,6170.290000000001,22,1713.68
model2a,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=sc-pol%%3600,74,1579.01,16,11877.869999999999
model-conv,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=sc-pol%%3600,65,2566.6,25,6708.749999999999
32x16_688,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--milp%%3600,73,355.37,17,89.98
KJ_64x32_2048,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--milp%%3600,40,15363.12,0,0.0
64x32_2752,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--milp%%3600,87,1262.1899999999998,1,22.83
cifar10_base_kw_simp,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--milp%%3600,54,3719.03,22,413.16999999999996
cifar10_wide_kw_simp,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--milp%%3600,19,8020.610000000001,18,1506.25
cifar10_deep_kw_simp,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--milp%%3600,10,3604.63,20,684.9000000000001
mnist2x256,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--milp%%3600,38,11739.93,39,7785.3200000000015
mnist4x256,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--milp%%3600,3,3669.76,26,2384.3
mnist6x256,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--milp%%3600,2,117.3,21,952.8500000000001
model2a,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--milp%%3600,74,1675.12,16,484.84
model-conv,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--milp%%3600,65,8362.12,25,11610.789999999999
32x16_688,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fa%%--verbosity=0+--flip-strategy=random+--branch=polarity+--split-threshold=0,54,5070.3499999999985,6,29.660000000000004
KJ_64x32_2048,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fa%%--verbosity=0+--flip-strategy=random+--branch=polarity+--split-threshold=0,2,691.15,0,0.0
64x32_2752,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fa%%--verbosity=0+--flip-strategy=random+--branch=polarity+--split-threshold=0,60,55584.12000000001,0,0.0
cifar10_base_kw_simp,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fa%%--verbosity=0+--flip-strategy=random+--branch=polarity+--split-threshold=0,2,3469.62,2,88.67
cifar10_wide_kw_simp,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fa%%--verbosity=0+--flip-strategy=random+--branch=polarity+--split-threshold=0,0,0.0,17,730.2800000000001
cifar10_deep_kw_simp,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fa%%--verbosity=0+--flip-strategy=random+--branch=polarity+--split-threshold=0,0,0.0,0,0.0
mnist2x256,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fa%%--verbosity=0+--flip-strategy=random+--branch=polarity+--split-threshold=0,20,5607.5599999999995,27,1252.3799999999999
mnist4x256,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fa%%--verbosity=0+--flip-strategy=random+--branch=polarity+--split-threshold=0,1,140.13,23,352.99999999999994
mnist6x256,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fa%%--verbosity=0+--flip-strategy=random+--branch=polarity+--split-threshold=0,1,1071.38,20,525.52
model2a,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fa%%--verbosity=0+--flip-strategy=random+--branch=polarity+--split-threshold=0,74,1710.03,16,371.9
model-conv,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fa%%--verbosity=0+--flip-strategy=random+--branch=polarity+--split-threshold=0,65,2823.71,25,1048.72
32x16_688,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fa%%--verbosity=0+--flip-strategy=walksat+--branch=sc-pol+--split-threshold=10,73,422.65999999999997,17,1203.3999999999999
KJ_64x32_2048,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fa%%--verbosity=0+--flip-strategy=walksat+--branch=sc-pol+--split-threshold=10,69,6798.4,0,0.0
64x32_2752,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fa%%--verbosity=0+--flip-strategy=walksat+--branch=sc-pol+--split-threshold=10,87,921.9999999999999,0,0.0
cifar10_base_kw_simp,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fa%%--verbosity=0+--flip-strategy=walksat+--branch=sc-pol+--split-threshold=10,47,4852.73,22,445.82
cifar10_wide_kw_simp,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fa%%--verbosity=0+--flip-strategy=walksat+--branch=sc-pol+--split-threshold=10,24,5431.34,17,788.5499999999998
cifar10_deep_kw_simp,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fa%%--verbosity=0+--flip-strategy=walksat+--branch=sc-pol+--split-threshold=10,31,14130.18,20,644.3
mnist2x256,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fa%%--verbosity=0+--flip-strategy=walksat+--branch=sc-pol+--split-threshold=10,37,645.56,31,4326.330000000001
mnist4x256,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fa%%--verbosity=0+--flip-strategy=walksat+--branch=sc-pol+--split-threshold=10,7,182.03999999999996,24,684.8600000000001
mnist6x256,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fa%%--verbosity=0+--flip-strategy=walksat+--branch=sc-pol+--split-threshold=10,11,2081.4100000000003,22,3063.49
model2a,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fa%%--verbosity=0+--flip-strategy=walksat+--branch=sc-pol+--split-threshold=10,74,1850.7399999999998,16,3264.6800000000003
model-conv,raw_results/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fa%%--verbosity=0+--flip-strategy=walksat+--branch=sc-pol+--split-threshold=10,65,2977.61,25,3339.6400000000003


==> plots/result_breakdown_appendix.csv <==
network,configuration,sat,sat time,unsat,unsat time
cifar10_base_kw_simp,raw_results_appendix/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=1%%3600,46,6467.95,24,250.32
cifar10_wide_kw_simp,raw_results_appendix/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=1%%3600,20,8255.42,19,1091.34
cifar10_deep_kw_simp,raw_results_appendix/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=1%%3600,6,4738.54,26,534.05
mnist2x256,raw_results_appendix/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=1%%3600,44,2809.0100000000007,39,5931.580000000001
mnist4x256,raw_results_appendix/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=1%%3600,4,3088.6800000000003,24,285.45000000000005
mnist6x256,raw_results_appendix/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=1%%3600,7,733.5,17,139.98
cifar10_base_kw_simp,raw_results_appendix/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=2%%3600,46,5814.830000000001,24,225.77999999999997
cifar10_wide_kw_simp,raw_results_appendix/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=2%%3600,17,7485.139999999999,18,209.17000000000002
cifar10_deep_kw_simp,raw_results_appendix/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=2%%3600,9,9828.41,26,415.34
mnist2x256,raw_results_appendix/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=2%%3600,45,4426.030000000002,38,2995.6800000000003
mnist4x256,raw_results_appendix/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=2%%3600,9,2296.57,24,199.51
mnist6x256,raw_results_appendix/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=deeppoly+--numproc=2%%3600,5,1145.16,17,152.09
cifar10_base_kw_simp,raw_results_appendix/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=refinepoly+--numproc=1%%3600,46,21886.95,24,1275.53
cifar10_wide_kw_simp,raw_results_appendix/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=refinepoly+--numproc=1%%3600,19,16463.54,19,2247.55
cifar10_deep_kw_simp,raw_results_appendix/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=refinepoly+--numproc=1%%3600,3,2994.49,26,1671.2099999999998
mnist2x256,raw_results_appendix/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=refinepoly+--numproc=1%%3600,44,4556.24,38,4411.05
mnist4x256,raw_results_appendix/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=refinepoly+--numproc=1%%3600,3,709.5899999999999,24,752.1500000000001
mnist6x256,raw_results_appendix/ERAN%%Wed_Feb_17_13:58:32_2021_-0800%%0be1a470a8439cde16950a7dddf7533d99ec6192%%--domain=refinepoly+--numproc=1%%3600,7,3395.33,17,300.2
cifar10_base_kw_simp,raw_results_appendix/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=polarity%%3600,33,6060.24,23,449.90999999999997
cifar10_wide_kw_simp,raw_results_appendix/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=polarity%%3600,19,8759.179999999998,18,830.7099999999999
cifar10_deep_kw_simp,raw_results_appendix/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=polarity%%3600,23,9727.070000000002,26,946.2799999999999
mnist2x256,raw_results_appendix/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=polarity%%3600,40,947.7700000000001,28,630.5600000000002
mnist4x256,raw_results_appendix/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=polarity%%3600,29,1420.5000000000002,22,422.65000000000003
mnist6x256,raw_results_appendix/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=polarity%%3600,15,3328.64,18,3845.7200000000003
cifar10_base_kw_simp,raw_results_appendix/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=polarity+--split-threshold=0%%3600,2,2947.8199999999997,14,286.47
cifar10_wide_kw_simp,raw_results_appendix/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=polarity+--split-threshold=0%%3600,0,0.0,18,870.03
cifar10_deep_kw_simp,raw_results_appendix/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=polarity+--split-threshold=0%%3600,0,0.0,26,890.2
mnist2x256,raw_results_appendix/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=polarity+--split-threshold=0%%3600,13,5588.58,29,1598.8000000000002
mnist4x256,raw_results_appendix/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=polarity+--split-threshold=0%%3600,5,550.82,22,395.12
mnist6x256,raw_results_appendix/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=polarity+--split-threshold=0%%3600,6,6381.36,18,2200.4299999999994
cifar10_base_kw_simp,raw_results_appendix/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=sc-pol%%3600,37,18226.38,24,1808.3899999999999
cifar10_wide_kw_simp,raw_results_appendix/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=sc-pol%%3600,19,7237.96,18,867.5399999999998
cifar10_deep_kw_simp,raw_results_appendix/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=sc-pol%%3600,23,11126.939999999999,26,919.4
mnist2x256,raw_results_appendix/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=sc-pol%%3600,41,859.7399999999999,36,7264.37
mnist4x256,raw_results_appendix/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=sc-pol%%3600,26,1017.5699999999999,24,5775.460000000001
mnist6x256,raw_results_appendix/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=random+--branch=sc-pol%%3600,16,1927.2599999999998,17,387.59999999999997
cifar10_base_kw_simp,raw_results_appendix/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=walksat+--branch=sc-pol+--split-threshold=5%%3600,32,2668.6400000000003,23,466.80000000000007
cifar10_wide_kw_simp,raw_results_appendix/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=walksat+--branch=sc-pol+--split-threshold=5%%3600,18,6505.51,18,881.26
cifar10_deep_kw_simp,raw_results_appendix/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=walksat+--branch=sc-pol+--split-threshold=5%%3600,22,8032.38,26,918.2900000000001
mnist2x256,raw_results_appendix/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=walksat+--branch=sc-pol+--split-threshold=5%%3600,39,6051.98,35,5521.45
mnist4x256,raw_results_appendix/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=walksat+--branch=sc-pol+--split-threshold=5%%3600,26,1164.3900000000003,23,4559.849999999999
mnist6x256,raw_results_appendix/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--flip-strategy=walksat+--branch=sc-pol+--split-threshold=5%%3600,14,1020.19,17,424.76
cifar10_base_kw_simp,raw_results_appendix/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--milp%%3600,41,10091.64,24,489.65
cifar10_wide_kw_simp,raw_results_appendix/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--milp%%3600,18,7356.2300000000005,18,901.12
cifar10_deep_kw_simp,raw_results_appendix/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--milp%%3600,6,5749.92,27,1075.5
mnist2x256,raw_results_appendix/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--milp%%3600,42,5585.95,38,2621.59
mnist4x256,raw_results_appendix/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--milp%%3600,9,742.0799999999999,24,538.9
mnist6x256,raw_results_appendix/SOI%%Wed_Mar_17_19:10:19_2021_-0700%%f29c48fac391e73520ff23b5c36bbdff62121324%%--verbosity=0+--milp%%3600,6,1991.2700000000002,17,402.81999999999994


==> plots/result_breakdown_rebuttal.csv <==
network,configuration,sat,sat time,unsat,unsat time
32x16_688,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=0.5+--split-threshold=2%%1800,0,0.0,0,0.0
KJ_64x32_2048,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=0.5+--split-threshold=2%%1800,0,0.0,0,0.0
64x32_2752,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=0.5+--split-threshold=2%%1800,0,0.0,0,0.0
cifar10_base_kw_simp,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=0.5+--split-threshold=2%%1800,0,0.0,0,0.0
cifar10_wide_kw_simp,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=0.5+--split-threshold=2%%1800,0,0.0,0,0.0
cifar10_deep_kw_simp,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=0.5+--split-threshold=2%%1800,0,0.0,0,0.0
mnist2x256,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=0.5+--split-threshold=2%%1800,14,512.1999999999999,59,16556.38
mnist4x256,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=0.5+--split-threshold=2%%1800,18,1366.2299999999998,29,3668.1800000000003
mnist6x256,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=0.5+--split-threshold=2%%1800,9,1748.57,16,576.5699999999999
model2a,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=0.5+--split-threshold=2%%1800,0,0.0,0,0.0
model-conv,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=0.5+--split-threshold=2%%1800,0,0.0,0,0.0
32x16_688,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=10+--split-threshold=2%%1800,0,0.0,0,0.0
KJ_64x32_2048,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=10+--split-threshold=2%%1800,0,0.0,0,0.0
64x32_2752,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=10+--split-threshold=2%%1800,0,0.0,0,0.0
cifar10_base_kw_simp,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=10+--split-threshold=2%%1800,0,0.0,0,0.0
cifar10_wide_kw_simp,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=10+--split-threshold=2%%1800,0,0.0,0,0.0
cifar10_deep_kw_simp,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=10+--split-threshold=2%%1800,0,0.0,0,0.0
mnist2x256,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=10+--split-threshold=2%%1800,15,319.82,46,13797.0
mnist4x256,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=10+--split-threshold=2%%1800,19,1228.5000000000002,28,3034.05
mnist6x256,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=10+--split-threshold=2%%1800,9,829.0,17,1948.31
model2a,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=10+--split-threshold=2%%1800,0,0.0,0,0.0
model-conv,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=10+--split-threshold=2%%1800,0,0.0,0,0.0
32x16_688,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=1+--split-threshold=2%%1800,0,0.0,0,0.0
KJ_64x32_2048,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=1+--split-threshold=2%%1800,0,0.0,0,0.0
64x32_2752,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=1+--split-threshold=2%%1800,0,0.0,0,0.0
cifar10_base_kw_simp,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=1+--split-threshold=2%%1800,0,0.0,0,0.0
cifar10_wide_kw_simp,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=1+--split-threshold=2%%1800,0,0.0,0,0.0
cifar10_deep_kw_simp,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=1+--split-threshold=2%%1800,0,0.0,0,0.0
mnist2x256,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=1+--split-threshold=2%%1800,14,362.72,56,13787.4
mnist4x256,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=1+--split-threshold=2%%1800,18,1148.38,29,3250.0100000000007
mnist6x256,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=1+--split-threshold=2%%1800,9,1370.16,16,371.78
model2a,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=1+--split-threshold=2%%1800,0,0.0,0,0.0
model-conv,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=1+--split-threshold=2%%1800,0,0.0,0,0.0
32x16_688,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=2+--split-threshold=2%%1800,0,0.0,0,0.0
KJ_64x32_2048,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=2+--split-threshold=2%%1800,0,0.0,0,0.0
64x32_2752,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=2+--split-threshold=2%%1800,0,0.0,0,0.0
cifar10_base_kw_simp,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=2+--split-threshold=2%%1800,0,0.0,0,0.0
cifar10_wide_kw_simp,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=2+--split-threshold=2%%1800,0,0.0,0,0.0
cifar10_deep_kw_simp,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=2+--split-threshold=2%%1800,0,0.0,0,0.0
mnist2x256,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=2+--split-threshold=2%%1800,13,232.82000000000002,53,14173.530000000002
mnist4x256,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=2+--split-threshold=2%%1800,20,1891.3299999999997,29,3744.71
mnist6x256,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=2+--split-threshold=2%%1800,8,297.51,16,372.05
model2a,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=2+--split-threshold=2%%1800,0,0.0,0,0.0
model-conv,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=2+--split-threshold=2%%1800,0,0.0,0,0.0
32x16_688,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=10%%3600,72,562.0300000000001,18,385.93
KJ_64x32_2048,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=10%%3600,40,16131.800000000001,0,0.0
64x32_2752,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=10%%3600,86,1517.85,2,2764.64
cifar10_base_kw_simp,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=10%%3600,1,26.17,75,1457.9499999999998
cifar10_wide_kw_simp,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=10%%3600,5,399.35999999999996,67,4434.84
cifar10_deep_kw_simp,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=10%%3600,5,288.01,79,2833.26
mnist2x256,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=10%%3600,25,3510.5200000000004,50,29990.81
mnist4x256,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=10%%3600,23,2734.34,29,4886.39
mnist6x256,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=10%%3600,9,702.91,16,373.75
model2a,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=10%%3600,73,1777.72,15,11064.58
model-conv,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=10%%3600,52,2334.53,30,19920.219999999998
32x16_688,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=2%%3600,73,470.67,17,750.9
KJ_64x32_2048,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=2%%3600,39,8575.279999999999,0,0.0
64x32_2752,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=2%%3600,87,1479.21,1,1510.82
cifar10_base_kw_simp,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=2%%3600,1,23.11,75,1573.9
cifar10_wide_kw_simp,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=2%%3600,5,326.39,67,4404.97
cifar10_deep_kw_simp,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=2%%3600,5,314.38,79,2872.7999999999993
mnist2x256,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=2%%3600,15,357.02000000000004,51,25585.18
mnist4x256,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=2%%3600,19,2939.9400000000005,29,5883.340000000001
mnist6x256,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=2%%3600,11,1715.8300000000002,17,3373.15
model2a,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=2%%3600,73,1813.59,17,14290.72
model-conv,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=2%%3600,52,2315.4900000000002,32,20057.02
32x16_688,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=5%%3600,73,435.83,17,526.87
KJ_64x32_2048,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=5%%3600,38,6639.22,0,0.0
64x32_2752,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=5%%3600,87,1311.6100000000001,2,4154.23
cifar10_base_kw_simp,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=5%%3600,1,21.16,75,1554.31
cifar10_wide_kw_simp,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=5%%3600,5,553.97,67,4568.320000000001
cifar10_deep_kw_simp,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=5%%3600,5,285.78000000000003,79,2794.38
mnist2x256,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=5%%3600,20,4247.910000000001,54,32438.29
mnist4x256,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=5%%3600,21,1654.3500000000004,29,5118.67
mnist6x256,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=5%%3600,8,1172.86,16,385.43999999999994
model2a,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=5%%3600,73,1829.3999999999999,15,11602.49
model-conv,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=30+--split-threshold=5%%3600,52,2380.2299999999996,32,16637.69
32x16_688,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=5+--split-threshold=2%%1800,0,0.0,0,0.0
KJ_64x32_2048,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=5+--split-threshold=2%%1800,0,0.0,0,0.0
64x32_2752,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=5+--split-threshold=2%%1800,0,0.0,0,0.0
cifar10_base_kw_simp,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=5+--split-threshold=2%%1800,0,0.0,0,0.0
cifar10_wide_kw_simp,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=5+--split-threshold=2%%1800,0,0.0,0,0.0
cifar10_deep_kw_simp,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=5+--split-threshold=2%%1800,0,0.0,0,0.0
mnist2x256,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=5+--split-threshold=2%%1800,16,495.25,50,17903.29
mnist4x256,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=5+--split-threshold=2%%1800,19,1303.2299999999998,29,5657.619999999999
mnist6x256,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=5+--split-threshold=2%%1800,8,607.91,16,347.32
model2a,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=5+--split-threshold=2%%1800,0,0.0,0,0.0
model-conv,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=5+--split-threshold=2%%1800,0,0.0,0,0.0
32x16_688,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=10%%3600,69,1029.9599999999998,21,4052.5899999999997
KJ_64x32_2048,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=10%%3600,4,7741.85,2,1648.47
64x32_2752,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=10%%3600,58,11768.5,1,259.21
cifar10_base_kw_simp,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=10%%3600,1,31.91,76,2094.0899999999997
cifar10_wide_kw_simp,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=10%%3600,4,233.24,67,3424.9500000000003
cifar10_deep_kw_simp,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=10%%3600,5,388.9100000000001,79,2930.9800000000005
mnist2x256,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=10%%3600,24,2449.3899999999994,51,31943.43
mnist4x256,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=10%%3600,34,2265.2900000000004,29,3451.3
mnist6x256,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=10%%3600,8,4583.6,17,1009.9499999999998
model2a,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=10%%3600,73,2141.0299999999997,16,15251.75
model-conv,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=10%%3600,51,2905.3900000000003,31,21195.56
32x16_688,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=2%%3600,71,819.0500000000001,19,1199.6100000000001
KJ_64x32_2048,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=2%%3600,1,1566.4,1,1261.25
64x32_2752,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=2%%3600,51,5710.780000000001,0,0.0
cifar10_base_kw_simp,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=2%%3600,1,26.17,77,4854.200000000001
cifar10_wide_kw_simp,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=2%%3600,5,615.15,68,6482.130000000001
cifar10_deep_kw_simp,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=2%%3600,5,434.69,79,2809.419999999999
mnist2x256,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=2%%3600,16,1197.66,55,29706.82
mnist4x256,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=2%%3600,16,18082.04,29,4329.519999999999
mnist6x256,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=2%%3600,1,357.9,17,1045.06
model2a,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=2%%3600,73,2190.3199999999997,16,14589.25
model-conv,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=2%%3600,49,2977.93,34,23689.520000000004
32x16_688,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=5%%3600,70,1344.16,20,5435.51
KJ_64x32_2048,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=5%%3600,2,2877.19,2,1975.67
64x32_2752,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=5%%3600,55,7728.190000000001,1,1475.21
cifar10_base_kw_simp,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=5%%3600,1,24.27,75,1491.8700000000001
cifar10_wide_kw_simp,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=5%%3600,5,558.82,67,4052.0200000000004
cifar10_deep_kw_simp,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=5%%3600,5,869.1700000000001,80,5143.08
mnist2x256,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=5%%3600,19,746.97,51,23535.9
mnist4x256,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=5%%3600,31,13293.009999999998,30,8802.949999999999
mnist6x256,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=5%%3600,2,1493.54,17,2295.45
model2a,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=5%%3600,73,2170.37,16,13331.5
model-conv,raw_results_more/SOI%%Sun_Aug_8_23:13:20_2021_-0700%%efb8f44cabf8377680e7c39b8099122d0ad8eec2%%--verbosity=2+--init-strategy=random+--flip-strategy=random+--branch=sc-pol+--seed=0+--mcmc-beta=20+--split-threshold=5%%3600,50,2622.24,35,27110.48


==> plots/results.csv <==
result,time,configuration
unsat,439.26,port
unsat,524.7,port
unsat,20.86,port
unsat,21.58,port
unsat,29.58,port
unsat,17.92,port
unsat,23.34,port
unsat,1449.54,port
unsat,29.32,port
unsat,1311.48,port
unsat,20.76,port
unsat,18.6,port
unsat,218.85,port
unsat,28.58,port
unsat,27.69,port
unsat,19.6,port
unsat,2118.26,port
unsat,27.18,port
unsat,32.02,port
unsat,28.72,port
unsat,26.83,port
unknown,5000.0,port
unsat,21.16,port
unsat,20.36,port
unsat,20.99,port
unsat,20.28,port
unsat,1205.8,port
unsat,1593.4,port
unsat,22.34,port
unsat,28.44,port
unsat,21.34,port
unsat,27.81,port
unsat,934.09,port
unsat,30.39,port
unsat,1570.38,port
unsat,26.33,port
unsat,864.19,port
unsat,29.89,port
unsat,673.34,port
unsat,21.65,port
unsat,28.15,port
unsat,355.71,port
unsat,20.77,port
unsat,1349.91,port
unsat,1250.06,port
unsat,523.4,port
unsat,2886.15,port
unsat,427.3,port
unsat,20.03,port
unsat,32.94,port
unsat,20.86,port
unsat,21.44,port
unsat,16.47,port
unsat,20.66,port
unknown,5000.0,port
unsat,27.28,port
unsat,21.22,port
unsat,21.32,port
unsat,20.61,port
unsat,29.36,port
unsat,3295.88,port
unsat,20.56,port
unsat,3191.99,port
unsat,20.23,port
unsat,3223.8,port
unsat,20.7,port
unsat,21.55,port
unknown,5000.0,port
unsat,211.35,port
unknown,5000.0,port
unsat,19.42,port
unsat,29.52,port
unsat,1168.9,port
unknown,5000.0,port
unsat,28.58,port
unsat,20.61,port
unsat,499.65,port
unsat,31.79,port
unsat,21.58,port
unsat,28.67,port
unsat,20.97,port
unsat,25.5,port
unsat,29.1,port
unsat,228.74,port
unsat,23.0,port
unsat,20.49,port
unsat,21.56,port
unsat,29.78,port
unsat,29.05,port
unsat,2369.97,port
unsat,20.91,port
unsat,31.15,port
unsat,22.01,port
unsat,26.13,port
unsat,33.4,port
unsat,20.97,port
unsat,176.88,port
unsat,31.84,port
unsat,2828.31,port
unsat,32.44,port


==> plots/results_eran1.csv <==
solver,network,property,result,time
eran1,32x16_688,ind10115_eps0.06_delta2.0,sat,8.08
eran1,32x16_688,ind1047_eps0.03_delta2.0,sat,8.05
eran1,32x16_688,ind10672_eps0.03_delta6.0,sat,7.77
eran1,32x16_688,ind11023_eps0.03_delta2.0,sat,8.54
eran1,32x16_688,ind11525_eps0.01_delta2.0,sat,7.97
eran1,32x16_688,ind11568_eps0.06_delta6.0,sat,7.25
eran1,32x16_688,ind11783_eps0.06_delta6.0,sat,6.54
eran1,32x16_688,ind12346_eps0.06_delta2.0,sat,6.32
eran1,32x16_688,ind12443_eps0.06_delta6.0,sat,8.75
eran1,32x16_688,ind13085_eps0.03_delta2.0,sat,6.96
eran1,32x16_688,ind13371_eps0.03_delta6.0,sat,6.94
eran1,32x16_688,ind13415_eps0.01_delta2.0,sat,6.27
eran1,32x16_688,ind13672_eps0.01_delta2.0,sat,6.78
eran1,32x16_688,ind13849_eps0.06_delta2.0,sat,6.14
eran1,32x16_688,ind14137_eps0.03_delta6.0,sat,9.04
eran1,32x16_688,ind14491_eps0.03_delta2.0,sat,6.54
eran1,32x16_688,ind14529_eps0.03_delta2.0,sat,6.97
eran1,32x16_688,ind15530_eps0.03_delta2.0,sat,7.06
eran1,32x16_688,ind15670_eps0.01_delta6.0,unsat,6.31
eran1,32x16_688,ind1575_eps0.01_delta6.0,unsat,7.53
eran1,32x16_688,ind15925_eps0.01_delta6.0,unsat,11.72
eran1,32x16_688,ind15991_eps0.01_delta6.0,unsat,7.33
eran1,32x16_688,ind1607_eps0.03_delta6.0,sat,6.45
eran1,32x16_688,ind1624_eps0.01_delta2.0,sat,5.94
eran1,32x16_688,ind16643_eps0.01_delta2.0,sat,6.35
eran1,32x16_688,ind17335_eps0.06_delta6.0,sat,6.72
eran1,32x16_688,ind17512_eps0.06_delta2.0,sat,6.24
eran1,32x16_688,ind17556_eps0.06_delta2.0,sat,7.61
eran1,32x16_688,ind17730_eps0.03_delta6.0,sat,7.42
eran1,32x16_688,ind17956_eps0.01_delta6.0,unsat,5.85
eran1,32x16_688,ind18002_eps0.06_delta6.0,sat,6.65
eran1,32x16_688,ind18116_eps0.03_delta2.0,sat,7.15
eran1,32x16_688,ind1814_eps0.01_delta6.0,unsat,6.4
eran1,32x16_688,ind18309_eps0.06_delta2.0,sat,6.72
eran1,32x16_688,ind18527_eps0.06_delta2.0,sat,6.97
eran1,32x16_688,ind18550_eps0.01_delta2.0,sat,6.82
eran1,32x16_688,ind18791_eps0.01_delta6.0,unsat,5.9
eran1,32x16_688,ind18827_eps0.01_delta2.0,unsat,6.42
eran1,32x16_688,ind1898_eps0.06_delta2.0,sat,5.77
eran1,32x16_688,ind19117_eps0.01_delta2.0,sat,6.45
eran1,32x16_688,ind19134_eps0.01_delta2.0,sat,6.3
eran1,32x16_688,ind1920_eps0.01_delta6.0,unsat,6.93
eran1,32x16_688,ind19247_eps0.06_delta6.0,sat,6.26
eran1,32x16_688,ind19276_eps0.06_delta6.0,sat,6.96
eran1,32x16_688,ind19558_eps0.06_delta6.0,sat,7.7
eran1,32x16_688,ind19734_eps0.01_delta6.0,unsat,6.91
eran1,32x16_688,ind19765_eps0.03_delta2.0,sat,6.48
eran1,32x16_688,ind19930_eps0.03_delta6.0,sat,6.63
eran1,32x16_688,ind2273_eps0.03_delta6.0,sat,6.72
eran1,32x16_688,ind230_eps0.01_delta2.0,sat,6.48
eran1,32x16_688,ind2810_eps0.06_delta2.0,sat,6.2
eran1,32x16_688,ind295_eps0.01_delta6.0,unsat,5.95
eran1,32x16_688,ind3148_eps0.01_delta2.0,sat,6.45
eran1,32x16_688,ind3297_eps0.01_delta6.0,unsat,6.37
eran1,32x16_688,ind332_eps0.03_delta2.0,sat,6.0
eran1,32x16_688,ind3570_eps0.03_delta2.0,sat,6.28
eran1,32x16_688,ind3798_eps0.06_delta2.0,sat,6.55
eran1,32x16_688,ind3907_eps0.06_delta2.0,sat,4.87
eran1,32x16_688,ind405_eps0.03_delta2.0,sat,6.49
eran1,32x16_688,ind4530_eps0.03_delta6.0,sat,7.65
eran1,32x16_688,ind4623_eps0.01_delta2.0,sat,6.99
eran1,32x16_688,ind4981_eps0.01_delta2.0,sat,6.07
eran1,32x16_688,ind5228_eps0.01_delta2.0,sat,7.09
eran1,32x16_688,ind5306_eps0.01_delta2.0,sat,5.87
eran1,32x16_688,ind5478_eps0.01_delta6.0,unsat,6.77
eran1,32x16_688,ind5853_eps0.06_delta2.0,sat,6.55
eran1,32x16_688,ind6279_eps0.06_delta2.0,sat,7.88
eran1,32x16_688,ind6575_eps0.03_delta6.0,sat,6.3
eran1,32x16_688,ind6611_eps0.06_delta6.0,sat,6.5
eran1,32x16_688,ind7096_eps0.06_delta6.0,sat,6.66
eran1,32x16_688,ind7394_eps0.03_delta2.0,sat,6.79
eran1,32x16_688,ind7411_eps0.01_delta6.0,unsat,7.07
eran1,32x16_688,ind7421_eps0.03_delta6.0,sat,7.24
eran1,32x16_688,ind7483_eps0.06_delta6.0,sat,6.88
eran1,32x16_688,ind7564_eps0.06_delta6.0,sat,6.64
eran1,32x16_688,ind7586_eps0.03_delta6.0,sat,6.47
eran1,32x16_688,ind7742_eps0.03_delta6.0,unsat,1046.66
eran1,32x16_688,ind776_eps0.06_delta2.0,sat,6.99
eran1,32x16_688,ind7818_eps0.01_delta6.0,unsat,7.87
eran1,32x16_688,ind786_eps0.06_delta6.0,sat,5.52
eran1,32x16_688,ind7979_eps0.03_delta6.0,sat,6.72
eran1,32x16_688,ind8021_eps0.06_delta6.0,sat,6.95
eran1,32x16_688,ind825_eps0.06_delta2.0,sat,7.26
eran1,32x16_688,ind8264_eps0.03_delta6.0,sat,6.91
eran1,32x16_688,ind916_eps0.03_delta6.0,sat,6.93
eran1,32x16_688,ind9317_eps0.01_delta6.0,unsat,6.19
eran1,32x16_688,ind9338_eps0.06_delta6.0,sat,5.95
eran1,32x16_688,ind9435_eps0.03_delta2.0,sat,6.54
eran1,32x16_688,ind9507_eps0.03_delta2.0,sat,5.87
eran1,32x16_688,ind9845_eps0.03_delta2.0,sat,6.4
eran1,64x32_2752,ind10334_eps0.03_delta6.0,sat,12.41
eran1,64x32_2752,ind10496_eps0.06_delta2.0,sat,12.64
eran1,64x32_2752,ind10594_eps0.01_delta6.0,sat,12.71
eran1,64x32_2752,ind10858_eps0.01_delta2.0,sat,10.33
eran1,64x32_2752,ind10915_eps0.06_delta2.0,sat,12.71
eran1,64x32_2752,ind10996_eps0.01_delta2.0,sat,10.79
eran1,64x32_2752,ind11084_eps0.06_delta2.0,sat,12.34
eran1,64x32_2752,ind11190_eps0.01_delta2.0,sat,10.06
eran1,64x32_2752,ind11754_eps0.06_delta2.0,sat,13.04
eran1,64x32_2752,ind12362_eps0.06_delta6.0,sat,14.01
eran1,64x32_2752,ind12374_eps0.06_delta2.0,sat,13.78
eran1,64x32_2752,ind12443_eps0.01_delta2.0,sat,10.22
eran1,64x32_2752,ind12617_eps0.03_delta2.0,sat,11.18
eran1,64x32_2752,ind12618_eps0.06_delta6.0,sat,22.28
eran1,64x32_2752,ind12763_eps0.01_delta6.0,sat,402.1
eran1,64x32_2752,ind12943_eps0.03_delta2.0,sat,11.75
eran1,64x32_2752,ind13342_eps0.01_delta6.0,to,3600.07
eran1,64x32_2752,ind13406_eps0.06_delta6.0,sat,24.26
eran1,64x32_2752,ind13435_eps0.01_delta6.0,sat,12.03
eran1,64x32_2752,ind13531_eps0.03_delta6.0,sat,12.71
eran1,64x32_2752,ind13817_eps0.01_delta6.0,sat,13.67
eran1,64x32_2752,ind1431_eps0.01_delta2.0,sat,12.48
eran1,64x32_2752,ind14653_eps0.03_delta2.0,sat,11.78
eran1,64x32_2752,ind150_eps0.06_delta2.0,sat,14.04
eran1,64x32_2752,ind15183_eps0.06_delta6.0,sat,14.62
eran1,64x32_2752,ind15227_eps0.03_delta6.0,sat,13.98
eran1,64x32_2752,ind16042_eps0.06_delta6.0,sat,18.66
eran1,64x32_2752,ind1612_eps0.03_delta6.0,sat,9.91
eran1,64x32_2752,ind16217_eps0.06_delta6.0,sat,10.79
eran1,64x32_2752,ind16242_eps0.03_delta2.0,sat,8.34
eran1,64x32_2752,ind1627_eps0.01_delta6.0,sat,9.57
eran1,64x32_2752,ind16368_eps0.03_delta2.0,sat,11.29
eran1,64x32_2752,ind16667_eps0.06_delta6.0,sat,10.51
eran1,64x32_2752,ind17035_eps0.03_delta2.0,sat,8.87
eran1,64x32_2752,ind1713_eps0.03_delta2.0,sat,8.56
eran1,64x32_2752,ind17409_eps0.06_delta2.0,sat,11.29
eran1,64x32_2752,ind17410_eps0.01_delta2.0,sat,7.05
eran1,64x32_2752,ind1742_eps0.03_delta6.0,sat,8.33
eran1,64x32_2752,ind17877_eps0.03_delta2.0,sat,8.76
eran1,64x32_2752,ind1796_eps0.01_delta6.0,to,3600.12
eran1,64x32_2752,ind17970_eps0.06_delta6.0,sat,18.51
eran1,64x32_2752,ind18050_eps0.03_delta2.0,sat,8.25
eran1,64x32_2752,ind18087_eps0.06_delta6.0,sat,20.38
eran1,64x32_2752,ind18159_eps0.06_delta6.0,sat,9.73
eran1,64x32_2752,ind18223_eps0.03_delta2.0,sat,9.25
eran1,64x32_2752,ind18419_eps0.03_delta2.0,sat,8.79
eran1,64x32_2752,ind18605_eps0.01_delta2.0,sat,8.34
eran1,64x32_2752,ind1869_eps0.01_delta6.0,unsat,38.58
eran1,64x32_2752,ind19311_eps0.03_delta6.0,sat,13.21
eran1,64x32_2752,ind19344_eps0.01_delta2.0,sat,8.26
eran1,64x32_2752,ind19471_eps0.06_delta6.0,sat,9.21
eran1,64x32_2752,ind19479_eps0.01_delta2.0,sat,8.35
eran1,64x32_2752,ind19598_eps0.01_delta6.0,sat,10.13
eran1,64x32_2752,ind19757_eps0.06_delta6.0,sat,8.9
eran1,64x32_2752,ind19783_eps0.03_delta6.0,sat,9.05
eran1,64x32_2752,ind2057_eps0.06_delta2.0,sat,9.76
eran1,64x32_2752,ind2256_eps0.03_delta6.0,sat,8.36
eran1,64x32_2752,ind2498_eps0.01_delta2.0,sat,8.03
eran1,64x32_2752,ind2849_eps0.06_delta2.0,sat,9.78
eran1,64x32_2752,ind299_eps0.01_delta2.0,sat,7.93
eran1,64x32_2752,ind3069_eps0.03_delta6.0,sat,8.16
eran1,64x32_2752,ind332_eps0.01_delta6.0,sat,9.03
eran1,64x32_2752,ind3516_eps0.03_delta6.0,sat,8.89
eran1,64x32_2752,ind3526_eps0.01_delta6.0,sat,9.47
eran1,64x32_2752,ind3535_eps0.01_delta6.0,sat,11.41
eran1,64x32_2752,ind5210_eps0.03_delta2.0,sat,8.75
eran1,64x32_2752,ind5223_eps0.06_delta2.0,sat,10.35
eran1,64x32_2752,ind5291_eps0.03_delta6.0,sat,7.86
eran1,64x32_2752,ind5561_eps0.03_delta6.0,sat,8.39
eran1,64x32_2752,ind5598_eps0.03_delta6.0,sat,8.75
eran1,64x32_2752,ind582_eps0.01_delta6.0,sat,12.0
eran1,64x32_2752,ind587_eps0.06_delta6.0,sat,19.78
eran1,64x32_2752,ind6178_eps0.06_delta6.0,sat,10.92
eran1,64x32_2752,ind6319_eps0.01_delta2.0,sat,7.71
eran1,64x32_2752,ind6605_eps0.03_delta2.0,sat,8.96
eran1,64x32_2752,ind6697_eps0.01_delta6.0,sat,7.65
eran1,64x32_2752,ind7165_eps0.03_delta6.0,sat,8.96
eran1,64x32_2752,ind7492_eps0.01_delta2.0,sat,7.64
eran1,64x32_2752,ind7700_eps0.01_delta6.0,sat,10.63
eran1,64x32_2752,ind8084_eps0.06_delta2.0,sat,10.13
eran1,64x32_2752,ind8467_eps0.06_delta2.0,sat,10.35
eran1,64x32_2752,ind8542_eps0.03_delta2.0,sat,8.49
eran1,64x32_2752,ind8558_eps0.03_delta2.0,sat,10.4
eran1,64x32_2752,ind8829_eps0.06_delta2.0,sat,10.48
eran1,64x32_2752,ind9074_eps0.06_delta2.0,sat,11.5
eran1,64x32_2752,ind9556_eps0.06_delta2.0,sat,21.12
eran1,64x32_2752,ind9559_eps0.03_delta6.0,sat,8.79
eran1,64x32_2752,ind9609_eps0.06_delta6.0,sat,11.31
eran1,64x32_2752,ind9688_eps0.01_delta2.0,sat,7.59
eran1,64x32_2752,ind9902_eps0.01_delta2.0,sat,7.34
eran1,ACASXU_experimental_v2a_1_1,property1,unsat,21.7
eran1,ACASXU_experimental_v2a_1_1,property2,unsat,43.09
eran1,ACASXU_experimental_v2a_1_1,property3,unsat,572.6
eran1,ACASXU_experimental_v2a_1_1,property4,unsat,87.09
eran1,ACASXU_experimental_v2a_1_2,property1,unsat,21.32
eran1,ACASXU_experimental_v2a_1_2,property2,sat,55.99
eran1,ACASXU_experimental_v2a_1_2,property3,unsat,38.79
eran1,ACASXU_experimental_v2a_1_2,property4,unsat,49.04
eran1,ACASXU_experimental_v2a_1_3,property1,unsat,22.89
eran1,ACASXU_experimental_v2a_1_3,property2,sat,74.58
eran1,ACASXU_experimental_v2a_1_3,property3,unsat,52.59
eran1,ACASXU_experimental_v2a_1_3,property4,unsat,42.87
eran1,ACASXU_experimental_v2a_1_4,property1,unsat,21.4
eran1,ACASXU_experimental_v2a_1_4,property2,sat,35.69
eran1,ACASXU_experimental_v2a_1_4,property3,unsat,30.39
eran1,ACASXU_experimental_v2a_1_4,property4,unsat,28.57
eran1,ACASXU_experimental_v2a_1_5,property1,unsat,27.53
eran1,ACASXU_experimental_v2a_1_5,property2,sat,145.61
eran1,ACASXU_experimental_v2a_1_5,property3,unsat,32.46
eran1,ACASXU_experimental_v2a_1_5,property4,unsat,34.64
eran1,ACASXU_experimental_v2a_1_6,property1,unsat,27.54
eran1,ACASXU_experimental_v2a_1_6,property2,sat,122.64
eran1,ACASXU_experimental_v2a_1_6,property3,unsat,29.9
eran1,ACASXU_experimental_v2a_1_6,property4,unsat,36.33
eran1,ACASXU_experimental_v2a_1_7,property1,unsat,27.02
eran1,ACASXU_experimental_v2a_1_7,property2,unsat,43.31
eran1,ACASXU_experimental_v2a_1_7,property3,sat,37.9
eran1,ACASXU_experimental_v2a_1_7,property4,sat,34.0
eran1,ACASXU_experimental_v2a_1_8,property1,unsat,25.68
eran1,ACASXU_experimental_v2a_1_8,property2,unsat,54.61
eran1,ACASXU_experimental_v2a_1_8,property3,sat,34.37
eran1,ACASXU_experimental_v2a_1_8,property4,sat,33.5
eran1,ACASXU_experimental_v2a_1_9,property1,unsat,27.7
eran1,ACASXU_experimental_v2a_1_9,property2,unsat,47.43
eran1,ACASXU_experimental_v2a_1_9,property3,sat,36.58
eran1,ACASXU_experimental_v2a_1_9,property4,sat,33.54
eran1,ACASXU_experimental_v2a_2_1,property1,unsat,27.41
eran1,ACASXU_experimental_v2a_2_1,property2,sat,35.76
eran1,ACASXU_experimental_v2a_2_1,property3,unsat,36.12
eran1,ACASXU_experimental_v2a_2_1,property4,unsat,31.79
eran1,ACASXU_experimental_v2a_2_2,property1,unsat,30.06
eran1,ACASXU_experimental_v2a_2_2,property2,sat,52.24
eran1,ACASXU_experimental_v2a_2_2,property3,unsat,51.1
eran1,ACASXU_experimental_v2a_2_2,property4,unsat,35.65
eran1,ACASXU_experimental_v2a_2_3,property1,unsat,25.91
eran1,ACASXU_experimental_v2a_2_3,property2,sat,42.71
eran1,ACASXU_experimental_v2a_2_3,property3,unsat,30.82
eran1,ACASXU_experimental_v2a_2_3,property4,unsat,40.95
eran1,ACASXU_experimental_v2a_2_4,property1,unsat,29.03
eran1,ACASXU_experimental_v2a_2_4,property2,sat,53.9
eran1,ACASXU_experimental_v2a_2_4,property3,unsat,33.89
eran1,ACASXU_experimental_v2a_2_4,property4,unsat,31.96
eran1,ACASXU_experimental_v2a_2_5,property1,unsat,41.61
eran1,ACASXU_experimental_v2a_2_5,property2,sat,95.18
eran1,ACASXU_experimental_v2a_2_5,property3,unsat,25.61
eran1,ACASXU_experimental_v2a_2_5,property4,unsat,30.72
eran1,ACASXU_experimental_v2a_2_6,property1,unsat,39.03
eran1,ACASXU_experimental_v2a_2_6,property2,sat,686.85
eran1,ACASXU_experimental_v2a_2_6,property3,unsat,35.73
eran1,ACASXU_experimental_v2a_2_6,property4,unsat,31.57
eran1,ACASXU_experimental_v2a_2_7,property1,unsat,55.78
eran1,ACASXU_experimental_v2a_2_7,property2,sat,347.14
eran1,ACASXU_experimental_v2a_2_7,property3,unsat,32.98
eran1,ACASXU_experimental_v2a_2_7,property4,unsat,38.21
eran1,ACASXU_experimental_v2a_2_8,property1,unsat,75.42
eran1,ACASXU_experimental_v2a_2_8,property2,sat,95.72
eran1,ACASXU_experimental_v2a_2_8,property3,unsat,35.73
eran1,ACASXU_experimental_v2a_2_8,property4,unsat,37.52
eran1,ACASXU_experimental_v2a_2_9,property1,unsat,71.96
eran1,ACASXU_experimental_v2a_2_9,property2,sat,112.07
eran1,ACASXU_experimental_v2a_2_9,property3,unsat,34.93
eran1,ACASXU_experimental_v2a_2_9,property4,unsat,38.44
eran1,ACASXU_experimental_v2a_3_1,property1,unsat,28.86
eran1,ACASXU_experimental_v2a_3_1,property2,sat,58.31
eran1,ACASXU_experimental_v2a_3_1,property3,unsat,30.46
eran1,ACASXU_experimental_v2a_3_1,property4,unsat,41.26
eran1,ACASXU_experimental_v2a_3_2,property1,unsat,28.06
eran1,ACASXU_experimental_v2a_3_2,property2,sat,54.2
eran1,ACASXU_experimental_v2a_3_2,property3,unsat,30.24
eran1,ACASXU_experimental_v2a_3_2,property4,unsat,34.53
eran1,ACASXU_experimental_v2a_3_3,property1,unsat,28.78
eran1,ACASXU_experimental_v2a_3_3,property2,unsat,940.27
eran1,ACASXU_experimental_v2a_3_3,property3,unsat,35.7
eran1,ACASXU_experimental_v2a_3_3,property4,unsat,33.99
eran1,ACASXU_experimental_v2a_3_4,property1,unsat,26.58
eran1,ACASXU_experimental_v2a_3_4,property2,sat,252.4
eran1,ACASXU_experimental_v2a_3_4,property3,unsat,30.65
eran1,ACASXU_experimental_v2a_3_4,property4,unsat,30.81
eran1,ACASXU_experimental_v2a_3_5,property1,unsat,32.8
eran1,ACASXU_experimental_v2a_3_5,property2,sat,74.94
eran1,ACASXU_experimental_v2a_3_5,property3,unsat,31.48
eran1,ACASXU_experimental_v2a_3_5,property4,unsat,31.3
eran1,ACASXU_experimental_v2a_3_6,property1,unsat,51.31
eran1,ACASXU_experimental_v2a_3_6,property2,sat,88.22
eran1,ACASXU_experimental_v2a_3_6,property3,unsat,29.96
eran1,ACASXU_experimental_v2a_3_6,property4,unsat,35.63
eran1,ACASXU_experimental_v2a_3_7,property1,unsat,55.97
eran1,ACASXU_experimental_v2a_3_7,property2,sat,120.21
eran1,ACASXU_experimental_v2a_3_7,property3,unsat,34.49
eran1,ACASXU_experimental_v2a_3_7,property4,unsat,32.36
eran1,ACASXU_experimental_v2a_3_8,property1,unsat,55.18
eran1,ACASXU_experimental_v2a_3_8,property2,sat,68.5
eran1,ACASXU_experimental_v2a_3_8,property3,unsat,28.94
eran1,ACASXU_experimental_v2a_3_8,property4,unsat,32.13
eran1,ACASXU_experimental_v2a_3_9,property1,unsat,60.1
eran1,ACASXU_experimental_v2a_3_9,property2,sat,44.64
eran1,ACASXU_experimental_v2a_3_9,property3,unsat,32.24
eran1,ACASXU_experimental_v2a_3_9,property4,unsat,30.76
eran1,ACASXU_experimental_v2a_4_1,property1,unsat,32.55
eran1,ACASXU_experimental_v2a_4_1,property2,sat,72.49
eran1,ACASXU_experimental_v2a_4_1,property3,unsat,31.11
eran1,ACASXU_experimental_v2a_4_1,property4,unsat,51.16
eran1,ACASXU_experimental_v2a_4_2,property1,unsat,23.47
eran1,ACASXU_experimental_v2a_4_2,property2,unsat,1252.46
eran1,ACASXU_experimental_v2a_4_2,property3,unsat,33.88
eran1,ACASXU_experimental_v2a_4_2,property4,unsat,24.65
eran1,ACASXU_experimental_v2a_4_3,property1,unsat,21.76
eran1,ACASXU_experimental_v2a_4_3,property2,sat,27.58
eran1,ACASXU_experimental_v2a_4_3,property3,unsat,24.12
eran1,ACASXU_experimental_v2a_4_3,property4,unsat,27.43
eran1,ACASXU_experimental_v2a_4_4,property1,unsat,14.43
eran1,ACASXU_experimental_v2a_4_4,property2,sat,33.63
eran1,ACASXU_experimental_v2a_4_4,property3,unsat,10.64
eran1,ACASXU_experimental_v2a_4_4,property4,unsat,18.87
eran1,ACASXU_experimental_v2a_4_5,property1,unsat,26.35
eran1,ACASXU_experimental_v2a_4_5,property2,sat,164.36
eran1,ACASXU_experimental_v2a_4_5,property3,unsat,17.69
eran1,ACASXU_experimental_v2a_4_5,property4,unsat,15.78
eran1,ACASXU_experimental_v2a_4_6,property1,unsat,51.21
eran1,ACASXU_experimental_v2a_4_6,property2,sat,170.39
eran1,ACASXU_experimental_v2a_4_6,property3,unsat,12.93
eran1,ACASXU_experimental_v2a_4_6,property4,unsat,16.46
eran1,ACASXU_experimental_v2a_4_7,property1,to,3600.06
eran1,ACASXU_experimental_v2a_4_7,property2,sat,60.54
eran1,ACASXU_experimental_v2a_4_7,property3,unsat,17.21
eran1,ACASXU_experimental_v2a_4_7,property4,unsat,19.87
eran1,ACASXU_experimental_v2a_4_8,property1,unsat,39.07
eran1,ACASXU_experimental_v2a_4_8,property2,sat,40.98
eran1,ACASXU_experimental_v2a_4_8,property3,unsat,21.45
eran1,ACASXU_experimental_v2a_4_8,property4,unsat,20.69
eran1,ACASXU_experimental_v2a_4_9,property1,unsat,270.9
eran1,ACASXU_experimental_v2a_4_9,property2,sat,1190.33
eran1,ACASXU_experimental_v2a_4_9,property3,unsat,18.93
eran1,ACASXU_experimental_v2a_4_9,property4,unsat,21.33
eran1,ACASXU_experimental_v2a_5_1,property1,unsat,14.53
eran1,ACASXU_experimental_v2a_5_1,property2,sat,22.69
eran1,ACASXU_experimental_v2a_5_1,property3,unsat,26.29
eran1,ACASXU_experimental_v2a_5_1,property4,unsat,25.11
eran1,ACASXU_experimental_v2a_5_2,property1,unsat,15.58
eran1,ACASXU_experimental_v2a_5_2,property2,sat,28.93
eran1,ACASXU_experimental_v2a_5_2,property3,unsat,49.59
eran1,ACASXU_experimental_v2a_5_2,property4,unsat,37.56
eran1,ACASXU_experimental_v2a_5_3,property1,unsat,9.21
eran1,ACASXU_experimental_v2a_5_3,property2,sat,154.24
eran1,ACASXU_experimental_v2a_5_3,property3,unsat,17.97
eran1,ACASXU_experimental_v2a_5_3,property4,unsat,18.78
eran1,ACASXU_experimental_v2a_5_4,property1,unsat,13.45
eran1,ACASXU_experimental_v2a_5_4,property2,sat,27.94
eran1,ACASXU_experimental_v2a_5_4,property3,unsat,18.87
eran1,ACASXU_experimental_v2a_5_4,property4,unsat,15.24
eran1,ACASXU_experimental_v2a_5_5,property1,unsat,18.07
eran1,ACASXU_experimental_v2a_5_5,property2,sat,32.58
eran1,ACASXU_experimental_v2a_5_5,property3,unsat,17.5
eran1,ACASXU_experimental_v2a_5_5,property4,unsat,15.59
eran1,ACASXU_experimental_v2a_5_6,property1,unsat,33.99
eran1,ACASXU_experimental_v2a_5_6,property2,sat,107.18
eran1,ACASXU_experimental_v2a_5_6,property3,unsat,21.83
eran1,ACASXU_experimental_v2a_5_6,property4,unsat,22.41
eran1,ACASXU_experimental_v2a_5_7,property1,unsat,29.69
eran1,ACASXU_experimental_v2a_5_7,property2,sat,51.83
eran1,ACASXU_experimental_v2a_5_7,property3,unsat,21.42
eran1,ACASXU_experimental_v2a_5_7,property4,unsat,20.11
eran1,ACASXU_experimental_v2a_5_8,property1,unsat,73.97
eran1,ACASXU_experimental_v2a_5_8,property2,sat,102.25
eran1,ACASXU_experimental_v2a_5_8,property3,unsat,17.8
eran1,ACASXU_experimental_v2a_5_8,property4,unsat,18.81
eran1,ACASXU_experimental_v2a_5_9,property1,unsat,40.48
eran1,ACASXU_experimental_v2a_5_9,property2,sat,292.55
eran1,ACASXU_experimental_v2a_5_9,property3,unsat,20.23
eran1,ACASXU_experimental_v2a_5_9,property4,unsat,23.54
eran1,KJ_64x32_2048,ind10151_eps0.01_delta6.0,to,3600.04
eran1,KJ_64x32_2048,ind1018_eps0.06_delta6.0,to,3600.11
eran1,KJ_64x32_2048,ind10311_eps0.06_delta6.0,sat,237.39
eran1,KJ_64x32_2048,ind10543_eps0.01_delta2.0,sat,69.01
eran1,KJ_64x32_2048,ind10931_eps0.06_delta2.0,sat,170.52
eran1,KJ_64x32_2048,ind11399_eps0.03_delta2.0,to,3600.08
eran1,KJ_64x32_2048,ind11533_eps0.03_delta6.0,to,3600.12
eran1,KJ_64x32_2048,ind11678_eps0.01_delta6.0,to,3600.03
eran1,KJ_64x32_2048,ind12030_eps0.01_delta2.0,to,3600.03
eran1,KJ_64x32_2048,ind12149_eps0.01_delta6.0,to,3600.11
eran1,KJ_64x32_2048,ind12873_eps0.01_delta2.0,sat,98.07
eran1,KJ_64x32_2048,ind12984_eps0.01_delta6.0,to,3600.14
eran1,KJ_64x32_2048,ind13057_eps0.06_delta2.0,sat,52.13
eran1,KJ_64x32_2048,ind130_eps0.03_delta2.0,sat,101.15
eran1,KJ_64x32_2048,ind13160_eps0.06_delta2.0,sat,113.27
eran1,KJ_64x32_2048,ind14273_eps0.06_delta6.0,to,3600.02
eran1,KJ_64x32_2048,ind14316_eps0.01_delta2.0,sat,115.7
eran1,KJ_64x32_2048,ind14390_eps0.03_delta6.0,to,3600.11
eran1,KJ_64x32_2048,ind14973_eps0.01_delta2.0,sat,56.62
eran1,KJ_64x32_2048,ind15138_eps0.01_delta2.0,to,3600.06
eran1,KJ_64x32_2048,ind15225_eps0.06_delta2.0,to,3600.03
eran1,KJ_64x32_2048,ind15252_eps0.03_delta2.0,sat,769.91
eran1,KJ_64x32_2048,ind15462_eps0.03_delta6.0,to,3600.08
eran1,KJ_64x32_2048,ind1580_eps0.06_delta6.0,to,3600.07
eran1,KJ_64x32_2048,ind15826_eps0.06_delta6.0,sat,1663.52
eran1,KJ_64x32_2048,ind15959_eps0.03_delta6.0,to,3600.1
eran1,KJ_64x32_2048,ind16098_eps0.03_delta2.0,sat,297.18
eran1,KJ_64x32_2048,ind16465_eps0.03_delta2.0,sat,44.29
eran1,KJ_64x32_2048,ind16516_eps0.01_delta2.0,sat,148.37
eran1,KJ_64x32_2048,ind1686_eps0.01_delta6.0,to,3600.08
eran1,KJ_64x32_2048,ind16930_eps0.06_delta6.0,to,3600.04
eran1,KJ_64x32_2048,ind17054_eps0.01_delta2.0,sat,33.66
eran1,KJ_64x32_2048,ind17200_eps0.06_delta2.0,sat,98.91
eran1,KJ_64x32_2048,ind17386_eps0.03_delta2.0,sat,112.49
eran1,KJ_64x32_2048,ind17525_eps0.06_delta6.0,to,3600.1
eran1,KJ_64x32_2048,ind17533_eps0.06_delta2.0,to,3600.1
eran1,KJ_64x32_2048,ind17953_eps0.03_delta6.0,to,3600.1
eran1,KJ_64x32_2048,ind18759_eps0.06_delta6.0,sat,308.19
eran1,KJ_64x32_2048,ind19047_eps0.01_delta2.0,sat,1171.84
eran1,KJ_64x32_2048,ind19238_eps0.01_delta6.0,to,3600.05
eran1,KJ_64x32_2048,ind19245_eps0.06_delta2.0,sat,19.26
eran1,KJ_64x32_2048,ind19273_eps0.06_delta2.0,sat,365.62
eran1,KJ_64x32_2048,ind19667_eps0.01_delta2.0,sat,293.89
eran1,KJ_64x32_2048,ind199_eps0.01_delta6.0,to,3600.09
eran1,KJ_64x32_2048,ind2144_eps0.03_delta6.0,to,3600.03
eran1,KJ_64x32_2048,ind2271_eps0.03_delta6.0,to,3600.14
eran1,KJ_64x32_2048,ind2643_eps0.01_delta6.0,to,3600.06
eran1,KJ_64x32_2048,ind3032_eps0.03_delta2.0,to,3600.05
eran1,KJ_64x32_2048,ind3099_eps0.06_delta6.0,sat,999.34
eran1,KJ_64x32_2048,ind3113_eps0.03_delta6.0,to,3600.04
eran1,KJ_64x32_2048,ind3137_eps0.01_delta2.0,to,3600.1
eran1,KJ_64x32_2048,ind3318_eps0.03_delta6.0,to,3600.09
eran1,KJ_64x32_2048,ind3437_eps0.03_delta2.0,sat,3388.1
eran1,KJ_64x32_2048,ind3461_eps0.06_delta6.0,sat,237.89
eran1,KJ_64x32_2048,ind350_eps0.01_delta6.0,to,3600.12
eran1,KJ_64x32_2048,ind3792_eps0.06_delta6.0,sat,1112.96
eran1,KJ_64x32_2048,ind3845_eps0.03_delta2.0,to,3600.11
eran1,KJ_64x32_2048,ind3980_eps0.01_delta6.0,to,3600.07
eran1,KJ_64x32_2048,ind4168_eps0.01_delta2.0,to,3600.1
eran1,KJ_64x32_2048,ind4403_eps0.06_delta6.0,sat,1480.65
eran1,KJ_64x32_2048,ind4461_eps0.01_delta6.0,to,3600.08
eran1,KJ_64x32_2048,ind4610_eps0.06_delta2.0,sat,62.59
eran1,KJ_64x32_2048,ind4690_eps0.06_delta2.0,to,3600.11
eran1,KJ_64x32_2048,ind4724_eps0.03_delta2.0,sat,41.11
eran1,KJ_64x32_2048,ind4965_eps0.03_delta2.0,sat,48.02
eran1,KJ_64x32_2048,ind498_eps0.03_delta6.0,to,3600.06
eran1,KJ_64x32_2048,ind5126_eps0.06_delta6.0,to,3600.03
eran1,KJ_64x32_2048,ind5616_eps0.03_delta6.0,to,3600.11
eran1,KJ_64x32_2048,ind5710_eps0.06_delta2.0,sat,20.57
eran1,KJ_64x32_2048,ind5769_eps0.03_delta2.0,sat,40.11
eran1,KJ_64x32_2048,ind5965_eps0.06_delta2.0,sat,87.19
eran1,KJ_64x32_2048,ind6210_eps0.01_delta6.0,to,3600.09
eran1,KJ_64x32_2048,ind6267_eps0.03_delta2.0,sat,305.69
eran1,KJ_64x32_2048,ind6340_eps0.01_delta6.0,to,3600.03
eran1,KJ_64x32_2048,ind6372_eps0.01_delta2.0,to,3600.08
eran1,KJ_64x32_2048,ind6706_eps0.01_delta6.0,to,3600.12
eran1,KJ_64x32_2048,ind6931_eps0.06_delta6.0,to,3600.06
eran1,KJ_64x32_2048,ind6954_eps0.03_delta2.0,sat,574.66
eran1,KJ_64x32_2048,ind7290_eps0.06_delta2.0,sat,70.38
eran1,KJ_64x32_2048,ind7386_eps0.01_delta2.0,to,3600.09
eran1,KJ_64x32_2048,ind7553_eps0.06_delta2.0,sat,914.19
eran1,KJ_64x32_2048,ind765_eps0.03_delta2.0,to,3600.07
eran1,KJ_64x32_2048,ind793_eps0.03_delta6.0,sat,517.53
eran1,KJ_64x32_2048,ind8201_eps0.03_delta6.0,to,3600.06
eran1,KJ_64x32_2048,ind8453_eps0.03_delta6.0,to,3600.1
eran1,KJ_64x32_2048,ind8834_eps0.01_delta2.0,to,3600.08
eran1,KJ_64x32_2048,ind9014_eps0.03_delta6.0,to,3600.09
eran1,KJ_64x32_2048,ind9578_eps0.06_delta6.0,sat,145.6
eran1,KJ_64x32_2048,ind9798_eps0.06_delta2.0,sat,72.96
eran1,KJ_64x32_2048,ind9865_eps0.01_delta6.0,to,3600.1
eran1,cifar10_base_kw_simp,ind1087_tar7_eps0.01,unsat,12.19
eran1,cifar10_base_kw_simp,ind134_tar5_eps0.03,unsat,16.17
eran1,cifar10_base_kw_simp,ind1388_tar4_eps0.09,sat,101.73
eran1,cifar10_base_kw_simp,ind1446_tar2_eps0.15,sat,53.99
eran1,cifar10_base_kw_simp,ind1787_tar2_eps0.12,sat,19.31
eran1,cifar10_base_kw_simp,ind1812_tar9_eps0.15,sat,130.93
eran1,cifar10_base_kw_simp,ind1819_tar4_eps0.01,unsat,9.28
eran1,cifar10_base_kw_simp,ind1835_tar4_eps0.09,sat,24.61
eran1,cifar10_base_kw_simp,ind1845_tar0_eps0.12,sat,211.04
eran1,cifar10_base_kw_simp,ind1849_tar6_eps0.15,sat,70.02
eran1,cifar10_base_kw_simp,ind1872_tar0_eps0.12,sat,66.75
eran1,cifar10_base_kw_simp,ind2051_tar9_eps0.03,unsat,11.32
eran1,cifar10_base_kw_simp,ind2130_tar4_eps0.15,sat,40.68
eran1,cifar10_base_kw_simp,ind2149_tar5_eps0.06,to,3600.08
eran1,cifar10_base_kw_simp,ind2172_tar6_eps0.06,sat,20.43
eran1,cifar10_base_kw_simp,ind2215_tar6_eps0.06,sat,22.08
eran1,cifar10_base_kw_simp,ind2223_tar2_eps0.12,sat,147.27
eran1,cifar10_base_kw_simp,ind228_tar2_eps0.12,sat,52.89
eran1,cifar10_base_kw_simp,ind22_tar2_eps0.15,sat,32.33
eran1,cifar10_base_kw_simp,ind2304_tar7_eps0.15,sat,213.62
eran1,cifar10_base_kw_simp,ind2308_tar5_eps0.01,unsat,7.96
eran1,cifar10_base_kw_simp,ind2343_tar3_eps0.01,unsat,9.61
eran1,cifar10_base_kw_simp,ind2398_tar2_eps0.01,unsat,8.99
eran1,cifar10_base_kw_simp,ind2412_tar5_eps0.06,sat,142.38
eran1,cifar10_base_kw_simp,ind2581_tar3_eps0.12,sat,211.58
eran1,cifar10_base_kw_simp,ind2670_tar4_eps0.01,unsat,11.17
eran1,cifar10_base_kw_simp,ind2741_tar1_eps0.09,to,3600.06
eran1,cifar10_base_kw_simp,ind2796_tar2_eps0.06,sat,21.55
eran1,cifar10_base_kw_simp,ind3016_tar3_eps0.06,sat,162.56
eran1,cifar10_base_kw_simp,ind3094_tar7_eps0.06,to,3600.03
eran1,cifar10_base_kw_simp,ind30_tar3_eps0.03,sat,15.34
eran1,cifar10_base_kw_simp,ind3497_tar3_eps0.01,unsat,7.99
eran1,cifar10_base_kw_simp,ind3551_tar4_eps0.09,sat,20.45
eran1,cifar10_base_kw_simp,ind3566_tar2_eps0.03,sat,15.9
eran1,cifar10_base_kw_simp,ind3587_tar5_eps0.15,sat,52.31
eran1,cifar10_base_kw_simp,ind3724_tar4_eps0.01,unsat,10.88
eran1,cifar10_base_kw_simp,ind38_tar6_eps0.12,sat,87.72
eran1,cifar10_base_kw_simp,ind4079_tar1_eps0.03,unsat,12.85
eran1,cifar10_base_kw_simp,ind4220_tar7_eps0.06,to,3600.04
eran1,cifar10_base_kw_simp,ind4480_tar3_eps0.09,sat,38.98
eran1,cifar10_base_kw_simp,ind4514_tar4_eps0.15,to,3600.11
eran1,cifar10_base_kw_simp,ind4736_tar0_eps0.03,to,3600.04
eran1,cifar10_base_kw_simp,ind5154_tar6_eps0.12,sat,76.08
eran1,cifar10_base_kw_simp,ind5163_tar2_eps0.09,sat,132.37
eran1,cifar10_base_kw_simp,ind5440_tar8_eps0.03,unsat,12.32
eran1,cifar10_base_kw_simp,ind5506_tar6_eps0.01,sat,13.69
eran1,cifar10_base_kw_simp,ind5522_tar7_eps0.03,unsat,14.65
eran1,cifar10_base_kw_simp,ind5743_tar7_eps0.15,sat,184.58
eran1,cifar10_base_kw_simp,ind5749_tar6_eps0.12,sat,136.48
eran1,cifar10_base_kw_simp,ind5752_tar8_eps0.09,to,3600.11
eran1,cifar10_base_kw_simp,ind5818_tar0_eps0.09,sat,199.62
eran1,cifar10_base_kw_simp,ind5853_tar2_eps0.12,sat,77.88
eran1,cifar10_base_kw_simp,ind5874_tar6_eps0.03,sat,14.5
eran1,cifar10_base_kw_simp,ind5906_tar9_eps0.01,unsat,8.21
eran1,cifar10_base_kw_simp,ind5962_tar9_eps0.06,sat,48.31
eran1,cifar10_base_kw_simp,ind6084_tar5_eps0.01,unsat,8.13
eran1,cifar10_base_kw_simp,ind6129_tar2_eps0.12,sat,40.29
eran1,cifar10_base_kw_simp,ind6174_tar7_eps0.15,sat,40.54
eran1,cifar10_base_kw_simp,ind6218_tar6_eps0.03,sat,16.25
eran1,cifar10_base_kw_simp,ind6364_tar9_eps0.15,sat,53.11
eran1,cifar10_base_kw_simp,ind637_tar0_eps0.15,sat,80.55
eran1,cifar10_base_kw_simp,ind6451_tar3_eps0.01,unsat,8.96
eran1,cifar10_base_kw_simp,ind6484_tar0_eps0.06,sat,21.05
eran1,cifar10_base_kw_simp,ind6496_tar8_eps0.12,sat,189.83
eran1,cifar10_base_kw_simp,ind6499_tar5_eps0.03,sat,18.09
eran1,cifar10_base_kw_simp,ind6579_tar3_eps0.06,sat,49.87
eran1,cifar10_base_kw_simp,ind6765_tar7_eps0.15,sat,115.3
eran1,cifar10_base_kw_simp,ind6799_tar1_eps0.12,sat,46.43
eran1,cifar10_base_kw_simp,ind681_tar7_eps0.09,to,3600.07
eran1,cifar10_base_kw_simp,ind7154_tar2_eps0.09,sat,106.11
eran1,cifar10_base_kw_simp,ind7173_tar8_eps0.03,unsat,9.12
eran1,cifar10_base_kw_simp,ind727_tar1_eps0.09,sat,94.15
eran1,cifar10_base_kw_simp,ind7341_tar0_eps0.06,to,3600.1
eran1,cifar10_base_kw_simp,ind7371_tar4_eps0.09,sat,190.9
eran1,cifar10_base_kw_simp,ind7656_tar9_eps0.09,sat,19.83
eran1,cifar10_base_kw_simp,ind7672_tar0_eps0.06,to,3600.06
eran1,cifar10_base_kw_simp,ind7986_tar5_eps0.03,unsat,7.74
eran1,cifar10_base_kw_simp,ind8209_tar1_eps0.06,to,3600.09
eran1,cifar10_base_kw_simp,ind8225_tar3_eps0.01,unsat,9.49
eran1,cifar10_base_kw_simp,ind8477_tar0_eps0.06,to,3600.02
eran1,cifar10_base_kw_simp,ind8778_tar6_eps0.03,unsat,9.26
eran1,cifar10_base_kw_simp,ind8783_tar5_eps0.15,sat,75.29
eran1,cifar10_base_kw_simp,ind898_tar9_eps0.01,unsat,9.14
eran1,cifar10_base_kw_simp,ind9081_tar2_eps0.12,sat,56.07
eran1,cifar10_base_kw_simp,ind9226_tar6_eps0.09,sat,77.51
eran1,cifar10_base_kw_simp,ind9266_tar2_eps0.09,sat,56.92
eran1,cifar10_base_kw_simp,ind9394_tar6_eps0.01,unsat,9.97
eran1,cifar10_base_kw_simp,ind9603_tar3_eps0.03,to,3600.09
eran1,cifar10_base_kw_simp,ind9765_tar6_eps0.15,sat,103.0
eran1,cifar10_base_kw_simp,ind9777_tar6_eps0.12,sat,68.53
eran1,cifar10_deep_kw_simp,ind1034_tar7_eps0.01,unsat,10.09
eran1,cifar10_deep_kw_simp,ind1243_tar1_eps0.06,to,3600.11
eran1,cifar10_deep_kw_simp,ind1342_tar4_eps0.03,unsat,23.54
eran1,cifar10_deep_kw_simp,ind1381_tar5_eps0.09,to,3600.04
eran1,cifar10_deep_kw_simp,ind1399_tar0_eps0.09,sat,216.17
eran1,cifar10_deep_kw_simp,ind1409_tar7_eps0.09,to,3600.05
eran1,cifar10_deep_kw_simp,ind1464_tar4_eps0.12,to,3600.08
eran1,cifar10_deep_kw_simp,ind1487_tar0_eps0.01,unsat,10.83
eran1,cifar10_deep_kw_simp,ind1617_tar7_eps0.15,to,3600.05
eran1,cifar10_deep_kw_simp,ind1643_tar7_eps0.12,to,3600.07
eran1,cifar10_deep_kw_simp,ind1860_tar6_eps0.01,unsat,12.37
eran1,cifar10_deep_kw_simp,ind2055_tar6_eps0.09,to,3600.05
eran1,cifar10_deep_kw_simp,ind2423_tar7_eps0.09,sat,1416.84
eran1,cifar10_deep_kw_simp,ind2573_tar0_eps0.15,to,3600.11
eran1,cifar10_deep_kw_simp,ind2713_tar9_eps0.12,to,3600.1
eran1,cifar10_deep_kw_simp,ind2746_tar6_eps0.15,to,3600.08
eran1,cifar10_deep_kw_simp,ind2911_tar3_eps0.12,to,3600.03
eran1,cifar10_deep_kw_simp,ind2970_tar0_eps0.06,to,3600.1
eran1,cifar10_deep_kw_simp,ind3039_tar7_eps0.09,to,3600.07
eran1,cifar10_deep_kw_simp,ind3105_tar9_eps0.03,unsat,24.61
eran1,cifar10_deep_kw_simp,ind3154_tar8_eps0.01,unsat,14.16
eran1,cifar10_deep_kw_simp,ind3447_tar3_eps0.06,to,3600.11
eran1,cifar10_deep_kw_simp,ind4004_tar7_eps0.03,sat,99.32
eran1,cifar10_deep_kw_simp,ind4340_tar2_eps0.12,to,3600.08
eran1,cifar10_deep_kw_simp,ind4351_tar3_eps0.15,to,3600.04
eran1,cifar10_deep_kw_simp,ind4378_tar9_eps0.06,to,3600.09
eran1,cifar10_deep_kw_simp,ind4532_tar2_eps0.06,to,3600.13
eran1,cifar10_deep_kw_simp,ind4550_tar7_eps0.06,to,3600.02
eran1,cifar10_deep_kw_simp,ind4757_tar3_eps0.12,to,3600.05
eran1,cifar10_deep_kw_simp,ind4973_tar8_eps0.03,sat,29.92
eran1,cifar10_deep_kw_simp,ind4985_tar2_eps0.03,sat,25.52
eran1,cifar10_deep_kw_simp,ind5209_tar0_eps0.12,to,3600.06
eran1,cifar10_deep_kw_simp,ind5242_tar4_eps0.09,to,3600.03
eran1,cifar10_deep_kw_simp,ind5433_tar4_eps0.03,to,3600.03
eran1,cifar10_deep_kw_simp,ind5455_tar6_eps0.15,sat,1738.72
eran1,cifar10_deep_kw_simp,ind5619_tar4_eps0.15,to,3600.1
eran1,cifar10_deep_kw_simp,ind5886_tar0_eps0.01,unsat,11.92
eran1,cifar10_deep_kw_simp,ind5897_tar3_eps0.06,to,3600.12
eran1,cifar10_deep_kw_simp,ind600_tar7_eps0.01,unsat,12.25
eran1,cifar10_deep_kw_simp,ind6072_tar1_eps0.15,to,3600.25
eran1,cifar10_deep_kw_simp,ind6110_tar2_eps0.03,unsat,12.36
eran1,cifar10_deep_kw_simp,ind6177_tar1_eps0.09,to,3600.1
eran1,cifar10_deep_kw_simp,ind618_tar3_eps0.03,unsat,11.97
eran1,cifar10_deep_kw_simp,ind6265_tar1_eps0.09,sat,1172.59
eran1,cifar10_deep_kw_simp,ind6310_tar7_eps0.03,unsat,19.47
eran1,cifar10_deep_kw_simp,ind6444_tar2_eps0.12,to,3600.09
eran1,cifar10_deep_kw_simp,ind6545_tar0_eps0.01,sat,32.83
eran1,cifar10_deep_kw_simp,ind6560_tar5_eps0.12,to,3600.03
eran1,cifar10_deep_kw_simp,ind6598_tar3_eps0.09,to,3600.1
eran1,cifar10_deep_kw_simp,ind6633_tar1_eps0.06,to,3600.12
eran1,cifar10_deep_kw_simp,ind6637_tar4_eps0.15,to,3600.07
eran1,cifar10_deep_kw_simp,ind6731_tar8_eps0.12,to,3600.09
eran1,cifar10_deep_kw_simp,ind6734_tar9_eps0.03,sat,160.95
eran1,cifar10_deep_kw_simp,ind6755_tar4_eps0.01,unsat,12.72
eran1,cifar10_deep_kw_simp,ind7047_tar9_eps0.01,unsat,11.34
eran1,cifar10_deep_kw_simp,ind7128_tar2_eps0.15,to,3600.04
eran1,cifar10_deep_kw_simp,ind7305_tar9_eps0.01,unsat,13.15
eran1,cifar10_deep_kw_simp,ind7429_tar9_eps0.03,sat,725.0
eran1,cifar10_deep_kw_simp,ind7460_tar9_eps0.12,to,3600.11
eran1,cifar10_deep_kw_simp,ind7526_tar2_eps0.09,to,3600.06
eran1,cifar10_deep_kw_simp,ind7534_tar2_eps0.06,to,3600.07
eran1,cifar10_deep_kw_simp,ind7535_tar0_eps0.09,sat,863.58
eran1,cifar10_deep_kw_simp,ind7865_tar8_eps0.06,to,3600.1
eran1,cifar10_deep_kw_simp,ind7884_tar1_eps0.03,to,3600.03
eran1,cifar10_deep_kw_simp,ind795_tar8_eps0.06,to,3600.1
eran1,cifar10_deep_kw_simp,ind8024_tar2_eps0.01,unsat,8.79
eran1,cifar10_deep_kw_simp,ind8147_tar8_eps0.01,unsat,10.68
eran1,cifar10_deep_kw_simp,ind8163_tar8_eps0.15,to,3600.03
eran1,cifar10_deep_kw_simp,ind8171_tar7_eps0.15,to,3600.03
eran1,cifar10_deep_kw_simp,ind8207_tar6_eps0.15,to,3600.04
eran1,cifar10_deep_kw_simp,ind8392_tar4_eps0.01,unsat,25.62
eran1,cifar10_deep_kw_simp,ind8439_tar4_eps0.15,to,3600.02
eran1,cifar10_deep_kw_simp,ind8482_tar0_eps0.12,to,3600.08
eran1,cifar10_deep_kw_simp,ind8654_tar8_eps0.12,to,3600.1
eran1,cifar10_deep_kw_simp,ind8773_tar1_eps0.09,to,3600.02
eran1,cifar10_deep_kw_simp,ind8812_tar2_eps0.06,to,3600.07
eran1,cifar10_deep_kw_simp,ind9004_tar0_eps0.01,unsat,9.85
eran1,cifar10_deep_kw_simp,ind9028_tar2_eps0.15,to,3600.09
eran1,cifar10_deep_kw_simp,ind9266_tar5_eps0.03,to,3600.11
eran1,cifar10_deep_kw_simp,ind9273_tar2_eps0.09,sat,837.05
eran1,cifar10_deep_kw_simp,ind9311_tar0_eps0.01,unsat,13.6
eran1,cifar10_deep_kw_simp,ind9405_tar2_eps0.12,to,3600.03
eran1,cifar10_deep_kw_simp,ind9691_tar0_eps0.06,to,3600.05
eran1,cifar10_deep_kw_simp,ind9734_tar1_eps0.09,to,3600.05
eran1,cifar10_deep_kw_simp,ind9767_tar3_eps0.06,to,3600.05
eran1,cifar10_deep_kw_simp,ind977_tar1_eps0.15,to,3600.07
eran1,cifar10_deep_kw_simp,ind9827_tar8_eps0.06,to,3600.05
eran1,cifar10_deep_kw_simp,ind9856_tar1_eps0.03,to,3600.12
eran1,cifar10_deep_kw_simp,ind9918_tar1_eps0.03,to,3600.09
eran1,cifar10_deep_kw_simp,ind9968_tar8_eps0.12,to,3600.03
eran1,cifar10_wide_kw_simp,ind1129_tar1_eps0.15,to,3600.02
eran1,cifar10_wide_kw_simp,ind1176_tar3_eps0.15,to,3600.09
eran1,cifar10_wide_kw_simp,ind1190_tar4_eps0.03,unsat,22.97
eran1,cifar10_wide_kw_simp,ind1209_tar4_eps0.01,unsat,12.74
eran1,cifar10_wide_kw_simp,ind1486_tar0_eps0.01,unsat,10.66
eran1,cifar10_wide_kw_simp,ind1525_tar9_eps0.09,to,3600.07
eran1,cifar10_wide_kw_simp,ind1546_tar9_eps0.12,to,3600.11
eran1,cifar10_wide_kw_simp,ind1574_tar6_eps0.06,to,3600.03
eran1,cifar10_wide_kw_simp,ind1665_tar2_eps0.03,to,3600.04
eran1,cifar10_wide_kw_simp,ind1832_tar3_eps0.09,to,3600.06
eran1,cifar10_wide_kw_simp,ind1925_tar3_eps0.06,to,3600.05
eran1,cifar10_wide_kw_simp,ind2009_tar0_eps0.01,unsat,11.25
eran1,cifar10_wide_kw_simp,ind2144_tar7_eps0.03,unsat,15.97
eran1,cifar10_wide_kw_simp,ind2159_tar0_eps0.06,sat,71.39
eran1,cifar10_wide_kw_simp,ind232_tar2_eps0.01,unsat,12.31
eran1,cifar10_wide_kw_simp,ind2447_tar1_eps0.01,sat,32.61
eran1,cifar10_wide_kw_simp,ind2685_tar4_eps0.03,sat,35.73
eran1,cifar10_wide_kw_simp,ind2702_tar5_eps0.15,to,3600.03
eran1,cifar10_wide_kw_simp,ind2813_tar5_eps0.06,to,3600.05
eran1,cifar10_wide_kw_simp,ind2942_tar7_eps0.03,unsat,28.65
eran1,cifar10_wide_kw_simp,ind2955_tar8_eps0.12,to,3600.04
eran1,cifar10_wide_kw_simp,ind3197_tar4_eps0.01,sat,25.3
eran1,cifar10_wide_kw_simp,ind3485_tar4_eps0.12,to,3600.09
eran1,cifar10_wide_kw_simp,ind3551_tar6_eps0.12,to,3600.08
eran1,cifar10_wide_kw_simp,ind3573_tar4_eps0.15,to,3600.06
eran1,cifar10_wide_kw_simp,ind3581_tar1_eps0.03,to,3600.09
eran1,cifar10_wide_kw_simp,ind3694_tar4_eps0.09,sat,109.87
eran1,cifar10_wide_kw_simp,ind378_tar3_eps0.03,sat,84.23
eran1,cifar10_wide_kw_simp,ind388_tar8_eps0.01,unsat,12.38
eran1,cifar10_wide_kw_simp,ind3914_tar8_eps0.03,unsat,16.12
eran1,cifar10_wide_kw_simp,ind4163_tar1_eps0.09,to,3600.12
eran1,cifar10_wide_kw_simp,ind4381_tar8_eps0.06,to,3600.06
eran1,cifar10_wide_kw_simp,ind4513_tar7_eps0.15,sat,940.58
eran1,cifar10_wide_kw_simp,ind4579_tar1_eps0.03,to,3600.04
eran1,cifar10_wide_kw_simp,ind4625_tar1_eps0.15,sat,1977.63
eran1,cifar10_wide_kw_simp,ind4762_tar4_eps0.12,to,3600.02
eran1,cifar10_wide_kw_simp,ind5055_tar1_eps0.06,to,3600.09
eran1,cifar10_wide_kw_simp,ind5064_tar3_eps0.09,to,3600.06
eran1,cifar10_wide_kw_simp,ind5096_tar6_eps0.12,to,3600.04
eran1,cifar10_wide_kw_simp,ind5203_tar0_eps0.01,unsat,13.24
eran1,cifar10_wide_kw_simp,ind5226_tar9_eps0.06,sat,176.69
eran1,cifar10_wide_kw_simp,ind5430_tar2_eps0.06,to,3600.09
eran1,cifar10_wide_kw_simp,ind5490_tar5_eps0.12,to,3600.04
eran1,cifar10_wide_kw_simp,ind5559_tar0_eps0.09,to,3600.09
eran1,cifar10_wide_kw_simp,ind5625_tar6_eps0.09,to,3600.04
eran1,cifar10_wide_kw_simp,ind5699_tar2_eps0.15,to,3600.04
eran1,cifar10_wide_kw_simp,ind5733_tar7_eps0.06,to,3600.05
eran1,cifar10_wide_kw_simp,ind585_tar1_eps0.15,sat,1100.47
eran1,cifar10_wide_kw_simp,ind6009_tar1_eps0.06,to,3600.07
eran1,cifar10_wide_kw_simp,ind6122_tar3_eps0.15,sat,681.95
eran1,cifar10_wide_kw_simp,ind6434_tar6_eps0.15,to,3600.07
eran1,cifar10_wide_kw_simp,ind6486_tar5_eps0.15,to,3600.1
eran1,cifar10_wide_kw_simp,ind6504_tar4_eps0.12,sat,194.53
eran1,cifar10_wide_kw_simp,ind654_tar1_eps0.12,to,3600.08
eran1,cifar10_wide_kw_simp,ind6569_tar5_eps0.03,to,3600.1
eran1,cifar10_wide_kw_simp,ind6620_tar0_eps0.01,unsat,10.05
eran1,cifar10_wide_kw_simp,ind675_tar4_eps0.15,sat,232.3
eran1,cifar10_wide_kw_simp,ind7009_tar2_eps0.01,unsat,20.98
eran1,cifar10_wide_kw_simp,ind716_tar7_eps0.09,to,3600.11
eran1,cifar10_wide_kw_simp,ind7335_tar2_eps0.09,sat,3312.5
eran1,cifar10_wide_kw_simp,ind7382_tar5_eps0.09,to,3600.03
eran1,cifar10_wide_kw_simp,ind7522_tar3_eps0.03,sat,23.04
eran1,cifar10_wide_kw_simp,ind7558_tar3_eps0.01,unsat,12.05
eran1,cifar10_wide_kw_simp,ind7656_tar2_eps0.12,to,3600.1
eran1,cifar10_wide_kw_simp,ind7876_tar7_eps0.12,to,3600.04
eran1,cifar10_wide_kw_simp,ind7964_tar7_eps0.01,unsat,11.59
eran1,cifar10_wide_kw_simp,ind8050_tar3_eps0.03,sat,35.06
eran1,cifar10_wide_kw_simp,ind8164_tar2_eps0.09,to,3600.06
eran1,cifar10_wide_kw_simp,ind8280_tar7_eps0.06,sat,102.82
eran1,cifar10_wide_kw_simp,ind8575_tar4_eps0.15,to,3600.12
eran1,cifar10_wide_kw_simp,ind8766_tar0_eps0.01,unsat,11.63
eran1,cifar10_wide_kw_simp,ind8771_tar4_eps0.01,unsat,24.33
eran1,cifar10_wide_kw_simp,ind8792_tar7_eps0.09,to,3600.09
eran1,cifar10_wide_kw_simp,ind8857_tar1_eps0.12,to,3600.05
eran1,cifar10_wide_kw_simp,ind8951_tar6_eps0.06,to,3600.12
eran1,cifar10_wide_kw_simp,ind8951_tar7_eps0.12,sat,1576.95
eran1,cifar10_wide_kw_simp,ind9004_tar3_eps0.09,to,3600.07
eran1,cifar10_wide_kw_simp,ind9032_tar0_eps0.06,sat,77.22
eran1,cifar10_wide_kw_simp,ind9080_tar7_eps0.15,to,3600.02
eran1,cifar10_wide_kw_simp,ind9163_tar1_eps0.01,unsat,12.07
eran1,cifar10_wide_kw_simp,ind9212_tar1_eps0.03,to,3600.07
eran1,cifar10_wide_kw_simp,ind9321_tar7_eps0.06,to,3600.03
eran1,cifar10_wide_kw_simp,ind9341_tar6_eps0.03,sat,28.43
eran1,cifar10_wide_kw_simp,ind943_tar7_eps0.09,to,3600.1
eran1,cifar10_wide_kw_simp,ind9465_tar7_eps0.03,sat,30.08
eran1,cifar10_wide_kw_simp,ind9502_tar3_eps0.06,sat,765.17
eran1,cifar10_wide_kw_simp,ind9513_tar1_eps0.09,to,3600.11
eran1,cifar10_wide_kw_simp,ind954_tar3_eps0.15,to,3600.11
eran1,cifar10_wide_kw_simp,ind9640_tar1_eps0.12,sat,98.75
eran1,cifar10_wide_kw_simp,ind9696_tar4_eps0.12,sat,2431.59
eran1,mnist2x256,ind1087_tar4_eps0.01,unsat,6.36
eran1,mnist2x256,ind13_tar7_eps0.06,unsat,2342.89
eran1,mnist2x256,ind1819_tar3_eps0.01,unsat,6.57
eran1,mnist2x256,ind1857_tar8_eps0.09,sat,7.25
eran1,mnist2x256,ind1973_tar0_eps0.03,unsat,8.26
eran1,mnist2x256,ind2077_tar2_eps0.09,to,3600.07
eran1,mnist2x256,ind2115_tar2_eps0.12,to,3600.08
eran1,mnist2x256,ind2212_tar8_eps0.03,sat,8.42
eran1,mnist2x256,ind2255_tar5_eps0.15,sat,17.03
eran1,mnist2x256,ind228_tar8_eps0.12,sat,47.8
eran1,mnist2x256,ind22_tar9_eps0.06,unsat,13.95
eran1,mnist2x256,ind2308_tar7_eps0.01,unsat,6.63
eran1,mnist2x256,ind2310_tar8_eps0.03,sat,7.43
eran1,mnist2x256,ind2343_tar9_eps0.01,unsat,6.07
eran1,mnist2x256,ind2398_tar9_eps0.01,unsat,6.44
eran1,mnist2x256,ind2404_tar6_eps0.06,unsat,841.5
eran1,mnist2x256,ind2448_tar1_eps0.03,unsat,9.48
eran1,mnist2x256,ind2510_tar2_eps0.09,sat,10.39
eran1,mnist2x256,ind2645_tar6_eps0.15,sat,46.73
eran1,mnist2x256,ind2648_tar6_eps0.09,to,3600.1
eran1,mnist2x256,ind2670_tar6_eps0.01,unsat,6.58
eran1,mnist2x256,ind2706_tar2_eps0.12,to,3600.04
eran1,mnist2x256,ind2737_tar9_eps0.06,sat,236.47
eran1,mnist2x256,ind2747_tar1_eps0.09,unsat,15.9
eran1,mnist2x256,ind2761_tar5_eps0.06,unsat,20.58
eran1,mnist2x256,ind3070_tar0_eps0.12,to,3600.12
eran1,mnist2x256,ind3497_tar3_eps0.01,unsat,5.93
eran1,mnist2x256,ind3526_tar3_eps0.03,unsat,10.56
eran1,mnist2x256,ind3611_tar9_eps0.15,sat,784.39
eran1,mnist2x256,ind3623_tar6_eps0.03,unsat,6.72
eran1,mnist2x256,ind3724_tar5_eps0.01,unsat,5.58
eran1,mnist2x256,ind381_tar0_eps0.09,sat,182.66
eran1,mnist2x256,ind3863_tar3_eps0.12,sat,53.98
eran1,mnist2x256,ind38_tar1_eps0.12,sat,13.41
eran1,mnist2x256,ind4018_tar7_eps0.15,to,3600.11
eran1,mnist2x256,ind4136_tar0_eps0.12,to,3600.07
eran1,mnist2x256,ind4175_tar0_eps0.06,to,3600.04
eran1,mnist2x256,ind4477_tar4_eps0.15,to,3600.1
eran1,mnist2x256,ind4540_tar1_eps0.09,sat,25.79
eran1,mnist2x256,ind4631_tar2_eps0.12,sat,32.94
eran1,mnist2x256,ind4655_tar8_eps0.15,sat,29.98
eran1,mnist2x256,ind4670_tar0_eps0.06,to,3600.05
eran1,mnist2x256,ind4687_tar2_eps0.09,sat,13.24
eran1,mnist2x256,ind4804_tar1_eps0.15,unsat,1069.57
eran1,mnist2x256,ind4904_tar5_eps0.03,unsat,6.93
eran1,mnist2x256,ind5000_tar5_eps0.03,unsat,7.06
eran1,mnist2x256,ind506_tar6_eps0.12,sat,808.38
eran1,mnist2x256,ind5169_tar9_eps0.03,sat,8.76
eran1,mnist2x256,ind5188_tar5_eps0.03,unsat,6.45
eran1,mnist2x256,ind5269_tar2_eps0.12,sat,40.27
eran1,mnist2x256,ind5506_tar3_eps0.01,unsat,6.06
eran1,mnist2x256,ind5777_tar5_eps0.09,unsat,9.64
eran1,mnist2x256,ind5906_tar2_eps0.01,unsat,6.58
eran1,mnist2x256,ind5934_tar1_eps0.03,unsat,7.45
eran1,mnist2x256,ind5964_tar6_eps0.12,to,3600.1
eran1,mnist2x256,ind6084_tar4_eps0.01,unsat,6.17
eran1,mnist2x256,ind62_tar6_eps0.03,sat,9.64
eran1,mnist2x256,ind631_tar6_eps0.03,unsat,6.56
eran1,mnist2x256,ind6320_tar3_eps0.06,sat,17.46
eran1,mnist2x256,ind6340_tar6_eps0.12,sat,22.74
eran1,mnist2x256,ind6451_tar3_eps0.01,unsat,5.89
eran1,mnist2x256,ind6655_tar0_eps0.12,sat,14.23
eran1,mnist2x256,ind6765_tar4_eps0.09,sat,10.94
eran1,mnist2x256,ind6852_tar0_eps0.12,sat,86.19
eran1,mnist2x256,ind6915_tar7_eps0.09,sat,774.04
eran1,mnist2x256,ind7015_tar5_eps0.15,sat,251.75
eran1,mnist2x256,ind7085_tar6_eps0.06,unsat,712.31
eran1,mnist2x256,ind7163_tar7_eps0.03,unsat,6.94
eran1,mnist2x256,ind7448_tar7_eps0.06,unsat,18.49
eran1,mnist2x256,ind746_tar4_eps0.09,to,3600.03
eran1,mnist2x256,ind7472_tar9_eps0.15,sat,12.24
eran1,mnist2x256,ind7919_tar1_eps0.06,unsat,6.73
eran1,mnist2x256,ind7945_tar3_eps0.06,sat,9.07
eran1,mnist2x256,ind8173_tar0_eps0.06,unsat,2307.36
eran1,mnist2x256,ind8225_tar3_eps0.01,unsat,5.71
eran1,mnist2x256,ind8250_tar7_eps0.15,sat,2781.48
eran1,mnist2x256,ind8428_tar4_eps0.15,sat,36.97
eran1,mnist2x256,ind868_tar4_eps0.09,sat,3335.41
eran1,mnist2x256,ind898_tar3_eps0.01,unsat,6.21
eran1,mnist2x256,ind8996_tar7_eps0.06,unsat,12.82
eran1,mnist2x256,ind9005_tar9_eps0.15,sat,19.71
eran1,mnist2x256,ind9039_tar2_eps0.03,unsat,6.57
eran1,mnist2x256,ind9229_tar5_eps0.15,sat,89.42
eran1,mnist2x256,ind9394_tar6_eps0.01,unsat,6.86
eran1,mnist2x256,ind9567_tar6_eps0.12,to,3600.09
eran1,mnist2x256,ind959_tar1_eps0.15,sat,118.27
eran1,mnist2x256,ind9620_tar4_eps0.09,sat,1102.35
eran1,mnist2x256,ind9667_tar6_eps0.15,to,3600.1
eran1,mnist2x256,ind9783_tar3_eps0.09,sat,38.32
eran1,mnist2x256,ind9919_tar2_eps0.06,sat,25.21
eran1,mnist4x256,ind1090_tar6_eps0.15,to,3600.07
eran1,mnist4x256,ind1190_tar4_eps0.03,unsat,7.19
eran1,mnist4x256,ind1249_tar4_eps0.01,unsat,7.13
eran1,mnist4x256,ind1307_tar2_eps0.06,to,3600.1
eran1,mnist4x256,ind1487_tar1_eps0.06,to,3600.07
eran1,mnist4x256,ind1546_tar9_eps0.12,to,3600.06
eran1,mnist4x256,ind1665_tar2_eps0.03,to,3600.07
eran1,mnist4x256,ind1668_tar7_eps0.06,to,3600.11
eran1,mnist4x256,ind1792_tar2_eps0.09,to,3600.07
eran1,mnist4x256,ind1801_tar3_eps0.09,to,3600.12
eran1,mnist4x256,ind1830_tar6_eps0.06,to,3600.06
eran1,mnist4x256,ind1843_tar7_eps0.15,to,3600.09
eran1,mnist4x256,ind2108_tar4_eps0.06,unsat,1522.11
eran1,mnist4x256,ind2144_tar3_eps0.03,unsat,6.95
eran1,mnist4x256,ind2256_tar1_eps0.15,to,3600.09
eran1,mnist4x256,ind2300_tar4_eps0.09,to,3600.04
eran1,mnist4x256,ind239_tar7_eps0.09,to,3600.07
eran1,mnist4x256,ind2519_tar0_eps0.06,to,3600.07
eran1,mnist4x256,ind2566_tar1_eps0.15,to,3600.06
eran1,mnist4x256,ind2685_tar4_eps0.03,unsat,103.9
eran1,mnist4x256,ind2942_tar7_eps0.03,unsat,5.82
eran1,mnist4x256,ind2955_tar8_eps0.12,sat,75.85
eran1,mnist4x256,ind3274_tar0_eps0.01,unsat,6.46
eran1,mnist4x256,ind3485_tar4_eps0.12,to,3600.02
eran1,mnist4x256,ind3551_tar6_eps0.12,to,3600.08
eran1,mnist4x256,ind3566_tar5_eps0.15,to,3600.03
eran1,mnist4x256,ind3581_tar3_eps0.03,unsat,6.9
eran1,mnist4x256,ind3674_tar9_eps0.06,to,3600.03
eran1,mnist4x256,ind378_tar5_eps0.03,to,3600.03
eran1,mnist4x256,ind3914_tar7_eps0.03,to,3600.07
eran1,mnist4x256,ind3962_tar5_eps0.15,to,3600.06
eran1,mnist4x256,ind4572_tar3_eps0.15,to,3600.05
eran1,mnist4x256,ind4579_tar1_eps0.03,unsat,21.24
eran1,mnist4x256,ind4762_tar6_eps0.12,to,3600.09
eran1,mnist4x256,ind4859_tar7_eps0.01,unsat,5.95
eran1,mnist4x256,ind5096_tar1_eps0.12,to,3600.07
eran1,mnist4x256,ind5490_tar5_eps0.12,to,3600.11
eran1,mnist4x256,ind5551_tar5_eps0.06,to,3600.04
eran1,mnist4x256,ind5616_tar4_eps0.09,to,3600.11
eran1,mnist4x256,ind5654_tar2_eps0.09,sat,41.8
eran1,mnist4x256,ind5658_tar9_eps0.06,to,3600.05
eran1,mnist4x256,ind5936_tar7_eps0.09,to,3600.07
eran1,mnist4x256,ind615_tar5_eps0.15,to,3600.09
eran1,mnist4x256,ind6214_tar2_eps0.01,unsat,6.52
eran1,mnist4x256,ind6294_tar4_eps0.06,to,3600.18
eran1,mnist4x256,ind6317_tar3_eps0.01,unsat,6.37
eran1,mnist4x256,ind6343_tar2_eps0.09,to,3600.04
eran1,mnist4x256,ind6356_tar6_eps0.09,to,3600.1
eran1,mnist4x256,ind6504_tar4_eps0.12,to,3600.08
eran1,mnist4x256,ind6518_tar4_eps0.15,to,3600.1
eran1,mnist4x256,ind654_tar1_eps0.12,to,3600.07
eran1,mnist4x256,ind6569_tar4_eps0.03,to,3600.03
eran1,mnist4x256,ind667_tar0_eps0.09,to,3600.09
eran1,mnist4x256,ind675_tar2_eps0.15,to,3600.07
eran1,mnist4x256,ind6785_tar6_eps0.15,to,3600.05
eran1,mnist4x256,ind6957_tar4_eps0.01,unsat,6.0
eran1,mnist4x256,ind7055_tar5_eps0.09,to,3600.07
eran1,mnist4x256,ind7250_tar5_eps0.15,to,3600.03
eran1,mnist4x256,ind7377_tar6_eps0.15,to,3600.05
eran1,mnist4x256,ind7424_tar2_eps0.01,unsat,5.74
eran1,mnist4x256,ind7522_tar3_eps0.03,unsat,7.13
eran1,mnist4x256,ind7612_tar0_eps0.09,to,3600.07
eran1,mnist4x256,ind7625_tar3_eps0.15,to,3600.03
eran1,mnist4x256,ind7656_tar1_eps0.12,to,3600.07
eran1,mnist4x256,ind7767_tar1_eps0.01,unsat,5.34
eran1,mnist4x256,ind7876_tar7_eps0.12,to,3600.1
eran1,mnist4x256,ind8050_tar7_eps0.03,unsat,6.79
eran1,mnist4x256,ind8066_tar0_eps0.01,unsat,5.78
eran1,mnist4x256,ind8212_tar7_eps0.06,to,3600.1
eran1,mnist4x256,ind8291_tar9_eps0.09,to,3600.08
eran1,mnist4x256,ind8545_tar6_eps0.01,unsat,5.91
eran1,mnist4x256,ind8660_tar5_eps0.06,to,3600.12
eran1,mnist4x256,ind8691_tar4_eps0.01,unsat,6.06
eran1,mnist4x256,ind8857_tar2_eps0.12,to,3600.03
eran1,mnist4x256,ind8951_tar7_eps0.12,to,3600.03
eran1,mnist4x256,ind9084_tar0_eps0.01,unsat,5.69
eran1,mnist4x256,ind9138_tar0_eps0.01,unsat,6.03
eran1,mnist4x256,ind9212_tar8_eps0.03,unsat,7.31
eran1,mnist4x256,ind922_tar0_eps0.01,unsat,6.38
eran1,mnist4x256,ind9315_tar1_eps0.09,to,3600.06
eran1,mnist4x256,ind9341_tar6_eps0.03,to,3600.05
eran1,mnist4x256,ind934_tar9_eps0.06,to,3600.03
eran1,mnist4x256,ind945_tar8_eps0.01,unsat,5.96
eran1,mnist4x256,ind9465_tar1_eps0.03,unsat,6.06
eran1,mnist4x256,ind9492_tar7_eps0.06,to,3600.09
eran1,mnist4x256,ind950_tar6_eps0.06,to,3600.06
eran1,mnist4x256,ind9640_tar1_eps0.12,to,3600.08
eran1,mnist4x256,ind9696_tar4_eps0.12,to,3600.09
eran1,mnist4x256,ind9805_tar7_eps0.15,to,3600.05
eran1,mnist4x256,ind9989_tar2_eps0.09,to,3600.08
eran1,mnist6x256,ind1276_tar3_eps0.09,to,3600.03
eran1,mnist6x256,ind1346_tar9_eps0.03,to,3600.02
eran1,mnist6x256,ind1390_tar7_eps0.09,to,3600.08
eran1,mnist6x256,ind1549_tar2_eps0.12,to,3600.06
eran1,mnist6x256,ind1722_tar3_eps0.01,unsat,19.42
eran1,mnist6x256,ind1898_tar1_eps0.06,to,3600.11
eran1,mnist6x256,ind1931_tar7_eps0.03,to,3600.06
eran1,mnist6x256,ind2143_tar8_eps0.12,sat,22.19
eran1,mnist6x256,ind2160_tar3_eps0.06,to,3600.03
eran1,mnist6x256,ind2162_tar6_eps0.15,to,3600.1
eran1,mnist6x256,ind2184_tar0_eps0.01,unsat,7.16
eran1,mnist6x256,ind2184_tar4_eps0.09,to,3600.1
eran1,mnist6x256,ind2242_tar4_eps0.01,unsat,6.66
eran1,mnist6x256,ind2301_tar4_eps0.03,to,3600.03
eran1,mnist6x256,ind2398_tar8_eps0.01,unsat,7.07
eran1,mnist6x256,ind2532_tar5_eps0.12,to,3600.04
eran1,mnist6x256,ind260_tar5_eps0.03,unsat,7.09
eran1,mnist6x256,ind2665_tar4_eps0.06,to,3600.05
eran1,mnist6x256,ind2812_tar1_eps0.12,to,3600.11
eran1,mnist6x256,ind2944_tar2_eps0.06,to,3600.06
eran1,mnist6x256,ind2992_tar4_eps0.03,to,3600.06
eran1,mnist6x256,ind3341_tar9_eps0.01,unsat,6.48
eran1,mnist6x256,ind3533_tar5_eps0.12,to,3600.04
eran1,mnist6x256,ind3597_tar7_eps0.06,to,3600.1
eran1,mnist6x256,ind3796_tar0_eps0.01,unsat,103.96
eran1,mnist6x256,ind3812_tar8_eps0.03,to,3600.12
eran1,mnist6x256,ind3892_tar0_eps0.09,to,3600.12
eran1,mnist6x256,ind4036_tar2_eps0.09,to,3600.05
eran1,mnist6x256,ind4224_tar1_eps0.06,to,3600.02
eran1,mnist6x256,ind4282_tar5_eps0.01,unsat,6.59
eran1,mnist6x256,ind4483_tar1_eps0.09,to,3600.07
eran1,mnist6x256,ind4690_tar3_eps0.03,to,3600.06
eran1,mnist6x256,ind4993_tar3_eps0.12,to,3600.08
eran1,mnist6x256,ind5004_tar9_eps0.15,to,3600.1
eran1,mnist6x256,ind5057_tar7_eps0.01,unsat,7.99
eran1,mnist6x256,ind5132_tar3_eps0.03,unsat,287.46
eran1,mnist6x256,ind515_tar5_eps0.15,to,3600.04
eran1,mnist6x256,ind5370_tar0_eps0.15,to,3600.04
eran1,mnist6x256,ind5393_tar1_eps0.03,to,3600.12
eran1,mnist6x256,ind5537_tar6_eps0.15,to,3600.07
eran1,mnist6x256,ind5655_tar5_eps0.06,to,3600.11
eran1,mnist6x256,ind5780_tar6_eps0.09,to,3600.08
eran1,mnist6x256,ind5786_tar7_eps0.03,to,3600.04
eran1,mnist6x256,ind5788_tar1_eps0.09,to,3600.07
eran1,mnist6x256,ind5959_tar2_eps0.12,to,3600.04
eran1,mnist6x256,ind5989_tar5_eps0.09,to,3600.03
eran1,mnist6x256,ind604_tar4_eps0.15,to,3600.11
eran1,mnist6x256,ind6176_tar2_eps0.03,unsat,8.49
eran1,mnist6x256,ind6265_tar3_eps0.03,unsat,6.68
eran1,mnist6x256,ind6266_tar6_eps0.01,unsat,5.52
eran1,mnist6x256,ind6342_tar2_eps0.06,to,3600.08
eran1,mnist6x256,ind6366_tar0_eps0.06,to,3600.05
eran1,mnist6x256,ind6412_tar6_eps0.15,to,3600.08
eran1,mnist6x256,ind6477_tar0_eps0.15,to,3600.1
eran1,mnist6x256,ind6501_tar1_eps0.12,to,3600.1
eran1,mnist6x256,ind674_tar8_eps0.06,to,3600.08
eran1,mnist6x256,ind6831_tar4_eps0.12,to,3600.08
eran1,mnist6x256,ind6953_tar5_eps0.01,unsat,8.25
eran1,mnist6x256,ind6970_tar6_eps0.15,to,3600.09
eran1,mnist6x256,ind7294_tar9_eps0.09,to,3600.08
eran1,mnist6x256,ind729_tar0_eps0.12,to,3600.1
eran1,mnist6x256,ind7433_tar4_eps0.06,to,3600.09
eran1,mnist6x256,ind7447_tar3_eps0.09,to,3600.04
eran1,mnist6x256,ind7481_tar0_eps0.15,to,3600.11
eran1,mnist6x256,ind7566_tar3_eps0.15,to,3600.03
eran1,mnist6x256,ind7792_tar5_eps0.03,unsat,8.27
eran1,mnist6x256,ind7840_tar7_eps0.15,to,3600.07
eran1,mnist6x256,ind8018_tar0_eps0.01,unsat,8.78
eran1,mnist6x256,ind8044_tar1_eps0.09,to,3600.03
eran1,mnist6x256,ind8192_tar7_eps0.12,to,3600.06
eran1,mnist6x256,ind8285_tar4_eps0.15,to,3600.04
eran1,mnist6x256,ind8364_tar0_eps0.01,unsat,6.71
eran1,mnist6x256,ind8398_tar1_eps0.06,to,3600.04
eran1,mnist6x256,ind8409_tar0_eps0.12,to,3600.12
eran1,mnist6x256,ind8480_tar8_eps0.09,to,3600.09
eran1,mnist6x256,ind8520_tar9_eps0.06,to,3600.1
eran1,mnist6x256,ind8587_tar1_eps0.09,to,3600.1
eran1,mnist6x256,ind8681_tar4_eps0.01,unsat,7.4
eran1,mnist6x256,ind9045_tar2_eps0.12,to,3600.11
eran1,mnist6x256,ind9227_tar7_eps0.15,to,3600.06
eran1,mnist6x256,ind92_tar5_eps0.06,to,3600.06
eran1,mnist6x256,ind931_tar8_eps0.12,sat,962.36
eran1,mnist6x256,ind9491_tar9_eps0.03,unsat,9.06
eran1,mnist6x256,ind9512_tar7_eps0.15,to,3600.11
eran1,mnist6x256,ind9513_tar2_eps0.06,to,3600.03
eran1,mnist6x256,ind9563_tar1_eps0.03,unsat,7.28
eran1,mnist6x256,ind980_tar5_eps0.09,to,3600.04
eran1,mnist6x256,ind9900_tar9_eps0.01,unsat,8.79
eran1,mnist6x256,ind9909_tar6_eps0.01,unsat,8.69
eran1,mnist6x256,ind9998_tar0_eps0.12,to,3600.05
eran1,model-conv,traffic_sign_model-conv_ind0_eps0.774615234375_target1.0,unsat,2434.45
eran1,model-conv,traffic_sign_model-conv_ind100_eps0.489744140625_target6.0,sat,319.47
eran1,model-conv,traffic_sign_model-conv_ind101_eps0.9911953125_target0.0,sat,929.41
eran1,model-conv,traffic_sign_model-conv_ind102_eps0.26926171875_target4.0,sat,25.61
eran1,model-conv,traffic_sign_model-conv_ind103_eps0.4370625_target0.0,sat,307.87
eran1,model-conv,traffic_sign_model-conv_ind10_eps0.079998046875_target3.0,sat,93.29
eran1,model-conv,traffic_sign_model-conv_ind11_eps0.359015625_target1.0,sat,2253.92
eran1,model-conv,traffic_sign_model-conv_ind12_eps0.38633203125_target0.0,sat,143.62
eran1,model-conv,traffic_sign_model-conv_ind13_eps0.454623046875_target0.0,sat,101.88
eran1,model-conv,traffic_sign_model-conv_ind14_eps0.353162109375_target1.0,unsat,2574.42
eran1,model-conv,traffic_sign_model-conv_ind15_eps0.75315234375_target1.0,sat,651.28
eran1,model-conv,traffic_sign_model-conv_ind16_eps0.993146484375_target0.0,sat,468.39
eran1,model-conv,traffic_sign_model-conv_ind18_eps0.37072265625_target1.0,sat,425.18
eran1,model-conv,traffic_sign_model-conv_ind19_eps0.645837890625_target1.0,sat,870.13
eran1,model-conv,traffic_sign_model-conv_ind1_eps0.442916015625_target0.0,unsat,2741.09
eran1,model-conv,traffic_sign_model-conv_ind21_eps0.5229140625_target1.0,sat,1261.73
eran1,model-conv,traffic_sign_model-conv_ind22_eps0.5541328125_target1.0,sat,497.49
eran1,model-conv,traffic_sign_model-conv_ind23_eps0.247798828125_target4.0,sat,249.18
eran1,model-conv,traffic_sign_model-conv_ind24_eps0.809736328125_target1.0,to,3600.1
eran1,model-conv,traffic_sign_model-conv_ind25_eps0.99509765625_target0.0,sat,1491.39
eran1,model-conv,traffic_sign_model-conv_ind26_eps0.3356015625_target4.0,sat,112.27
eran1,model-conv,traffic_sign_model-conv_ind27_eps0.876076171875_target1.0,unsat,3205.66
eran1,model-conv,traffic_sign_model-conv_ind28_eps0.263408203125_target1.0,sat,540.08
eran1,model-conv,traffic_sign_model-conv_ind29_eps0.868271484375_target1.0,sat,1012.21
eran1,model-conv,traffic_sign_model-conv_ind30_eps0.107314453125_target0.0,sat,863.22
eran1,model-conv,traffic_sign_model-conv_ind31_eps0.801931640625_target1.0,unsat,3588.83
eran1,model-conv,traffic_sign_model-conv_ind32_eps0.661447265625_target0.0,sat,263.33
eran1,model-conv,traffic_sign_model-conv_ind33_eps0.848759765625_target1.0,sat,236.07
eran1,model-conv,traffic_sign_model-conv_ind34_eps0.52681640625_target1.0,to,3600.08
eran1,model-conv,traffic_sign_model-conv_ind36_eps0.41755078125_target0.0,sat,2078.61
eran1,model-conv,traffic_sign_model-conv_ind37_eps0.380478515625_target0.0,sat,28.66
eran1,model-conv,traffic_sign_model-conv_ind38_eps0.770712890625_target1.0,sat,565.98
eran1,model-conv,traffic_sign_model-conv_ind39_eps0.1326796875_target4.0,sat,98.35
eran1,model-conv,traffic_sign_model-conv_ind3_eps0.314138671875_target0.0,sat,42.41
eran1,model-conv,traffic_sign_model-conv_ind40_eps0.99509765625_target0.0,to,3600.05
eran1,model-conv,traffic_sign_model-conv_ind41_eps0.751201171875_target1.0,unsat,1174.5
eran1,model-conv,traffic_sign_model-conv_ind42_eps0.997048828125_target0.0,sat,2018.9
eran1,model-conv,traffic_sign_model-conv_ind44_eps0.09755859375_target4.0,sat,28.52
eran1,model-conv,traffic_sign_model-conv_ind45_eps0.146337890625_target3.0,sat,25.38
eran1,model-conv,traffic_sign_model-conv_ind47_eps0.458525390625_target0.0,sat,88.97
eran1,model-conv,traffic_sign_model-conv_ind4_eps0.55803515625_target1.0,sat,2795.07
eran1,model-conv,traffic_sign_model-conv_ind50_eps0.271212890625_target0.0,sat,114.7
eran1,model-conv,traffic_sign_model-conv_ind51_eps0.40194140625_target1.0,sat,1185.69
eran1,model-conv,traffic_sign_model-conv_ind52_eps0.856564453125_target1.0,sat,135.03
eran1,model-conv,traffic_sign_model-conv_ind53_eps0.833150390625_target1.0,sat,1255.97
eran1,model-conv,traffic_sign_model-conv_ind54_eps0.28487109375_target1.0,sat,75.96
eran1,model-conv,traffic_sign_model-conv_ind55_eps0.99509765625_target0.0,to,3600.1
eran1,model-conv,traffic_sign_model-conv_ind56_eps0.51901171875_target3.0,sat,288.71
eran1,model-conv,traffic_sign_model-conv_ind57_eps0.384380859375_target1.0,to,3600.05
eran1,model-conv,traffic_sign_model-conv_ind58_eps0.595107421875_target1.0,sat,33.64
eran1,model-conv,traffic_sign_model-conv_ind59_eps0.997048828125_target0.0,to,3600.11
eran1,model-conv,traffic_sign_model-conv_ind5_eps0.353162109375_target5.0,sat,56.89
eran1,model-conv,traffic_sign_model-conv_ind61_eps0.037072265625_target1.0,sat,12.54
eran1,model-conv,traffic_sign_model-conv_ind62_eps0.517060546875_target1.0,sat,463.64
eran1,model-conv,traffic_sign_model-conv_ind63_eps0.993146484375_target0.0,to,3600.04
eran1,model-conv,traffic_sign_model-conv_ind65_eps0.290724609375_target2.0,sat,281.06
eran1,model-conv,traffic_sign_model-conv_ind66_eps0.712177734375_target1.0,unsat,2881.03
eran1,model-conv,traffic_sign_model-conv_ind67_eps0.55803515625_target1.0,sat,33.06
eran1,model-conv,traffic_sign_model-conv_ind68_eps0.411697265625_target3.0,sat,63.7
eran1,model-conv,traffic_sign_model-conv_ind69_eps0.34340625_target1.0,unsat,1171.08
eran1,model-conv,traffic_sign_model-conv_ind6_eps0.606814453125_target1.0,sat,155.71
eran1,model-conv,traffic_sign_model-conv_ind72_eps0.583400390625_target1.0,sat,251.71
eran1,model-conv,traffic_sign_model-conv_ind73_eps0.4916953125_target1.0,sat,127.82
eran1,model-conv,traffic_sign_model-conv_ind74_eps0.993146484375_target0.0,to,3600.05
eran1,model-conv,traffic_sign_model-conv_ind75_eps0.868271484375_target1.0,sat,2732.52
eran1,model-conv,traffic_sign_model-conv_ind76_eps0.84680859375_target1.0,unsat,2863.19
eran1,model-conv,traffic_sign_model-conv_ind77_eps0.528767578125_target1.0,unsat,600.18
eran1,model-conv,traffic_sign_model-conv_ind78_eps0.60486328125_target1.0,sat,41.93
eran1,model-conv,traffic_sign_model-conv_ind79_eps0.3043828125_target1.0,sat,182.57
eran1,model-conv,traffic_sign_model-conv_ind7_eps0.548279296875_target0.0,unsat,2539.67
eran1,model-conv,traffic_sign_model-conv_ind80_eps0.829248046875_target1.0,sat,2342.99
eran1,model-conv,traffic_sign_model-conv_ind81_eps0.314138671875_target1.0,sat,1375.92
eran1,model-conv,traffic_sign_model-conv_ind82_eps0.989244140625_target0.0,to,3600.03
eran1,model-conv,traffic_sign_model-conv_ind85_eps0.6477890625_target1.0,unsat,2399.57
eran1,model-conv,traffic_sign_model-conv_ind86_eps0.69851953125_target3.0,to,3600.07
eran1,model-conv,traffic_sign_model-conv_ind87_eps0.794126953125_target1.0,unsat,3224.63
eran1,model-conv,traffic_sign_model-conv_ind88_eps0.4760859375_target0.0,unsat,55.85
eran1,model-conv,traffic_sign_model-conv_ind89_eps0.302431640625_target1.0,sat,33.29
eran1,model-conv,traffic_sign_model-conv_ind8_eps0.997048828125_target0.0,to,3600.04
eran1,model-conv,traffic_sign_model-conv_ind90_eps0.48779296875_target3.0,unsat,3033.69
eran1,model-conv,traffic_sign_model-conv_ind91_eps0.5619375_target1.0,sat,1781.79
eran1,model-conv,traffic_sign_model-conv_ind92_eps0.18341015625_target1.0,sat,1586.46
eran1,model-conv,traffic_sign_model-conv_ind93_eps0.3668203125_target3.0,unsat,2639.0
eran1,model-conv,traffic_sign_model-conv_ind94_eps0.997048828125_target0.0,sat,381.58
eran1,model-conv,traffic_sign_model-conv_ind95_eps0.624375_target1.0,sat,2081.87
eran1,model-conv,traffic_sign_model-conv_ind96_eps0.10536328125_target4.0,sat,276.79
eran1,model-conv,traffic_sign_model-conv_ind97_eps0.24584765625_target1.0,sat,47.11
eran1,model-conv,traffic_sign_model-conv_ind98_eps0.764859375_target1.0,sat,2049.6
eran1,model-conv,traffic_sign_model-conv_ind99_eps0.997048828125_target0.0,to,3600.1
eran1,model-conv,traffic_sign_model-conv_ind9_eps0.474134765625_target0.0,sat,364.41
eran1,model2a,traffic_sign_model-2a_ind0_eps0.680958984375_target1.0,unsat,62.43
eran1,model2a,traffic_sign_model-2a_ind102_eps0.267310546875_target4.0,sat,18.13
eran1,model2a,traffic_sign_model-2a_ind103_eps0.466330078125_target1.0,unsat,18.76
eran1,model2a,traffic_sign_model-2a_ind104_eps0.517060546875_target1.0,sat,17.11
eran1,model2a,traffic_sign_model-2a_ind105_eps0.197068359375_target1.0,sat,17.08
eran1,model2a,traffic_sign_model-2a_ind106_eps0.411697265625_target0.0,sat,22.04
eran1,model2a,traffic_sign_model-2a_ind107_eps0.158044921875_target3.0,unsat,7.92
eran1,model2a,traffic_sign_model-2a_ind108_eps0.774615234375_target1.0,unsat,46.31
eran1,model2a,traffic_sign_model-2a_ind109_eps0.515109375_target1.0,sat,28.2
eran1,model2a,traffic_sign_model-2a_ind10_eps0.11316796875_target1.0,sat,21.26
eran1,model2a,traffic_sign_model-2a_ind110_eps0.80778515625_target1.0,sat,27.86
eran1,model2a,traffic_sign_model-2a_ind112_eps0.641935546875_target1.0,sat,24.4
eran1,model2a,traffic_sign_model-2a_ind113_eps0.11316796875_target1.0,sat,12.88
eran1,model2a,traffic_sign_model-2a_ind114_eps0.064388671875_target1.0,sat,21.98
eran1,model2a,traffic_sign_model-2a_ind115_eps0.481939453125_target1.0,sat,34.9
eran1,model2a,traffic_sign_model-2a_ind116_eps0.161947265625_target5.0,sat,22.74
eran1,model2a,traffic_sign_model-2a_ind117_eps0.392185546875_target1.0,sat,43.25
eran1,model2a,traffic_sign_model-2a_ind11_eps0.21853125_target1.0,sat,16.45
eran1,model2a,traffic_sign_model-2a_ind121_eps0.466330078125_target1.0,sat,28.81
eran1,model2a,traffic_sign_model-2a_ind123_eps0.36291796875_target3.0,sat,31.14
eran1,model2a,traffic_sign_model-2a_ind125_eps0.474134765625_target1.0,sat,18.57
eran1,model2a,traffic_sign_model-2a_ind126_eps0.817541015625_target1.0,sat,12.77
eran1,model2a,traffic_sign_model-2a_ind127_eps0.171703125_target3.0,sat,11.75
eran1,model2a,traffic_sign_model-2a_ind129_eps0.5853515625_target1.0,sat,33.45
eran1,model2a,traffic_sign_model-2a_ind12_eps0.483890625_target1.0,sat,27.49
eran1,model2a,traffic_sign_model-2a_ind130_eps0.310236328125_target3.0,sat,50.29
eran1,model2a,traffic_sign_model-2a_ind132_eps0.220482421875_target1.0,sat,27.93
eran1,model2a,traffic_sign_model-2a_ind133_eps0.26926171875_target1.0,sat,18.97
eran1,model2a,traffic_sign_model-2a_ind134_eps0.1951171875_target3.0,sat,22.73
eran1,model2a,traffic_sign_model-2a_ind14_eps0.173654296875_target1.0,sat,13.41
eran1,model2a,traffic_sign_model-2a_ind15_eps0.7414453125_target1.0,sat,19.07
eran1,model2a,traffic_sign_model-2a_ind17_eps0.15219140625_target0.0,sat,12.61
eran1,model2a,traffic_sign_model-2a_ind18_eps0.265359375_target1.0,sat,10.81
eran1,model2a,traffic_sign_model-2a_ind19_eps0.376576171875_target1.0,sat,11.71
eran1,model2a,traffic_sign_model-2a_ind1_eps0.37852734375_target1.0,sat,35.0
eran1,model2a,traffic_sign_model-2a_ind21_eps0.376576171875_target1.0,unsat,27.55
eran1,model2a,traffic_sign_model-2a_ind24_eps0.817541015625_target1.0,unsat,30.03
eran1,model2a,traffic_sign_model-2a_ind26_eps0.04292578125_target4.0,sat,9.52
eran1,model2a,traffic_sign_model-2a_ind27_eps0.796078125_target1.0,sat,12.83
eran1,model2a,traffic_sign_model-2a_ind28_eps0.068291015625_target1.0,sat,12.1
eran1,model2a,traffic_sign_model-2a_ind29_eps0.876076171875_target1.0,unsat,86.93
eran1,model2a,traffic_sign_model-2a_ind30_eps0.37852734375_target1.0,sat,14.91
eran1,model2a,traffic_sign_model-2a_ind31_eps0.638033203125_target1.0,unsat,24.48
eran1,model2a,traffic_sign_model-2a_ind32_eps0.54242578125_target1.0,sat,9.34
eran1,model2a,traffic_sign_model-2a_ind33_eps0.76876171875_target1.0,sat,12.83
eran1,model2a,traffic_sign_model-2a_ind34_eps0.2575546875_target1.0,sat,14.43
eran1,model2a,traffic_sign_model-2a_ind35_eps0.556083984375_target1.0,sat,11.02
eran1,model2a,traffic_sign_model-2a_ind36_eps0.16780078125_target3.0,sat,11.73
eran1,model2a,traffic_sign_model-2a_ind38_eps0.716080078125_target1.0,unsat,22.25
eran1,model2a,traffic_sign_model-2a_ind39_eps0.056583984375_target5.0,sat,8.89
eran1,model2a,traffic_sign_model-2a_ind3_eps0.6009609375_target1.0,sat,14.26
eran1,model2a,traffic_sign_model-2a_ind45_eps0.290724609375_target1.0,sat,14.48
eran1,model2a,traffic_sign_model-2a_ind47_eps0.59705859375_target1.0,sat,20.92
eran1,model2a,traffic_sign_model-2a_ind48_eps0.265359375_target1.0,sat,11.73
eran1,model2a,traffic_sign_model-2a_ind4_eps0.509255859375_target1.0,sat,16.34
eran1,model2a,traffic_sign_model-2a_ind51_eps0.236091796875_target3.0,sat,12.69
eran1,model2a,traffic_sign_model-2a_ind53_eps0.60486328125_target1.0,unsat,23.94
eran1,model2a,traffic_sign_model-2a_ind54_eps0.115119140625_target3.0,sat,15.84
eran1,model2a,traffic_sign_model-2a_ind57_eps0.390234375_target1.0,sat,39.34
eran1,model2a,traffic_sign_model-2a_ind58_eps0.641935546875_target1.0,unsat,23.34
eran1,model2a,traffic_sign_model-2a_ind60_eps0.24975_target1.0,unsat,35.17
eran1,model2a,traffic_sign_model-2a_ind61_eps0.4292578125_target0.0,sat,23.78
eran1,model2a,traffic_sign_model-2a_ind62_eps0.6790078125_target1.0,unsat,20.59
eran1,model2a,traffic_sign_model-2a_ind64_eps0.1795078125_target1.0,sat,10.75
eran1,model2a,traffic_sign_model-2a_ind66_eps0.680958984375_target1.0,sat,18.4
eran1,model2a,traffic_sign_model-2a_ind67_eps0.40584375_target1.0,sat,12.85
eran1,model2a,traffic_sign_model-2a_ind68_eps0.208775390625_target3.0,sat,11.56
eran1,model2a,traffic_sign_model-2a_ind69_eps0.626326171875_target1.0,unsat,53.52
eran1,model2a,traffic_sign_model-2a_ind6_eps0.723884765625_target1.0,sat,16.71
eran1,model2a,traffic_sign_model-2a_ind71_eps0.040974609375_target1.0,sat,11.1
eran1,model2a,traffic_sign_model-2a_ind72_eps0.489744140625_target1.0,sat,11.92
eran1,model2a,traffic_sign_model-2a_ind75_eps0.641935546875_target1.0,unsat,20.97
eran1,model2a,traffic_sign_model-2a_ind76_eps0.813638671875_target1.0,sat,14.23
eran1,model2a,traffic_sign_model-2a_ind77_eps0.220482421875_target1.0,sat,9.82
eran1,model2a,traffic_sign_model-2a_ind78_eps0.65949609375_target1.0,sat,13.28
eran1,model2a,traffic_sign_model-2a_ind79_eps0.1326796875_target1.0,sat,11.62
eran1,model2a,traffic_sign_model-2a_ind7_eps0.575595703125_target1.0,sat,14.47
eran1,model2a,traffic_sign_model-2a_ind80_eps0.774615234375_target1.0,sat,9.56
eran1,model2a,traffic_sign_model-2a_ind81_eps0.200970703125_target1.0,sat,16.07
eran1,model2a,traffic_sign_model-2a_ind84_eps0.04292578125_target5.0,sat,10.49
eran1,model2a,traffic_sign_model-2a_ind85_eps0.556083984375_target1.0,sat,18.01
eran1,model2a,traffic_sign_model-2a_ind87_eps0.407794921875_target1.0,sat,14.01
eran1,model2a,traffic_sign_model-2a_ind90_eps0.189263671875_target3.0,sat,12.67
eran1,model2a,traffic_sign_model-2a_ind91_eps0.458525390625_target1.0,sat,15.44
eran1,model2a,traffic_sign_model-2a_ind92_eps0.0390234375_target1.0,sat,11.38
eran1,model2a,traffic_sign_model-2a_ind93_eps0.314138671875_target3.0,sat,13.31
eran1,model2a,traffic_sign_model-2a_ind95_eps0.5541328125_target1.0,sat,15.62
eran1,model2a,traffic_sign_model-2a_ind97_eps0.271212890625_target1.0,sat,22.77
eran1,model2a,traffic_sign_model-2a_ind98_eps0.704373046875_target1.0,unsat,188.94
eran1,model2a,traffic_sign_model-2a_ind9_eps0.481939453125_target1.0,sat,12.4


==> plots/results_eran2.csv <==
solver,network,property,result,time
eran2,32x16_688,ind10115_eps0.06_delta2.0,sat,17.4
eran2,32x16_688,ind1047_eps0.03_delta2.0,sat,11.38
eran2,32x16_688,ind10672_eps0.03_delta6.0,sat,10.0
eran2,32x16_688,ind11023_eps0.03_delta2.0,sat,12.16
eran2,32x16_688,ind11525_eps0.01_delta2.0,sat,10.12
eran2,32x16_688,ind11568_eps0.06_delta6.0,sat,15.53
eran2,32x16_688,ind11783_eps0.06_delta6.0,sat,17.09
eran2,32x16_688,ind12346_eps0.06_delta2.0,sat,11.9
eran2,32x16_688,ind12443_eps0.06_delta6.0,sat,14.47
eran2,32x16_688,ind13085_eps0.03_delta2.0,sat,13.19
eran2,32x16_688,ind13371_eps0.03_delta6.0,sat,12.24
eran2,32x16_688,ind13415_eps0.01_delta2.0,sat,6.72
eran2,32x16_688,ind13672_eps0.01_delta2.0,sat,8.45
eran2,32x16_688,ind13849_eps0.06_delta2.0,sat,14.4
eran2,32x16_688,ind14137_eps0.03_delta6.0,sat,11.52
eran2,32x16_688,ind14491_eps0.03_delta2.0,sat,7.63
eran2,32x16_688,ind14529_eps0.03_delta2.0,sat,10.82
eran2,32x16_688,ind15530_eps0.03_delta2.0,sat,10.75
eran2,32x16_688,ind15670_eps0.01_delta6.0,unsat,8.27
eran2,32x16_688,ind1575_eps0.01_delta6.0,unsat,10.59
eran2,32x16_688,ind15925_eps0.01_delta6.0,unsat,18.18
eran2,32x16_688,ind15991_eps0.01_delta6.0,unsat,10.56
eran2,32x16_688,ind1607_eps0.03_delta6.0,sat,10.86
eran2,32x16_688,ind1624_eps0.01_delta2.0,sat,7.21
eran2,32x16_688,ind16643_eps0.01_delta2.0,sat,11.67
eran2,32x16_688,ind17335_eps0.06_delta6.0,sat,15.65
eran2,32x16_688,ind17512_eps0.06_delta2.0,sat,17.26
eran2,32x16_688,ind17556_eps0.06_delta2.0,sat,11.14
eran2,32x16_688,ind17730_eps0.03_delta6.0,sat,12.92
eran2,32x16_688,ind17956_eps0.01_delta6.0,unsat,9.26
eran2,32x16_688,ind18002_eps0.06_delta6.0,sat,13.28
eran2,32x16_688,ind18116_eps0.03_delta2.0,sat,9.7
eran2,32x16_688,ind1814_eps0.01_delta6.0,unsat,7.65
eran2,32x16_688,ind18309_eps0.06_delta2.0,sat,16.7
eran2,32x16_688,ind18527_eps0.06_delta2.0,sat,11.47
eran2,32x16_688,ind18550_eps0.01_delta2.0,sat,10.08
eran2,32x16_688,ind18791_eps0.01_delta6.0,unsat,5.99
eran2,32x16_688,ind18827_eps0.01_delta2.0,unsat,7.96
eran2,32x16_688,ind1898_eps0.06_delta2.0,sat,14.86
eran2,32x16_688,ind19117_eps0.01_delta2.0,sat,9.59
eran2,32x16_688,ind19134_eps0.01_delta2.0,sat,8.43
eran2,32x16_688,ind1920_eps0.01_delta6.0,unsat,8.65
eran2,32x16_688,ind19247_eps0.06_delta6.0,sat,14.06
eran2,32x16_688,ind19276_eps0.06_delta6.0,sat,14.9
eran2,32x16_688,ind19558_eps0.06_delta6.0,sat,14.9
eran2,32x16_688,ind19734_eps0.01_delta6.0,unsat,10.23
eran2,32x16_688,ind19765_eps0.03_delta2.0,sat,15.81
eran2,32x16_688,ind19930_eps0.03_delta6.0,sat,9.1
eran2,32x16_688,ind2273_eps0.03_delta6.0,sat,17.68
eran2,32x16_688,ind230_eps0.01_delta2.0,sat,10.2
eran2,32x16_688,ind2810_eps0.06_delta2.0,sat,15.19
eran2,32x16_688,ind295_eps0.01_delta6.0,unsat,9.08
eran2,32x16_688,ind3148_eps0.01_delta2.0,sat,9.9
eran2,32x16_688,ind3297_eps0.01_delta6.0,unsat,12.21
eran2,32x16_688,ind332_eps0.03_delta2.0,sat,10.43
eran2,32x16_688,ind3570_eps0.03_delta2.0,sat,8.38
eran2,32x16_688,ind3798_eps0.06_delta2.0,sat,15.04
eran2,32x16_688,ind3907_eps0.06_delta2.0,sat,13.96
eran2,32x16_688,ind405_eps0.03_delta2.0,sat,10.4
eran2,32x16_688,ind4530_eps0.03_delta6.0,sat,11.09
eran2,32x16_688,ind4623_eps0.01_delta2.0,sat,8.78
eran2,32x16_688,ind4981_eps0.01_delta2.0,sat,9.67
eran2,32x16_688,ind5228_eps0.01_delta2.0,sat,9.66
eran2,32x16_688,ind5306_eps0.01_delta2.0,sat,17.01
eran2,32x16_688,ind5478_eps0.01_delta6.0,unsat,10.09
eran2,32x16_688,ind5853_eps0.06_delta2.0,sat,10.56
eran2,32x16_688,ind6279_eps0.06_delta2.0,sat,15.51
eran2,32x16_688,ind6575_eps0.03_delta6.0,sat,18.37
eran2,32x16_688,ind6611_eps0.06_delta6.0,sat,15.55
eran2,32x16_688,ind7096_eps0.06_delta6.0,sat,16.57
eran2,32x16_688,ind7394_eps0.03_delta2.0,sat,10.02
eran2,32x16_688,ind7411_eps0.01_delta6.0,unsat,10.3
eran2,32x16_688,ind7421_eps0.03_delta6.0,sat,10.76
eran2,32x16_688,ind7483_eps0.06_delta6.0,sat,14.81
eran2,32x16_688,ind7564_eps0.06_delta6.0,sat,14.59
eran2,32x16_688,ind7586_eps0.03_delta6.0,sat,9.66
eran2,32x16_688,ind7742_eps0.03_delta6.0,unsat,2199.14
eran2,32x16_688,ind776_eps0.06_delta2.0,sat,13.19
eran2,32x16_688,ind7818_eps0.01_delta6.0,unsat,8.99
eran2,32x16_688,ind786_eps0.06_delta6.0,sat,11.61
eran2,32x16_688,ind7979_eps0.03_delta6.0,sat,10.31
eran2,32x16_688,ind8021_eps0.06_delta6.0,sat,14.12
eran2,32x16_688,ind825_eps0.06_delta2.0,sat,18.97
eran2,32x16_688,ind8264_eps0.03_delta6.0,sat,11.04
eran2,32x16_688,ind916_eps0.03_delta6.0,sat,13.27
eran2,32x16_688,ind9317_eps0.01_delta6.0,unsat,6.78
eran2,32x16_688,ind9338_eps0.06_delta6.0,sat,15.53
eran2,32x16_688,ind9435_eps0.03_delta2.0,sat,10.41
eran2,32x16_688,ind9507_eps0.03_delta2.0,sat,10.38
eran2,32x16_688,ind9845_eps0.03_delta2.0,sat,10.34
eran2,64x32_2752,ind10334_eps0.03_delta6.0,sat,29.15
eran2,64x32_2752,ind10496_eps0.06_delta2.0,sat,53.25
eran2,64x32_2752,ind10594_eps0.01_delta6.0,sat,15.0
eran2,64x32_2752,ind10858_eps0.01_delta2.0,sat,12.64
eran2,64x32_2752,ind10915_eps0.06_delta2.0,sat,64.15
eran2,64x32_2752,ind10996_eps0.01_delta2.0,sat,12.98
eran2,64x32_2752,ind11084_eps0.06_delta2.0,sat,55.65
eran2,64x32_2752,ind11190_eps0.01_delta2.0,sat,14.54
eran2,64x32_2752,ind11754_eps0.06_delta2.0,sat,55.7
eran2,64x32_2752,ind12362_eps0.06_delta6.0,sat,60.95
eran2,64x32_2752,ind12374_eps0.06_delta2.0,sat,56.96
eran2,64x32_2752,ind12443_eps0.01_delta2.0,sat,14.16
eran2,64x32_2752,ind12617_eps0.03_delta2.0,sat,31.09
eran2,64x32_2752,ind12618_eps0.06_delta6.0,sat,71.12
eran2,64x32_2752,ind12763_eps0.01_delta6.0,sat,1040.47
eran2,64x32_2752,ind12943_eps0.03_delta2.0,sat,30.34
eran2,64x32_2752,ind13342_eps0.01_delta6.0,to,3600.08
eran2,64x32_2752,ind13406_eps0.06_delta6.0,sat,52.39
eran2,64x32_2752,ind13435_eps0.01_delta6.0,sat,13.64
eran2,64x32_2752,ind13531_eps0.03_delta6.0,sat,31.04
eran2,64x32_2752,ind13817_eps0.01_delta6.0,sat,15.47
eran2,64x32_2752,ind1431_eps0.01_delta2.0,sat,12.92
eran2,64x32_2752,ind14653_eps0.03_delta2.0,sat,31.73
eran2,64x32_2752,ind150_eps0.06_delta2.0,sat,53.1
eran2,64x32_2752,ind15183_eps0.06_delta6.0,sat,57.58
eran2,64x32_2752,ind15227_eps0.03_delta6.0,sat,32.84
eran2,64x32_2752,ind16042_eps0.06_delta6.0,sat,73.16
eran2,64x32_2752,ind1612_eps0.03_delta6.0,sat,31.43
eran2,64x32_2752,ind16217_eps0.06_delta6.0,sat,99.67
eran2,64x32_2752,ind16242_eps0.03_delta2.0,sat,25.92
eran2,64x32_2752,ind1627_eps0.01_delta6.0,sat,14.65
eran2,64x32_2752,ind16368_eps0.03_delta2.0,sat,31.31
eran2,64x32_2752,ind16667_eps0.06_delta6.0,sat,46.66
eran2,64x32_2752,ind17035_eps0.03_delta2.0,sat,21.63
eran2,64x32_2752,ind1713_eps0.03_delta2.0,sat,34.35
eran2,64x32_2752,ind17409_eps0.06_delta2.0,sat,67.59
eran2,64x32_2752,ind17410_eps0.01_delta2.0,sat,13.94
eran2,64x32_2752,ind1742_eps0.03_delta6.0,sat,32.56
eran2,64x32_2752,ind17877_eps0.03_delta2.0,sat,57.78
eran2,64x32_2752,ind1796_eps0.01_delta6.0,to,3600.05
eran2,64x32_2752,ind17970_eps0.06_delta6.0,sat,76.26
eran2,64x32_2752,ind18050_eps0.03_delta2.0,sat,30.63
eran2,64x32_2752,ind18087_eps0.06_delta6.0,sat,73.1
eran2,64x32_2752,ind18159_eps0.06_delta6.0,sat,63.4
eran2,64x32_2752,ind18223_eps0.03_delta2.0,sat,32.38
eran2,64x32_2752,ind18419_eps0.03_delta2.0,sat,27.59
eran2,64x32_2752,ind18605_eps0.01_delta2.0,sat,15.39
eran2,64x32_2752,ind1869_eps0.01_delta6.0,unsat,43.54
eran2,64x32_2752,ind19311_eps0.03_delta6.0,sat,35.33
eran2,64x32_2752,ind19344_eps0.01_delta2.0,sat,16.78
eran2,64x32_2752,ind19471_eps0.06_delta6.0,sat,62.37
eran2,64x32_2752,ind19479_eps0.01_delta2.0,sat,16.58
eran2,64x32_2752,ind19598_eps0.01_delta6.0,sat,16.91
eran2,64x32_2752,ind19757_eps0.06_delta6.0,sat,60.79
eran2,64x32_2752,ind19783_eps0.03_delta6.0,sat,27.99
eran2,64x32_2752,ind2057_eps0.06_delta2.0,sat,56.22
eran2,64x32_2752,ind2256_eps0.03_delta6.0,sat,36.92
eran2,64x32_2752,ind2498_eps0.01_delta2.0,sat,13.62
eran2,64x32_2752,ind2849_eps0.06_delta2.0,sat,49.67
eran2,64x32_2752,ind299_eps0.01_delta2.0,sat,15.61
eran2,64x32_2752,ind3069_eps0.03_delta6.0,sat,26.27
eran2,64x32_2752,ind332_eps0.01_delta6.0,sat,14.8
eran2,64x32_2752,ind3516_eps0.03_delta6.0,sat,32.99
eran2,64x32_2752,ind3526_eps0.01_delta6.0,sat,15.0
eran2,64x32_2752,ind3535_eps0.01_delta6.0,sat,18.8
eran2,64x32_2752,ind5210_eps0.03_delta2.0,sat,34.14
eran2,64x32_2752,ind5223_eps0.06_delta2.0,sat,53.74
eran2,64x32_2752,ind5291_eps0.03_delta6.0,sat,35.9
eran2,64x32_2752,ind5561_eps0.03_delta6.0,sat,48.2
eran2,64x32_2752,ind5598_eps0.03_delta6.0,sat,30.56
eran2,64x32_2752,ind582_eps0.01_delta6.0,sat,17.07
eran2,64x32_2752,ind587_eps0.06_delta6.0,sat,100.84
eran2,64x32_2752,ind6178_eps0.06_delta6.0,sat,95.84
eran2,64x32_2752,ind6319_eps0.01_delta2.0,sat,15.16
eran2,64x32_2752,ind6605_eps0.03_delta2.0,sat,25.93
eran2,64x32_2752,ind6697_eps0.01_delta6.0,sat,15.7
eran2,64x32_2752,ind7165_eps0.03_delta6.0,sat,38.23
eran2,64x32_2752,ind7492_eps0.01_delta2.0,sat,11.4
eran2,64x32_2752,ind7700_eps0.01_delta6.0,sat,13.29
eran2,64x32_2752,ind8084_eps0.06_delta2.0,sat,56.85
eran2,64x32_2752,ind8467_eps0.06_delta2.0,sat,56.07
eran2,64x32_2752,ind8542_eps0.03_delta2.0,sat,30.07
eran2,64x32_2752,ind8558_eps0.03_delta2.0,sat,40.53
eran2,64x32_2752,ind8829_eps0.06_delta2.0,sat,92.28
eran2,64x32_2752,ind9074_eps0.06_delta2.0,sat,97.61
eran2,64x32_2752,ind9556_eps0.06_delta2.0,sat,73.51
eran2,64x32_2752,ind9559_eps0.03_delta6.0,sat,37.75
eran2,64x32_2752,ind9609_eps0.06_delta6.0,sat,184.21
eran2,64x32_2752,ind9688_eps0.01_delta2.0,sat,14.63
eran2,64x32_2752,ind9902_eps0.01_delta2.0,sat,13.74
eran2,ACASXU_experimental_v2a_1_1,property1,err,7.4
eran2,ACASXU_experimental_v2a_1_1,property2,err,8.13
eran2,ACASXU_experimental_v2a_1_1,property3,err,6.55
eran2,ACASXU_experimental_v2a_1_1,property4,err,4.5
eran2,ACASXU_experimental_v2a_1_2,property1,err,7.3
eran2,ACASXU_experimental_v2a_1_2,property2,err,6.81
eran2,ACASXU_experimental_v2a_1_2,property3,err,6.58
eran2,ACASXU_experimental_v2a_1_2,property4,err,5.9
eran2,ACASXU_experimental_v2a_1_3,property1,err,7.54
eran2,ACASXU_experimental_v2a_1_3,property2,err,6.27
eran2,ACASXU_experimental_v2a_1_3,property3,err,7.3
eran2,ACASXU_experimental_v2a_1_3,property4,err,6.33
eran2,ACASXU_experimental_v2a_1_4,property1,err,6.59
eran2,ACASXU_experimental_v2a_1_4,property2,err,6.3
eran2,ACASXU_experimental_v2a_1_4,property3,err,4.74
eran2,ACASXU_experimental_v2a_1_4,property4,err,6.65
eran2,ACASXU_experimental_v2a_1_5,property1,err,7.06
eran2,ACASXU_experimental_v2a_1_5,property2,err,6.16
eran2,ACASXU_experimental_v2a_1_5,property3,err,7.12
eran2,ACASXU_experimental_v2a_1_5,property4,err,6.67
eran2,ACASXU_experimental_v2a_1_6,property1,err,7.11
eran2,ACASXU_experimental_v2a_1_6,property2,err,5.49
eran2,ACASXU_experimental_v2a_1_6,property3,err,5.77
eran2,ACASXU_experimental_v2a_1_6,property4,err,6.1
eran2,ACASXU_experimental_v2a_1_7,property1,err,7.24
eran2,ACASXU_experimental_v2a_1_7,property2,err,5.43
eran2,ACASXU_experimental_v2a_1_7,property3,err,7.2
eran2,ACASXU_experimental_v2a_1_7,property4,err,5.1
eran2,ACASXU_experimental_v2a_1_8,property1,err,5.71
eran2,ACASXU_experimental_v2a_1_8,property2,err,6.9
eran2,ACASXU_experimental_v2a_1_8,property3,err,6.85
eran2,ACASXU_experimental_v2a_1_8,property4,err,5.39
eran2,ACASXU_experimental_v2a_1_9,property1,err,6.34
eran2,ACASXU_experimental_v2a_1_9,property2,err,7.31
eran2,ACASXU_experimental_v2a_1_9,property3,err,6.53
eran2,ACASXU_experimental_v2a_1_9,property4,err,6.39
eran2,ACASXU_experimental_v2a_2_1,property1,err,6.45
eran2,ACASXU_experimental_v2a_2_1,property2,err,7.06
eran2,ACASXU_experimental_v2a_2_1,property3,err,6.84
eran2,ACASXU_experimental_v2a_2_1,property4,err,6.2
eran2,ACASXU_experimental_v2a_2_2,property1,err,5.76
eran2,ACASXU_experimental_v2a_2_2,property2,err,5.74
eran2,ACASXU_experimental_v2a_2_2,property3,err,5.04
eran2,ACASXU_experimental_v2a_2_2,property4,err,6.64
eran2,ACASXU_experimental_v2a_2_3,property1,err,6.9
eran2,ACASXU_experimental_v2a_2_3,property2,err,6.9
eran2,ACASXU_experimental_v2a_2_3,property3,err,5.35
eran2,ACASXU_experimental_v2a_2_3,property4,err,6.58
eran2,ACASXU_experimental_v2a_2_4,property1,err,6.95
eran2,ACASXU_experimental_v2a_2_4,property2,err,6.95
eran2,ACASXU_experimental_v2a_2_4,property3,err,6.08
eran2,ACASXU_experimental_v2a_2_4,property4,err,5.67
eran2,ACASXU_experimental_v2a_2_5,property1,err,6.68
eran2,ACASXU_experimental_v2a_2_5,property2,err,4.74
eran2,ACASXU_experimental_v2a_2_5,property3,err,5.51
eran2,ACASXU_experimental_v2a_2_5,property4,err,5.98
eran2,ACASXU_experimental_v2a_2_6,property1,err,5.87
eran2,ACASXU_experimental_v2a_2_6,property2,err,6.4
eran2,ACASXU_experimental_v2a_2_6,property3,err,6.2
eran2,ACASXU_experimental_v2a_2_6,property4,err,6.99
eran2,ACASXU_experimental_v2a_2_7,property1,err,6.35
eran2,ACASXU_experimental_v2a_2_7,property2,err,5.67
eran2,ACASXU_experimental_v2a_2_7,property3,err,6.06
eran2,ACASXU_experimental_v2a_2_7,property4,err,4.72
eran2,ACASXU_experimental_v2a_2_8,property1,err,6.8
eran2,ACASXU_experimental_v2a_2_8,property2,err,6.13
eran2,ACASXU_experimental_v2a_2_8,property3,err,5.39
eran2,ACASXU_experimental_v2a_2_8,property4,err,6.09
eran2,ACASXU_experimental_v2a_2_9,property1,err,6.45
eran2,ACASXU_experimental_v2a_2_9,property2,err,5.91
eran2,ACASXU_experimental_v2a_2_9,property3,err,5.82
eran2,ACASXU_experimental_v2a_2_9,property4,err,7.07
eran2,ACASXU_experimental_v2a_3_1,property1,err,6.29
eran2,ACASXU_experimental_v2a_3_1,property2,err,6.18
eran2,ACASXU_experimental_v2a_3_1,property3,err,6.58
eran2,ACASXU_experimental_v2a_3_1,property4,err,6.95
eran2,ACASXU_experimental_v2a_3_2,property1,err,7.22
eran2,ACASXU_experimental_v2a_3_2,property2,err,6.26
eran2,ACASXU_experimental_v2a_3_2,property3,err,6.86
eran2,ACASXU_experimental_v2a_3_2,property4,err,4.7
eran2,ACASXU_experimental_v2a_3_3,property1,err,6.49
eran2,ACASXU_experimental_v2a_3_3,property2,err,6.46
eran2,ACASXU_experimental_v2a_3_3,property3,err,5.18
eran2,ACASXU_experimental_v2a_3_3,property4,err,5.88
eran2,ACASXU_experimental_v2a_3_4,property1,err,6.43
eran2,ACASXU_experimental_v2a_3_4,property2,err,5.83
eran2,ACASXU_experimental_v2a_3_4,property3,err,6.84
eran2,ACASXU_experimental_v2a_3_4,property4,err,6.11
eran2,ACASXU_experimental_v2a_3_5,property1,err,6.85
eran2,ACASXU_experimental_v2a_3_5,property2,err,6.16
eran2,ACASXU_experimental_v2a_3_5,property3,err,6.09
eran2,ACASXU_experimental_v2a_3_5,property4,err,6.75
eran2,ACASXU_experimental_v2a_3_6,property1,err,6.46
eran2,ACASXU_experimental_v2a_3_6,property2,err,6.0
eran2,ACASXU_experimental_v2a_3_6,property3,err,5.82
eran2,ACASXU_experimental_v2a_3_6,property4,err,6.05
eran2,ACASXU_experimental_v2a_3_7,property1,err,6.26
eran2,ACASXU_experimental_v2a_3_7,property2,err,5.01
eran2,ACASXU_experimental_v2a_3_7,property3,err,8.38
eran2,ACASXU_experimental_v2a_3_7,property4,err,7.78
eran2,ACASXU_experimental_v2a_3_8,property1,err,6.6
eran2,ACASXU_experimental_v2a_3_8,property2,err,6.11
eran2,ACASXU_experimental_v2a_3_8,property3,err,6.41
eran2,ACASXU_experimental_v2a_3_8,property4,err,6.52
eran2,ACASXU_experimental_v2a_3_9,property1,err,7.35
eran2,ACASXU_experimental_v2a_3_9,property2,err,5.75
eran2,ACASXU_experimental_v2a_3_9,property3,err,5.29
eran2,ACASXU_experimental_v2a_3_9,property4,err,5.99
eran2,ACASXU_experimental_v2a_4_1,property1,err,5.87
eran2,ACASXU_experimental_v2a_4_1,property2,err,6.17
eran2,ACASXU_experimental_v2a_4_1,property3,err,6.11
eran2,ACASXU_experimental_v2a_4_1,property4,err,5.59
eran2,ACASXU_experimental_v2a_4_2,property1,err,6.24
eran2,ACASXU_experimental_v2a_4_2,property2,err,4.84
eran2,ACASXU_experimental_v2a_4_2,property3,err,6.44
eran2,ACASXU_experimental_v2a_4_2,property4,err,6.7
eran2,ACASXU_experimental_v2a_4_3,property1,err,6.18
eran2,ACASXU_experimental_v2a_4_3,property2,err,6.43
eran2,ACASXU_experimental_v2a_4_3,property3,err,5.94
eran2,ACASXU_experimental_v2a_4_3,property4,err,6.39
eran2,ACASXU_experimental_v2a_4_4,property1,err,6.47
eran2,ACASXU_experimental_v2a_4_4,property2,err,7.72
eran2,ACASXU_experimental_v2a_4_4,property3,err,6.76
eran2,ACASXU_experimental_v2a_4_4,property4,err,6.48
eran2,ACASXU_experimental_v2a_4_5,property1,err,6.12
eran2,ACASXU_experimental_v2a_4_5,property2,err,5.76
eran2,ACASXU_experimental_v2a_4_5,property3,err,5.96
eran2,ACASXU_experimental_v2a_4_5,property4,err,6.97
eran2,ACASXU_experimental_v2a_4_6,property1,err,6.58
eran2,ACASXU_experimental_v2a_4_6,property2,err,4.72
eran2,ACASXU_experimental_v2a_4_6,property3,err,7.17
eran2,ACASXU_experimental_v2a_4_6,property4,err,7.24
eran2,ACASXU_experimental_v2a_4_7,property1,err,6.46
eran2,ACASXU_experimental_v2a_4_7,property2,err,6.12
eran2,ACASXU_experimental_v2a_4_7,property3,err,6.57
eran2,ACASXU_experimental_v2a_4_7,property4,err,5.89
eran2,ACASXU_experimental_v2a_4_8,property1,err,5.75
eran2,ACASXU_experimental_v2a_4_8,property2,err,6.92
eran2,ACASXU_experimental_v2a_4_8,property3,err,6.59
eran2,ACASXU_experimental_v2a_4_8,property4,err,6.6
eran2,ACASXU_experimental_v2a_4_9,property1,err,7.86
eran2,ACASXU_experimental_v2a_4_9,property2,err,5.47
eran2,ACASXU_experimental_v2a_4_9,property3,err,5.86
eran2,ACASXU_experimental_v2a_4_9,property4,err,4.6
eran2,ACASXU_experimental_v2a_5_1,property1,err,6.01
eran2,ACASXU_experimental_v2a_5_1,property2,err,6.05
eran2,ACASXU_experimental_v2a_5_1,property3,err,6.16
eran2,ACASXU_experimental_v2a_5_1,property4,err,7.63
eran2,ACASXU_experimental_v2a_5_2,property1,err,5.96
eran2,ACASXU_experimental_v2a_5_2,property2,err,5.8
eran2,ACASXU_experimental_v2a_5_2,property3,err,7.53
eran2,ACASXU_experimental_v2a_5_2,property4,err,6.51
eran2,ACASXU_experimental_v2a_5_3,property1,err,6.31
eran2,ACASXU_experimental_v2a_5_3,property2,err,7.05
eran2,ACASXU_experimental_v2a_5_3,property3,err,6.68
eran2,ACASXU_experimental_v2a_5_3,property4,err,4.96
eran2,ACASXU_experimental_v2a_5_4,property1,err,6.05
eran2,ACASXU_experimental_v2a_5_4,property2,err,5.76
eran2,ACASXU_experimental_v2a_5_4,property3,err,5.49
eran2,ACASXU_experimental_v2a_5_4,property4,err,7.15
eran2,ACASXU_experimental_v2a_5_5,property1,err,5.8
eran2,ACASXU_experimental_v2a_5_5,property2,err,5.72
eran2,ACASXU_experimental_v2a_5_5,property3,err,4.75
eran2,ACASXU_experimental_v2a_5_5,property4,err,6.18
eran2,ACASXU_experimental_v2a_5_6,property1,err,6.34
eran2,ACASXU_experimental_v2a_5_6,property2,err,5.75
eran2,ACASXU_experimental_v2a_5_6,property3,err,6.09
eran2,ACASXU_experimental_v2a_5_6,property4,err,6.77
eran2,ACASXU_experimental_v2a_5_7,property1,err,5.91
eran2,ACASXU_experimental_v2a_5_7,property2,err,6.54
eran2,ACASXU_experimental_v2a_5_7,property3,err,5.78
eran2,ACASXU_experimental_v2a_5_7,property4,err,6.6
eran2,ACASXU_experimental_v2a_5_8,property1,err,6.74
eran2,ACASXU_experimental_v2a_5_8,property2,err,7.83
eran2,ACASXU_experimental_v2a_5_8,property3,err,5.32
eran2,ACASXU_experimental_v2a_5_8,property4,err,6.49
eran2,ACASXU_experimental_v2a_5_9,property1,err,6.3
eran2,ACASXU_experimental_v2a_5_9,property2,err,7.42
eran2,ACASXU_experimental_v2a_5_9,property3,err,6.12
eran2,ACASXU_experimental_v2a_5_9,property4,err,6.26
eran2,KJ_64x32_2048,ind10151_eps0.01_delta6.0,to,3600.08
eran2,KJ_64x32_2048,ind1018_eps0.06_delta6.0,to,3600.05
eran2,KJ_64x32_2048,ind10311_eps0.06_delta6.0,sat,689.61
eran2,KJ_64x32_2048,ind10543_eps0.01_delta2.0,sat,487.44
eran2,KJ_64x32_2048,ind10931_eps0.06_delta2.0,sat,1025.05
eran2,KJ_64x32_2048,ind11399_eps0.03_delta2.0,to,3600.03
eran2,KJ_64x32_2048,ind11533_eps0.03_delta6.0,to,3600.02
eran2,KJ_64x32_2048,ind11678_eps0.01_delta6.0,to,3600.06
eran2,KJ_64x32_2048,ind12030_eps0.01_delta2.0,to,3600.09
eran2,KJ_64x32_2048,ind12149_eps0.01_delta6.0,to,3600.1
eran2,KJ_64x32_2048,ind12873_eps0.01_delta2.0,sat,547.64
eran2,KJ_64x32_2048,ind12984_eps0.01_delta6.0,to,3600.11
eran2,KJ_64x32_2048,ind13057_eps0.06_delta2.0,sat,589.77
eran2,KJ_64x32_2048,ind130_eps0.03_delta2.0,sat,751.97
eran2,KJ_64x32_2048,ind13160_eps0.06_delta2.0,sat,597.56
eran2,KJ_64x32_2048,ind14273_eps0.06_delta6.0,to,3600.03
eran2,KJ_64x32_2048,ind14316_eps0.01_delta2.0,sat,744.66
eran2,KJ_64x32_2048,ind14390_eps0.03_delta6.0,to,3600.1
eran2,KJ_64x32_2048,ind14973_eps0.01_delta2.0,sat,300.46
eran2,KJ_64x32_2048,ind15138_eps0.01_delta2.0,to,3600.03
eran2,KJ_64x32_2048,ind15225_eps0.06_delta2.0,to,3600.1
eran2,KJ_64x32_2048,ind15252_eps0.03_delta2.0,sat,1503.61
eran2,KJ_64x32_2048,ind15462_eps0.03_delta6.0,to,3600.09
eran2,KJ_64x32_2048,ind1580_eps0.06_delta6.0,to,3600.11
eran2,KJ_64x32_2048,ind15826_eps0.06_delta6.0,to,3532.21
eran2,KJ_64x32_2048,ind15959_eps0.03_delta6.0,to,3600.09
eran2,KJ_64x32_2048,ind16098_eps0.03_delta2.0,sat,1061.72
eran2,KJ_64x32_2048,ind16465_eps0.03_delta2.0,sat,700.65
eran2,KJ_64x32_2048,ind16516_eps0.01_delta2.0,sat,582.89
eran2,KJ_64x32_2048,ind1686_eps0.01_delta6.0,to,3600.05
eran2,KJ_64x32_2048,ind16930_eps0.06_delta6.0,to,3600.11
eran2,KJ_64x32_2048,ind17054_eps0.01_delta2.0,sat,420.73
eran2,KJ_64x32_2048,ind17200_eps0.06_delta2.0,sat,792.54
eran2,KJ_64x32_2048,ind17386_eps0.03_delta2.0,sat,525.17
eran2,KJ_64x32_2048,ind17525_eps0.06_delta6.0,to,3600.09
eran2,KJ_64x32_2048,ind17533_eps0.06_delta2.0,to,3600.11
eran2,KJ_64x32_2048,ind17953_eps0.03_delta6.0,to,3600.1
eran2,KJ_64x32_2048,ind18759_eps0.06_delta6.0,sat,833.48
eran2,KJ_64x32_2048,ind19047_eps0.01_delta2.0,sat,3220.01
eran2,KJ_64x32_2048,ind19238_eps0.01_delta6.0,to,3600.03
eran2,KJ_64x32_2048,ind19245_eps0.06_delta2.0,sat,679.06
eran2,KJ_64x32_2048,ind19273_eps0.06_delta2.0,sat,1471.34
eran2,KJ_64x32_2048,ind19667_eps0.01_delta2.0,sat,1236.42
eran2,KJ_64x32_2048,ind199_eps0.01_delta6.0,to,3600.11
eran2,KJ_64x32_2048,ind2144_eps0.03_delta6.0,to,3600.06
eran2,KJ_64x32_2048,ind2271_eps0.03_delta6.0,to,3600.03
eran2,KJ_64x32_2048,ind2643_eps0.01_delta6.0,to,3600.06
eran2,KJ_64x32_2048,ind3032_eps0.03_delta2.0,to,3600.03
eran2,KJ_64x32_2048,ind3099_eps0.06_delta6.0,sat,2921.74
eran2,KJ_64x32_2048,ind3113_eps0.03_delta6.0,to,3600.07
eran2,KJ_64x32_2048,ind3137_eps0.01_delta2.0,to,3600.03
eran2,KJ_64x32_2048,ind3318_eps0.03_delta6.0,to,3600.07
eran2,KJ_64x32_2048,ind3437_eps0.03_delta2.0,to,3600.08
eran2,KJ_64x32_2048,ind3461_eps0.06_delta6.0,sat,1330.36
eran2,KJ_64x32_2048,ind350_eps0.01_delta6.0,to,3600.02
eran2,KJ_64x32_2048,ind3792_eps0.06_delta6.0,to,3092.41
eran2,KJ_64x32_2048,ind3845_eps0.03_delta2.0,to,3600.03
eran2,KJ_64x32_2048,ind3980_eps0.01_delta6.0,to,3600.12
eran2,KJ_64x32_2048,ind4168_eps0.01_delta2.0,to,3600.09
eran2,KJ_64x32_2048,ind4403_eps0.06_delta6.0,to,3296.55
eran2,KJ_64x32_2048,ind4461_eps0.01_delta6.0,to,3600.09
eran2,KJ_64x32_2048,ind4610_eps0.06_delta2.0,sat,833.25
eran2,KJ_64x32_2048,ind4690_eps0.06_delta2.0,to,3600.06
eran2,KJ_64x32_2048,ind4724_eps0.03_delta2.0,sat,594.23
eran2,KJ_64x32_2048,ind4965_eps0.03_delta2.0,sat,528.22
eran2,KJ_64x32_2048,ind498_eps0.03_delta6.0,to,3600.1
eran2,KJ_64x32_2048,ind5126_eps0.06_delta6.0,to,3600.08
eran2,KJ_64x32_2048,ind5616_eps0.03_delta6.0,to,3600.12
eran2,KJ_64x32_2048,ind5710_eps0.06_delta2.0,sat,550.26
eran2,KJ_64x32_2048,ind5769_eps0.03_delta2.0,sat,635.56
eran2,KJ_64x32_2048,ind5965_eps0.06_delta2.0,sat,371.24
eran2,KJ_64x32_2048,ind6210_eps0.01_delta6.0,to,3600.03
eran2,KJ_64x32_2048,ind6267_eps0.03_delta2.0,sat,1046.25
eran2,KJ_64x32_2048,ind6340_eps0.01_delta6.0,to,3600.06
eran2,KJ_64x32_2048,ind6372_eps0.01_delta2.0,to,3600.1
eran2,KJ_64x32_2048,ind6706_eps0.01_delta6.0,to,3600.1
eran2,KJ_64x32_2048,ind6931_eps0.06_delta6.0,to,3600.03
eran2,KJ_64x32_2048,ind6954_eps0.03_delta2.0,sat,1400.79
eran2,KJ_64x32_2048,ind7290_eps0.06_delta2.0,sat,550.28
eran2,KJ_64x32_2048,ind7386_eps0.01_delta2.0,to,3600.05
eran2,KJ_64x32_2048,ind7553_eps0.06_delta2.0,to,2455.34
eran2,KJ_64x32_2048,ind765_eps0.03_delta2.0,to,3600.06
eran2,KJ_64x32_2048,ind793_eps0.03_delta6.0,sat,610.62
eran2,KJ_64x32_2048,ind8201_eps0.03_delta6.0,to,3600.11
eran2,KJ_64x32_2048,ind8453_eps0.03_delta6.0,to,3600.12
eran2,KJ_64x32_2048,ind8834_eps0.01_delta2.0,to,3600.07
eran2,KJ_64x32_2048,ind9014_eps0.03_delta6.0,to,3600.03
eran2,KJ_64x32_2048,ind9578_eps0.06_delta6.0,sat,1075.04
eran2,KJ_64x32_2048,ind9798_eps0.06_delta2.0,sat,568.64
eran2,KJ_64x32_2048,ind9865_eps0.01_delta6.0,to,3600.05
eran2,cifar10_base_kw_simp,ind1087_tar7_eps0.01,unsat,19.22
eran2,cifar10_base_kw_simp,ind134_tar5_eps0.03,unsat,55.09
eran2,cifar10_base_kw_simp,ind1388_tar4_eps0.09,sat,225.05
eran2,cifar10_base_kw_simp,ind1446_tar2_eps0.15,sat,202.84
eran2,cifar10_base_kw_simp,ind1787_tar2_eps0.12,sat,133.21
eran2,cifar10_base_kw_simp,ind1812_tar9_eps0.15,sat,291.22
eran2,cifar10_base_kw_simp,ind1819_tar4_eps0.01,unsat,11.44
eran2,cifar10_base_kw_simp,ind1835_tar4_eps0.09,sat,154.87
eran2,cifar10_base_kw_simp,ind1845_tar0_eps0.12,sat,392.76
eran2,cifar10_base_kw_simp,ind1849_tar6_eps0.15,sat,261.41
eran2,cifar10_base_kw_simp,ind1872_tar0_eps0.12,sat,203.41
eran2,cifar10_base_kw_simp,ind2051_tar9_eps0.03,unsat,57.47
eran2,cifar10_base_kw_simp,ind2130_tar4_eps0.15,sat,171.64
eran2,cifar10_base_kw_simp,ind2149_tar5_eps0.06,to,3600.04
eran2,cifar10_base_kw_simp,ind2172_tar6_eps0.06,sat,142.73
eran2,cifar10_base_kw_simp,ind2215_tar6_eps0.06,sat,120.1
eran2,cifar10_base_kw_simp,ind2223_tar2_eps0.12,sat,319.53
eran2,cifar10_base_kw_simp,ind228_tar2_eps0.12,sat,201.29
eran2,cifar10_base_kw_simp,ind22_tar2_eps0.15,sat,240.84
eran2,cifar10_base_kw_simp,ind2304_tar7_eps0.15,sat,427.72
eran2,cifar10_base_kw_simp,ind2308_tar5_eps0.01,unsat,14.12
eran2,cifar10_base_kw_simp,ind2343_tar3_eps0.01,unsat,18.34
eran2,cifar10_base_kw_simp,ind2398_tar2_eps0.01,unsat,18.37
eran2,cifar10_base_kw_simp,ind2412_tar5_eps0.06,sat,250.01
eran2,cifar10_base_kw_simp,ind2581_tar3_eps0.12,sat,280.48
eran2,cifar10_base_kw_simp,ind2670_tar4_eps0.01,unsat,21.5
eran2,cifar10_base_kw_simp,ind2741_tar1_eps0.09,to,3600.1
eran2,cifar10_base_kw_simp,ind2796_tar2_eps0.06,sat,189.36
eran2,cifar10_base_kw_simp,ind3016_tar3_eps0.06,sat,337.17
eran2,cifar10_base_kw_simp,ind3094_tar7_eps0.06,to,3600.07
eran2,cifar10_base_kw_simp,ind30_tar3_eps0.03,sat,84.65
eran2,cifar10_base_kw_simp,ind3497_tar3_eps0.01,unsat,14.44
eran2,cifar10_base_kw_simp,ind3551_tar4_eps0.09,sat,105.15
eran2,cifar10_base_kw_simp,ind3566_tar2_eps0.03,sat,104.85
eran2,cifar10_base_kw_simp,ind3587_tar5_eps0.15,sat,283.38
eran2,cifar10_base_kw_simp,ind3724_tar4_eps0.01,unsat,27.07
eran2,cifar10_base_kw_simp,ind38_tar6_eps0.12,sat,254.77
eran2,cifar10_base_kw_simp,ind4079_tar1_eps0.03,unsat,75.62
eran2,cifar10_base_kw_simp,ind4220_tar7_eps0.06,to,3600.05
eran2,cifar10_base_kw_simp,ind4480_tar3_eps0.09,sat,157.84
eran2,cifar10_base_kw_simp,ind4514_tar4_eps0.15,to,3600.11
eran2,cifar10_base_kw_simp,ind4736_tar0_eps0.03,to,3600.03
eran2,cifar10_base_kw_simp,ind5154_tar6_eps0.12,sat,295.4
eran2,cifar10_base_kw_simp,ind5163_tar2_eps0.09,sat,303.17
eran2,cifar10_base_kw_simp,ind5440_tar8_eps0.03,unsat,46.66
eran2,cifar10_base_kw_simp,ind5506_tar6_eps0.01,sat,23.63
eran2,cifar10_base_kw_simp,ind5522_tar7_eps0.03,unsat,70.27
eran2,cifar10_base_kw_simp,ind5743_tar7_eps0.15,sat,264.09
eran2,cifar10_base_kw_simp,ind5749_tar6_eps0.12,sat,350.85
eran2,cifar10_base_kw_simp,ind5752_tar8_eps0.09,to,3600.07
eran2,cifar10_base_kw_simp,ind5818_tar0_eps0.09,sat,340.96
eran2,cifar10_base_kw_simp,ind5853_tar2_eps0.12,sat,245.89
eran2,cifar10_base_kw_simp,ind5874_tar6_eps0.03,sat,88.42
eran2,cifar10_base_kw_simp,ind5906_tar9_eps0.01,unsat,24.56
eran2,cifar10_base_kw_simp,ind5962_tar9_eps0.06,sat,200.11
eran2,cifar10_base_kw_simp,ind6084_tar5_eps0.01,unsat,21.71
eran2,cifar10_base_kw_simp,ind6129_tar2_eps0.12,sat,160.91
eran2,cifar10_base_kw_simp,ind6174_tar7_eps0.15,sat,204.56
eran2,cifar10_base_kw_simp,ind6218_tar6_eps0.03,sat,70.55
eran2,cifar10_base_kw_simp,ind6364_tar9_eps0.15,sat,270.29
eran2,cifar10_base_kw_simp,ind637_tar0_eps0.15,sat,284.61
eran2,cifar10_base_kw_simp,ind6451_tar3_eps0.01,unsat,21.52
eran2,cifar10_base_kw_simp,ind6484_tar0_eps0.06,sat,120.2
eran2,cifar10_base_kw_simp,ind6496_tar8_eps0.12,sat,456.92
eran2,cifar10_base_kw_simp,ind6499_tar5_eps0.03,sat,67.26
eran2,cifar10_base_kw_simp,ind6579_tar3_eps0.06,sat,131.01
eran2,cifar10_base_kw_simp,ind6765_tar7_eps0.15,sat,316.14
eran2,cifar10_base_kw_simp,ind6799_tar1_eps0.12,sat,257.95
eran2,cifar10_base_kw_simp,ind681_tar7_eps0.09,to,3600.11
eran2,cifar10_base_kw_simp,ind7154_tar2_eps0.09,sat,285.69
eran2,cifar10_base_kw_simp,ind7173_tar8_eps0.03,unsat,51.35
eran2,cifar10_base_kw_simp,ind727_tar1_eps0.09,sat,304.62
eran2,cifar10_base_kw_simp,ind7341_tar0_eps0.06,to,3600.11
eran2,cifar10_base_kw_simp,ind7371_tar4_eps0.09,sat,492.76
eran2,cifar10_base_kw_simp,ind7656_tar9_eps0.09,sat,183.87
eran2,cifar10_base_kw_simp,ind7672_tar0_eps0.06,to,3600.04
eran2,cifar10_base_kw_simp,ind7986_tar5_eps0.03,unsat,69.64
eran2,cifar10_base_kw_simp,ind8209_tar1_eps0.06,to,3600.12
eran2,cifar10_base_kw_simp,ind8225_tar3_eps0.01,unsat,21.89
eran2,cifar10_base_kw_simp,ind8477_tar0_eps0.06,to,3600.04
eran2,cifar10_base_kw_simp,ind8778_tar6_eps0.03,unsat,59.21
eran2,cifar10_base_kw_simp,ind8783_tar5_eps0.15,sat,458.24
eran2,cifar10_base_kw_simp,ind898_tar9_eps0.01,unsat,21.93
eran2,cifar10_base_kw_simp,ind9081_tar2_eps0.12,sat,286.55
eran2,cifar10_base_kw_simp,ind9226_tar6_eps0.09,sat,370.74
eran2,cifar10_base_kw_simp,ind9266_tar2_eps0.09,sat,393.4
eran2,cifar10_base_kw_simp,ind9394_tar6_eps0.01,unsat,30.32
eran2,cifar10_base_kw_simp,ind9603_tar3_eps0.03,to,3600.03
eran2,cifar10_base_kw_simp,ind9765_tar6_eps0.15,sat,406.36
eran2,cifar10_base_kw_simp,ind9777_tar6_eps0.12,sat,325.92
eran2,cifar10_deep_kw_simp,ind1034_tar7_eps0.01,unsat,25.28
eran2,cifar10_deep_kw_simp,ind1243_tar1_eps0.06,to,3600.05
eran2,cifar10_deep_kw_simp,ind1342_tar4_eps0.03,unsat,75.39
eran2,cifar10_deep_kw_simp,ind1381_tar5_eps0.09,to,3600.06
eran2,cifar10_deep_kw_simp,ind1399_tar0_eps0.09,sat,1157.18
eran2,cifar10_deep_kw_simp,ind1409_tar7_eps0.09,to,3600.11
eran2,cifar10_deep_kw_simp,ind1464_tar4_eps0.12,to,3600.09
eran2,cifar10_deep_kw_simp,ind1487_tar0_eps0.01,unsat,22.1
eran2,cifar10_deep_kw_simp,ind1617_tar7_eps0.15,to,3600.1
eran2,cifar10_deep_kw_simp,ind1643_tar7_eps0.12,to,3600.08
eran2,cifar10_deep_kw_simp,ind1860_tar6_eps0.01,unsat,37.52
eran2,cifar10_deep_kw_simp,ind2055_tar6_eps0.09,to,3600.06
eran2,cifar10_deep_kw_simp,ind2423_tar7_eps0.09,to,2873.55
eran2,cifar10_deep_kw_simp,ind2573_tar0_eps0.15,to,3600.05
eran2,cifar10_deep_kw_simp,ind2713_tar9_eps0.12,to,3600.08
eran2,cifar10_deep_kw_simp,ind2746_tar6_eps0.15,to,3600.08
eran2,cifar10_deep_kw_simp,ind2911_tar3_eps0.12,to,3600.11
eran2,cifar10_deep_kw_simp,ind2970_tar0_eps0.06,to,3600.07
eran2,cifar10_deep_kw_simp,ind3039_tar7_eps0.09,to,3600.1
eran2,cifar10_deep_kw_simp,ind3105_tar9_eps0.03,unsat,204.33
eran2,cifar10_deep_kw_simp,ind3154_tar8_eps0.01,unsat,33.23
eran2,cifar10_deep_kw_simp,ind3447_tar3_eps0.06,to,3600.03
eran2,cifar10_deep_kw_simp,ind4004_tar7_eps0.03,sat,242.28
eran2,cifar10_deep_kw_simp,ind4340_tar2_eps0.12,to,3600.03
eran2,cifar10_deep_kw_simp,ind4351_tar3_eps0.15,to,3600.11
eran2,cifar10_deep_kw_simp,ind4378_tar9_eps0.06,to,3600.04
eran2,cifar10_deep_kw_simp,ind4532_tar2_eps0.06,to,3600.12
eran2,cifar10_deep_kw_simp,ind4550_tar7_eps0.06,to,3600.06
eran2,cifar10_deep_kw_simp,ind4757_tar3_eps0.12,to,3600.08
eran2,cifar10_deep_kw_simp,ind4973_tar8_eps0.03,sat,140.38
eran2,cifar10_deep_kw_simp,ind4985_tar2_eps0.03,sat,106.36
eran2,cifar10_deep_kw_simp,ind5209_tar0_eps0.12,to,3600.11
eran2,cifar10_deep_kw_simp,ind5242_tar4_eps0.09,to,3600.13
eran2,cifar10_deep_kw_simp,ind5433_tar4_eps0.03,to,3600.04
eran2,cifar10_deep_kw_simp,ind5455_tar6_eps0.15,to,3260.96
eran2,cifar10_deep_kw_simp,ind5619_tar4_eps0.15,to,3600.1
eran2,cifar10_deep_kw_simp,ind5886_tar0_eps0.01,unsat,41.63
eran2,cifar10_deep_kw_simp,ind5897_tar3_eps0.06,to,3600.04
eran2,cifar10_deep_kw_simp,ind600_tar7_eps0.01,unsat,33.48
eran2,cifar10_deep_kw_simp,ind6072_tar1_eps0.15,to,3600.1
eran2,cifar10_deep_kw_simp,ind6110_tar2_eps0.03,unsat,97.21
eran2,cifar10_deep_kw_simp,ind6177_tar1_eps0.09,to,3600.09
eran2,cifar10_deep_kw_simp,ind618_tar3_eps0.03,unsat,92.69
eran2,cifar10_deep_kw_simp,ind6265_tar1_eps0.09,to,2328.95
eran2,cifar10_deep_kw_simp,ind6310_tar7_eps0.03,unsat,123.76
eran2,cifar10_deep_kw_simp,ind6444_tar2_eps0.12,to,3600.07
eran2,cifar10_deep_kw_simp,ind6545_tar0_eps0.01,sat,81.3
eran2,cifar10_deep_kw_simp,ind6560_tar5_eps0.12,to,3600.12
eran2,cifar10_deep_kw_simp,ind6598_tar3_eps0.09,to,3600.06
eran2,cifar10_deep_kw_simp,ind6633_tar1_eps0.06,to,3600.1
eran2,cifar10_deep_kw_simp,ind6637_tar4_eps0.15,to,3600.12
eran2,cifar10_deep_kw_simp,ind6731_tar8_eps0.12,to,3600.06
eran2,cifar10_deep_kw_simp,ind6734_tar9_eps0.03,sat,659.72
eran2,cifar10_deep_kw_simp,ind6755_tar4_eps0.01,unsat,58.72
eran2,cifar10_deep_kw_simp,ind7047_tar9_eps0.01,unsat,33.56
eran2,cifar10_deep_kw_simp,ind7128_tar2_eps0.15,to,3600.04
eran2,cifar10_deep_kw_simp,ind7305_tar9_eps0.01,unsat,27.87
eran2,cifar10_deep_kw_simp,ind7429_tar9_eps0.03,sat,1773.14
eran2,cifar10_deep_kw_simp,ind7460_tar9_eps0.12,to,3600.1
eran2,cifar10_deep_kw_simp,ind7526_tar2_eps0.09,to,3600.1
eran2,cifar10_deep_kw_simp,ind7534_tar2_eps0.06,to,3600.1
eran2,cifar10_deep_kw_simp,ind7535_tar0_eps0.09,to,2279.62
eran2,cifar10_deep_kw_simp,ind7865_tar8_eps0.06,to,3600.12
eran2,cifar10_deep_kw_simp,ind7884_tar1_eps0.03,to,3600.06
eran2,cifar10_deep_kw_simp,ind795_tar8_eps0.06,to,3600.1
eran2,cifar10_deep_kw_simp,ind8024_tar2_eps0.01,unsat,18.66
eran2,cifar10_deep_kw_simp,ind8147_tar8_eps0.01,unsat,40.96
eran2,cifar10_deep_kw_simp,ind8163_tar8_eps0.15,to,3600.07
eran2,cifar10_deep_kw_simp,ind8171_tar7_eps0.15,to,3600.03
eran2,cifar10_deep_kw_simp,ind8207_tar6_eps0.15,to,3600.03
eran2,cifar10_deep_kw_simp,ind8392_tar4_eps0.01,unsat,38.34
eran2,cifar10_deep_kw_simp,ind8439_tar4_eps0.15,to,3600.03
eran2,cifar10_deep_kw_simp,ind8482_tar0_eps0.12,to,3600.11
eran2,cifar10_deep_kw_simp,ind8654_tar8_eps0.12,to,3600.07
eran2,cifar10_deep_kw_simp,ind8773_tar1_eps0.09,to,3600.1
eran2,cifar10_deep_kw_simp,ind8812_tar2_eps0.06,to,3600.04
eran2,cifar10_deep_kw_simp,ind9004_tar0_eps0.01,unsat,34.0
eran2,cifar10_deep_kw_simp,ind9028_tar2_eps0.15,to,3600.11
eran2,cifar10_deep_kw_simp,ind9266_tar5_eps0.03,to,3600.12
eran2,cifar10_deep_kw_simp,ind9273_tar2_eps0.09,to,1874.75
eran2,cifar10_deep_kw_simp,ind9311_tar0_eps0.01,unsat,46.89
eran2,cifar10_deep_kw_simp,ind9405_tar2_eps0.12,to,3600.08
eran2,cifar10_deep_kw_simp,ind9691_tar0_eps0.06,to,3600.11
eran2,cifar10_deep_kw_simp,ind9734_tar1_eps0.09,to,3604.54
eran2,cifar10_deep_kw_simp,ind9767_tar3_eps0.06,to,3600.11
eran2,cifar10_deep_kw_simp,ind977_tar1_eps0.15,to,3600.05
eran2,cifar10_deep_kw_simp,ind9827_tar8_eps0.06,to,3600.1
eran2,cifar10_deep_kw_simp,ind9856_tar1_eps0.03,to,3600.08
eran2,cifar10_deep_kw_simp,ind9918_tar1_eps0.03,to,3619.55
eran2,cifar10_deep_kw_simp,ind9968_tar8_eps0.12,to,3600.07
eran2,cifar10_wide_kw_simp,ind1129_tar1_eps0.15,to,3612.57
eran2,cifar10_wide_kw_simp,ind1176_tar3_eps0.15,to,3623.34
eran2,cifar10_wide_kw_simp,ind1190_tar4_eps0.03,unsat,247.64
eran2,cifar10_wide_kw_simp,ind1209_tar4_eps0.01,unsat,61.89
eran2,cifar10_wide_kw_simp,ind1486_tar0_eps0.01,unsat,64.17
eran2,cifar10_wide_kw_simp,ind1525_tar9_eps0.09,to,3641.79
eran2,cifar10_wide_kw_simp,ind1546_tar9_eps0.12,to,3600.1
eran2,cifar10_wide_kw_simp,ind1574_tar6_eps0.06,to,3601.62
eran2,cifar10_wide_kw_simp,ind1665_tar2_eps0.03,to,3600.06
eran2,cifar10_wide_kw_simp,ind1832_tar3_eps0.09,to,3600.05
eran2,cifar10_wide_kw_simp,ind1925_tar3_eps0.06,to,3600.07
eran2,cifar10_wide_kw_simp,ind2009_tar0_eps0.01,unsat,34.81
eran2,cifar10_wide_kw_simp,ind2144_tar7_eps0.03,unsat,267.52
eran2,cifar10_wide_kw_simp,ind2159_tar0_eps0.06,sat,773.6
eran2,cifar10_wide_kw_simp,ind232_tar2_eps0.01,unsat,56.29
eran2,cifar10_wide_kw_simp,ind2447_tar1_eps0.01,sat,140.78
eran2,cifar10_wide_kw_simp,ind2685_tar4_eps0.03,sat,536.28
eran2,cifar10_wide_kw_simp,ind2702_tar5_eps0.15,to,3600.1
eran2,cifar10_wide_kw_simp,ind2813_tar5_eps0.06,to,3600.05
eran2,cifar10_wide_kw_simp,ind2942_tar7_eps0.03,unsat,337.98
eran2,cifar10_wide_kw_simp,ind2955_tar8_eps0.12,to,3600.07
eran2,cifar10_wide_kw_simp,ind3197_tar4_eps0.01,sat,116.42
eran2,cifar10_wide_kw_simp,ind3485_tar4_eps0.12,to,3600.11
eran2,cifar10_wide_kw_simp,ind3551_tar6_eps0.12,to,3600.06
eran2,cifar10_wide_kw_simp,ind3573_tar4_eps0.15,to,3600.1
eran2,cifar10_wide_kw_simp,ind3581_tar1_eps0.03,to,3600.07
eran2,cifar10_wide_kw_simp,ind3694_tar4_eps0.09,sat,617.51
eran2,cifar10_wide_kw_simp,ind378_tar3_eps0.03,sat,301.12
eran2,cifar10_wide_kw_simp,ind388_tar8_eps0.01,unsat,39.17
eran2,cifar10_wide_kw_simp,ind3914_tar8_eps0.03,unsat,122.67
eran2,cifar10_wide_kw_simp,ind4163_tar1_eps0.09,to,3600.11
eran2,cifar10_wide_kw_simp,ind4381_tar8_eps0.06,to,3600.06
eran2,cifar10_wide_kw_simp,ind4513_tar7_eps0.15,sat,1885.26
eran2,cifar10_wide_kw_simp,ind4579_tar1_eps0.03,to,3600.08
eran2,cifar10_wide_kw_simp,ind4625_tar1_eps0.15,to,3600.12
eran2,cifar10_wide_kw_simp,ind4762_tar4_eps0.12,to,3600.06
eran2,cifar10_wide_kw_simp,ind5055_tar1_eps0.06,to,3600.05
eran2,cifar10_wide_kw_simp,ind5064_tar3_eps0.09,to,3600.03
eran2,cifar10_wide_kw_simp,ind5096_tar6_eps0.12,to,3600.1
eran2,cifar10_wide_kw_simp,ind5203_tar0_eps0.01,unsat,64.31
eran2,cifar10_wide_kw_simp,ind5226_tar9_eps0.06,sat,591.07
eran2,cifar10_wide_kw_simp,ind5430_tar2_eps0.06,to,3600.09
eran2,cifar10_wide_kw_simp,ind5490_tar5_eps0.12,to,3600.11
eran2,cifar10_wide_kw_simp,ind5559_tar0_eps0.09,to,3600.05
eran2,cifar10_wide_kw_simp,ind5625_tar6_eps0.09,to,3600.1
eran2,cifar10_wide_kw_simp,ind5699_tar2_eps0.15,to,3600.07
eran2,cifar10_wide_kw_simp,ind5733_tar7_eps0.06,to,3600.06
eran2,cifar10_wide_kw_simp,ind585_tar1_eps0.15,sat,1765.69
eran2,cifar10_wide_kw_simp,ind6009_tar1_eps0.06,to,3600.09
eran2,cifar10_wide_kw_simp,ind6122_tar3_eps0.15,sat,1175.17
eran2,cifar10_wide_kw_simp,ind6434_tar6_eps0.15,to,3600.05
eran2,cifar10_wide_kw_simp,ind6486_tar5_eps0.15,to,3600.07
eran2,cifar10_wide_kw_simp,ind6504_tar4_eps0.12,sat,465.69
eran2,cifar10_wide_kw_simp,ind654_tar1_eps0.12,to,3600.09
eran2,cifar10_wide_kw_simp,ind6569_tar5_eps0.03,to,3600.11
eran2,cifar10_wide_kw_simp,ind6620_tar0_eps0.01,unsat,37.67
eran2,cifar10_wide_kw_simp,ind675_tar4_eps0.15,sat,671.47
eran2,cifar10_wide_kw_simp,ind7009_tar2_eps0.01,unsat,39.03
eran2,cifar10_wide_kw_simp,ind716_tar7_eps0.09,to,3600.11
eran2,cifar10_wide_kw_simp,ind7335_tar2_eps0.09,to,3600.1
eran2,cifar10_wide_kw_simp,ind7382_tar5_eps0.09,to,3600.12
eran2,cifar10_wide_kw_simp,ind7522_tar3_eps0.03,sat,178.65
eran2,cifar10_wide_kw_simp,ind7558_tar3_eps0.01,unsat,36.52
eran2,cifar10_wide_kw_simp,ind7656_tar2_eps0.12,to,3600.09
eran2,cifar10_wide_kw_simp,ind7876_tar7_eps0.12,to,3600.06
eran2,cifar10_wide_kw_simp,ind7964_tar7_eps0.01,unsat,26.73
eran2,cifar10_wide_kw_simp,ind8050_tar3_eps0.03,sat,172.26
eran2,cifar10_wide_kw_simp,ind8164_tar2_eps0.09,to,3600.03
eran2,cifar10_wide_kw_simp,ind8280_tar7_eps0.06,sat,377.0
eran2,cifar10_wide_kw_simp,ind8575_tar4_eps0.15,to,3600.1
eran2,cifar10_wide_kw_simp,ind8766_tar0_eps0.01,unsat,39.46
eran2,cifar10_wide_kw_simp,ind8771_tar4_eps0.01,unsat,41.11
eran2,cifar10_wide_kw_simp,ind8792_tar7_eps0.09,to,3600.08
eran2,cifar10_wide_kw_simp,ind8857_tar1_eps0.12,to,3600.04
eran2,cifar10_wide_kw_simp,ind8951_tar6_eps0.06,to,3600.06
eran2,cifar10_wide_kw_simp,ind8951_tar7_eps0.12,to,3258.7
eran2,cifar10_wide_kw_simp,ind9004_tar3_eps0.09,to,3600.06
eran2,cifar10_wide_kw_simp,ind9032_tar0_eps0.06,sat,423.16
eran2,cifar10_wide_kw_simp,ind9080_tar7_eps0.15,to,3601.69
eran2,cifar10_wide_kw_simp,ind9163_tar1_eps0.01,unsat,27.72
eran2,cifar10_wide_kw_simp,ind9212_tar1_eps0.03,to,3602.14
eran2,cifar10_wide_kw_simp,ind9321_tar7_eps0.06,to,3600.03
eran2,cifar10_wide_kw_simp,ind9341_tar6_eps0.03,sat,165.8
eran2,cifar10_wide_kw_simp,ind943_tar7_eps0.09,to,3600.07
eran2,cifar10_wide_kw_simp,ind9465_tar7_eps0.03,sat,148.52
eran2,cifar10_wide_kw_simp,ind9502_tar3_eps0.06,sat,1838.04
eran2,cifar10_wide_kw_simp,ind9513_tar1_eps0.09,to,3600.07
eran2,cifar10_wide_kw_simp,ind954_tar3_eps0.15,to,3600.06
eran2,cifar10_wide_kw_simp,ind9640_tar1_eps0.12,sat,565.72
eran2,cifar10_wide_kw_simp,ind9696_tar4_eps0.12,to,3600.12
eran2,mnist2x256,ind1087_tar4_eps0.01,unsat,9.8
eran2,mnist2x256,ind13_tar7_eps0.06,unsat,2889.62
eran2,mnist2x256,ind1819_tar3_eps0.01,unsat,13.08
eran2,mnist2x256,ind1857_tar8_eps0.09,sat,35.8
eran2,mnist2x256,ind1973_tar0_eps0.03,unsat,21.26
eran2,mnist2x256,ind2077_tar2_eps0.09,to,3600.05
eran2,mnist2x256,ind2115_tar2_eps0.12,to,3600.09
eran2,mnist2x256,ind2212_tar8_eps0.03,sat,27.25
eran2,mnist2x256,ind2255_tar5_eps0.15,sat,63.31
eran2,mnist2x256,ind228_tar8_eps0.12,sat,98.32
eran2,mnist2x256,ind22_tar9_eps0.06,unsat,29.15
eran2,mnist2x256,ind2308_tar7_eps0.01,unsat,16.02
eran2,mnist2x256,ind2310_tar8_eps0.03,sat,30.76
eran2,mnist2x256,ind2343_tar9_eps0.01,unsat,8.75
eran2,mnist2x256,ind2398_tar9_eps0.01,unsat,7.31
eran2,mnist2x256,ind2404_tar6_eps0.06,unsat,920.69
eran2,mnist2x256,ind2448_tar1_eps0.03,unsat,25.53
eran2,mnist2x256,ind2510_tar2_eps0.09,sat,55.77
eran2,mnist2x256,ind2645_tar6_eps0.15,sat,91.74
eran2,mnist2x256,ind2648_tar6_eps0.09,to,3600.11
eran2,mnist2x256,ind2670_tar6_eps0.01,unsat,10.71
eran2,mnist2x256,ind2706_tar2_eps0.12,to,3600.03
eran2,mnist2x256,ind2737_tar9_eps0.06,sat,285.35
eran2,mnist2x256,ind2747_tar1_eps0.09,unsat,35.14
eran2,mnist2x256,ind2761_tar5_eps0.06,unsat,41.54
eran2,mnist2x256,ind3070_tar0_eps0.12,to,3600.02
eran2,mnist2x256,ind3497_tar3_eps0.01,unsat,8.58
eran2,mnist2x256,ind3526_tar3_eps0.03,unsat,36.02
eran2,mnist2x256,ind3611_tar9_eps0.15,sat,1056.72
eran2,mnist2x256,ind3623_tar6_eps0.03,unsat,21.82
eran2,mnist2x256,ind3724_tar5_eps0.01,unsat,10.21
eran2,mnist2x256,ind381_tar0_eps0.09,sat,200.64
eran2,mnist2x256,ind3863_tar3_eps0.12,sat,70.9
eran2,mnist2x256,ind38_tar1_eps0.12,sat,55.86
eran2,mnist2x256,ind4018_tar7_eps0.15,to,3600.03
eran2,mnist2x256,ind4136_tar0_eps0.12,to,3600.06
eran2,mnist2x256,ind4175_tar0_eps0.06,to,3600.05
eran2,mnist2x256,ind4477_tar4_eps0.15,to,3600.04
eran2,mnist2x256,ind4540_tar1_eps0.09,sat,56.41
eran2,mnist2x256,ind4631_tar2_eps0.12,sat,57.93
eran2,mnist2x256,ind4655_tar8_eps0.15,sat,83.46
eran2,mnist2x256,ind4670_tar0_eps0.06,to,3600.07
eran2,mnist2x256,ind4687_tar2_eps0.09,sat,63.52
eran2,mnist2x256,ind4804_tar1_eps0.15,unsat,1317.19
eran2,mnist2x256,ind4904_tar5_eps0.03,unsat,8.56
eran2,mnist2x256,ind5000_tar5_eps0.03,unsat,10.55
eran2,mnist2x256,ind506_tar6_eps0.12,sat,856.11
eran2,mnist2x256,ind5169_tar9_eps0.03,sat,23.86
eran2,mnist2x256,ind5188_tar5_eps0.03,unsat,10.88
eran2,mnist2x256,ind5269_tar2_eps0.12,sat,73.29
eran2,mnist2x256,ind5506_tar3_eps0.01,unsat,7.59
eran2,mnist2x256,ind5777_tar5_eps0.09,unsat,25.48
eran2,mnist2x256,ind5906_tar2_eps0.01,unsat,10.82
eran2,mnist2x256,ind5934_tar1_eps0.03,unsat,23.14
eran2,mnist2x256,ind5964_tar6_eps0.12,to,3600.04
eran2,mnist2x256,ind6084_tar4_eps0.01,unsat,10.61
eran2,mnist2x256,ind62_tar6_eps0.03,sat,26.68
eran2,mnist2x256,ind631_tar6_eps0.03,unsat,16.58
eran2,mnist2x256,ind6320_tar3_eps0.06,sat,45.56
eran2,mnist2x256,ind6340_tar6_eps0.12,sat,47.57
eran2,mnist2x256,ind6451_tar3_eps0.01,unsat,8.96
eran2,mnist2x256,ind6655_tar0_eps0.12,sat,42.05
eran2,mnist2x256,ind6765_tar4_eps0.09,sat,37.79
eran2,mnist2x256,ind6852_tar0_eps0.12,sat,117.15
eran2,mnist2x256,ind6915_tar7_eps0.09,sat,951.51
eran2,mnist2x256,ind7015_tar5_eps0.15,sat,283.11
eran2,mnist2x256,ind7085_tar6_eps0.06,unsat,815.62
eran2,mnist2x256,ind7163_tar7_eps0.03,unsat,8.44
eran2,mnist2x256,ind7448_tar7_eps0.06,unsat,36.77
eran2,mnist2x256,ind746_tar4_eps0.09,to,3600.1
eran2,mnist2x256,ind7472_tar9_eps0.15,sat,56.75
eran2,mnist2x256,ind7919_tar1_eps0.06,unsat,16.05
eran2,mnist2x256,ind7945_tar3_eps0.06,sat,27.21
eran2,mnist2x256,ind8173_tar0_eps0.06,unsat,2749.45
eran2,mnist2x256,ind8225_tar3_eps0.01,unsat,10.81
eran2,mnist2x256,ind8250_tar7_eps0.15,sat,3563.84
eran2,mnist2x256,ind8428_tar4_eps0.15,sat,68.8
eran2,mnist2x256,ind868_tar4_eps0.09,to,3600.11
eran2,mnist2x256,ind898_tar3_eps0.01,unsat,9.6
eran2,mnist2x256,ind8996_tar7_eps0.06,unsat,32.01
eran2,mnist2x256,ind9005_tar9_eps0.15,sat,53.32
eran2,mnist2x256,ind9039_tar2_eps0.03,unsat,9.74
eran2,mnist2x256,ind9229_tar5_eps0.15,sat,117.68
eran2,mnist2x256,ind9394_tar6_eps0.01,unsat,16.12
eran2,mnist2x256,ind9567_tar6_eps0.12,to,3600.06
eran2,mnist2x256,ind959_tar1_eps0.15,sat,161.68
eran2,mnist2x256,ind9620_tar4_eps0.09,sat,1260.68
eran2,mnist2x256,ind9667_tar6_eps0.15,to,3600.02
eran2,mnist2x256,ind9783_tar3_eps0.09,sat,62.41
eran2,mnist2x256,ind9919_tar2_eps0.06,sat,49.06
eran2,mnist4x256,ind1090_tar6_eps0.15,to,3600.08
eran2,mnist4x256,ind1190_tar4_eps0.03,unsat,17.24
eran2,mnist4x256,ind1249_tar4_eps0.01,unsat,19.56
eran2,mnist4x256,ind1307_tar2_eps0.06,to,3600.04
eran2,mnist4x256,ind1487_tar1_eps0.06,to,3600.03
eran2,mnist4x256,ind1546_tar9_eps0.12,to,3600.04
eran2,mnist4x256,ind1665_tar2_eps0.03,to,3600.08
eran2,mnist4x256,ind1668_tar7_eps0.06,to,3600.09
eran2,mnist4x256,ind1792_tar2_eps0.09,to,3600.05
eran2,mnist4x256,ind1801_tar3_eps0.09,to,3600.03
eran2,mnist4x256,ind1830_tar6_eps0.06,to,3600.09
eran2,mnist4x256,ind1843_tar7_eps0.15,to,3600.07
eran2,mnist4x256,ind2108_tar4_eps0.06,unsat,2021.7
eran2,mnist4x256,ind2144_tar3_eps0.03,unsat,18.74
eran2,mnist4x256,ind2256_tar1_eps0.15,to,3600.1
eran2,mnist4x256,ind2300_tar4_eps0.09,to,3600.06
eran2,mnist4x256,ind239_tar7_eps0.09,to,3600.07
eran2,mnist4x256,ind2519_tar0_eps0.06,to,3600.02
eran2,mnist4x256,ind2566_tar1_eps0.15,to,3600.05
eran2,mnist4x256,ind2685_tar4_eps0.03,unsat,133.47
eran2,mnist4x256,ind2942_tar7_eps0.03,unsat,11.93
eran2,mnist4x256,ind2955_tar8_eps0.12,sat,165.12
eran2,mnist4x256,ind3274_tar0_eps0.01,unsat,12.28
eran2,mnist4x256,ind3485_tar4_eps0.12,to,3600.04
eran2,mnist4x256,ind3551_tar6_eps0.12,to,3600.07
eran2,mnist4x256,ind3566_tar5_eps0.15,to,3600.09
eran2,mnist4x256,ind3581_tar3_eps0.03,unsat,13.53
eran2,mnist4x256,ind3674_tar9_eps0.06,to,3600.02
eran2,mnist4x256,ind378_tar5_eps0.03,to,3600.04
eran2,mnist4x256,ind3914_tar7_eps0.03,to,3600.1
eran2,mnist4x256,ind3962_tar5_eps0.15,to,3600.09
eran2,mnist4x256,ind4572_tar3_eps0.15,to,3600.06
eran2,mnist4x256,ind4579_tar1_eps0.03,unsat,46.96
eran2,mnist4x256,ind4762_tar6_eps0.12,to,3600.12
eran2,mnist4x256,ind4859_tar7_eps0.01,unsat,12.05
eran2,mnist4x256,ind5096_tar1_eps0.12,to,3600.11
eran2,mnist4x256,ind5490_tar5_eps0.12,to,3600.11
eran2,mnist4x256,ind5551_tar5_eps0.06,to,3600.11
eran2,mnist4x256,ind5616_tar4_eps0.09,to,3600.05
eran2,mnist4x256,ind5654_tar2_eps0.09,sat,271.46
eran2,mnist4x256,ind5658_tar9_eps0.06,to,3600.07
eran2,mnist4x256,ind5936_tar7_eps0.09,to,3600.03
eran2,mnist4x256,ind615_tar5_eps0.15,to,3600.02
eran2,mnist4x256,ind6214_tar2_eps0.01,unsat,19.08
eran2,mnist4x256,ind6294_tar4_eps0.06,to,3600.1
eran2,mnist4x256,ind6317_tar3_eps0.01,unsat,18.76
eran2,mnist4x256,ind6343_tar2_eps0.09,to,3600.05
eran2,mnist4x256,ind6356_tar6_eps0.09,to,3600.02
eran2,mnist4x256,ind6504_tar4_eps0.12,to,3600.03
eran2,mnist4x256,ind6518_tar4_eps0.15,to,3600.07
eran2,mnist4x256,ind654_tar1_eps0.12,to,3600.1
eran2,mnist4x256,ind6569_tar4_eps0.03,to,3600.11
eran2,mnist4x256,ind667_tar0_eps0.09,to,3600.07
eran2,mnist4x256,ind675_tar2_eps0.15,to,3600.11
eran2,mnist4x256,ind6785_tar6_eps0.15,to,3600.03
eran2,mnist4x256,ind6957_tar4_eps0.01,unsat,17.57
eran2,mnist4x256,ind7055_tar5_eps0.09,to,3600.06
eran2,mnist4x256,ind7250_tar5_eps0.15,to,3600.07
eran2,mnist4x256,ind7377_tar6_eps0.15,to,3600.1
eran2,mnist4x256,ind7424_tar2_eps0.01,unsat,28.11
eran2,mnist4x256,ind7522_tar3_eps0.03,unsat,40.12
eran2,mnist4x256,ind7612_tar0_eps0.09,to,3600.05
eran2,mnist4x256,ind7625_tar3_eps0.15,to,3600.09
eran2,mnist4x256,ind7656_tar1_eps0.12,to,3600.07
eran2,mnist4x256,ind7767_tar1_eps0.01,unsat,25.91
eran2,mnist4x256,ind7876_tar7_eps0.12,to,3600.04
eran2,mnist4x256,ind8050_tar7_eps0.03,unsat,29.64
eran2,mnist4x256,ind8066_tar0_eps0.01,unsat,29.72
eran2,mnist4x256,ind8212_tar7_eps0.06,to,3600.08
eran2,mnist4x256,ind8291_tar9_eps0.09,to,3600.12
eran2,mnist4x256,ind8545_tar6_eps0.01,unsat,11.35
eran2,mnist4x256,ind8660_tar5_eps0.06,to,3600.03
eran2,mnist4x256,ind8691_tar4_eps0.01,unsat,11.95
eran2,mnist4x256,ind8857_tar2_eps0.12,to,3600.08
eran2,mnist4x256,ind8951_tar7_eps0.12,to,3600.1
eran2,mnist4x256,ind9084_tar0_eps0.01,unsat,16.56
eran2,mnist4x256,ind9138_tar0_eps0.01,unsat,20.99
eran2,mnist4x256,ind9212_tar8_eps0.03,unsat,24.24
eran2,mnist4x256,ind922_tar0_eps0.01,unsat,26.75
eran2,mnist4x256,ind9315_tar1_eps0.09,to,3600.06
eran2,mnist4x256,ind9341_tar6_eps0.03,to,3600.09
eran2,mnist4x256,ind934_tar9_eps0.06,to,3600.04
eran2,mnist4x256,ind945_tar8_eps0.01,unsat,25.02
eran2,mnist4x256,ind9465_tar1_eps0.03,unsat,36.48
eran2,mnist4x256,ind9492_tar7_eps0.06,to,3600.12
eran2,mnist4x256,ind950_tar6_eps0.06,to,3600.06
eran2,mnist4x256,ind9640_tar1_eps0.12,to,3600.07
eran2,mnist4x256,ind9696_tar4_eps0.12,to,3600.04
eran2,mnist4x256,ind9805_tar7_eps0.15,to,3600.04
eran2,mnist4x256,ind9989_tar2_eps0.09,to,3600.11
eran2,mnist6x256,ind1276_tar3_eps0.09,to,3600.1
eran2,mnist6x256,ind1346_tar9_eps0.03,to,3600.07
eran2,mnist6x256,ind1390_tar7_eps0.09,to,3600.08
eran2,mnist6x256,ind1549_tar2_eps0.12,to,3600.02
eran2,mnist6x256,ind1722_tar3_eps0.01,unsat,124.1
eran2,mnist6x256,ind1898_tar1_eps0.06,to,3600.08
eran2,mnist6x256,ind1931_tar7_eps0.03,to,3600.05
eran2,mnist6x256,ind2143_tar8_eps0.12,sat,394.51
eran2,mnist6x256,ind2160_tar3_eps0.06,to,3600.04
eran2,mnist6x256,ind2162_tar6_eps0.15,to,3600.02
eran2,mnist6x256,ind2184_tar0_eps0.01,unsat,23.46
eran2,mnist6x256,ind2184_tar4_eps0.09,to,3600.05
eran2,mnist6x256,ind2242_tar4_eps0.01,unsat,34.41
eran2,mnist6x256,ind2301_tar4_eps0.03,to,3600.08
eran2,mnist6x256,ind2398_tar8_eps0.01,unsat,17.41
eran2,mnist6x256,ind2532_tar5_eps0.12,to,3600.04
eran2,mnist6x256,ind260_tar5_eps0.03,unsat,39.94
eran2,mnist6x256,ind2665_tar4_eps0.06,to,3600.12
eran2,mnist6x256,ind2812_tar1_eps0.12,to,3600.09
eran2,mnist6x256,ind2944_tar2_eps0.06,to,3600.12
eran2,mnist6x256,ind2992_tar4_eps0.03,to,3600.02
eran2,mnist6x256,ind3341_tar9_eps0.01,unsat,31.39
eran2,mnist6x256,ind3533_tar5_eps0.12,to,3600.03
eran2,mnist6x256,ind3597_tar7_eps0.06,to,3600.1
eran2,mnist6x256,ind3796_tar0_eps0.01,unsat,445.87
eran2,mnist6x256,ind3812_tar8_eps0.03,to,3600.11
eran2,mnist6x256,ind3892_tar0_eps0.09,to,3600.07
eran2,mnist6x256,ind4036_tar2_eps0.09,to,3600.07
eran2,mnist6x256,ind4224_tar1_eps0.06,to,3600.09
eran2,mnist6x256,ind4282_tar5_eps0.01,unsat,15.05
eran2,mnist6x256,ind4483_tar1_eps0.09,to,3600.03
eran2,mnist6x256,ind4690_tar3_eps0.03,to,3600.04
eran2,mnist6x256,ind4993_tar3_eps0.12,to,3600.1
eran2,mnist6x256,ind5004_tar9_eps0.15,to,3600.05
eran2,mnist6x256,ind5057_tar7_eps0.01,unsat,25.18
eran2,mnist6x256,ind5132_tar3_eps0.03,unsat,697.75
eran2,mnist6x256,ind515_tar5_eps0.15,to,3600.07
eran2,mnist6x256,ind5370_tar0_eps0.15,to,3600.06
eran2,mnist6x256,ind5393_tar1_eps0.03,to,3600.06
eran2,mnist6x256,ind5537_tar6_eps0.15,to,3600.06
eran2,mnist6x256,ind5655_tar5_eps0.06,to,3600.03
eran2,mnist6x256,ind5780_tar6_eps0.09,to,3600.06
eran2,mnist6x256,ind5786_tar7_eps0.03,to,3600.05
eran2,mnist6x256,ind5788_tar1_eps0.09,to,3600.1
eran2,mnist6x256,ind5959_tar2_eps0.12,to,3600.03
eran2,mnist6x256,ind5989_tar5_eps0.09,to,3600.09
eran2,mnist6x256,ind604_tar4_eps0.15,to,3600.04
eran2,mnist6x256,ind6176_tar2_eps0.03,unsat,18.87
eran2,mnist6x256,ind6265_tar3_eps0.03,unsat,18.77
eran2,mnist6x256,ind6266_tar6_eps0.01,unsat,11.09
eran2,mnist6x256,ind6342_tar2_eps0.06,to,3600.07
eran2,mnist6x256,ind6366_tar0_eps0.06,to,3600.07
eran2,mnist6x256,ind6412_tar6_eps0.15,to,3600.07
eran2,mnist6x256,ind6477_tar0_eps0.15,to,3600.11
eran2,mnist6x256,ind6501_tar1_eps0.12,to,3600.09
eran2,mnist6x256,ind674_tar8_eps0.06,to,3600.11
eran2,mnist6x256,ind6831_tar4_eps0.12,to,3600.08
eran2,mnist6x256,ind6953_tar5_eps0.01,unsat,17.06
eran2,mnist6x256,ind6970_tar6_eps0.15,to,3600.06
eran2,mnist6x256,ind7294_tar9_eps0.09,to,3600.05
eran2,mnist6x256,ind729_tar0_eps0.12,to,3600.03
eran2,mnist6x256,ind7433_tar4_eps0.06,to,3600.02
eran2,mnist6x256,ind7447_tar3_eps0.09,to,3600.06
eran2,mnist6x256,ind7481_tar0_eps0.15,to,3600.09
eran2,mnist6x256,ind7566_tar3_eps0.15,to,3600.06
eran2,mnist6x256,ind7792_tar5_eps0.03,unsat,15.49
eran2,mnist6x256,ind7840_tar7_eps0.15,to,3600.09
eran2,mnist6x256,ind8018_tar0_eps0.01,unsat,16.39
eran2,mnist6x256,ind8044_tar1_eps0.09,to,3600.05
eran2,mnist6x256,ind8192_tar7_eps0.12,to,3600.08
eran2,mnist6x256,ind8285_tar4_eps0.15,to,3600.03
eran2,mnist6x256,ind8364_tar0_eps0.01,unsat,26.06
eran2,mnist6x256,ind8398_tar1_eps0.06,to,3600.04
eran2,mnist6x256,ind8409_tar0_eps0.12,to,3600.11
eran2,mnist6x256,ind8480_tar8_eps0.09,to,3600.06
eran2,mnist6x256,ind8520_tar9_eps0.06,to,3600.04
eran2,mnist6x256,ind8587_tar1_eps0.09,to,3600.1
eran2,mnist6x256,ind8681_tar4_eps0.01,unsat,11.24
eran2,mnist6x256,ind9045_tar2_eps0.12,to,3600.12
eran2,mnist6x256,ind9227_tar7_eps0.15,to,3600.07
eran2,mnist6x256,ind92_tar5_eps0.06,to,3600.08
eran2,mnist6x256,ind931_tar8_eps0.12,sat,1209.88
eran2,mnist6x256,ind9491_tar9_eps0.03,unsat,30.1
eran2,mnist6x256,ind9512_tar7_eps0.15,to,3600.07
eran2,mnist6x256,ind9513_tar2_eps0.06,to,3600.07
eran2,mnist6x256,ind9563_tar1_eps0.03,unsat,31.82
eran2,mnist6x256,ind980_tar5_eps0.09,to,3600.1
eran2,mnist6x256,ind9900_tar9_eps0.01,unsat,20.7
eran2,mnist6x256,ind9909_tar6_eps0.01,unsat,15.87
eran2,mnist6x256,ind9998_tar0_eps0.12,to,3600.04
eran2,model-conv,traffic_sign_model-conv_ind0_eps0.774615234375_target1.0,unsat,2189.08
eran2,model-conv,traffic_sign_model-conv_ind100_eps0.489744140625_target6.0,sat,1294.75
eran2,model-conv,traffic_sign_model-conv_ind101_eps0.9911953125_target0.0,sat,1860.13
eran2,model-conv,traffic_sign_model-conv_ind102_eps0.26926171875_target4.0,sat,548.97
eran2,model-conv,traffic_sign_model-conv_ind103_eps0.4370625_target0.0,sat,1052.15
eran2,model-conv,traffic_sign_model-conv_ind10_eps0.079998046875_target3.0,sat,577.46
eran2,model-conv,traffic_sign_model-conv_ind11_eps0.359015625_target1.0,sat,1543.6
eran2,model-conv,traffic_sign_model-conv_ind12_eps0.38633203125_target0.0,sat,842.92
eran2,model-conv,traffic_sign_model-conv_ind13_eps0.454623046875_target0.0,sat,781.8
eran2,model-conv,traffic_sign_model-conv_ind14_eps0.353162109375_target1.0,unsat,1960.2
eran2,model-conv,traffic_sign_model-conv_ind15_eps0.75315234375_target1.0,sat,1614.2
eran2,model-conv,traffic_sign_model-conv_ind16_eps0.993146484375_target0.0,sat,1445.06
eran2,model-conv,traffic_sign_model-conv_ind18_eps0.37072265625_target1.0,sat,1378.47
eran2,model-conv,traffic_sign_model-conv_ind19_eps0.645837890625_target1.0,sat,1143.31
eran2,model-conv,traffic_sign_model-conv_ind1_eps0.442916015625_target0.0,unsat,2297.71
eran2,model-conv,traffic_sign_model-conv_ind21_eps0.5229140625_target1.0,sat,1638.1
eran2,model-conv,traffic_sign_model-conv_ind22_eps0.5541328125_target1.0,sat,1317.4
eran2,model-conv,traffic_sign_model-conv_ind23_eps0.247798828125_target4.0,sat,1154.15
eran2,model-conv,traffic_sign_model-conv_ind24_eps0.809736328125_target1.0,to,3600.12
eran2,model-conv,traffic_sign_model-conv_ind25_eps0.99509765625_target0.0,sat,1869.63
eran2,model-conv,traffic_sign_model-conv_ind26_eps0.3356015625_target4.0,sat,747.03
eran2,model-conv,traffic_sign_model-conv_ind27_eps0.876076171875_target1.0,unsat,2365.68
eran2,model-conv,traffic_sign_model-conv_ind28_eps0.263408203125_target1.0,sat,1449.14
eran2,model-conv,traffic_sign_model-conv_ind29_eps0.868271484375_target1.0,sat,1548.26
eran2,model-conv,traffic_sign_model-conv_ind30_eps0.107314453125_target0.0,sat,1398.82
eran2,model-conv,traffic_sign_model-conv_ind31_eps0.801931640625_target1.0,to,2956.48
eran2,model-conv,traffic_sign_model-conv_ind32_eps0.661447265625_target0.0,sat,1067.71
eran2,model-conv,traffic_sign_model-conv_ind33_eps0.848759765625_target1.0,sat,1048.52
eran2,model-conv,traffic_sign_model-conv_ind34_eps0.52681640625_target1.0,to,3600.06
eran2,model-conv,traffic_sign_model-conv_ind36_eps0.41755078125_target0.0,sat,1566.72
eran2,model-conv,traffic_sign_model-conv_ind37_eps0.380478515625_target0.0,sat,339.86
eran2,model-conv,traffic_sign_model-conv_ind38_eps0.770712890625_target1.0,sat,982.28
eran2,model-conv,traffic_sign_model-conv_ind39_eps0.1326796875_target4.0,sat,565.85
eran2,model-conv,traffic_sign_model-conv_ind3_eps0.314138671875_target0.0,sat,380.53
eran2,model-conv,traffic_sign_model-conv_ind40_eps0.99509765625_target0.0,to,3600.08
eran2,model-conv,traffic_sign_model-conv_ind41_eps0.751201171875_target1.0,unsat,1593.06
eran2,model-conv,traffic_sign_model-conv_ind42_eps0.997048828125_target0.0,sat,1622.64
eran2,model-conv,traffic_sign_model-conv_ind44_eps0.09755859375_target4.0,sat,333.62
eran2,model-conv,traffic_sign_model-conv_ind45_eps0.146337890625_target3.0,sat,543.89
eran2,model-conv,traffic_sign_model-conv_ind47_eps0.458525390625_target0.0,sat,627.25
eran2,model-conv,traffic_sign_model-conv_ind4_eps0.55803515625_target1.0,to,2171.44
eran2,model-conv,traffic_sign_model-conv_ind50_eps0.271212890625_target0.0,sat,642.62
eran2,model-conv,traffic_sign_model-conv_ind51_eps0.40194140625_target1.0,sat,1436.82
eran2,model-conv,traffic_sign_model-conv_ind52_eps0.856564453125_target1.0,sat,783.43
eran2,model-conv,traffic_sign_model-conv_ind53_eps0.833150390625_target1.0,sat,1490.26
eran2,model-conv,traffic_sign_model-conv_ind54_eps0.28487109375_target1.0,sat,683.04
eran2,model-conv,traffic_sign_model-conv_ind55_eps0.99509765625_target0.0,to,3600.05
eran2,model-conv,traffic_sign_model-conv_ind56_eps0.51901171875_target3.0,sat,736.12
eran2,model-conv,traffic_sign_model-conv_ind57_eps0.384380859375_target1.0,to,3600.08
eran2,model-conv,traffic_sign_model-conv_ind58_eps0.595107421875_target1.0,sat,556.0
eran2,model-conv,traffic_sign_model-conv_ind59_eps0.997048828125_target0.0,to,3083.59
eran2,model-conv,traffic_sign_model-conv_ind5_eps0.353162109375_target5.0,sat,357.46
eran2,model-conv,traffic_sign_model-conv_ind61_eps0.037072265625_target1.0,sat,48.28
eran2,model-conv,traffic_sign_model-conv_ind62_eps0.517060546875_target1.0,sat,972.13
eran2,model-conv,traffic_sign_model-conv_ind63_eps0.993146484375_target0.0,to,3600.08
eran2,model-conv,traffic_sign_model-conv_ind65_eps0.290724609375_target2.0,sat,910.34
eran2,model-conv,traffic_sign_model-conv_ind66_eps0.712177734375_target1.0,unsat,1627.66
eran2,model-conv,traffic_sign_model-conv_ind67_eps0.55803515625_target1.0,sat,591.42
eran2,model-conv,traffic_sign_model-conv_ind68_eps0.411697265625_target3.0,sat,625.33
eran2,model-conv,traffic_sign_model-conv_ind69_eps0.34340625_target1.0,unsat,962.06
eran2,model-conv,traffic_sign_model-conv_ind6_eps0.606814453125_target1.0,sat,636.29
eran2,model-conv,traffic_sign_model-conv_ind72_eps0.583400390625_target1.0,sat,883.79
eran2,model-conv,traffic_sign_model-conv_ind73_eps0.4916953125_target1.0,sat,614.47
eran2,model-conv,traffic_sign_model-conv_ind74_eps0.993146484375_target0.0,to,3600.04
eran2,model-conv,traffic_sign_model-conv_ind75_eps0.868271484375_target1.0,sat,1593.02
eran2,model-conv,traffic_sign_model-conv_ind76_eps0.84680859375_target1.0,unsat,2307.41
eran2,model-conv,traffic_sign_model-conv_ind77_eps0.528767578125_target1.0,unsat,703.74
eran2,model-conv,traffic_sign_model-conv_ind78_eps0.60486328125_target1.0,sat,363.97
eran2,model-conv,traffic_sign_model-conv_ind79_eps0.3043828125_target1.0,sat,642.98
eran2,model-conv,traffic_sign_model-conv_ind7_eps0.548279296875_target0.0,unsat,1770.9
eran2,model-conv,traffic_sign_model-conv_ind80_eps0.829248046875_target1.0,sat,1728.61
eran2,model-conv,traffic_sign_model-conv_ind81_eps0.314138671875_target1.0,sat,912.16
eran2,model-conv,traffic_sign_model-conv_ind82_eps0.989244140625_target0.0,to,2867.8
eran2,model-conv,traffic_sign_model-conv_ind85_eps0.6477890625_target1.0,unsat,1673.89
eran2,model-conv,traffic_sign_model-conv_ind86_eps0.69851953125_target3.0,to,3600.07
eran2,model-conv,traffic_sign_model-conv_ind87_eps0.794126953125_target1.0,unsat,2025.78
eran2,model-conv,traffic_sign_model-conv_ind88_eps0.4760859375_target0.0,unsat,300.78
eran2,model-conv,traffic_sign_model-conv_ind89_eps0.302431640625_target1.0,sat,153.69
eran2,model-conv,traffic_sign_model-conv_ind8_eps0.997048828125_target0.0,to,2956.04
eran2,model-conv,traffic_sign_model-conv_ind90_eps0.48779296875_target3.0,to,2027.51
eran2,model-conv,traffic_sign_model-conv_ind91_eps0.5619375_target1.0,sat,948.27
eran2,model-conv,traffic_sign_model-conv_ind92_eps0.18341015625_target1.0,sat,1075.94
eran2,model-conv,traffic_sign_model-conv_ind93_eps0.3668203125_target3.0,unsat,1571.97
eran2,model-conv,traffic_sign_model-conv_ind94_eps0.997048828125_target0.0,sat,662.57
eran2,model-conv,traffic_sign_model-conv_ind95_eps0.624375_target1.0,sat,1174.8
eran2,model-conv,traffic_sign_model-conv_ind96_eps0.10536328125_target4.0,sat,395.14
eran2,model-conv,traffic_sign_model-conv_ind97_eps0.24584765625_target1.0,sat,260.38
eran2,model-conv,traffic_sign_model-conv_ind98_eps0.764859375_target1.0,sat,1024.55
eran2,model-conv,traffic_sign_model-conv_ind99_eps0.997048828125_target0.0,to,3600.03
eran2,model-conv,traffic_sign_model-conv_ind9_eps0.474134765625_target0.0,sat,694.21
eran2,model2a,traffic_sign_model-2a_ind0_eps0.680958984375_target1.0,unsat,299.33
eran2,model2a,traffic_sign_model-2a_ind102_eps0.267310546875_target4.0,sat,212.55
eran2,model2a,traffic_sign_model-2a_ind103_eps0.466330078125_target1.0,unsat,420.51
eran2,model2a,traffic_sign_model-2a_ind104_eps0.517060546875_target1.0,sat,430.2
eran2,model2a,traffic_sign_model-2a_ind105_eps0.197068359375_target1.0,sat,155.26
eran2,model2a,traffic_sign_model-2a_ind106_eps0.411697265625_target0.0,sat,456.82
eran2,model2a,traffic_sign_model-2a_ind107_eps0.158044921875_target3.0,unsat,375.7
eran2,model2a,traffic_sign_model-2a_ind108_eps0.774615234375_target1.0,unsat,167.0
eran2,model2a,traffic_sign_model-2a_ind109_eps0.515109375_target1.0,sat,168.44
eran2,model2a,traffic_sign_model-2a_ind10_eps0.11316796875_target1.0,sat,240.56
eran2,model2a,traffic_sign_model-2a_ind110_eps0.80778515625_target1.0,sat,260.02
eran2,model2a,traffic_sign_model-2a_ind112_eps0.641935546875_target1.0,sat,175.95
eran2,model2a,traffic_sign_model-2a_ind113_eps0.11316796875_target1.0,sat,207.09
eran2,model2a,traffic_sign_model-2a_ind114_eps0.064388671875_target1.0,sat,200.38
eran2,model2a,traffic_sign_model-2a_ind115_eps0.481939453125_target1.0,sat,223.82
eran2,model2a,traffic_sign_model-2a_ind116_eps0.161947265625_target5.0,sat,195.43
eran2,model2a,traffic_sign_model-2a_ind117_eps0.392185546875_target1.0,sat,222.98
eran2,model2a,traffic_sign_model-2a_ind11_eps0.21853125_target1.0,sat,217.52
eran2,model2a,traffic_sign_model-2a_ind121_eps0.466330078125_target1.0,sat,214.06
eran2,model2a,traffic_sign_model-2a_ind123_eps0.36291796875_target3.0,sat,216.35
eran2,model2a,traffic_sign_model-2a_ind125_eps0.474134765625_target1.0,sat,511.0
eran2,model2a,traffic_sign_model-2a_ind126_eps0.817541015625_target1.0,sat,489.89
eran2,model2a,traffic_sign_model-2a_ind127_eps0.171703125_target3.0,sat,339.66
eran2,model2a,traffic_sign_model-2a_ind129_eps0.5853515625_target1.0,sat,449.33
eran2,model2a,traffic_sign_model-2a_ind12_eps0.483890625_target1.0,sat,430.13
eran2,model2a,traffic_sign_model-2a_ind130_eps0.310236328125_target3.0,sat,397.23
eran2,model2a,traffic_sign_model-2a_ind132_eps0.220482421875_target1.0,sat,389.6
eran2,model2a,traffic_sign_model-2a_ind133_eps0.26926171875_target1.0,sat,451.0
eran2,model2a,traffic_sign_model-2a_ind134_eps0.1951171875_target3.0,sat,376.02
eran2,model2a,traffic_sign_model-2a_ind14_eps0.173654296875_target1.0,sat,417.3
eran2,model2a,traffic_sign_model-2a_ind15_eps0.7414453125_target1.0,sat,219.36
eran2,model2a,traffic_sign_model-2a_ind17_eps0.15219140625_target0.0,sat,157.38
eran2,model2a,traffic_sign_model-2a_ind18_eps0.265359375_target1.0,sat,210.72
eran2,model2a,traffic_sign_model-2a_ind19_eps0.376576171875_target1.0,sat,416.17
eran2,model2a,traffic_sign_model-2a_ind1_eps0.37852734375_target1.0,sat,366.15
eran2,model2a,traffic_sign_model-2a_ind21_eps0.376576171875_target1.0,unsat,580.51
eran2,model2a,traffic_sign_model-2a_ind24_eps0.817541015625_target1.0,unsat,593.67
eran2,model2a,traffic_sign_model-2a_ind26_eps0.04292578125_target4.0,sat,114.59
eran2,model2a,traffic_sign_model-2a_ind27_eps0.796078125_target1.0,sat,328.23
eran2,model2a,traffic_sign_model-2a_ind28_eps0.068291015625_target1.0,sat,331.06
eran2,model2a,traffic_sign_model-2a_ind29_eps0.876076171875_target1.0,unsat,588.46
eran2,model2a,traffic_sign_model-2a_ind30_eps0.37852734375_target1.0,sat,385.97
eran2,model2a,traffic_sign_model-2a_ind31_eps0.638033203125_target1.0,unsat,145.38
eran2,model2a,traffic_sign_model-2a_ind32_eps0.54242578125_target1.0,sat,518.07
eran2,model2a,traffic_sign_model-2a_ind33_eps0.76876171875_target1.0,sat,504.17
eran2,model2a,traffic_sign_model-2a_ind34_eps0.2575546875_target1.0,sat,408.74
eran2,model2a,traffic_sign_model-2a_ind35_eps0.556083984375_target1.0,sat,379.99
eran2,model2a,traffic_sign_model-2a_ind36_eps0.16780078125_target3.0,sat,488.21
eran2,model2a,traffic_sign_model-2a_ind38_eps0.716080078125_target1.0,unsat,411.08
eran2,model2a,traffic_sign_model-2a_ind39_eps0.056583984375_target5.0,sat,214.26
eran2,model2a,traffic_sign_model-2a_ind3_eps0.6009609375_target1.0,sat,347.95
eran2,model2a,traffic_sign_model-2a_ind45_eps0.290724609375_target1.0,sat,372.96
eran2,model2a,traffic_sign_model-2a_ind47_eps0.59705859375_target1.0,sat,492.93
eran2,model2a,traffic_sign_model-2a_ind48_eps0.265359375_target1.0,sat,236.75
eran2,model2a,traffic_sign_model-2a_ind4_eps0.509255859375_target1.0,sat,542.58
eran2,model2a,traffic_sign_model-2a_ind51_eps0.236091796875_target3.0,sat,201.96
eran2,model2a,traffic_sign_model-2a_ind53_eps0.60486328125_target1.0,unsat,301.84
eran2,model2a,traffic_sign_model-2a_ind54_eps0.115119140625_target3.0,sat,242.97
eran2,model2a,traffic_sign_model-2a_ind57_eps0.390234375_target1.0,sat,627.8
eran2,model2a,traffic_sign_model-2a_ind58_eps0.641935546875_target1.0,unsat,416.87
eran2,model2a,traffic_sign_model-2a_ind60_eps0.24975_target1.0,unsat,418.99
eran2,model2a,traffic_sign_model-2a_ind61_eps0.4292578125_target0.0,sat,317.05
eran2,model2a,traffic_sign_model-2a_ind62_eps0.6790078125_target1.0,unsat,317.21
eran2,model2a,traffic_sign_model-2a_ind64_eps0.1795078125_target1.0,sat,391.92
eran2,model2a,traffic_sign_model-2a_ind66_eps0.680958984375_target1.0,sat,414.4
eran2,model2a,traffic_sign_model-2a_ind67_eps0.40584375_target1.0,sat,371.28
eran2,model2a,traffic_sign_model-2a_ind68_eps0.208775390625_target3.0,sat,363.29
eran2,model2a,traffic_sign_model-2a_ind69_eps0.626326171875_target1.0,unsat,573.77
eran2,model2a,traffic_sign_model-2a_ind6_eps0.723884765625_target1.0,sat,441.03
eran2,model2a,traffic_sign_model-2a_ind71_eps0.040974609375_target1.0,sat,496.09
eran2,model2a,traffic_sign_model-2a_ind72_eps0.489744140625_target1.0,sat,433.51
eran2,model2a,traffic_sign_model-2a_ind75_eps0.641935546875_target1.0,unsat,374.88
eran2,model2a,traffic_sign_model-2a_ind76_eps0.813638671875_target1.0,sat,502.43
eran2,model2a,traffic_sign_model-2a_ind77_eps0.220482421875_target1.0,sat,467.1
eran2,model2a,traffic_sign_model-2a_ind78_eps0.65949609375_target1.0,sat,496.89
eran2,model2a,traffic_sign_model-2a_ind79_eps0.1326796875_target1.0,sat,350.22
eran2,model2a,traffic_sign_model-2a_ind7_eps0.575595703125_target1.0,sat,317.15
eran2,model2a,traffic_sign_model-2a_ind80_eps0.774615234375_target1.0,sat,243.31
eran2,model2a,traffic_sign_model-2a_ind81_eps0.200970703125_target1.0,sat,304.45
eran2,model2a,traffic_sign_model-2a_ind84_eps0.04292578125_target5.0,sat,184.02
eran2,model2a,traffic_sign_model-2a_ind85_eps0.556083984375_target1.0,sat,309.67
eran2,model2a,traffic_sign_model-2a_ind87_eps0.407794921875_target1.0,sat,481.99
eran2,model2a,traffic_sign_model-2a_ind90_eps0.189263671875_target3.0,sat,224.74
eran2,model2a,traffic_sign_model-2a_ind91_eps0.458525390625_target1.0,sat,379.11
eran2,model2a,traffic_sign_model-2a_ind92_eps0.0390234375_target1.0,sat,363.92
eran2,model2a,traffic_sign_model-2a_ind93_eps0.314138671875_target3.0,sat,390.39
eran2,model2a,traffic_sign_model-2a_ind95_eps0.5541328125_target1.0,sat,497.79
eran2,model2a,traffic_sign_model-2a_ind97_eps0.271212890625_target1.0,sat,422.25
eran2,model2a,traffic_sign_model-2a_ind98_eps0.704373046875_target1.0,unsat,898.69
eran2,model2a,traffic_sign_model-2a_ind9_eps0.481939453125_target1.0,sat,380.13


==> plots/results_peregrinn.csv <==
solver,network,property,result,time
peregrinn,mnist2x256,ind1087_tar4_eps0.01,unsat,9.54
peregrinn,mnist2x256,ind13_tar7_eps0.06,unsat,97.03
peregrinn,mnist2x256,ind1819_tar3_eps0.01,unsat,8.88
peregrinn,mnist2x256,ind1857_tar8_eps0.09,sat,16.31
peregrinn,mnist2x256,ind1973_tar0_eps0.03,unsat,43.01
peregrinn,mnist2x256,ind2077_tar2_eps0.09,mo,416.9
peregrinn,mnist2x256,ind2115_tar2_eps0.12,mo,420.49
peregrinn,mnist2x256,ind2212_tar8_eps0.03,sat,14.68
peregrinn,mnist2x256,ind2255_tar5_eps0.15,unsat,627.58
peregrinn,mnist2x256,ind228_tar8_eps0.12,sat,21.41
peregrinn,mnist2x256,ind22_tar9_eps0.06,unsat,124.15
peregrinn,mnist2x256,ind2308_tar7_eps0.01,unsat,8.93
peregrinn,mnist2x256,ind2310_tar8_eps0.03,sat,17.28
peregrinn,mnist2x256,ind2343_tar9_eps0.01,unsat,9.34
peregrinn,mnist2x256,ind2398_tar9_eps0.01,unsat,9.66
peregrinn,mnist2x256,ind2404_tar6_eps0.06,unsat,100.7
peregrinn,mnist2x256,ind2448_tar1_eps0.03,unsat,77.94
peregrinn,mnist2x256,ind2510_tar2_eps0.09,mo,465.51
peregrinn,mnist2x256,ind2645_tar6_eps0.15,mo,492.09
peregrinn,mnist2x256,ind2648_tar6_eps0.09,mo,392.98
peregrinn,mnist2x256,ind2670_tar6_eps0.01,unsat,8.8
peregrinn,mnist2x256,ind2706_tar2_eps0.12,mo,496.61
peregrinn,mnist2x256,ind2737_tar9_eps0.06,unsat,317.74
peregrinn,mnist2x256,ind2747_tar1_eps0.09,unsat,455.87
peregrinn,mnist2x256,ind2761_tar5_eps0.06,unsat,232.15
peregrinn,mnist2x256,ind3070_tar0_eps0.12,mo,508.25
peregrinn,mnist2x256,ind3497_tar3_eps0.01,unsat,8.41
peregrinn,mnist2x256,ind3526_tar3_eps0.03,unsat,96.12
peregrinn,mnist2x256,ind3611_tar9_eps0.15,unsat,413.95
peregrinn,mnist2x256,ind3623_tar6_eps0.03,unsat,14.95
peregrinn,mnist2x256,ind3724_tar5_eps0.01,unsat,9.99
peregrinn,mnist2x256,ind381_tar0_eps0.09,unsat,572.94
peregrinn,mnist2x256,ind3863_tar3_eps0.12,mo,403.0
peregrinn,mnist2x256,ind38_tar1_eps0.12,mo,444.95
peregrinn,mnist2x256,ind4018_tar7_eps0.15,mo,433.84
peregrinn,mnist2x256,ind4136_tar0_eps0.12,unsat,544.27
peregrinn,mnist2x256,ind4175_tar0_eps0.06,unsat,280.38
peregrinn,mnist2x256,ind4477_tar4_eps0.15,mo,468.89
peregrinn,mnist2x256,ind4540_tar1_eps0.09,unsat,312.01
peregrinn,mnist2x256,ind4631_tar2_eps0.12,mo,392.4
peregrinn,mnist2x256,ind4655_tar8_eps0.15,sat,21.67
peregrinn,mnist2x256,ind4670_tar0_eps0.06,mo,434.83
peregrinn,mnist2x256,ind4687_tar2_eps0.09,mo,452.46
peregrinn,mnist2x256,ind4804_tar1_eps0.15,unsat,347.17
peregrinn,mnist2x256,ind4904_tar5_eps0.03,unsat,9.82
peregrinn,mnist2x256,ind5000_tar5_eps0.03,unsat,16.11
peregrinn,mnist2x256,ind506_tar6_eps0.12,mo,528.13
peregrinn,mnist2x256,ind5169_tar9_eps0.03,sat,115.35
peregrinn,mnist2x256,ind5188_tar5_eps0.03,unsat,9.29
peregrinn,mnist2x256,ind5269_tar2_eps0.12,unsat,408.26
peregrinn,mnist2x256,ind5506_tar3_eps0.01,unsat,8.83
peregrinn,mnist2x256,ind5777_tar5_eps0.09,unsat,193.84
peregrinn,mnist2x256,ind5906_tar2_eps0.01,unsat,9.11
peregrinn,mnist2x256,ind5934_tar1_eps0.03,unsat,51.81
peregrinn,mnist2x256,ind5964_tar6_eps0.12,mo,402.17
peregrinn,mnist2x256,ind6084_tar4_eps0.01,unsat,8.72
peregrinn,mnist2x256,ind62_tar6_eps0.03,unsat,149.8
peregrinn,mnist2x256,ind631_tar6_eps0.03,unsat,10.1
peregrinn,mnist2x256,ind6320_tar3_eps0.06,unsat,368.07
peregrinn,mnist2x256,ind6340_tar6_eps0.12,mo,400.85
peregrinn,mnist2x256,ind6451_tar3_eps0.01,unsat,9.52
peregrinn,mnist2x256,ind6655_tar0_eps0.12,unsat,377.1
peregrinn,mnist2x256,ind6765_tar4_eps0.09,unsat,584.73
peregrinn,mnist2x256,ind6852_tar0_eps0.12,unsat,554.22
peregrinn,mnist2x256,ind6915_tar7_eps0.09,unsat,204.49
peregrinn,mnist2x256,ind7015_tar5_eps0.15,mo,432.63
peregrinn,mnist2x256,ind7085_tar6_eps0.06,unsat,104.61
peregrinn,mnist2x256,ind7163_tar7_eps0.03,unsat,8.53
peregrinn,mnist2x256,ind7448_tar7_eps0.06,unsat,121.93
peregrinn,mnist2x256,ind746_tar4_eps0.09,mo,405.53
peregrinn,mnist2x256,ind7472_tar9_eps0.15,mo,477.35
peregrinn,mnist2x256,ind7919_tar1_eps0.06,unsat,8.96
peregrinn,mnist2x256,ind7945_tar3_eps0.06,unsat,227.75
peregrinn,mnist2x256,ind8173_tar0_eps0.06,unsat,290.56
peregrinn,mnist2x256,ind8225_tar3_eps0.01,unsat,9.41
peregrinn,mnist2x256,ind8250_tar7_eps0.15,unsat,424.76
peregrinn,mnist2x256,ind8428_tar4_eps0.15,unsat,548.14
peregrinn,mnist2x256,ind868_tar4_eps0.09,unsat,607.02
peregrinn,mnist2x256,ind898_tar3_eps0.01,unsat,10.47
peregrinn,mnist2x256,ind8996_tar7_eps0.06,unsat,103.96
peregrinn,mnist2x256,ind9005_tar9_eps0.15,mo,445.92
peregrinn,mnist2x256,ind9039_tar2_eps0.03,unsat,8.27
peregrinn,mnist2x256,ind9229_tar5_eps0.15,mo,435.82
peregrinn,mnist2x256,ind9394_tar6_eps0.01,unsat,6.91
peregrinn,mnist2x256,ind9567_tar6_eps0.12,mo,426.05
peregrinn,mnist2x256,ind959_tar1_eps0.15,mo,477.67
peregrinn,mnist2x256,ind9620_tar4_eps0.09,mo,399.84
peregrinn,mnist2x256,ind9667_tar6_eps0.15,mo,436.39
peregrinn,mnist2x256,ind9783_tar3_eps0.09,unsat,640.39
peregrinn,mnist2x256,ind9919_tar2_eps0.06,unsat,83.15
peregrinn,mnist4x256,ind1090_tar6_eps0.15,mo,649.47
peregrinn,mnist4x256,ind1190_tar4_eps0.03,unsat,9.41
peregrinn,mnist4x256,ind1249_tar4_eps0.01,unsat,11.37
peregrinn,mnist4x256,ind1307_tar2_eps0.06,mo,549.15
peregrinn,mnist4x256,ind1487_tar1_eps0.06,mo,406.69
peregrinn,mnist4x256,ind1546_tar9_eps0.12,mo,640.62
peregrinn,mnist4x256,ind1665_tar2_eps0.03,unsat,382.57
peregrinn,mnist4x256,ind1668_tar7_eps0.06,mo,553.55
peregrinn,mnist4x256,ind1792_tar2_eps0.09,mo,565.29
peregrinn,mnist4x256,ind1801_tar3_eps0.09,mo,580.99
peregrinn,mnist4x256,ind1830_tar6_eps0.06,mo,626.18
peregrinn,mnist4x256,ind1843_tar7_eps0.15,mo,620.65
peregrinn,mnist4x256,ind2108_tar4_eps0.06,unsat,303.21
peregrinn,mnist4x256,ind2144_tar3_eps0.03,unsat,15.95
peregrinn,mnist4x256,ind2256_tar1_eps0.15,mo,612.83
peregrinn,mnist4x256,ind2300_tar4_eps0.09,mo,573.17
peregrinn,mnist4x256,ind239_tar7_eps0.09,mo,618.82
peregrinn,mnist4x256,ind2519_tar0_eps0.06,mo,642.38
peregrinn,mnist4x256,ind2566_tar1_eps0.15,mo,604.62
peregrinn,mnist4x256,ind2685_tar4_eps0.03,unsat,206.77
peregrinn,mnist4x256,ind2942_tar7_eps0.03,unsat,22.0
peregrinn,mnist4x256,ind2955_tar8_eps0.12,sat,29.97
peregrinn,mnist4x256,ind3274_tar0_eps0.01,unsat,12.02
peregrinn,mnist4x256,ind3485_tar4_eps0.12,mo,322.69
peregrinn,mnist4x256,ind3551_tar6_eps0.12,mo,336.84
peregrinn,mnist4x256,ind3566_tar5_eps0.15,mo,345.23
peregrinn,mnist4x256,ind3581_tar3_eps0.03,unsat,16.22
peregrinn,mnist4x256,ind3674_tar9_eps0.06,mo,309.96
peregrinn,mnist4x256,ind378_tar5_eps0.03,mo,232.28
peregrinn,mnist4x256,ind3914_tar7_eps0.03,unsat,172.67
peregrinn,mnist4x256,ind3962_tar5_eps0.15,mo,336.12
peregrinn,mnist4x256,ind4572_tar3_eps0.15,mo,587.77
peregrinn,mnist4x256,ind4579_tar1_eps0.03,unsat,51.41
peregrinn,mnist4x256,ind4762_tar6_eps0.12,mo,593.37
peregrinn,mnist4x256,ind4859_tar7_eps0.01,unsat,8.77
peregrinn,mnist4x256,ind5096_tar1_eps0.12,mo,613.9
peregrinn,mnist4x256,ind5490_tar5_eps0.12,mo,687.49
peregrinn,mnist4x256,ind5551_tar5_eps0.06,mo,523.35
peregrinn,mnist4x256,ind5616_tar4_eps0.09,mo,603.31
peregrinn,mnist4x256,ind5654_tar2_eps0.09,mo,335.42
peregrinn,mnist4x256,ind5658_tar9_eps0.06,mo,520.59
peregrinn,mnist4x256,ind5936_tar7_eps0.09,mo,614.94
peregrinn,mnist4x256,ind615_tar5_eps0.15,mo,709.93
peregrinn,mnist4x256,ind6214_tar2_eps0.01,unsat,12.71
peregrinn,mnist4x256,ind6294_tar4_eps0.06,mo,546.02
peregrinn,mnist4x256,ind6317_tar3_eps0.01,unsat,11.59
peregrinn,mnist4x256,ind6343_tar2_eps0.09,mo,574.74
peregrinn,mnist4x256,ind6356_tar6_eps0.09,mo,632.1
peregrinn,mnist4x256,ind6504_tar4_eps0.12,mo,613.99
peregrinn,mnist4x256,ind6518_tar4_eps0.15,mo,614.0
peregrinn,mnist4x256,ind654_tar1_eps0.12,mo,668.7
peregrinn,mnist4x256,ind6569_tar4_eps0.03,mo,536.28
peregrinn,mnist4x256,ind667_tar0_eps0.09,mo,635.99
peregrinn,mnist4x256,ind675_tar2_eps0.15,mo,648.0
peregrinn,mnist4x256,ind6785_tar6_eps0.15,mo,608.54
peregrinn,mnist4x256,ind6957_tar4_eps0.01,unsat,17.31
peregrinn,mnist4x256,ind7055_tar5_eps0.09,mo,589.8
peregrinn,mnist4x256,ind7250_tar5_eps0.15,mo,607.81
peregrinn,mnist4x256,ind7377_tar6_eps0.15,mo,643.06
peregrinn,mnist4x256,ind7424_tar2_eps0.01,unsat,15.48
peregrinn,mnist4x256,ind7522_tar3_eps0.03,unsat,16.98
peregrinn,mnist4x256,ind7612_tar0_eps0.09,mo,692.54
peregrinn,mnist4x256,ind7625_tar3_eps0.15,mo,624.26
peregrinn,mnist4x256,ind7656_tar1_eps0.12,mo,604.18
peregrinn,mnist4x256,ind7767_tar1_eps0.01,unsat,15.22
peregrinn,mnist4x256,ind7876_tar7_eps0.12,mo,608.52
peregrinn,mnist4x256,ind8050_tar7_eps0.03,unsat,27.56
peregrinn,mnist4x256,ind8066_tar0_eps0.01,unsat,15.59
peregrinn,mnist4x256,ind8212_tar7_eps0.06,mo,251.38
peregrinn,mnist4x256,ind8291_tar9_eps0.09,mo,639.42
peregrinn,mnist4x256,ind8545_tar6_eps0.01,unsat,10.19
peregrinn,mnist4x256,ind8660_tar5_eps0.06,mo,442.63
peregrinn,mnist4x256,ind8691_tar4_eps0.01,unsat,16.99
peregrinn,mnist4x256,ind8857_tar2_eps0.12,mo,601.72
peregrinn,mnist4x256,ind8951_tar7_eps0.12,mo,571.02
peregrinn,mnist4x256,ind9084_tar0_eps0.01,unsat,16.98
peregrinn,mnist4x256,ind9138_tar0_eps0.01,unsat,16.39
peregrinn,mnist4x256,ind9212_tar8_eps0.03,unsat,32.09
peregrinn,mnist4x256,ind922_tar0_eps0.01,unsat,18.59
peregrinn,mnist4x256,ind9315_tar1_eps0.09,mo,603.92
peregrinn,mnist4x256,ind9341_tar6_eps0.03,unsat,209.37
peregrinn,mnist4x256,ind934_tar9_eps0.06,unsat,540.6
peregrinn,mnist4x256,ind945_tar8_eps0.01,unsat,17.2
peregrinn,mnist4x256,ind9465_tar1_eps0.03,unsat,33.38
peregrinn,mnist4x256,ind9492_tar7_eps0.06,mo,489.14
peregrinn,mnist4x256,ind950_tar6_eps0.06,mo,571.52
peregrinn,mnist4x256,ind9640_tar1_eps0.12,mo,617.17
peregrinn,mnist4x256,ind9696_tar4_eps0.12,mo,596.39
peregrinn,mnist4x256,ind9805_tar7_eps0.15,mo,591.49
peregrinn,mnist4x256,ind9989_tar2_eps0.09,mo,601.71
peregrinn,mnist6x256,ind1276_tar3_eps0.09,mo,779.09
peregrinn,mnist6x256,ind1346_tar9_eps0.03,mo,457.81
peregrinn,mnist6x256,ind1390_tar7_eps0.09,mo,637.97
peregrinn,mnist6x256,ind1549_tar2_eps0.12,mo,815.44
peregrinn,mnist6x256,ind1722_tar3_eps0.01,mo,351.67
peregrinn,mnist6x256,ind1898_tar1_eps0.06,mo,680.65
peregrinn,mnist6x256,ind1931_tar7_eps0.03,mo,745.17
peregrinn,mnist6x256,ind2143_tar8_eps0.12,sat,169.97
peregrinn,mnist6x256,ind2160_tar3_eps0.06,mo,812.31
peregrinn,mnist6x256,ind2162_tar6_eps0.15,mo,573.36
peregrinn,mnist6x256,ind2184_tar0_eps0.01,unsat,17.81
peregrinn,mnist6x256,ind2184_tar4_eps0.09,mo,671.49
peregrinn,mnist6x256,ind2242_tar4_eps0.01,unsat,12.47
peregrinn,mnist6x256,ind2301_tar4_eps0.03,mo,690.81
peregrinn,mnist6x256,ind2398_tar8_eps0.01,unsat,22.57
peregrinn,mnist6x256,ind2532_tar5_eps0.12,mo,543.8
peregrinn,mnist6x256,ind260_tar5_eps0.03,unsat,307.54
peregrinn,mnist6x256,ind2665_tar4_eps0.06,mo,554.76
peregrinn,mnist6x256,ind2812_tar1_eps0.12,mo,519.12
peregrinn,mnist6x256,ind2944_tar2_eps0.06,mo,758.58
peregrinn,mnist6x256,ind2992_tar4_eps0.03,mo,346.98
peregrinn,mnist6x256,ind3341_tar9_eps0.01,unsat,44.4
peregrinn,mnist6x256,ind3533_tar5_eps0.12,mo,682.33
peregrinn,mnist6x256,ind3597_tar7_eps0.06,mo,494.64
peregrinn,mnist6x256,ind3796_tar0_eps0.01,unsat,247.86
peregrinn,mnist6x256,ind3812_tar8_eps0.03,mo,286.25
peregrinn,mnist6x256,ind3892_tar0_eps0.09,mo,495.05
peregrinn,mnist6x256,ind4036_tar2_eps0.09,mo,538.34
peregrinn,mnist6x256,ind4224_tar1_eps0.06,mo,767.92
peregrinn,mnist6x256,ind4282_tar5_eps0.01,unsat,6.83
peregrinn,mnist6x256,ind4483_tar1_eps0.09,mo,723.15
peregrinn,mnist6x256,ind4690_tar3_eps0.03,mo,355.86
peregrinn,mnist6x256,ind4993_tar3_eps0.12,mo,608.87
peregrinn,mnist6x256,ind5004_tar9_eps0.15,mo,591.26
peregrinn,mnist6x256,ind5057_tar7_eps0.01,unsat,31.17
peregrinn,mnist6x256,ind5132_tar3_eps0.03,unsat,295.5
peregrinn,mnist6x256,ind515_tar5_eps0.15,mo,736.91
peregrinn,mnist6x256,ind5370_tar0_eps0.15,mo,647.21
peregrinn,mnist6x256,ind5393_tar1_eps0.03,unsat,380.35
peregrinn,mnist6x256,ind5537_tar6_eps0.15,mo,598.27
peregrinn,mnist6x256,ind5655_tar5_eps0.06,mo,481.8
peregrinn,mnist6x256,ind5780_tar6_eps0.09,mo,752.72
peregrinn,mnist6x256,ind5786_tar7_eps0.03,mo,545.69
peregrinn,mnist6x256,ind5788_tar1_eps0.09,mo,599.1
peregrinn,mnist6x256,ind5959_tar2_eps0.12,mo,584.31
peregrinn,mnist6x256,ind5989_tar5_eps0.09,mo,627.76
peregrinn,mnist6x256,ind604_tar4_eps0.15,mo,676.49
peregrinn,mnist6x256,ind6176_tar2_eps0.03,unsat,47.51
peregrinn,mnist6x256,ind6265_tar3_eps0.03,unsat,106.68
peregrinn,mnist6x256,ind6266_tar6_eps0.01,unsat,20.58
peregrinn,mnist6x256,ind6342_tar2_eps0.06,mo,451.1
peregrinn,mnist6x256,ind6366_tar0_eps0.06,mo,506.95
peregrinn,mnist6x256,ind6412_tar6_eps0.15,mo,703.16
peregrinn,mnist6x256,ind6477_tar0_eps0.15,mo,676.1
peregrinn,mnist6x256,ind6501_tar1_eps0.12,mo,639.18
peregrinn,mnist6x256,ind674_tar8_eps0.06,mo,526.03
peregrinn,mnist6x256,ind6831_tar4_eps0.12,mo,704.36
peregrinn,mnist6x256,ind6953_tar5_eps0.01,unsat,29.81
peregrinn,mnist6x256,ind6970_tar6_eps0.15,mo,659.95
peregrinn,mnist6x256,ind7294_tar9_eps0.09,mo,693.24
peregrinn,mnist6x256,ind729_tar0_eps0.12,mo,524.3
peregrinn,mnist6x256,ind7433_tar4_eps0.06,mo,441.64
peregrinn,mnist6x256,ind7447_tar3_eps0.09,mo,613.61
peregrinn,mnist6x256,ind7481_tar0_eps0.15,mo,503.38
peregrinn,mnist6x256,ind7566_tar3_eps0.15,mo,590.72
peregrinn,mnist6x256,ind7792_tar5_eps0.03,unsat,42.79
peregrinn,mnist6x256,ind7840_tar7_eps0.15,mo,646.05
peregrinn,mnist6x256,ind8018_tar0_eps0.01,unsat,18.83
peregrinn,mnist6x256,ind8044_tar1_eps0.09,mo,484.4
peregrinn,mnist6x256,ind8192_tar7_eps0.12,mo,558.24
peregrinn,mnist6x256,ind8285_tar4_eps0.15,mo,502.27
peregrinn,mnist6x256,ind8364_tar0_eps0.01,unsat,20.29
peregrinn,mnist6x256,ind8398_tar1_eps0.06,mo,442.82
peregrinn,mnist6x256,ind8409_tar0_eps0.12,mo,477.16
peregrinn,mnist6x256,ind8480_tar8_eps0.09,mo,641.27
peregrinn,mnist6x256,ind8520_tar9_eps0.06,sat,70.56
peregrinn,mnist6x256,ind8587_tar1_eps0.09,mo,470.9
peregrinn,mnist6x256,ind8681_tar4_eps0.01,unsat,18.88
peregrinn,mnist6x256,ind9045_tar2_eps0.12,sat,80.53
peregrinn,mnist6x256,ind9227_tar7_eps0.15,mo,629.2
peregrinn,mnist6x256,ind92_tar5_eps0.06,mo,581.66
peregrinn,mnist6x256,ind931_tar8_eps0.12,sat,77.13
peregrinn,mnist6x256,ind9491_tar9_eps0.03,unsat,169.32
peregrinn,mnist6x256,ind9512_tar7_eps0.15,mo,474.03
peregrinn,mnist6x256,ind9513_tar2_eps0.06,mo,537.4
peregrinn,mnist6x256,ind9563_tar1_eps0.03,unsat,50.46
peregrinn,mnist6x256,ind980_tar5_eps0.09,mo,440.64
peregrinn,mnist6x256,ind9900_tar9_eps0.01,unsat,37.9
peregrinn,mnist6x256,ind9909_tar6_eps0.01,unsat,16.34
peregrinn,mnist6x256,ind9998_tar0_eps0.12,mo,331.06


==> plots/split_threshold_result.csv <==
Number of instances 360
Number of runs:6
['mnist_net2x256_ind29457_tar1_eps0-15.summary']
[]
[]
['mnist_net2x256_ind31891_tar3_eps0-09.summary']
[]
['mnist_net2x256_ind12431_tar1_eps0-09.summary']
r0: soi-split1
r1: soi-split2
r2: soi-split3
r3: soi-split4
r4: soi-split5
r5: soi-split6
			r0	|r1	|r2	|r3	|r4	|r5
SAT:			193	201	198	207	207	210
UNSAT:			96	97	97	97	96	98
SAT time:		2559	4945	2299	3436	3131	3806
UNSAT time:		16071	17033	14636	14572	14448	18163
Mean SAT time:		13.259067357512953	24.601990049751244	11.61111111111111	16.59903381642512	15.1256038647343	18.123809523809523
Mean UNSAT time:	167.40625	175.5979381443299	150.88659793814432	150.22680412371133	150.5	185.33673469387756
PAR-2 time:		529830	468378	484935	421208	427979	396369
Unique:			1	0	0	1	0	1
Time on common solved:	15204	12287	11413	11531	14174	13905
MEMOUT:			0	0	0	0	0	0


==> plots/wide_results.csv <==
result,time,configuration
unsat,34.984,portfolio
unsat,54.852,portfolio
unsat,32.608,portfolio
unsat,32.160000000000004,portfolio
unsat,49.02,portfolio
unsat,38.432,portfolio
unsat,35.304,portfolio
unsat,51.611999999999995,portfolio
unsat,33.839999999999996,portfolio
unsat,32.64,portfolio
unsat,47.652,portfolio
unsat,1226.39,portfolio
unsat,48.624,portfolio
unsat,31.768,portfolio
unsat,37.792,portfolio
unsat,58.224000000000004,portfolio
unsat,36.04,portfolio
unsat,54.384,portfolio
unsat,34.664,portfolio
unsat,32.936,portfolio
unsat,1031.15,portfolio
unsat,32.2,portfolio
unsat,34.776,portfolio
unsat,52.98,portfolio
unsat,49.559999999999995,portfolio
unsat,53.879999999999995,portfolio
unsat,52.51199999999999,portfolio
unsat,36.936,portfolio
unsat,32.744,portfolio
unsat,31.968000000000004,portfolio
unsat,50.748,portfolio
unsat,2513.07,portfolio
unsat,61.056,portfolio
unsat,52.175999999999995,portfolio
unsat,971.06,portfolio
unsat,950.39,portfolio
unsat,33.296,portfolio
unsat,33.712,portfolio
unsat,34.504000000000005,portfolio
unsat,34.792,portfolio
unsat,1065.32,portfolio
unsat,743.89,portfolio
unsat,559.68,portfolio
unsat,2673.3,portfolio
unsat,32.327999999999996,portfolio
unsat,50.64,portfolio
unsat,33.928,portfolio
unsat,34.68,portfolio
unsat,47.988,portfolio
unsat,34.176,portfolio
unsat,78.55199999999999,portfolio
unsat,34.792,portfolio
unsat,1267.35,portfolio
unsat,33.128,portfolio
unsat,47.556000000000004,portfolio
unknown,5000.0,portfolio
unsat,33.544000000000004,portfolio
unsat,36.568000000000005,portfolio
unsat,55.85999999999999,portfolio
unsat,33.72,portfolio
unsat,2852.5,portfolio
unsat,33.216,portfolio
unsat,34.144,portfolio
unsat,31.983999999999998,portfolio
unsat,58.547999999999995,portfolio
unsat,32.632,portfolio
unsat,52.188,portfolio
unsat,32.88,portfolio
unsat,57.19199999999999,portfolio
unsat,51.348,portfolio
unsat,67.096,portfolio
unsat,48.66,portfolio
unsat,31.296,portfolio
unsat,52.08,portfolio
unsat,50.147999999999996,portfolio
unsat,32.624,portfolio
unsat,32.392,portfolio
unsat,32.96,portfolio
unsat,2579.92,portfolio
unsat,918.87,portfolio
unknown,5000.0,portfolio
unsat,31.328,portfolio
unsat,59.168,portfolio
unsat,50.304,portfolio
unsat,34.04,portfolio
unsat,32.696,portfolio
unsat,34.104000000000006,portfolio
unsat,31.264,portfolio
unsat,46.163999999999994,portfolio
unsat,30.776,portfolio
unsat,397.15,portfolio
unsat,30.32,portfolio
unsat,46.368,portfolio
unsat,31.352,portfolio
unsat,30.664,portfolio
unsat,71.296,portfolio
unsat,34.592000000000006,portfolio
unsat,54.072,portfolio
unsat,48.0,portfolio
unsat,31.183999999999997,portfolio


==> todo.txt <==
1. Define OPTIMIZECONV and discuss how it can be instantiated in practice.
2. Discuss parallelization possibility of the procedure
3. Rework the experimental result narrative in section 1.
4. Emphasize more that our techniques can be used to extend any complete search shell (5.2).

5. Intro - make a reference to PEREGRINN (just for positioning)
6. Related work - More solid cover of PEREGRINN 
7. Results - High-light the comparison with PEREGRINN,
             in general be super clear about comparison criteria and choice of baselines.

